The electric and magnetic form factors of the proton

The paper describes a precise measurement of electron scattering off the proton at momentum transfers of $0.003 \lesssim Q^2 \lesssim 1$\ GeV$^2$. The average point-to-point error of the cross sections in this experiment is $\sim$ 0.37%. These data are used for a coherent new analysis together with all world data of unpolarized and polarized electron scattering from the very smallest to the highest momentum transfers so far measured. The extracted electric and magnetic form factors provide new insight into their exact shape, deviating from the classical dipole form, and of structure on top of this gross shape. The data reaching very low $Q^2$ values are used for a new determination of the electric and magnetic radii. An empirical determination of the Two-Photon-Exchange (TPE) correction is presented. The implications of this correction on the radii and the question of a directly visible signal of the pion cloud are addressed.

==> aux/CrossSections/CrossSections.dat <==
# Energy [MeV], Spec, Angle [Deg] , Q^2Avg [GeV^2] csexp/csdip delta_csexp/csdip csexp/csdip(mincut) csexp/csdip(maxcut) coulomb_correction systematic_scale Norms, S*D, P, P*D, P+D, IP, FW, DDIP
180.0 A 35.50 0.011280 0.9893320 0.0030664 0.9895723 0.9889697 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011272 0.9929241 0.0030490 0.9924173 0.9935502 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011286 0.9914186 0.0030605 0.9910825 0.9912710 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011268 0.9923316 0.0030216 0.9921481 0.9922441 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011286 0.9977134 0.0037934 0.9977985 0.9976600 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011285 0.9903783 0.0037347 0.9902224 0.9907604 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011281 0.9878982 0.0037470 0.9878553 0.9877593 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011281 0.9922938 0.0038018 0.9916488 0.9927401 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011269 0.9889109 0.0037623 0.9895481 0.9883073 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011272 0.9944826 0.0042323 0.9940700 0.9940116 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011283 0.9892286 0.0042132 0.9881621 0.9897163 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9992484 0.0036097 0.9990310 0.9989764 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012836 0.9895783 0.0034994 0.9888999 0.9899262 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012840 0.9907150 0.0034394 0.9901261 0.9909422 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012840 0.9889780 0.0034447 0.9888747 0.9888853 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9985102 0.0035439 0.9986247 0.9986058 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9982923 0.0035518 0.9980339 0.9982997 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9915431 0.0030991 0.9920536 0.9914268 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9915593 0.0030968 0.9915994 0.9920060 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014481 0.9934510 0.0031013 0.9927428 0.9933289 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9925720 0.0031105 0.9923673 0.9924822 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016192 0.9920336 0.0031164 0.9925867 0.9918563 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016192 0.9892777 0.0031064 0.9892100 0.9888725 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016197 0.9851943 0.0062348 0.9861710 0.9845479 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016193 0.9924661 0.0030459 0.9920435 0.9924956 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016193 0.9930580 0.0035155 0.9931484 0.9929742 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017978 0.9872895 0.0056279 0.9889306 0.9873251 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017979 0.9823356 0.0032656 0.9834158 0.9822503 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017975 0.9923164 0.0028711 0.9928368 0.9926816 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019801 0.9893592 0.0052177 0.9898437 0.9887432 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9856027 0.0031195 0.9856897 0.9855829 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9829018 0.0053572 0.9827002 0.9819521 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9868015 0.0036044 0.9876584 0.9864636 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9867780 0.0032857 0.9879283 0.9860874 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021699 0.9866159 0.0038908 0.9878650 0.9860011 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021694 0.9838853 0.0023205 0.9844623 0.9837092 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021701 0.9963605 0.0053622 0.9963155 0.9961420 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021700 0.9815812 0.0029746 0.9822522 0.9811319 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021694 0.9856447 0.0031877 0.9862516 0.9848965 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023627 0.9814401 0.0031597 0.9818330 0.9810720 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023633 0.9811391 0.0037584 0.9826541 0.9811409 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023634 0.9861560 0.0027930 0.9863507 0.9852550 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023635 0.9864848 0.0028045 0.9866577 0.9864156 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025600 0.9779260 0.0048369 0.9785839 0.9768714 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025593 0.9777660 0.0028666 0.9779870 0.9773152 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025599 0.9781317 0.0034338 0.9789682 0.9769121 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025601 0.9848629 0.0049748 0.9850598 0.9838359 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025599 0.9811348 0.0022387 0.9823011 0.9805004 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027608 0.9817723 0.0046676 0.9822562 0.9823378 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027603 0.9813739 0.0023564 0.9821887 0.9812160 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027603 0.9804233 0.0024503 0.9811369 0.9800531 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027609 0.9776113 0.0024038 0.9779923 0.9773511 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 60.50 0.029635 0.9777232 0.0021143 0.9783196 0.9772355 1.0077 1.00161 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 63.00 0.031691 0.9805227 0.0020491 0.9799669 0.9805544 1.0079 1.00168 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 65.49 0.033759 0.9802102 0.0021412 0.9796486 0.9797754 1.0080 1.00175 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 65.49 0.033758 0.9757655 0.0021386 0.9755903 0.9754925 1.0080 1.00175 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 68.01 0.035870 0.9847440 0.0021164 0.9842995 0.9840105 1.0082 1.00181 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 68.01 0.035869 0.9843820 0.0021266 0.9842352 0.9840084 1.0082 1.00181 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 70.50 0.037961 0.9809145 0.0020766 0.9807662 0.9805152 1.0084 1.00188 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 70.50 0.037962 0.9783352 0.0020741 0.9786649 0.9773339 1.0084 1.00188 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 72.99 0.040052 0.9784908 0.0018604 0.9788405 0.9785002 1.0085 1.00195 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 75.50 0.042157 0.9822459 0.0021422 0.9825142 0.9818334 1.0087 1.00201 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 75.50 0.042158 0.9805318 0.0021472 0.9806612 0.9799697 1.0087 1.00201 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 78.00 0.044252 0.9831596 0.0021667 0.9830978 0.9827870 1.0089 1.00208 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 78.00 0.044255 0.9774256 0.0021392 0.9772521 0.9772356 1.0089 1.00208 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046339 0.9767948 0.0040102 0.9776624 0.9754515 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046338 0.9806718 0.0025285 0.9816963 0.9804209 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046336 0.9801282 0.0022027 0.9809661 0.9793383 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 83.01 0.048418 0.9773790 0.0044831 0.9772581 0.9778376 1.0091 1.00221 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 83.01 0.048418 0.9820928 0.0022628 0.9823974 0.9818439 1.0091 1.00221 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050470 0.9795928 0.0046314 0.9801310 0.9791018 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050468 0.9808957 0.0026632 0.9813008 0.9802386 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050467 0.9733412 0.0023153 0.9740225 0.9723373 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050466 0.9736102 0.0050753 0.9745216 0.9726342 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050467 0.9748493 0.0035194 0.9749405 0.9743683 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050468 0.9791621 0.0026993 0.9799013 0.9782035 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 88.00 0.052491 0.9822479 0.0050965 0.9821080 0.9806520 1.0094 1.00235 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 88.00 0.052492 0.9821255 0.0022977 0.9819496 0.9821778 1.0094 1.00235 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054499 0.9747710 0.0029539 0.9756435 0.9749829 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054494 0.9804398 0.0051943 0.9816360 0.9796646 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054495 0.9764456 0.0021306 0.9768780 0.9759658 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9744345 0.0050149 0.9748086 0.9745812 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9831737 0.0030559 0.9825922 0.9833039 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9790664 0.0030464 0.9781345 0.9785316 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058421 0.9802346 0.0052882 0.9812955 0.9791218 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058421 0.9799307 0.0030844 0.9799005 0.9794185 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058422 0.9825145 0.0026918 0.9828924 0.9824046 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060326 0.9799268 0.0051093 0.9792591 0.9793010 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9847986 0.0029783 0.9848682 0.9848016 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9786462 0.0030483 0.9783187 0.9786634 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9795840 0.0030508 0.9795765 0.9801973 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060326 0.9819354 0.0030232 0.9812859 0.9818184 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9889484 0.0046457 0.9881200 0.9886561 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9774475 0.0028655 0.9774437 0.9766386 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9806709 0.0024799 0.9814126 0.9802555 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064042 0.9818041 0.0048425 0.9817007 0.9811589 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064043 0.9772877 0.0035020 0.9778787 0.9775130 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064044 0.9807172 0.0024992 0.9807979 0.9806333 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065843 0.9790829 0.0050557 0.9791719 0.9785193 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065844 0.9819422 0.0029964 0.9817270 0.9814443 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065838 0.9832934 0.0025629 0.9834815 0.9826447 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054498 0.9860211 0.0027736 0.9861820 0.9855885 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 B 20.01 0.003843 0.9950863 0.0044749 0.9953791 0.9938706 1.0034 1.00087 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.01 0.003839 0.9984134 0.0044580 0.9979587 0.9981734 1.0034 1.00087 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 0.9942047 0.0045887 0.9934347 0.9937026 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004028 0.9925642 0.0045359 0.9928792 0.9920356 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 1.0000515 0.0047061 1.0002098 0.9989844 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 0.9926021 0.0046348 0.9932287 0.9931435 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.00 0.004227 0.9953972 0.0047139 0.9958234 0.9944010 1.0035 1.00091 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.50 0.004426 0.9992711 0.0047143 0.9992331 0.9988907 1.0036 1.00093 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.50 0.004426 0.9951851 0.0046628 0.9961403 0.9938219 1.0036 1.00093 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9925083 0.0052439 0.9928916 0.9916566 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9897181 0.0052333 0.9895594 0.9896113 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9975261 0.0044218 0.9978218 0.9965207 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004625 0.9947113 0.0043139 0.9946157 0.9943463 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.50 0.004833 0.9939621 0.0042634 0.9936052 0.9930076 1.0037 1.00097 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.50 0.004838 0.9891423 0.0042582 0.9892293 0.9882970 1.0037 1.00097 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005051 1.0010990 0.0044234 1.0022048 1.0005019 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005047 1.0012091 0.0044349 1.0013085 1.0010916 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005046 0.9956916 0.0038395 0.9963300 0.9950552 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005046 0.9957003 0.0038372 0.9958692 0.9958801 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005271 1.0001859 0.0038797 0.9993677 1.0000049 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005271 0.9984995 0.0038882 0.9989714 0.9981625 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005272 0.9990216 0.0038808 0.9998671 0.9988256 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005266 0.9961043 0.0038682 0.9961792 0.9957546 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.01 0.005487 0.9963337 0.0038105 0.9965241 0.9961078 1.0039 1.00104 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.01 0.005487 0.9939496 0.0043807 0.9943672 0.9939250 1.0039 1.00104 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005708 0.9908163 0.0071849 0.9921005 0.9908828 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 0.9934245 0.0042128 0.9936195 0.9932048 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 1.0002669 0.0036967 1.0004435 1.0003681 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005713 0.9955614 0.0065943 0.9967128 0.9944212 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 0.9960413 0.0039707 0.9957080 0.9959023 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005708 0.9924669 0.0067899 0.9929173 0.9920346 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005940 0.9959585 0.0046281 0.9963569 0.9957749 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 0.9964637 0.0042246 0.9968222 0.9962453 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 1.0011946 0.0049455 1.0023600 1.0012256 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 0.9993619 0.0029740 0.9996163 0.9993309 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006168 1.0021082 0.0068284 1.0028784 1.0025834 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9922109 0.0038289 0.9924342 0.9918422 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9938681 0.0040900 0.9953299 0.9929917 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9919471 0.0040192 0.9921226 0.9923665 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006168 0.9902464 0.0047664 0.9910891 0.9901721 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9905792 0.0035884 0.9904719 0.9905755 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9913239 0.0036032 0.9911924 0.9918274 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9938770 0.0060842 0.9940400 0.9940323 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006413 0.9966629 0.0036406 0.9964446 0.9967882 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9921241 0.0043315 0.9926362 0.9912466 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9941332 0.0062979 0.9936788 0.9936345 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9963409 0.0028931 0.9972163 0.9962028 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9983910 0.0058227 0.9993851 0.9983984 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9981764 0.0029786 0.9981479 0.9981041 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9967948 0.0030951 0.9969933 0.9965483 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9925564 0.0030345 0.9929012 0.9924168 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.00 0.006895 0.9847522 0.0057365 0.9853670 0.9846322 1.0043 1.00117 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.00 0.006895 0.9922272 0.0027278 0.9923976 0.9922958 1.0043 1.00117 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.50 0.007144 0.9933930 0.0026260 0.9927617 0.9930469 1.0044 1.00119 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.00 0.007390 0.9926047 0.0027161 0.9930952 0.9922544 1.0045 1.00121 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.00 0.007390 0.9970130 0.0027322 0.9973423 0.9967010 1.0045 1.00121 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.50 0.007652 0.9940681 0.0026604 0.9943763 0.9938356 1.0045 1.00124 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.50 0.007652 0.9894424 0.0026606 0.9897005 0.9887067 1.0045 1.00124 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.00 0.007906 0.9918826 0.0025998 0.9922360 0.9915705 1.0046 1.00126 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.00 0.007911 0.9932145 0.0026058 0.9941213 0.9926734 1.0046 1.00126 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.50 0.008175 0.9933229 0.0023559 0.9933020 0.9932671 1.0047 1.00128 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.99 0.008431 0.9905992 0.0025722 0.9905790 0.9904178 1.0047 1.00130 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.99 0.008431 0.9912948 0.0025820 0.9914241 0.9911138 1.0047 1.00130 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 30.50 0.008713 0.9934795 0.0026086 0.9936936 0.9928509 1.0048 1.00132 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 30.50 0.008712 0.9902338 0.0025833 0.9909002 0.9903356 1.0048 1.00132 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008981 0.9907815 0.0045411 0.9914937 0.9898246 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008981 0.9965936 0.0029902 0.9968862 0.9961014 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008980 0.9907202 0.0026485 0.9914480 0.9903192 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.49 0.009259 0.9851166 0.0049776 0.9852023 0.9838166 1.0049 1.00136 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.49 0.009259 0.9895842 0.0027046 0.9898306 0.9897792 1.0049 1.00136 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009540 0.9998346 0.0051208 0.9994817 1.0001140 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009539 0.9910873 0.0030988 0.9912212 0.9908985 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009539 0.9875549 0.0027720 0.9884169 0.9872641 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9927059 0.0056277 0.9941445 0.9924583 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9896722 0.0038876 0.9900000 0.9896602 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9911132 0.0029750 0.9917387 0.9907086 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.51 0.009836 0.9959635 0.0055377 0.9960000 0.9943806 1.0050 1.00141 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.51 0.009836 0.9950804 0.0024917 0.9947226 0.9947097 1.0050 1.00141 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9897386 0.0031623 0.9903218 0.9901193 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9880893 0.0055285 0.9889862 0.9880804 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9925848 0.0022837 0.9927340 0.9926037 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9897466 0.0052855 0.9899235 0.9895445 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9934598 0.0032082 0.9933886 0.9939027 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9922626 0.0033213 0.9923667 0.9919844 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 1.0015143 0.0055136 1.0004551 1.0015053 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 0.9926828 0.0031967 0.9927287 0.9921493 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 0.9915044 0.0027806 0.9911628 0.9916968 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9901350 0.0051949 0.9906844 0.9902070 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9921235 0.0030227 0.9920748 0.9918754 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9915333 0.0031078 0.9917843 0.9916948 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9915444 0.0031083 0.9912487 0.9924668 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9908209 0.0030703 0.9902664 0.9901802 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9900811 0.0046234 0.9896942 0.9906850 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9943430 0.0028893 0.9941233 0.9936356 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9939975 0.0024935 0.9937707 0.9938924 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9971401 0.0047929 0.9965876 0.9970687 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9903876 0.0037342 0.9909513 0.9907389 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9910457 0.0024658 0.9911356 0.9908410 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9897106 0.0049009 0.9893191 0.9893857 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9908455 0.0029038 0.9907419 0.9909248 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9930527 0.0024851 0.9931460 0.9926994 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.50 0.012228 0.9877748 0.0025104 0.9880718 0.9878206 1.0055 1.00158 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.50 0.012228 0.9882067 0.0024603 0.9882278 0.9883373 1.0055 1.00158 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.00 0.012542 0.9928963 0.0025008 0.9935608 0.9928477 1.0055 1.00160 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.00 0.012542 0.9920787 0.0026774 0.9919392 0.9914071 1.0055 1.00160 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.50 0.012859 0.9936022 0.0031314 0.9935786 0.9933023 1.0056 1.00162 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9971949 0.0033358 0.9965258 0.9973535 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 32.99 0.010113 0.9897770 0.0057932 0.9891065 0.9905434 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 32.99 0.010113 0.9983473 0.0024042 0.9976906 0.9988492 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 37.50 0.012859 0.9896655 0.0031394 0.9891188 0.9897932 1.0056 1.00162 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 37.50 0.012859 0.9995925 0.0032648 0.9988965 0.9995310 1.0056 1.00162 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.01 0.013185 0.9906546 0.0035662 0.9902874 0.9907077 1.0056 1.00165 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.01 0.013185 0.9936324 0.0035703 0.9943149 0.9931754 1.0056 1.00165 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.50 0.013502 0.9898150 0.0032778 0.9895955 0.9895895 1.0057 1.00167 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.50 0.013503 0.9905042 0.0032802 0.9902469 0.9900065 1.0057 1.00167 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 39.00 0.013828 0.9917552 0.0029901 0.9913750 0.9916007 1.0057 1.00169 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 39.00 0.013828 0.9882269 0.0029703 0.9884383 0.9880658 1.0057 1.00169 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 39.49 0.014151 0.9902339 0.0029121 0.9902945 0.9901119 1.0058 1.00171 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 39.49 0.014151 0.9951662 0.0029332 0.9946985 0.9946075 1.0058 1.00171 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9884033 0.0057062 0.9880308 0.9879445 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9943944 0.0033643 0.9941350 0.9943931 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9935594 0.0029273 0.9938290 0.9933555 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 41.50 0.015500 0.9911544 0.0024225 0.9910288 0.9912049 1.0060 1.00180 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 41.50 0.015500 0.9895750 0.0024230 0.9900514 0.9894710 1.0060 1.00180 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 42.50 0.016187 0.9909084 0.0024825 0.9910261 0.9909502 1.0061 1.00184 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 42.50 0.016188 0.9863380 0.0024717 0.9862614 0.9856767 1.0061 1.00184 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.00 0.016535 0.9823584 0.0048182 0.9833426 0.9816806 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.00 0.016535 0.9821621 0.0027948 0.9821850 0.9815812 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.00 0.016535 0.9859157 0.0024331 0.9865339 0.9858041 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.50 0.016885 0.9903668 0.0048114 0.9900960 0.9905302 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.50 0.016885 0.9878516 0.0027798 0.9886472 0.9872886 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.50 0.016886 0.9862426 0.0024109 0.9866664 0.9859768 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9823383 0.0048135 0.9823053 0.9829326 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9896987 0.0028088 0.9902879 0.9900307 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9896244 0.0024348 0.9906377 0.9890417 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9842991 0.0048860 0.9856916 0.9846366 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9831628 0.0028216 0.9836952 0.9828775 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9902819 0.0024630 0.9908002 0.9899319 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9873546 0.0048633 0.9868296 0.9869902 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9888306 0.0028639 0.9893389 0.9884065 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9848020 0.0024566 0.9853079 0.9842028 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9905343 0.0047395 0.9906743 0.9901886 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9808777 0.0027667 0.9812684 0.9801402 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9869868 0.0024069 0.9870278 0.9860194 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.01 0.018679 0.9877478 0.0047198 0.9888327 0.9875404 1.0064 1.00199 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.01 0.018679 0.9814519 0.0027894 0.9823173 0.9804891 1.0064 1.00199 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.50 0.019036 0.9828126 0.0047653 0.9841029 0.9820270 1.0065 1.00202 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.50 0.019036 0.9939916 0.0028434 0.9943099 0.9934501 1.0065 1.00202 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 46.50 0.019036 0.9909187 0.0024496 0.9915142 0.9904606 1.0065 1.00202 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019402 0.9861204 0.0048204 0.9865737 0.9856787 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019403 0.9950385 0.0028883 0.9959510 0.9949864 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019403 0.9873355 0.0021973 0.9879675 0.9870104 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9850779 0.0046830 0.9859667 0.9841873 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9889838 0.0028421 0.9896308 0.9884326 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9843765 0.0022542 0.9847577 0.9837615 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.00 0.020142 0.9833195 0.0024848 0.9840764 0.9827808 1.0066 1.00208 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.00 0.020142 0.9831025 0.0033833 0.9839909 0.9824403 1.0066 1.00208 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.50 0.020514 0.9825855 0.0022562 0.9828754 0.9820749 1.0067 1.00210 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.50 0.020514 0.9850877 0.0022589 0.9852795 0.9843914 1.0067 1.00210 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9790418 0.0022695 0.9796805 0.9779728 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9846704 0.0047721 0.9851886 0.9845940 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9874032 0.0025559 0.9883528 0.9867974 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.50 0.021266 0.9791853 0.0022978 0.9799549 0.9785104 1.0068 1.00215 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.50 0.021266 0.9858150 0.0033137 0.9862597 0.9855472 1.0068 1.00215 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 60.00 0.029547 0.9744212 0.0027528 0.9744288 0.9745656 1.0076 1.00260 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 60.00 0.029547 0.9753573 0.0027532 0.9748975 0.9753471 1.0076 1.00260 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 C 90.50 0.054477 0.9821864 0.0037998 0.9815295 0.9813893 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054477 0.9765075 0.0066048 0.9755376 0.9766994 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054479 0.9805019 0.0027314 0.9802891 0.9804010 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054479 0.9709801 0.0034869 0.9710407 0.9708290 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 75.49 0.042134 0.9837175 0.0029851 0.9844006 0.9830695 1.0087 1.00270 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 75.49 0.042133 0.9853339 0.0029811 0.9869613 0.9840689 1.0087 1.00270 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 77.98 0.044216 0.9807335 0.0029944 0.9805934 0.9804284 1.0089 1.00279 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 77.98 0.044217 0.9755493 0.0029824 0.9758421 0.9756460 1.0089 1.00279 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 80.49 0.046310 0.9837063 0.0036260 0.9840245 0.9838768 1.0090 1.00287 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 80.49 0.046311 0.9816906 0.0028782 0.9816701 0.9814164 1.0090 1.00287 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 82.98 0.048370 0.9795631 0.0029320 0.9789993 0.9794556 1.0091 1.00296 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 82.98 0.048369 0.9796307 0.0029452 0.9793822 0.9792985 1.0091 1.00296 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 88.01 0.052480 0.9807219 0.0060752 0.9816385 0.9798082 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 88.01 0.052482 0.9783609 0.0035463 0.9791147 0.9778488 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 88.01 0.052481 0.9772220 0.0030804 0.9776909 0.9768410 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 93.00 0.056455 0.9765088 0.0026068 0.9770656 0.9766765 1.0096 1.00332 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 93.00 0.056455 0.9804542 0.0026179 0.9807000 0.9802956 1.0096 1.00332 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 98.01 0.060323 0.9780534 0.0026861 0.9781461 0.9775244 1.0099 1.00350 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 98.01 0.060322 0.9804093 0.0026874 0.9798101 0.9799534 1.0099 1.00350 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 100.50 0.062190 0.9812915 0.0053443 0.9814296 0.9803444 1.0100 1.00359 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 100.50 0.062188 0.9834991 0.0026953 0.9836874 0.9832174 1.0100 1.00359 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 103.00 0.064024 0.9824441 0.0053992 0.9815177 0.9821376 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 103.00 0.064026 0.9811202 0.0031225 0.9811333 0.9810750 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 103.00 0.064025 0.9733055 0.0026934 0.9736867 0.9728892 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 105.54 0.065847 0.9771244 0.0055056 0.9766440 0.9765703 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 105.54 0.065846 0.9857978 0.0032195 0.9854103 0.9859776 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 105.54 0.065846 0.9816282 0.0032132 0.9819559 0.9808784 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 108.04 0.067596 0.9846876 0.0055994 0.9849304 0.9848692 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 108.04 0.067595 0.9787755 0.0032268 0.9790401 0.9784142 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 108.04 0.067596 0.9802467 0.0028034 0.9798347 0.9802816 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 110.51 0.069275 0.9822814 0.0033108 0.9827719 0.9819365 1.0103 1.00395 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 110.51 0.069275 0.9823079 0.0028512 0.9823014 0.9820546 1.0103 1.00395 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070965 0.9772750 0.0057545 0.9782002 0.9767933 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070963 0.9797475 0.0033772 0.9791968 0.9794627 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070962 0.9824146 0.0029289 0.9819111 0.9820186 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 115.56 0.072567 0.9845731 0.0058306 0.9851681 0.9841486 1.0105 1.00413 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 115.56 0.072568 0.9817286 0.0034553 0.9814220 0.9811458 1.0105 1.00413 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 117.94 0.074049 0.9795370 0.0059685 0.9801738 0.9797899 1.0106 1.00421 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 117.94 0.074049 0.9878430 0.0035527 0.9871682 0.9877139 1.0106 1.00421 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 117.94 0.074049 0.9893463 0.0030745 0.9886211 0.9893083 1.0106 1.00421 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 120.49 0.075577 0.9847666 0.0061711 0.9847407 0.9845355 1.0107 1.00430 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077078 0.9884850 0.0060886 0.9875251 0.9883221 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077077 0.9879789 0.0036856 0.9867479 0.9879164 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077078 0.9890532 0.0029378 0.9880665 0.9889801 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 125.59 0.078472 0.9926155 0.0032918 0.9920417 0.9921982 1.0108 1.00449 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 125.59 0.078472 0.9951939 0.0044956 0.9942155 0.9949218 1.0108 1.00449 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 128.02 0.079770 0.9890790 0.0030234 0.9886700 0.9892235 1.0109 1.00457 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 128.02 0.079768 0.9922456 0.0030258 0.9912480 0.9921555 1.0109 1.00457 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081062 0.9916290 0.0030907 0.9910411 0.9913621 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081064 0.9951255 0.0064740 0.9950250 0.9956462 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081062 0.9912001 0.0034546 0.9906399 0.9913089 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 132.95 0.082233 0.9867933 0.0031589 0.9861589 0.9868913 1.0110 1.00475 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 132.95 0.082231 0.9866113 0.0045291 0.9861106 0.9866287 1.0110 1.00475 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 135.53 0.083428 0.9915287 0.0032307 0.9909866 0.9918441 1.0110 1.00484 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 135.53 0.083428 0.9855237 0.0032164 0.9846872 0.9853975 1.0110 1.00484 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
315.0 A 43.00 0.047935 0.9789354 0.0027322 0.9795651 0.9782001 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047930 0.9762035 0.0030418 0.9766564 0.9754871 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047932 0.9727982 0.0027125 0.9730937 0.9726720 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047940 0.9745974 0.0027152 0.9751904 0.9741891 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047939 0.9756617 0.0028744 0.9760972 0.9753188 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047929 0.9742454 0.0027194 0.9750335 0.9741753 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047922 0.9697641 0.0026930 0.9704642 0.9692434 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047933 0.9778413 0.0024459 0.9782916 0.9774419 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047938 0.9765101 0.0024429 0.9772347 0.9760443 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047925 0.9780161 0.0024284 0.9781562 0.9775572 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047925 0.9757604 0.0024409 0.9763523 0.9753118 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047927 0.9731111 0.0024406 0.9731125 0.9726787 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047929 0.9782599 0.0024467 0.9794015 0.9780836 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047915 0.9756570 0.0023752 0.9763127 0.9749375 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058153 0.9776923 0.0024499 0.9776908 0.9780579 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058160 0.9753655 0.0024542 0.9758448 0.9747042 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058150 0.9738748 0.0024563 0.9739058 0.9734891 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058152 0.9770313 0.0024646 0.9769569 0.9767243 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058158 0.9708405 0.0024509 0.9707137 0.9707631 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058154 0.9773482 0.0024624 0.9772664 0.9772611 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068797 0.9726262 0.0023566 0.9722810 0.9724002 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068790 0.9730810 0.0024153 0.9732320 0.9727529 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068804 0.9706908 0.0024190 0.9707924 0.9703066 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068808 0.9714084 0.0024195 0.9714946 0.9714372 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079705 0.9671319 0.0029901 0.9667420 0.9672459 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079719 0.9718348 0.0025173 0.9716541 0.9717417 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079729 0.9710836 0.0024507 0.9708844 0.9706776 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 63.00 0.090777 0.9680964 0.0026864 0.9677936 0.9680239 1.0079 1.00168 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 63.00 0.090771 0.9725412 0.0027079 0.9723435 0.9728634 1.0079 1.00168 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 68.01 0.101850 0.9746150 0.0030080 0.9736539 0.9745132 1.0082 1.00181 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 73.01 0.112804 0.9688904 0.0033362 0.9686010 0.9690910 1.0086 1.00195 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 73.01 0.112786 0.9730300 0.0033477 0.9724974 0.9730871 1.0086 1.00195 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 78.00 0.123531 0.9765367 0.0028123 0.9759128 0.9766873 1.0089 1.00208 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 78.00 0.123529 0.9751702 0.0028410 0.9752727 0.9757668 1.0089 1.00208 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 83.01 0.134023 0.9708640 0.0033368 0.9711461 0.9713826 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 83.01 0.134023 0.9740463 0.0033669 0.9742244 0.9747934 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 82.99 0.133976 0.9721223 0.0033287 0.9720204 0.9722493 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 82.99 0.133994 0.9698965 0.0032779 0.9691707 0.9700939 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 88.00 0.144119 0.9748989 0.0033191 0.9741200 0.9746059 1.0094 1.00235 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 88.00 0.144115 0.9752391 0.0033118 0.9751364 0.9753658 1.0094 1.00235 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 40.50 0.042987 0.9720250 0.0035158 0.9723840 0.9718024 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9780318 0.0035203 0.9779400 0.9780746 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042989 0.9763903 0.0037222 0.9764816 0.9762276 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042984 0.9775660 0.0027527 0.9774303 0.9771945 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9786606 0.0027516 0.9789670 0.9782873 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9777851 0.0027535 0.9780413 0.9778260 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042988 0.9776662 0.0027525 0.9775840 0.9772671 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042987 0.9762967 0.0024920 0.9765347 0.9760795 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042986 0.9785297 0.0024908 0.9785370 0.9779820 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052994 0.9795645 0.0024322 0.9795762 0.9785031 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9777426 0.0024323 0.9781312 0.9774457 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9785562 0.0024253 0.9790035 0.9783165 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052995 0.9777843 0.0024357 0.9785287 0.9772597 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052980 0.9731409 0.0024233 0.9736615 0.9728284 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9751416 0.0024246 0.9751527 0.9743857 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063415 0.9729461 0.0022725 0.9732284 0.9733983 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063413 0.9731579 0.0022728 0.9734913 0.9726385 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063412 0.9752174 0.0022769 0.9753715 0.9748429 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063413 0.9759614 0.0022300 0.9759145 0.9764419 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074213 0.9695272 0.0021285 0.9695860 0.9693849 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074219 0.9711661 0.0021309 0.9715760 0.9715587 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074214 0.9707022 0.0024589 0.9703218 0.9706332 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074221 0.9727720 0.0024635 0.9728569 0.9727984 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085226 0.9680559 0.0026433 0.9684962 0.9682583 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085213 0.9732046 0.0026800 0.9733442 0.9730592 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085216 0.9702495 0.0026470 0.9701098 0.9701127 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085221 0.9682330 0.0026754 0.9684565 0.9682358 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 65.51 0.096314 0.9709310 0.0030970 0.9705939 0.9706259 1.0080 1.00175 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 70.50 0.107282 0.9709529 0.0033857 0.9709609 0.9708408 1.0084 1.00188 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 70.50 0.107279 0.9703512 0.0033724 0.9697454 0.9700328 1.0084 1.00188 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 75.50 0.118153 0.9709015 0.0034873 0.9705120 0.9703138 1.0087 1.00201 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 75.50 0.118154 0.9714923 0.0035005 0.9715545 0.9716954 1.0087 1.00201 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.51 0.128804 0.9737675 0.0032701 0.9735813 0.9737859 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.51 0.139118 0.9714395 0.0033128 0.9716365 0.9711722 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.50 0.128788 0.9689536 0.0031875 0.9688938 0.9687900 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.50 0.128784 0.9741184 0.0033001 0.9736719 0.9740815 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.49 0.139068 0.9741650 0.0033145 0.9738657 0.9743185 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.49 0.139073 0.9724333 0.0033427 0.9721276 0.9723573 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 B 19.50 0.011079 0.9858376 0.0047108 0.9862145 0.9857185 1.0033 1.00084 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 19.99 0.011631 0.9873363 0.0031122 0.9875652 0.9871326 1.0034 1.00087 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 19.99 0.011630 0.9880683 0.0031096 0.9883468 0.9882486 1.0034 1.00087 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 20.50 0.012217 0.9904614 0.0031599 0.9906795 0.9907484 1.0035 1.00089 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 20.50 0.012218 0.9899772 0.0031786 0.9901056 0.9899619 1.0035 1.00089 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.00 0.012806 0.9844189 0.0032711 0.9842704 0.9847100 1.0035 1.00091 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.00 0.012806 0.9926547 0.0032839 0.9922382 0.9927006 1.0035 1.00091 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9889550 0.0033329 0.9895020 0.9886835 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9899221 0.0031433 0.9903915 0.9898113 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9923056 0.0031581 0.9929043 0.9920044 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.00 0.014019 0.9850238 0.0032126 0.9850991 0.9840539 1.0037 1.00095 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.00 0.014018 0.9890038 0.0032348 0.9893055 0.9891899 1.0037 1.00095 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9859915 0.0033160 0.9863043 0.9854660 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9877107 0.0033199 0.9882520 0.9874704 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014642 0.9902575 0.0031053 0.9902810 0.9896833 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9902413 0.0031173 0.9897519 0.9899660 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.00 0.015280 0.9917456 0.0032038 0.9919945 0.9913497 1.0038 1.00100 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.00 0.015280 0.9910888 0.0032072 0.9906725 0.9899941 1.0038 1.00100 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9896834 0.0032935 0.9907292 0.9892641 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9908341 0.0032986 0.9916941 0.9901040 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9862790 0.0029530 0.9869646 0.9858857 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9895367 0.0029565 0.9901632 0.9893268 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016587 0.9870002 0.0030269 0.9874084 0.9859905 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016588 0.9898602 0.0029684 0.9899868 0.9893133 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016587 0.9897175 0.0029599 0.9904827 0.9888114 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016588 0.9876808 0.0030323 0.9886309 0.9872186 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9820933 0.0031345 0.9826574 0.9820360 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9845850 0.0031402 0.9852620 0.9840818 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9846593 0.0026281 0.9850478 0.9843709 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9837685 0.0026294 0.9845038 0.9834424 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017956 0.9834132 0.0030781 0.9841628 0.9829381 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017956 0.9870882 0.0030843 0.9872963 0.9867836 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017957 0.9852144 0.0034854 0.9853033 0.9844303 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018635 0.9885750 0.0030381 0.9892450 0.9877121 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9872979 0.0029639 0.9879067 0.9868166 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9867951 0.0030275 0.9876006 0.9859474 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9836937 0.0030590 0.9841407 0.9830587 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.00 0.019341 0.9917321 0.0031174 0.9922324 0.9914203 1.0042 1.00113 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.00 0.019341 0.9858111 0.0031384 0.9856406 0.9853646 1.0042 1.00113 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.51 0.020071 0.9860515 0.0030490 0.9866822 0.9853761 1.0043 1.00115 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.51 0.020071 0.9877488 0.0030695 0.9885375 0.9872954 1.0043 1.00115 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 27.00 0.020783 0.9881829 0.0033737 0.9888984 0.9875977 1.0043 1.00117 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 27.50 0.021520 0.9871530 0.0031774 0.9874082 0.9866752 1.0044 1.00119 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.00 0.022268 0.9870486 0.0032990 0.9872528 0.9861991 1.0045 1.00121 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.00 0.022268 0.9908876 0.0032964 0.9912666 0.9898534 1.0045 1.00121 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.50 0.023026 0.9837259 0.0031851 0.9842663 0.9833652 1.0045 1.00124 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.50 0.023026 0.9878215 0.0031957 0.9881438 0.9875118 1.0045 1.00124 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.00 0.023795 0.9921603 0.0032847 0.9923960 0.9914447 1.0046 1.00126 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.00 0.023795 0.9893721 0.0032849 0.9897812 0.9883427 1.0046 1.00126 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.50 0.024573 0.9876363 0.0030549 0.9877669 0.9869593 1.0047 1.00128 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.50 0.024584 0.9899037 0.0030786 0.9900055 0.9893503 1.0047 1.00128 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025378 0.9887234 0.0032802 0.9887073 0.9881473 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026159 0.9809537 0.0032663 0.9810302 0.9803323 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026159 0.9810865 0.0032780 0.9817014 0.9803620 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.027001 0.9758291 0.0032726 0.9763957 0.9752214 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025378 0.9731355 0.0029451 0.9731490 0.9730016 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025377 0.9772725 0.0030282 0.9771641 0.9767132 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026161 0.9807367 0.0031113 0.9813337 0.9799813 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026171 0.9846090 0.0030982 0.9848248 0.9846064 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.026968 0.9830693 0.0031201 0.9839562 0.9825799 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.026979 0.9821786 0.0031484 0.9827887 0.9816633 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.51 0.027813 0.9793477 0.0031979 0.9795372 0.9790734 1.0049 1.00137 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.51 0.027814 0.9831866 0.0031965 0.9833568 0.9824744 1.0049 1.00137 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028612 0.9806221 0.0026141 0.9809845 0.9801512 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028645 0.9860614 0.0032343 0.9864281 0.9858036 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028622 0.9818978 0.0031865 0.9824291 0.9816871 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.51 0.029477 0.9810489 0.0025357 0.9812938 0.9813870 1.0050 1.00141 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.01 0.030321 0.9826904 0.0024314 0.9825906 0.9823046 1.0051 1.00143 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.50 0.031180 0.9793163 0.0026180 0.9792485 0.9792370 1.0051 1.00145 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.50 0.031180 0.9801545 0.0025966 0.9801352 0.9801685 1.0051 1.00145 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.00 0.032018 0.9804212 0.0027021 0.9804378 0.9807237 1.0052 1.00147 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.00 0.032018 0.9826387 0.0026749 0.9826979 0.9830431 1.0052 1.00147 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.00 0.033784 0.9761411 0.0021853 0.9757797 0.9763030 1.0053 1.00152 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.00 0.033784 0.9786478 0.0022054 0.9784943 0.9782708 1.0053 1.00152 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.51 0.034676 0.9806111 0.0021372 0.9804620 0.9804382 1.0054 1.00154 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.51 0.034676 0.9758911 0.0021432 0.9753436 0.9757629 1.0054 1.00154 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.00 0.035550 0.9801431 0.0025338 0.9798422 0.9799985 1.0054 1.00156 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.00 0.035550 0.9795781 0.0021666 0.9798338 0.9790928 1.0054 1.00156 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.50 0.036479 0.9739306 0.0036851 0.9732513 0.9743310 1.0055 1.00158 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 37.00 0.037391 0.9780240 0.0035000 0.9779786 0.9780592 1.0055 1.00160 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 37.00 0.037391 0.9758613 0.0034914 0.9759569 0.9752090 1.0055 1.00160 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.01 0.039253 0.9784894 0.0025791 0.9787151 0.9779013 1.0056 1.00165 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.50 0.032913 0.9750706 0.0021717 0.9750677 0.9749397 1.0052 1.00150 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.01 0.039253 0.9797738 0.0025775 0.9796686 0.9790538 1.0056 1.00165 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.50 0.040169 0.9837737 0.0023761 0.9837654 0.9828161 1.0057 1.00167 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.50 0.040168 0.9797387 0.0023845 0.9798970 0.9789454 1.0057 1.00167 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.00 0.041082 0.9758254 0.0022158 0.9765126 0.9747953 1.0057 1.00169 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.00 0.041109 0.9762235 0.0022117 0.9765908 0.9754433 1.0057 1.00169 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.51 0.042074 0.9804365 0.0021891 0.9810608 0.9793293 1.0058 1.00171 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.51 0.042076 0.9787225 0.0021819 0.9791386 0.9781436 1.0058 1.00171 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.00 0.043011 0.9811488 0.0021938 0.9817816 0.9803532 1.0058 1.00173 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.00 0.043010 0.9779424 0.0021844 0.9786931 0.9772864 1.0058 1.00173 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.50 0.043972 0.9731518 0.0020741 0.9740778 0.9727501 1.0059 1.00175 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.01 0.044957 0.9749098 0.0020775 0.9755417 0.9748880 1.0059 1.00178 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.01 0.044957 0.9760115 0.0020583 0.9768749 0.9758242 1.0059 1.00178 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.50 0.045912 0.9749399 0.0020870 0.9752905 0.9749297 1.0060 1.00180 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.50 0.045912 0.9766616 0.0020511 0.9768767 0.9763212 1.0060 1.00180 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.00 0.046891 0.9803280 0.0020667 0.9809304 0.9799140 1.0060 1.00182 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.00 0.046892 0.9768316 0.0020836 0.9773496 0.9765907 1.0060 1.00182 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.50 0.047878 0.9734215 0.0021094 0.9742495 0.9733284 1.0061 1.00184 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.50 0.047877 0.9749014 0.0021227 0.9752468 0.9746084 1.0061 1.00184 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9752213 0.0018312 0.9758344 0.9751646 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9790362 0.0018316 0.9795501 0.9789387 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9769333 0.0018488 0.9771667 0.9765121 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 C 73.01 0.112760 0.9760695 0.0031747 0.9751546 0.9768639 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112766 0.9762926 0.0030403 0.9756292 0.9774203 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112756 0.9773482 0.0030293 0.9771628 0.9779688 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149044 0.9727026 0.0041702 0.9726855 0.9725810 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112755 0.9762482 0.0028927 0.9761400 0.9771181 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112767 0.9751311 0.0028404 0.9745601 0.9759219 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9725802 0.0039659 0.9724071 0.9721778 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149034 0.9650558 0.0037295 0.9648494 0.9652483 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149035 0.9710201 0.0039524 0.9706505 0.9712193 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149034 0.9701664 0.0039149 0.9699136 0.9698347 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9711307 0.0040043 0.9709526 0.9715081 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149042 0.9756931 0.0039690 0.9753991 0.9758905 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149043 0.9668080 0.0031637 0.9664055 0.9668711 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149049 0.9718573 0.0032052 0.9719173 0.9718063 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149051 0.9697289 0.0031211 0.9693123 0.9699664 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149048 0.9710252 0.0031395 0.9709716 0.9710332 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149049 0.9712083 0.0036613 0.9713266 0.9712254 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9705068 0.0031269 0.9701914 0.9703431 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 74.54 0.116073 0.9705171 0.0021106 0.9699895 0.9709800 1.0086 1.00266 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 75.49 0.118103 0.9722249 0.0021769 0.9715926 0.9722154 1.0087 1.00270 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 75.49 0.118106 0.9731623 0.0021779 0.9730137 0.9733432 1.0087 1.00270 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 80.49 0.128743 0.9719773 0.0024457 0.9718506 0.9713283 1.0090 1.00287 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149044 0.9668773 0.0031729 0.9670488 0.9670743 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 80.49 0.128742 0.9693993 0.0024457 0.9691377 0.9693597 1.0090 1.00287 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 83.02 0.134032 0.9654024 0.0025314 0.9654615 0.9657849 1.0091 1.00297 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 83.02 0.134039 0.9659720 0.0025538 0.9656522 0.9658964 1.0091 1.00297 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 85.51 0.139110 0.9683628 0.0025056 0.9681445 0.9682118 1.0093 1.00305 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 85.51 0.139110 0.9676430 0.0025028 0.9672790 0.9673038 1.0093 1.00305 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 88.01 0.144149 0.9689383 0.0025956 0.9687462 0.9691839 1.0094 1.00314 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 88.01 0.144149 0.9660171 0.0025904 0.9656421 0.9662101 1.0094 1.00314 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149022 0.9730973 0.0026707 0.9732123 0.9721793 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149021 0.9683669 0.0026631 0.9677384 0.9680317 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 93.00 0.153847 0.9651016 0.0026118 0.9650014 0.9647594 1.0096 1.00332 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 95.49 0.158494 0.9692920 0.0026752 0.9695791 0.9684976 1.0098 1.00341 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 98.01 0.163125 0.9670032 0.0027949 0.9676281 0.9672303 1.0099 1.00350 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 98.01 0.163129 0.9685973 0.0027482 0.9689846 0.9684688 1.0099 1.00350 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 100.50 0.167543 0.9751573 0.0028080 0.9755767 0.9742925 1.0100 1.00359 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 103.00 0.171884 0.9691871 0.0029427 0.9693056 0.9690189 1.0101 1.00368 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 103.00 0.171883 0.9703171 0.0029562 0.9710770 0.9695988 1.0101 1.00368 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176131 0.9727168 0.0025971 0.9733877 0.9712697 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176133 0.9754402 0.0025970 0.9759039 0.9745245 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176126 0.9736209 0.0026246 0.9741576 0.9724904 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 108.04 0.180212 0.9726279 0.0031750 0.9728368 0.9719758 1.0103 1.00386 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 108.04 0.180214 0.9730889 0.0031654 0.9731562 0.9724105 1.0103 1.00386 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 110.53 0.184096 0.9738411 0.0028852 0.9742630 0.9726277 1.0103 1.00395 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 110.53 0.184092 0.9706132 0.0028752 0.9709615 0.9694585 1.0103 1.00395 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 113.06 0.187956 0.9711487 0.0029214 0.9710905 0.9707862 1.0104 1.00404 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 113.06 0.187951 0.9728388 0.0029966 0.9733112 0.9725450 1.0104 1.00404 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 115.56 0.191581 0.9733165 0.0030709 0.9745366 0.9728626 1.0105 1.00413 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 115.56 0.191578 0.9766895 0.0030912 0.9771374 0.9759558 1.0105 1.00413 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 117.94 0.194941 0.9732769 0.0031880 0.9732036 0.9732670 1.0106 1.00421 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 117.94 0.194943 0.9732887 0.0031890 0.9732291 0.9730379 1.0106 1.00421 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 120.49 0.198371 0.9764483 0.0032696 0.9764375 0.9753625 1.0107 1.00430 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 120.49 0.198376 0.9788523 0.0032847 0.9793388 0.9781745 1.0107 1.00430 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 123.08 0.201723 0.9765099 0.0033999 0.9768277 0.9762106 1.0107 1.00440 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 123.08 0.201725 0.9765950 0.0034009 0.9762170 0.9764378 1.0107 1.00440 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 125.59 0.204811 0.9844053 0.0034941 0.9849238 0.9835785 1.0108 1.00449 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 125.59 0.204807 0.9802914 0.0034751 0.9808788 0.9794383 1.0108 1.00449 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 130.55 0.210517 0.9804658 0.0034998 0.9809749 0.9798651 1.0109 1.00466 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 130.55 0.210517 0.9812608 0.0035092 0.9813644 0.9807135 1.0109 1.00466 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 132.95 0.213074 0.9784612 0.0034474 0.9788638 0.9789056 1.0110 1.00475 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 132.95 0.213074 0.9784394 0.0033789 0.9782971 0.9782504 1.0110 1.00475 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
450.0 A 33.01 0.058555 0.9648452 0.0069939 0.9661999 0.9625263 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 33.01 0.058565 0.9695126 0.0065747 0.9718173 0.9665938 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 33.01 0.058571 0.9780113 0.0066411 0.9796071 0.9738231 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075818 0.9728851 0.0076284 0.9736478 0.9715606 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075811 0.9764101 0.0060338 0.9775633 0.9753728 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075812 0.9739157 0.0060246 0.9737247 0.9724839 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 38.00 0.075795 0.9754096 0.0060194 0.9748344 0.9749747 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094317 0.9728784 0.0045322 0.9725734 0.9724873 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 43.00 0.094323 0.9757055 0.0045536 0.9757395 0.9754244 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094316 0.9763811 0.0046360 0.9765267 0.9765143 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094335 0.9729936 0.0046303 0.9727676 0.9731439 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094320 0.9757530 0.0034583 0.9758517 0.9752988 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094320 0.9737273 0.0048435 0.9735793 0.9736314 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094335 0.9771351 0.0061458 0.9771311 0.9756528 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094337 0.9728281 0.0062714 0.9720887 0.9727703 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094322 0.9710233 0.0057396 0.9714748 0.9710764 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094331 0.9739156 0.0057639 0.9740048 0.9739091 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 43.00 0.094325 0.9803951 0.0052506 0.9805195 0.9798939 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094328 0.9749824 0.0052324 0.9746344 0.9750724 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094336 0.9744713 0.0052234 0.9750499 0.9744383 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094323 0.9747380 0.0058929 0.9742814 0.9746474 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 48.00 0.113689 0.9731475 0.0044982 0.9728002 0.9729917 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113679 0.9727377 0.0045409 0.9720013 0.9732922 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113679 0.9682370 0.0044606 0.9682014 0.9682842 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113688 0.9650019 0.0044723 0.9660552 0.9656958 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113689 0.9724991 0.0034917 0.9720515 0.9725825 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 53.01 0.133564 0.9613494 0.0042076 0.9607261 0.9615713 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 53.01 0.133565 0.9682005 0.0042063 0.9683652 0.9689663 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 53.01 0.133566 0.9639439 0.0033319 0.9640739 0.9648012 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 58.00 0.153650 0.9637549 0.0044996 0.9629930 0.9645675 1.0075 1.00155 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 58.00 0.153654 0.9660379 0.0037575 0.9662809 0.9665608 1.0075 1.00155 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 63.00 0.173672 0.9617138 0.0047406 0.9620867 0.9626145 1.0079 1.00168 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 63.00 0.173678 0.9633145 0.0038910 0.9632966 0.9635707 1.0079 1.00168 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 68.01 0.193443 0.9629049 0.0031388 0.9625821 0.9636546 1.0082 1.00181 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 73.01 0.212685 0.9628951 0.0036416 0.9626155 0.9638311 1.0086 1.00195 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 73.01 0.212686 0.9641126 0.0036464 0.9637942 0.9642447 1.0086 1.00195 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 78.00 0.231281 0.9662433 0.0037295 0.9660171 0.9670157 1.0089 1.00208 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 78.00 0.231300 0.9671732 0.0037344 0.9665925 0.9672838 1.0089 1.00208 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 83.01 0.249254 0.9689674 0.0032970 0.9684979 0.9690582 1.0091 1.00221 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 83.01 0.249240 0.9727565 0.0047249 0.9721543 0.9740289 1.0091 1.00221 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 88.00 0.266281 0.9753767 0.0036837 0.9743495 0.9761168 1.0094 1.00235 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 88.00 0.266272 0.9695783 0.0037096 0.9692409 0.9702900 1.0094 1.00235 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 90.50 0.274462 0.9698392 0.0028632 0.9696161 0.9705934 1.0095 1.00241 14 0.99967 0.9987 0.99906 0.99875 0.99852 0.99935 0.99033
450.0 A 90.50 0.274464 0.9668646 0.0028363 0.9660533 0.9669375 1.0095 1.00241 14 0.99967 0.9987 0.99906 0.99875 0.99852 0.99935 0.99033
450.0 A 35.51 0.067030 0.9723666 0.0066761 0.9740309 0.9704994 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067012 0.9713263 0.0066672 0.9733341 0.9684413 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067027 0.9678487 0.0063811 0.9708162 0.9648561 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067023 0.9761613 0.0064544 0.9786518 0.9734742 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084873 0.9738317 0.0053557 0.9743277 0.9740720 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084858 0.9811620 0.0054423 0.9823064 0.9806523 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084881 0.9805946 0.0054207 0.9806346 0.9810724 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084869 0.9805953 0.0054349 0.9809596 0.9797412 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084869 0.9755216 0.0038761 0.9762403 0.9746554 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084878 0.9806613 0.0038684 0.9810575 0.9806329 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103943 0.9676375 0.0050852 0.9682403 0.9678955 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103941 0.9729282 0.0050910 0.9734114 0.9735108 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103924 0.9724078 0.0040310 0.9728683 0.9727807 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103943 0.9691623 0.0048377 0.9697853 0.9685339 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103942 0.9736495 0.0047666 0.9739537 0.9726240 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123557 0.9709897 0.0032930 0.9706574 0.9723016 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123560 0.9627546 0.0041076 0.9617812 0.9634567 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123568 0.9690566 0.0041461 0.9685243 0.9692010 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143516 0.9679948 0.0034351 0.9678017 0.9685261 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143546 0.9651567 0.0030787 0.9647310 0.9657984 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143538 0.9637723 0.0039119 0.9637449 0.9638273 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143522 0.9659958 0.0039142 0.9654919 0.9663356 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 60.50 0.163616 0.9622078 0.0036287 0.9614054 0.9624303 1.0077 1.00161 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 60.50 0.163599 0.9630497 0.0036441 0.9622554 0.9635075 1.0077 1.00161 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 65.49 0.183467 0.9630400 0.0038506 0.9628250 0.9632282 1.0080 1.00175 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 65.49 0.183466 0.9612427 0.0038471 0.9604552 0.9622930 1.0080 1.00175 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 70.50 0.202996 0.9643809 0.0034483 0.9637487 0.9646104 1.0084 1.00188 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 70.50 0.203027 0.9604651 0.0034403 0.9602870 0.9613126 1.0084 1.00188 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 75.50 0.221986 0.9648792 0.0043331 0.9651960 0.9646252 1.0087 1.00201 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 75.50 0.221992 0.9651907 0.0035254 0.9647734 0.9658803 1.0087 1.00201 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 80.50 0.240280 0.9642974 0.0039220 0.9639705 0.9642883 1.0090 1.00215 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 80.50 0.240264 0.9689976 0.0039335 0.9680870 0.9689385 1.0090 1.00215 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 85.51 0.257797 0.9695041 0.0034514 0.9685447 0.9697506 1.0093 1.00228 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 85.51 0.257815 0.9711508 0.0040286 0.9711197 0.9718634 1.0093 1.00228 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 90.50 0.274397 0.9736406 0.0037761 0.9724079 0.9739783 1.0095 1.00241 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 90.50 0.274406 0.9741355 0.0035984 0.9736303 0.9745317 1.0095 1.00241 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 B 16.00 0.015218 0.9791424 0.0065180 0.9815338 0.9773791 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015218 0.9865318 0.0065753 0.9880147 0.9837718 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015218 0.9769719 0.0065224 0.9784648 0.9761251 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015217 0.9770428 0.0065214 0.9778535 0.9761627 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016173 0.9731806 0.0063228 0.9754666 0.9711133 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016171 0.9790800 0.0063783 0.9802241 0.9778222 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016171 0.9800726 0.0074720 0.9827867 0.9782990 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016172 0.9809881 0.0059750 0.9825041 0.9802576 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017172 0.9765162 0.0059663 0.9774849 0.9750494 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017171 0.9818245 0.0059827 0.9830924 0.9809426 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017172 0.9819619 0.0053593 0.9833698 0.9812960 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017171 0.9848031 0.0054165 0.9860694 0.9834289 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.50 0.018157 0.9848037 0.0054685 0.9864345 0.9842672 1.0030 1.00076 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.50 0.018157 0.9878624 0.0054952 0.9888435 0.9861367 1.0030 1.00076 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.00 0.019185 0.9779370 0.0041728 0.9788572 0.9764529 1.0031 1.00078 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020220 0.9785653 0.0042366 0.9794455 0.9782304 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020221 0.9784628 0.0047509 0.9796245 0.9777661 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020219 0.9809477 0.0047688 0.9820367 0.9799000 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.00 0.021322 0.9787606 0.0049214 0.9797058 0.9782585 1.0032 1.00082 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.00 0.021322 0.9813481 0.0049379 0.9825851 0.9810875 1.0032 1.00082 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.50 0.022428 0.9803649 0.0040598 0.9816841 0.9802593 1.0033 1.00084 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.50 0.022429 0.9802483 0.0046190 0.9812300 0.9797593 1.0033 1.00084 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.01 0.023583 0.9837943 0.0058818 0.9844648 0.9819054 1.0034 1.00087 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.01 0.023583 0.9788864 0.0059991 0.9791091 0.9783086 1.0034 1.00087 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.50 0.024714 0.9768192 0.0055133 0.9775908 0.9759422 1.0035 1.00089 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.50 0.024713 0.9829951 0.0055530 0.9842999 0.9828409 1.0035 1.00089 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.00 0.025890 0.9845468 0.0050533 0.9857540 0.9834802 1.0035 1.00091 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.00 0.025890 0.9807900 0.0050427 0.9816262 0.9813101 1.0035 1.00091 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027093 0.9757218 0.0050362 0.9768086 0.9752433 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027092 0.9780837 0.0056900 0.9783342 0.9771257 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027094 0.9763848 0.0049242 0.9771026 0.9755767 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027093 0.9768410 0.0049061 0.9777673 0.9765637 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.00 0.028317 0.9779624 0.0038834 0.9790844 0.9774091 1.0037 1.00095 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029566 0.9787081 0.0046981 0.9796431 0.9782634 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029568 0.9835651 0.0046300 0.9843788 0.9832452 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029565 0.9819179 0.0043319 0.9831979 0.9816262 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029566 0.9823553 0.0043747 0.9829283 0.9823133 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.00 0.030836 0.9786142 0.0043281 0.9796063 0.9785107 1.0038 1.00100 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.00 0.030836 0.9738276 0.0043319 0.9750649 0.9735213 1.0038 1.00100 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.51 0.032158 0.9828421 0.0033902 0.9828357 0.9827829 1.0039 1.00102 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.51 0.032158 0.9802880 0.0031709 0.9802170 0.9811775 1.0039 1.00102 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033445 0.9781181 0.0039886 0.9771718 0.9783675 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033446 0.9765204 0.0039986 0.9762568 0.9760294 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033445 0.9779352 0.0040137 0.9780566 0.9779496 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033444 0.9811766 0.0039987 0.9812655 0.9811330 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034781 0.9812451 0.0031889 0.9815385 0.9812438 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034783 0.9815651 0.0032338 0.9811586 0.9814231 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034782 0.9776056 0.0028995 0.9778857 0.9776782 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.01 0.036170 0.9786009 0.0037054 0.9790355 0.9775110 1.0041 1.00108 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.01 0.036170 0.9798341 0.0037012 0.9793913 0.9790301 1.0041 1.00108 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.50 0.037518 0.9800372 0.0042212 0.9799919 0.9797726 1.0041 1.00110 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.50 0.037522 0.9814123 0.0035317 0.9815084 0.9809981 1.0041 1.00110 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.00 0.038920 0.9794614 0.0033742 0.9791889 0.9782476 1.0042 1.00113 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.00 0.038919 0.9762757 0.0033755 0.9758981 0.9758867 1.0042 1.00113 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.49 0.040309 0.9805584 0.0042776 0.9814364 0.9802634 1.0043 1.00115 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.49 0.040308 0.9811132 0.0035272 0.9810976 0.9810012 1.0043 1.00115 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.00 0.041777 0.9815050 0.0034391 0.9817242 0.9807104 1.0043 1.00117 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.00 0.041777 0.9767584 0.0034250 0.9763977 0.9768703 1.0043 1.00117 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.50 0.043239 0.9783973 0.0027867 0.9780590 0.9788190 1.0044 1.00119 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.00 0.044714 0.9794805 0.0030084 0.9795098 0.9791526 1.0045 1.00121 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.00 0.044717 0.9754759 0.0029994 0.9759634 0.9755665 1.0045 1.00121 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.50 0.046213 0.9775588 0.0031276 0.9774502 0.9776054 1.0045 1.00124 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.50 0.046214 0.9779865 0.0031317 0.9774998 0.9778182 1.0045 1.00124 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.00 0.047729 0.9773476 0.0036090 0.9780241 0.9768681 1.0046 1.00126 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.00 0.047730 0.9781262 0.0029826 0.9779047 0.9783458 1.0046 1.00126 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.50 0.049261 0.9790586 0.0030338 0.9795123 0.9795403 1.0047 1.00128 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.50 0.049265 0.9806475 0.0030396 0.9802238 0.9798665 1.0047 1.00128 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.99 0.050785 0.9756401 0.0031451 0.9761069 0.9747888 1.0047 1.00130 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.99 0.050784 0.9748304 0.0031400 0.9742125 0.9741721 1.0047 1.00130 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 30.50 0.052405 0.9767741 0.0027588 0.9767098 0.9766667 1.0048 1.00132 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 30.50 0.052405 0.9791623 0.0037617 0.9799086 0.9790510 1.0048 1.00132 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.00 0.053971 0.9741054 0.0027950 0.9741748 0.9734554 1.0048 1.00134 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.00 0.053972 0.9769176 0.0034105 0.9773994 0.9765627 1.0048 1.00134 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.51 0.055632 0.9729750 0.0029316 0.9725489 0.9725665 1.0049 1.00137 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.00 0.057214 0.9743750 0.0030014 0.9740396 0.9735469 1.0050 1.00139 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.51 0.055633 0.9753602 0.0029665 0.9757692 0.9756285 1.0049 1.00137 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.00 0.057196 0.9765780 0.0028979 0.9769502 0.9759574 1.0050 1.00139 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.50 0.058878 0.9751055 0.0032747 0.9758821 0.9752391 1.0050 1.00141 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 32.50 0.058852 0.9747527 0.0032261 0.9743370 0.9740040 1.0050 1.00141 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.01 0.060538 0.9740989 0.0032483 0.9739641 0.9738543 1.0051 1.00143 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.01 0.060538 0.9711302 0.0032365 0.9713671 0.9715278 1.0051 1.00143 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.50 0.062169 0.9751893 0.0033262 0.9748510 0.9745636 1.0051 1.00145 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.50 0.062168 0.9756407 0.0033179 0.9762788 0.9757528 1.0051 1.00145 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.00 0.063852 0.9707958 0.0030412 0.9707087 0.9707542 1.0052 1.00147 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.00 0.063853 0.9711157 0.0030388 0.9719933 0.9716282 1.0052 1.00147 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.50 0.065549 0.9724849 0.0029161 0.9724940 0.9726867 1.0052 1.00150 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.50 0.065547 0.9729098 0.0029060 0.9735932 0.9721794 1.0052 1.00150 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.00 0.067257 0.9741556 0.0026977 0.9744672 0.9738932 1.0053 1.00152 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.50 0.068982 0.9753244 0.0028664 0.9749915 0.9750095 1.0054 1.00154 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.50 0.069029 0.9756688 0.0028723 0.9758515 0.9759796 1.0054 1.00154 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 36.00 0.070747 0.9728376 0.0028853 0.9725088 0.9723153 1.0054 1.00156 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 36.00 0.070721 0.9762951 0.0029036 0.9770216 0.9763895 1.0054 1.00156 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 40.00 0.085110 0.9692692 0.0024686 0.9691959 0.9689037 1.0058 1.00173 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 40.00 0.085111 0.9686095 0.0024504 0.9686759 0.9681636 1.0058 1.00173 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 32.00 0.057214 0.9769192 0.0036797 0.9774799 0.9763887 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 32.00 0.057196 0.9786305 0.0035362 0.9791700 0.9782504 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 32.00 0.057194 0.9806474 0.0026575 0.9812959 0.9801816 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 36.50 0.072519 0.9644758 0.0034126 0.9643926 0.9647319 1.0055 1.00158 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 36.50 0.072519 0.9667732 0.0034165 0.9664626 0.9669126 1.0055 1.00158 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.00 0.074283 0.9662218 0.0033330 0.9661474 0.9662589 1.0055 1.00160 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.00 0.074283 0.9650379 0.0033245 0.9643955 0.9649513 1.0055 1.00160 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.50 0.076059 0.9712722 0.0029340 0.9704122 0.9713908 1.0056 1.00162 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.50 0.076061 0.9712933 0.0029302 0.9707421 0.9713735 1.0056 1.00162 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.99 0.077811 0.9677714 0.0027493 0.9681383 0.9682761 1.0056 1.00165 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.99 0.077810 0.9709834 0.0027747 0.9711731 0.9707206 1.0056 1.00165 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 38.50 0.079645 0.9691181 0.0020316 0.9689102 0.9696564 1.0057 1.00167 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.00 0.081459 0.9689926 0.0019923 0.9682506 0.9690689 1.0057 1.00169 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083246 0.9720335 0.0025192 0.9720653 0.9720698 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083246 0.9652851 0.0067888 0.9660398 0.9650646 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083244 0.9682258 0.0025100 0.9680523 0.9683007 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.00 0.085110 0.9691076 0.0025203 0.9688111 0.9687780 1.0058 1.00173 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.00 0.085111 0.9714274 0.0025072 0.9718624 0.9716980 1.0058 1.00173 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.50 0.086952 0.9725155 0.0025108 0.9717720 0.9723931 1.0059 1.00175 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.50 0.086952 0.9720782 0.0025165 0.9716514 0.9721667 1.0059 1.00175 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.01 0.088843 0.9705941 0.0025283 0.9703134 0.9709274 1.0059 1.00178 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.01 0.088843 0.9701351 0.0025374 0.9702795 0.9701547 1.0059 1.00178 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.49 0.090632 0.9709503 0.0025402 0.9708931 0.9710996 1.0060 1.00180 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.49 0.090633 0.9683331 0.0025280 0.9683028 0.9691031 1.0060 1.00180 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.00 0.092539 0.9717610 0.0025453 0.9712158 0.9719387 1.0060 1.00182 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.00 0.092540 0.9706550 0.0025573 0.9707914 0.9704218 1.0060 1.00182 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.50 0.094419 0.9709804 0.0023541 0.9710651 0.9713979 1.0061 1.00184 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.50 0.094418 0.9721463 0.0023465 0.9724645 0.9723207 1.0061 1.00184 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.00 0.096307 0.9712356 0.0025828 0.9707877 0.9713167 1.0061 1.00186 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.00 0.096307 0.9692624 0.0025946 0.9691835 0.9690571 1.0061 1.00186 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.50 0.098203 0.9687973 0.0026054 0.9682765 0.9687362 1.0062 1.00188 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.50 0.098205 0.9680464 0.0025931 0.9681978 0.9688693 1.0062 1.00188 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.00 0.100105 0.9682114 0.0025522 0.9684956 0.9682975 1.0062 1.00191 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.00 0.100107 0.9713734 0.0026166 0.9715423 0.9711860 1.0062 1.00191 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.51 0.102055 0.9683438 0.0026237 0.9681369 0.9685506 1.0063 1.00193 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.51 0.102055 0.9703725 0.0026282 0.9706894 0.9705114 1.0063 1.00193 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.00 0.103939 0.9704367 0.0026248 0.9701816 0.9701450 1.0063 1.00195 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.00 0.103940 0.9731310 0.0026549 0.9729516 0.9730168 1.0063 1.00195 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.50 0.105866 0.9702422 0.0024012 0.9702732 0.9707666 1.0064 1.00197 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.50 0.105862 0.9730920 0.0024085 0.9724415 0.9732608 1.0064 1.00197 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.01 0.107833 0.9711298 0.0024389 0.9711125 0.9707432 1.0064 1.00199 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.01 0.107832 0.9715673 0.0024338 0.9719726 0.9718220 1.0064 1.00199 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.50 0.109733 0.9713301 0.0024058 0.9710453 0.9719009 1.0065 1.00202 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.50 0.109733 0.9692482 0.0023950 0.9690188 0.9693633 1.0065 1.00202 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.00 0.111677 0.9699116 0.0024117 0.9693602 0.9700037 1.0065 1.00204 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.00 0.111678 0.9685077 0.0024188 0.9689554 0.9684609 1.0065 1.00204 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.51 0.113663 0.9667054 0.0024996 0.9670007 0.9670775 1.0066 1.00206 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.51 0.113662 0.9671888 0.0025066 0.9673508 0.9671974 1.0066 1.00206 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.00 0.115581 0.9690854 0.0029180 0.9687723 0.9689665 1.0066 1.00208 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.00 0.115582 0.9658848 0.0029005 0.9653757 0.9659290 1.0066 1.00208 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.50 0.117543 0.9655509 0.0029294 0.9656431 0.9659310 1.0067 1.00210 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.50 0.117544 0.9642206 0.0029170 0.9646246 0.9645121 1.0067 1.00210 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 C 73.01 0.212676 0.9694297 0.0041649 0.9702577 0.9697681 1.0086 1.00261 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 73.01 0.212694 0.9689371 0.0039649 0.9690396 0.9692174 1.0086 1.00261 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221949 0.9638334 0.0034457 0.9636451 0.9641172 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221938 0.9669121 0.0034469 0.9668578 0.9663293 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221949 0.9657112 0.0031736 0.9655573 0.9658159 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221941 0.9613607 0.0031553 0.9607341 0.9610635 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 77.98 0.231289 0.9647902 0.0031289 0.9642443 0.9653933 1.0089 1.00279 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 77.98 0.231277 0.9626519 0.0031159 0.9622184 0.9633567 1.0089 1.00279 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 80.49 0.240258 0.9633334 0.0031251 0.9637233 0.9639725 1.0090 1.00287 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 80.49 0.240260 0.9688612 0.0031639 0.9690178 0.9687901 1.0090 1.00287 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 83.02 0.249310 0.9640266 0.0023768 0.9635809 0.9641117 1.0091 1.00297 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 85.51 0.257838 0.9697724 0.0024045 0.9690388 0.9696947 1.0093 1.00305 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266320 0.9706854 0.0031662 0.9708888 0.9705429 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266331 0.9675735 0.0086067 0.9676933 0.9684015 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266324 0.9654647 0.0031479 0.9649863 0.9659535 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 90.50 0.274445 0.9739885 0.0031853 0.9737465 0.9741008 1.0095 1.00323 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 90.50 0.274434 0.9769849 0.0031748 0.9773376 0.9777837 1.0095 1.00323 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 93.00 0.282468 0.9746268 0.0032631 0.9739759 0.9745829 1.0096 1.00332 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 95.49 0.290101 0.9778700 0.0032896 0.9781418 0.9786722 1.0098 1.00341 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 95.49 0.290115 0.9790510 0.0033034 0.9795829 0.9790593 1.0098 1.00341 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 98.01 0.297722 0.9774275 0.0033839 0.9770915 0.9773968 1.0099 1.00350 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 98.01 0.297708 0.9791916 0.0033815 0.9790640 0.9793636 1.0099 1.00350 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 100.50 0.304881 0.9829376 0.0034376 0.9834448 0.9827635 1.0100 1.00359 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 100.50 0.304878 0.9868978 0.0034677 0.9868534 0.9872919 1.0100 1.00359 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 103.00 0.311934 0.9820679 0.0032365 0.9812500 0.9815318 1.0101 1.00368 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 103.00 0.311928 0.9883573 0.0032431 0.9885811 0.9885296 1.0101 1.00368 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 105.54 0.318730 0.9926133 0.0036226 0.9923490 0.9927956 1.0102 1.00377 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 105.54 0.318734 0.9911748 0.0036456 0.9907262 0.9918353 1.0102 1.00377 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 108.04 0.325279 0.9892534 0.0042036 0.9878309 0.9889560 1.0103 1.00386 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 108.04 0.325293 0.9905686 0.0036216 0.9906458 0.9912415 1.0103 1.00386 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 110.53 0.331453 0.9922144 0.0036298 0.9919092 0.9922903 1.0103 1.00395 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 110.53 0.331457 0.9908969 0.0037057 0.9913260 0.9903475 1.0103 1.00395 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 113.06 0.337572 0.9927494 0.0037854 0.9923027 0.9932092 1.0104 1.00404 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 113.06 0.337586 0.9919456 0.0037777 0.9918553 0.9911743 1.0104 1.00404 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 115.56 0.343296 0.9986598 0.0038219 0.9988047 0.9991680 1.0105 1.00413 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 115.56 0.343294 1.0018863 0.0038689 1.0021119 1.0025756 1.0105 1.00413 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 117.94 0.348571 0.9995877 0.0035794 0.9992129 1.0003784 1.0106 1.00421 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 117.94 0.348570 1.0012142 0.0035829 1.0001548 1.0021190 1.0106 1.00421 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 120.49 0.353927 1.0012623 0.0036692 1.0008127 1.0018725 1.0107 1.00430 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 120.49 0.353925 1.0078900 0.0036719 1.0086557 1.0084500 1.0107 1.00430 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 123.08 0.359153 1.0018002 0.0036681 1.0010941 1.0006045 1.0107 1.00440 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 123.08 0.359149 1.0056766 0.0036660 1.0038909 1.0061939 1.0107 1.00440 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 125.41 0.363583 1.0087774 0.0037186 1.0088554 1.0094168 1.0108 1.00448 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 125.41 0.363581 1.0093906 0.0037362 1.0091322 1.0095590 1.0108 1.00448 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 128.02 0.368375 1.0036190 0.0037607 1.0027106 1.0038783 1.0109 1.00457 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 128.02 0.368376 1.0049552 0.0037752 1.0044479 1.0049586 1.0109 1.00457 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 130.55 0.372734 1.0140476 0.0044537 1.0137883 1.0141385 1.0109 1.00466 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 130.55 0.372723 1.0051323 0.0044035 1.0056664 1.0041622 1.0109 1.00466 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 132.95 0.376647 1.0058785 0.0044711 1.0060240 1.0058386 1.0110 1.00475 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 132.95 0.376656 1.0054881 0.0044590 1.0048424 1.0050270 1.0110 1.00475 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
585.0 A 25.51 0.058977 0.9843777 0.0079458 0.9827012 0.9851373 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058979 0.9768547 0.0072736 0.9766164 0.9763381 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059000 0.9776627 0.0072678 0.9780219 0.9773503 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058977 0.9742243 0.0064006 0.9747619 0.9739321 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059004 0.9654651 0.0063869 0.9660142 0.9658169 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059009 0.9713606 0.0058949 0.9704248 0.9711439 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058979 0.9737480 0.0064187 0.9744899 0.9739871 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059005 0.9769800 0.0072378 0.9776137 0.9768394 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058983 0.9762498 0.0072699 0.9759592 0.9763401 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059006 0.9617633 0.0069065 0.9618629 0.9616920 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058977 0.9690784 0.0071168 0.9682536 0.9682895 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058983 0.9714000 0.0071706 0.9714419 0.9710237 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9685914 0.0051919 0.9695141 0.9684387 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9703682 0.0052217 0.9714754 0.9713106 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9722443 0.0052192 0.9720376 0.9723262 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070731 0.9741688 0.0052464 0.9747057 0.9738608 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070727 0.9669198 0.0052041 0.9672384 0.9665310 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070728 0.9690470 0.0052113 0.9690782 0.9681723 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070726 0.9697659 0.0052139 0.9696352 0.9700856 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070732 0.9640158 0.0051885 0.9630560 0.9641798 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070725 0.9592113 0.0051386 0.9586078 0.9593287 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9674440 0.0052229 0.9679856 0.9681204 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083123 0.9716952 0.0040462 0.9717429 0.9723616 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083129 0.9675348 0.0040231 0.9667345 0.9674561 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083137 0.9721525 0.0033104 0.9717802 0.9731721 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096406 0.9714303 0.0030159 0.9716667 0.9720193 1.0051 1.00088 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096406 0.9712248 0.0024722 0.9708358 0.9714600 1.0051 1.00088 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096385 0.9676671 0.0045185 0.9680390 0.9681771 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096405 0.9692625 0.0045517 0.9697484 0.9697847 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096403 0.9789057 0.0046077 0.9788618 0.9786864 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096402 0.9667605 0.0045726 0.9674423 0.9671251 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096400 0.9723459 0.0045543 0.9715410 0.9724555 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096404 0.9753382 0.0045639 0.9757208 0.9752805 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096405 0.9765373 0.0045661 0.9764114 0.9770459 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096399 0.9740237 0.0045642 0.9740615 0.9738545 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.110004 0.9753535 0.0037397 0.9757646 0.9757392 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.109997 0.9695507 0.0037034 0.9702828 0.9690614 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.109999 0.9650181 0.0036534 0.9650902 0.9646099 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 38.00 0.124134 0.9717942 0.0030754 0.9710253 0.9717655 1.0056 1.00101 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 38.00 0.124138 0.9696065 0.0029962 0.9695581 0.9704051 1.0056 1.00101 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 40.51 0.138677 0.9719234 0.0026917 0.9714089 0.9723913 1.0059 1.00108 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 40.51 0.138681 0.9686145 0.0026486 0.9678717 0.9689174 1.0059 1.00108 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 42.99 0.153507 0.9678189 0.0023029 0.9668148 0.9685718 1.0061 1.00115 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 45.51 0.168762 0.9680615 0.0021166 0.9674916 0.9683953 1.0064 1.00121 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 48.01 0.184048 0.9636071 0.0021309 0.9631796 0.9643911 1.0066 1.00128 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 50.49 0.199229 0.9679158 0.0021614 0.9678826 0.9679840 1.0069 1.00135 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 53.01 0.214841 0.9631796 0.0020720 0.9628574 0.9637639 1.0071 1.00141 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 55.50 0.230113 0.9638691 0.0022236 0.9634660 0.9637915 1.0073 1.00148 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 58.00 0.245623 0.9648451 0.0022822 0.9650968 0.9650422 1.0075 1.00155 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 60.51 0.260796 0.9682486 0.0023445 0.9678536 0.9683281 1.0077 1.00161 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 63.00 0.275886 0.9683390 0.0023898 0.9677891 0.9688289 1.0079 1.00168 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 65.49 0.290508 0.9672939 0.0024421 0.9675458 0.9671755 1.0080 1.00175 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 68.01 0.305441 0.9707178 0.0024626 0.9704399 0.9713137 1.0082 1.00181 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 70.50 0.319488 0.9730377 0.0026415 0.9733164 0.9735920 1.0084 1.00188 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 73.01 0.333796 0.9776068 0.0027646 0.9774797 0.9777836 1.0086 1.00195 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 75.50 0.347294 0.9746375 0.0028255 0.9749606 0.9743051 1.0087 1.00201 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 78.00 0.360902 0.9809376 0.0029381 0.9802146 0.9802005 1.0089 1.00208 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 80.51 0.373781 0.9824070 0.0030368 0.9823324 0.9813288 1.0090 1.00215 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 80.51 0.373795 0.9810982 0.0020937 0.9818631 0.9806326 1.0090 1.00215 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 82.99 0.386560 0.9877522 0.0021703 0.9879160 0.9887092 1.0091 1.00221 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 85.49 0.398678 0.9859243 0.0022093 0.9862407 0.9860693 1.0093 1.00228 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 88.01 0.410848 0.9926070 0.0022740 0.9930968 0.9922618 1.0094 1.00235 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 90.50 0.422207 0.9986966 0.0023288 0.9992013 0.9982497 1.0095 1.00241 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 73.01 0.333795 0.9774517 0.0014500 0.9774655 0.9778908 1.0086 1.00195 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 B 16.00 0.025543 0.9892676 0.0072750 0.9899858 0.9882044 1.0028 1.00069 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 16.51 0.027166 0.9753222 0.0080489 0.9756387 0.9743130 1.0029 1.00072 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 16.51 0.027167 0.9725111 0.0079506 0.9729207 0.9732066 1.0029 1.00072 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.01 0.028802 0.9857251 0.0081519 0.9861457 0.9837792 1.0030 1.00074 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.01 0.028801 0.9887164 0.0081425 0.9895167 0.9870133 1.0030 1.00074 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.50 0.030441 0.9784110 0.0080295 0.9783040 0.9782034 1.0030 1.00076 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.50 0.030440 0.9795186 0.0080822 0.9796652 0.9789143 1.0030 1.00076 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032159 0.9858315 0.0086392 0.9855794 0.9849626 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032158 0.9785150 0.0085223 0.9791372 0.9789953 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032158 0.9773262 0.0084621 0.9773363 0.9767716 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9790986 0.0082719 0.9787147 0.9792609 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9823706 0.0083356 0.9826861 0.9818545 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9763440 0.0081991 0.9754218 0.9757120 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9778339 0.0072742 0.9774152 0.9776253 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9892413 0.0074684 0.9883725 0.9893490 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9815344 0.0068585 0.9817871 0.9802934 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9841219 0.0068644 0.9845769 0.9832143 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9808310 0.0060821 0.9815689 0.9794254 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.99 0.035678 0.9767849 0.0061459 0.9774444 0.9765441 1.0032 1.00082 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.99 0.035678 0.9779956 0.0056751 0.9769905 0.9768395 1.0032 1.00082 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.50 0.037554 0.9798862 0.0062034 0.9811660 0.9791002 1.0033 1.00084 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9860212 0.0070299 0.9864674 0.9849219 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9812537 0.0070316 0.9808266 0.9805427 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9695134 0.0067174 0.9698826 0.9691814 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9742475 0.0068925 0.9737288 0.9725638 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9777456 0.0069497 0.9775971 0.9769083 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9740290 0.0051263 0.9754724 0.9730263 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9827752 0.0051894 0.9847391 0.9826440 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9771518 0.0051503 0.9774482 0.9763838 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9779932 0.0051696 0.9790283 0.9773536 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 20.49 0.041305 0.9774316 0.0052352 0.9784298 0.9761553 1.0035 1.00089 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 20.49 0.041305 0.9752372 0.0052206 0.9761629 0.9734437 1.0035 1.00089 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9763395 0.0053031 0.9765355 0.9757454 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9702843 0.0052761 0.9702730 0.9694017 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9674942 0.0052401 0.9677475 0.9667809 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043300 0.9751781 0.0053140 0.9762051 0.9749369 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9830852 0.0042905 0.9839109 0.9825885 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9757284 0.0042553 0.9758241 0.9753933 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043302 0.9783752 0.0036685 0.9790679 0.9782400 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9802260 0.0034120 0.9810345 0.9800002 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9793377 0.0030104 0.9798448 0.9789246 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043303 0.9701865 0.0040955 0.9711250 0.9701365 1.0035 1.00091 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 21.50 0.045293 0.9729777 0.0041349 0.9739664 0.9726688 1.0036 1.00093 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 22.00 0.047322 0.9801173 0.0041897 0.9798794 0.9793630 1.0037 1.00095 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 22.50 0.049388 0.9650570 0.0041626 0.9664463 0.9645708 1.0037 1.00097 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.01 0.051532 0.9736535 0.0041763 0.9727836 0.9729963 1.0038 1.00100 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.51 0.053670 0.9775953 0.0042092 0.9784588 0.9770648 1.0039 1.00102 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055744 0.9771731 0.0042246 0.9777063 0.9769113 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055745 0.9737638 0.0042194 0.9741718 0.9728584 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055744 0.9759491 0.0034352 0.9761714 0.9761391 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.50 0.057996 0.9735035 0.0034315 0.9748046 0.9727198 1.0040 1.00106 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.99 0.060186 0.9705612 0.0034095 0.9702509 0.9694773 1.0041 1.00108 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.99 0.060185 0.9765509 0.0028366 0.9760963 0.9762458 1.0041 1.00108 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9745418 0.0027849 0.9748240 0.9749200 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9827718 0.0024864 0.9826954 0.9828821 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9748971 0.0024393 0.9743787 0.9752874 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.00 0.064804 0.9764937 0.0021033 0.9759226 0.9768410 1.0042 1.00113 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.00 0.064802 0.9768502 0.0019108 0.9765147 0.9771652 1.0042 1.00113 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.51 0.067186 0.9720421 0.0019110 0.9717633 0.9721853 1.0043 1.00115 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 27.00 0.069497 0.9736454 0.0019264 0.9731432 0.9736998 1.0043 1.00117 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 27.49 0.071840 0.9717998 0.0018441 0.9718756 0.9721820 1.0044 1.00119 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 28.00 0.074309 0.9703068 0.0019546 0.9700445 0.9705262 1.0045 1.00121 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 28.50 0.076761 0.9670584 0.0019732 0.9675022 0.9670875 1.0045 1.00124 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.01 0.079290 0.9706438 0.0020140 0.9702833 0.9712013 1.0046 1.00126 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.51 0.081796 0.9719825 0.0020207 0.9719240 0.9722295 1.0047 1.00128 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.99 0.084222 0.9701180 0.0020444 0.9700659 0.9701281 1.0047 1.00130 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 30.50 0.086833 0.9663614 0.0020255 0.9661114 0.9663352 1.0048 1.00132 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.00 0.089414 0.9683692 0.0021215 0.9676388 0.9679927 1.0048 1.00134 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.49 0.091963 0.9676495 0.0021886 0.9674196 0.9675920 1.0049 1.00136 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.00 0.094648 0.9649025 0.0022266 0.9649101 0.9651912 1.0050 1.00139 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.51 0.097391 0.9704330 0.0022955 0.9698985 0.9702372 1.0050 1.00141 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.99 0.099993 0.9693319 0.0023505 0.9687342 0.9693897 1.0051 1.00143 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 33.49 0.102709 0.9671493 0.0019833 0.9675739 0.9671110 1.0051 1.00145 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 33.99 0.105428 0.9686067 0.0020644 0.9686630 0.9694107 1.0052 1.00147 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 34.51 0.108218 0.9677015 0.0021564 0.9674691 0.9678018 1.0052 1.00150 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9666641 0.0022521 0.9670493 0.9661108 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9701271 0.0022618 0.9698863 0.9702071 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9656729 0.0022453 0.9661205 0.9658326 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9682046 0.0022568 0.9680776 0.9689731 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111010 0.9645399 0.0022480 0.9642391 0.9650212 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9688471 0.0022601 0.9682331 0.9688861 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9613549 0.0022367 0.9612987 0.9615552 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9684417 0.0022505 0.9684515 0.9682932 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110919 0.9661879 0.0022405 0.9666925 0.9666443 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111010 0.9636734 0.0041659 0.9657797 0.9609659 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9675151 0.0021551 0.9675649 0.9679005 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9693996 0.0021648 0.9699424 0.9696100 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9679867 0.0019224 0.9679941 0.9685044 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.49 0.091963 0.9643496 0.0022793 0.9639873 0.9646188 1.0049 1.00136 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 35.00 0.110965 0.9648388 0.0019607 0.9645737 0.9654226 1.0053 1.00152 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 35.50 0.113745 0.9670102 0.0013510 0.9668454 0.9677162 1.0054 1.00154 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 36.50 0.119393 0.9647667 0.0012239 0.9644082 0.9649975 1.0055 1.00158 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 37.50 0.125073 0.9685826 0.0012174 0.9683166 0.9689399 1.0056 1.00162 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 38.50 0.130810 0.9668345 0.0012304 0.9667155 0.9669483 1.0057 1.00167 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 39.51 0.136662 0.9657842 0.0012459 0.9657053 0.9658506 1.0058 1.00171 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 40.50 0.142457 0.9680898 0.0012317 0.9677255 0.9693159 1.0059 1.00175 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 41.50 0.148354 0.9663646 0.0053737 0.9664638 0.9662764 1.0060 1.00180 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 41.50 0.148354 0.9635113 0.0012516 0.9632713 0.9636748 1.0060 1.00180 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 42.00 0.151321 0.9649388 0.0015644 0.9646453 0.9653986 1.0060 1.00182 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 42.50 0.154298 0.9656284 0.0016049 0.9653080 0.9661266 1.0061 1.00184 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 43.00 0.157280 0.9659179 0.0015300 0.9654998 0.9660545 1.0061 1.00186 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 43.50 0.160274 0.9656406 0.0015316 0.9653930 0.9662965 1.0062 1.00188 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 44.01 0.163333 0.9667545 0.0015477 0.9658887 0.9667660 1.0062 1.00191 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 44.51 0.166346 0.9650294 0.0015629 0.9653608 0.9654839 1.0063 1.00193 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 45.00 0.169304 0.9611873 0.0015719 0.9608292 0.9611769 1.0063 1.00195 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 45.50 0.172331 0.9665685 0.0016011 0.9663970 0.9670678 1.0064 1.00197 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 46.01 0.175415 0.9661653 0.0016588 0.9658035 0.9663356 1.0064 1.00199 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 46.51 0.178456 0.9657022 0.0016254 0.9657019 0.9658430 1.0065 1.00202 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 47.01 0.181497 0.9609757 0.0016299 0.9607453 0.9614162 1.0065 1.00204 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 C 73.01 0.334011 0.9800837 0.0040271 0.9801406 0.9802838 1.0086 1.00261 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 73.01 0.334037 0.9802392 0.0021129 0.9801549 0.9801764 1.0086 1.00261 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 77.98 0.361000 0.9852805 0.0022253 0.9856177 0.9858718 1.0089 1.00279 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 83.02 0.386973 0.9852769 0.0023224 0.9851844 0.9853660 1.0091 1.00297 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 93.00 0.433773 1.0016889 0.0025934 1.0018924 1.0015008 1.0096 1.00332 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 98.01 0.454929 1.0097245 0.0027723 1.0097982 1.0094291 1.0099 1.00350 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 103.00 0.474529 1.0150940 0.0028791 1.0150032 1.0155602 1.0101 1.00368 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 108.04 0.492722 1.0235577 0.0131834 1.0216201 1.0247335 1.0103 1.00386 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 108.04 0.492691 1.0208746 0.0028990 1.0203306 1.0208595 1.0103 1.00386 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 110.51 0.500929 1.0261143 0.0036604 1.0263301 1.0261698 1.0103 1.00395 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 112.92 0.508866 1.0267037 0.0038052 1.0263548 1.0263350 1.0104 1.00403 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 115.56 0.516976 1.0355650 0.0036368 1.0352401 1.0352752 1.0105 1.00413 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 117.94 0.524063 1.0325916 0.0036819 1.0316428 1.0327397 1.0106 1.00421 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 120.49 0.531168 1.0389241 0.0037542 1.0388382 1.0389093 1.0107 1.00430 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 123.08 0.538158 1.0351345 0.0038344 1.0350773 1.0355469 1.0107 1.00440 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 125.47 0.544191 1.0419026 0.0038873 1.0421937 1.0420583 1.0108 1.00448 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 128.02 0.550385 1.0480590 0.0039812 1.0476613 1.0481699 1.0109 1.00457 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 130.55 0.556122 1.0540879 0.0041544 1.0538716 1.0542202 1.0109 1.00466 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 132.95 0.561312 1.0515461 0.0041249 1.0510845 1.0514864 1.0110 1.00475 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 135.53 0.566478 1.0490552 0.0041552 1.0491655 1.0492411 1.0110 1.00484 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
720.0 A 38.00 0.183535 0.9639569 0.0035774 0.9635705 0.9639647 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 38.00 0.183527 0.9578433 0.0033585 0.9570866 0.9579985 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 38.00 0.183534 0.9564379 0.0034098 0.9560541 0.9579746 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204463 0.9537142 0.0029906 0.9535002 0.9541780 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204456 0.9535200 0.0026787 0.9530694 0.9543944 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204443 0.9583606 0.0029953 0.9578131 0.9588972 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225760 0.9637667 0.0066720 0.9633114 0.9636617 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225763 0.9587322 0.0027285 0.9588843 0.9583809 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225763 0.9574574 0.0059321 0.9573013 0.9581900 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225765 0.9616211 0.0035881 0.9617260 0.9617477 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225760 0.9583375 0.0027314 0.9583740 0.9578471 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 45.51 0.247044 0.9625968 0.0027727 0.9626997 0.9625614 1.0064 1.00150 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 48.00 0.268566 0.9669953 0.0026264 0.9671088 0.9668537 1.0066 1.00158 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 50.50 0.290050 0.9702066 0.0026756 0.9705807 0.9703672 1.0069 1.00166 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 53.01 0.312024 0.9719405 0.0027321 0.9724859 0.9716201 1.0071 1.00174 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 55.50 0.333157 0.9757711 0.0027896 0.9754511 0.9761625 1.0073 1.00182 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 58.00 0.354269 0.9752513 0.0029111 0.9759958 0.9752000 1.0075 1.00191 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 60.50 0.374909 0.9738351 0.0029733 0.9740846 0.9734057 1.0077 1.00199 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 63.00 0.395409 0.9861443 0.0027237 0.9858991 0.9868325 1.0079 1.00207 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 65.51 0.415422 0.9879149 0.0056502 0.9878327 0.9880535 1.0080 1.00215 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 65.51 0.415428 0.9874113 0.0027962 0.9878379 0.9879365 1.0080 1.00215 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 68.01 0.435104 0.9976996 0.0028725 0.9978501 0.9981198 1.0082 1.00223 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 70.49 0.454010 0.9972004 0.0030113 0.9971656 0.9974558 1.0084 1.00232 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 73.01 0.472904 1.0036076 0.0031674 1.0037363 1.0040593 1.0086 1.00240 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 75.50 0.490801 1.0114607 0.0070973 1.0115141 1.0121529 1.0087 1.00248 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 75.50 0.490818 1.0059901 0.0038371 1.0058920 1.0075637 1.0087 1.00248 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 78.00 0.508461 1.0107221 0.0028607 1.0111275 1.0113852 1.0089 1.00256 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 80.50 0.525358 1.0130035 0.0030278 1.0123876 1.0139534 1.0090 1.00265 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 83.00 0.541891 1.0201197 0.0031984 1.0202569 1.0208219 1.0091 1.00273 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 88.01 0.573169 1.0296892 0.0039264 1.0295648 1.0293191 1.0094 1.00289 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 85.51 0.557785 1.0214156 0.0038229 1.0212516 1.0222547 1.0093 1.00281 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 90.50 0.587844 1.0283393 0.0034382 1.0272730 1.0294458 1.0095 1.00297 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 93.01 0.602181 1.0390286 0.0035988 1.0390976 1.0399345 1.0096 1.00306 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 95.50 0.615728 1.0346795 0.0037608 1.0337295 1.0355236 1.0098 1.00314 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 97.99 0.628831 1.0464724 0.0047973 1.0455559 1.0484351 1.0099 1.00322 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 97.99 0.628839 1.0472562 0.0047791 1.0457884 1.0482612 1.0099 1.00322 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 100.50 0.641440 1.0427677 0.0056253 1.0416774 1.0433519 1.0100 1.00330 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 100.50 0.641439 1.0434504 0.0049298 1.0423588 1.0447049 1.0100 1.00330 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 103.00 0.653555 1.0543357 0.0051674 1.0540923 1.0550357 1.0101 1.00338 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 103.00 0.653554 1.0566887 0.0052118 1.0560137 1.0591161 1.0101 1.00338 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665077 1.0550536 0.0065588 1.0539091 1.0571751 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665077 1.0510489 0.0047244 1.0502162 1.0524195 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665075 1.0547371 0.0046536 1.0532325 1.0559435 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 108.00 0.676109 1.0570724 0.0049292 1.0568867 1.0584866 1.0103 1.00355 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 108.00 0.676105 1.0540077 0.0049042 1.0543533 1.0551798 1.0103 1.00355 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 73.01 0.472914 1.0038302 0.0028673 1.0042089 1.0041527 1.0086 1.00240 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 B 22.00 0.071131 0.9705213 0.0041912 0.9708096 0.9700755 1.0037 1.00095 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 22.50 0.074195 0.9683506 0.0039690 0.9685474 0.9678803 1.0037 1.00097 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.00 0.077313 0.9641741 0.0040332 0.9640389 0.9651420 1.0038 1.00100 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.00 0.077316 0.9639217 0.0035130 0.9638947 0.9639251 1.0038 1.00100 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.51 0.080545 0.9691828 0.0031820 0.9687940 0.9692837 1.0039 1.00102 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083699 0.9654589 0.0035425 0.9654612 0.9658323 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083701 0.9717167 0.0077009 0.9721831 0.9707973 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083699 0.9661506 0.0031742 0.9663559 0.9657897 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.50 0.086960 0.9709243 0.0041894 0.9701978 0.9714402 1.0040 1.00106 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.01 0.090337 0.9691377 0.0032212 0.9691649 0.9688719 1.0041 1.00108 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.01 0.090333 0.9702843 0.0032288 0.9698996 0.9703839 1.0041 1.00108 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.50 0.093616 0.9654006 0.0029915 0.9655921 0.9658759 1.0041 1.00110 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 26.00 0.097015 0.9718132 0.0030272 0.9721360 0.9719359 1.0042 1.00113 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 26.51 0.100517 0.9695277 0.0030398 0.9692796 0.9697318 1.0043 1.00115 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 27.00 0.103931 0.9701811 0.0030494 0.9695626 0.9706528 1.0043 1.00117 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 27.50 0.107449 0.9624613 0.0031021 0.9629281 0.9624548 1.0044 1.00119 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 28.00 0.111012 0.9619275 0.0031209 0.9621322 0.9614401 1.0045 1.00121 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 28.50 0.114607 0.9675293 0.0027924 0.9671288 0.9681849 1.0045 1.00124 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.00 0.118239 0.9633163 0.0054650 0.9637251 0.9627110 1.0046 1.00126 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.00 0.118240 0.9673303 0.0028308 0.9675374 0.9678817 1.0046 1.00126 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.51 0.121933 0.9700696 0.0028543 0.9696299 0.9708122 1.0047 1.00128 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.99 0.125540 0.9654664 0.0029028 0.9650538 0.9656369 1.0047 1.00130 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 30.50 0.129354 0.9664333 0.0029672 0.9662249 0.9663148 1.0048 1.00132 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.00 0.133128 0.9701581 0.0060110 0.9712233 0.9692757 1.0048 1.00134 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.00 0.133125 0.9637449 0.0033868 0.9634655 0.9643724 1.0048 1.00134 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.51 0.136942 0.9671529 0.0026582 0.9673334 0.9678936 1.0049 1.00137 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 32.01 0.140779 0.9653737 0.0027400 0.9650880 0.9656566 1.0050 1.00139 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 32.51 0.144645 0.9674181 0.0028275 0.9669971 0.9677846 1.0050 1.00141 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 33.50 0.152375 0.9644244 0.0034213 0.9644429 0.9647094 1.0051 1.00145 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 33.01 0.148537 0.9653093 0.0033484 0.9647629 0.9656233 1.0051 1.00143 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156400 0.9668830 0.0031608 0.9658859 0.9670107 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9643302 0.0032604 0.9637683 0.9651983 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9633553 0.0032565 0.9633599 0.9636515 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9655836 0.0040222 0.9649333 0.9662400 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9689808 0.0040092 0.9682227 0.9694714 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9668926 0.0043818 0.9662508 0.9670850 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9683180 0.0039827 0.9683101 0.9691693 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156394 0.9665710 0.0040016 0.9659092 0.9669110 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156398 0.9659022 0.0040123 0.9651702 0.9662783 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156400 0.9668569 0.0045942 0.9667683 0.9676169 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9696525 0.0036290 0.9690817 0.9705873 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9659119 0.0035805 0.9658069 0.9671852 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9676454 0.0036552 0.9667553 0.9685549 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9654347 0.0036464 0.9655095 0.9660976 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156402 0.9625373 0.0036266 0.9628538 0.9630305 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156402 0.9627586 0.0036294 0.9626678 0.9622713 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9696747 0.0036630 0.9686232 0.9702082 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 30.50 0.129354 0.9629887 0.0032421 0.9632466 0.9624065 1.0048 1.00132 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.01 0.156396 0.9660043 0.0038556 0.9651831 0.9661943 1.0052 1.00147 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.01 0.156397 0.9666301 0.0034997 0.9665112 0.9669666 1.0052 1.00147 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.51 0.160368 0.9672555 0.0030701 0.9671153 0.9671182 1.0052 1.00150 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 35.00 0.164283 0.9664929 0.0030358 0.9658226 0.9663986 1.0053 1.00152 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 35.50 0.168290 0.9615722 0.0030081 0.9613085 0.9618267 1.0054 1.00154 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 36.00 0.172324 0.9574715 0.0024651 0.9574965 0.9573381 1.0054 1.00156 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 36.50 0.176391 0.9655886 0.0025248 0.9655870 0.9655531 1.0055 1.00158 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 37.00 0.180473 0.9675020 0.0025194 0.9675497 0.9679846 1.0055 1.00160 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 37.50 0.184570 0.9701254 0.0031229 0.9693632 0.9704692 1.0056 1.00162 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 38.01 0.188765 0.9678204 0.0031505 0.9678434 0.9679600 1.0056 1.00165 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 38.50 0.192818 0.9687719 0.0032040 0.9684026 0.9693531 1.0057 1.00167 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.00 0.196987 0.9631359 0.0031700 0.9629767 0.9629928 1.0057 1.00169 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.49 0.201067 0.9589220 0.0031996 0.9585636 0.9588857 1.0058 1.00171 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205298 0.9617330 0.0026696 0.9616180 0.9615918 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205332 0.9458827 0.0088114 0.9473259 0.9439189 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205303 0.9596116 0.0043336 0.9592656 0.9598328 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205333 0.9584456 0.0066445 0.9591179 0.9581637 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205333 0.9622597 0.0046748 0.9608675 0.9639809 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209520 0.9587654 0.0033589 0.9580661 0.9598851 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9613604 0.0057722 0.9606331 0.9636998 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9648077 0.0048614 0.9645225 0.9661784 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9591181 0.0066443 0.9598761 0.9591770 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9639149 0.0033976 0.9630158 0.9655634 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217937 0.9442725 0.0098203 0.9456651 0.9438739 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9638346 0.0050092 0.9640596 0.9647433 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9578716 0.0047543 0.9564593 0.9584069 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226358 0.9548326 0.0030870 0.9547046 0.9564204 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226388 0.9580700 0.0032223 0.9573513 0.9581507 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226391 0.9527831 0.0130805 0.9540620 0.9518127 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226398 0.9483853 0.0097251 0.9498707 0.9481790 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226390 0.9547088 0.0039738 0.9546581 0.9547403 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234889 0.9599658 0.0032104 0.9598986 0.9607857 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234888 0.9648345 0.0051984 0.9644555 0.9658216 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234889 0.9561786 0.0040647 0.9560132 0.9575553 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 44.51 0.243494 0.9556031 0.0031029 0.9552720 0.9565133 1.0063 1.00193 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.49 0.201109 0.9597914 0.0025789 0.9588006 0.9605140 1.0058 1.00171 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 39.49 0.201113 0.9610789 0.0024114 0.9607441 0.9616830 1.0058 1.00171 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.00 0.205242 0.9592196 0.0026019 0.9587268 0.9590798 1.0058 1.00173 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.00 0.205237 0.9589771 0.0046471 0.9602368 0.9593596 1.0058 1.00173 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.50 0.209429 0.9636301 0.0026428 0.9624431 0.9641922 1.0059 1.00175 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.01 0.213721 0.9651469 0.0025477 0.9652822 0.9655789 1.0059 1.00178 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.01 0.213727 0.9625253 0.0025335 0.9612775 0.9634048 1.0059 1.00178 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.50 0.217844 0.9600910 0.0025706 0.9603844 0.9605919 1.0060 1.00180 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.50 0.217836 0.9613544 0.0025840 0.9608769 0.9620290 1.0060 1.00180 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222191 0.9621123 0.0026173 0.9615413 0.9622911 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222193 0.9618451 0.0034453 0.9616568 0.9621478 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222191 0.9560160 0.0036899 0.9564910 0.9571513 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.50 0.226427 0.9665206 0.0031346 0.9661682 0.9668086 1.0061 1.00184 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.50 0.226422 0.9632198 0.0026684 0.9632718 0.9637730 1.0061 1.00184 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230669 0.9642416 0.0032234 0.9643183 0.9648763 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230670 0.9665441 0.0041976 0.9664430 0.9665867 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230666 0.9649467 0.0027123 0.9655165 0.9647978 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.50 0.234784 0.9613321 0.0026871 0.9615957 0.9615992 1.0062 1.00188 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.50 0.234787 0.9573487 0.0026752 0.9577350 0.9577019 1.0062 1.00188 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239006 0.9595105 0.0027122 0.9589027 0.9596790 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239009 0.9591932 0.0035432 0.9599983 0.9597892 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239010 0.9628975 0.0034470 0.9630266 0.9629115 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 44.49 0.243344 0.9577495 0.0024688 0.9578826 0.9574814 1.0063 1.00193 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 44.49 0.243348 0.9575459 0.0024653 0.9580304 0.9577342 1.0063 1.00193 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.00 0.247693 0.9627300 0.0025141 0.9617454 0.9626778 1.0063 1.00195 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.50 0.251967 0.9597891 0.0025549 0.9593440 0.9603835 1.0064 1.00197 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.50 0.251964 0.9632925 0.0025606 0.9629974 0.9629016 1.0064 1.00197 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 C 73.01 0.472874 1.0047499 0.0023811 1.0052260 1.0048532 1.0086 1.00574 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 73.01 0.472876 1.0045272 0.0021546 1.0047530 1.0047598 1.0086 1.00574 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 75.49 0.490760 1.0072260 0.0022102 1.0077180 1.0071073 1.0087 1.00593 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 77.98 0.508292 1.0096175 0.0023000 1.0096718 1.0100871 1.0089 1.00613 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 80.49 0.525321 1.0101056 0.0023093 1.0096492 1.0101782 1.0090 1.00632 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 83.02 0.542028 1.0257792 0.0024197 1.0260235 1.0263188 1.0091 1.00652 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 85.51 0.557861 1.0219112 0.0020266 1.0220064 1.0226217 1.0093 1.00672 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 88.01 0.573211 1.0249974 0.0021074 1.0252143 1.0253142 1.0094 1.00692 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 90.50 0.587905 1.0227841 0.0140521 1.0276804 1.0242743 1.0095 1.00711 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 90.50 0.587898 1.0327599 0.0021969 1.0325877 1.0337542 1.0095 1.00711 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 93.00 0.602155 1.0414983 0.0219180 1.0376379 1.0412121 1.0096 1.00731 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 93.00 0.602159 1.0363589 0.0027995 1.0359954 1.0375804 1.0096 1.00731 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 95.48 0.615663 1.0350932 0.0028912 1.0344590 1.0364569 1.0098 1.00750 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 98.01 0.628986 1.0498247 0.0030505 1.0496016 1.0511460 1.0099 1.00770 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 100.50 0.641508 1.0387159 0.0031400 1.0383505 1.0399713 1.0100 1.00790 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 103.00 0.653562 1.0475281 0.0032905 1.0461911 1.0486319 1.0101 1.00809 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665249 1.0489241 0.0028118 1.0485143 1.0494128 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665238 1.0552928 0.0093791 1.0527655 1.0563822 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665258 1.0528541 0.0045420 1.0513662 1.0542760 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665248 1.0523230 0.0069968 1.0522713 1.0540078 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665248 1.0569132 0.0049105 1.0546501 1.0604885 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676303 1.0573059 0.0036169 1.0559003 1.0593247 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676298 1.0559939 0.0062148 1.0551724 1.0605091 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676297 1.0603616 0.0052260 1.0599228 1.0633110 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676302 1.0626206 0.0071706 1.0608845 1.0640783 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696913 1.0638296 0.0039212 1.0610545 1.0674098 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696937 1.0625823 0.0115609 1.0612876 1.0643850 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696910 1.0727228 0.0058274 1.0704375 1.0754070 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696912 1.0730795 0.0055662 1.0697640 1.0755840 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715149 1.0668672 0.0037446 1.0644649 1.0689010 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715149 1.0744961 0.0039198 1.0730010 1.0757532 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715147 1.0872457 0.0121945 1.0835188 1.0936064 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715146 1.0585528 0.0048382 1.0578843 1.0594023 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732478 1.0809804 0.0040553 1.0797666 1.0827984 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732479 1.0789297 0.0065478 1.0735585 1.0829026 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732478 1.0817228 0.0051489 1.0792315 1.0826493 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 128.02 0.747376 1.0815438 0.0039953 1.0799048 1.0832722 1.0109 1.01006 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 103.00 0.653623 1.0465645 0.0024924 1.0464353 1.0476462 1.0101 1.00809 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 103.00 0.653605 1.0494059 0.0023350 1.0479812 1.0512887 1.0101 1.00809 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 105.54 0.665194 1.0516187 0.0025636 1.0504522 1.0528423 1.0102 1.00829 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 105.54 0.665181 1.0528352 0.0045824 1.0507616 1.0555179 1.0102 1.00829 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 108.04 0.676367 1.0583929 0.0026699 1.0567452 1.0597802 1.0103 1.00849 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 108.04 0.676359 1.0607675 0.0026669 1.0591914 1.0622695 1.0103 1.00849 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 110.53 0.686691 1.0626389 0.0025741 1.0614701 1.0650264 1.0103 1.00868 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 110.53 0.686696 1.0578523 0.0025577 1.0561816 1.0598535 1.0103 1.00868 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 113.06 0.696973 1.0607309 0.0026525 1.0591702 1.0617944 1.0104 1.00888 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 113.06 0.696971 1.0623343 0.0026707 1.0613749 1.0643933 1.0104 1.00888 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706412 1.0717798 0.0027416 1.0699682 1.0734294 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706402 1.0675589 0.0035982 1.0648552 1.0692202 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706395 1.0681096 0.0038768 1.0668969 1.0703587 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 117.94 0.715171 1.0716307 0.0033276 1.0697802 1.0745582 1.0106 1.00927 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 117.94 0.715172 1.0699130 0.0028357 1.0685278 1.0710124 1.0106 1.00927 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723872 1.0821548 0.0034777 1.0804524 1.0853131 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723864 1.0725253 0.0044945 1.0710578 1.0752759 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723854 1.0828796 0.0029238 1.0822210 1.0850199 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 123.08 0.732465 1.0818754 0.0030230 1.0815981 1.0840614 1.0107 1.00967 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 123.08 0.732449 1.0784060 0.0030159 1.0770117 1.0791717 1.0107 1.00967 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740162 1.0833195 0.0030806 1.0820774 1.0854290 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740162 1.0902779 0.0040494 1.0891557 1.0938084 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740152 1.0846534 0.0039126 1.0825482 1.0870977 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 128.02 0.747367 1.0846162 0.0028358 1.0840870 1.0860494 1.0109 1.01006 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 128.02 0.747354 1.0844398 0.0028322 1.0829114 1.0855168 1.0109 1.01006 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 130.65 0.754572 1.0965287 0.0029082 1.0944401 1.0997337 1.0109 1.01027 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 132.84 0.760295 1.0937689 0.0029603 1.0914931 1.0949436 1.0110 1.01044 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 132.84 0.760304 1.0855095 0.0029405 1.0837110 1.0875013 1.0110 1.01044 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
855.0 A 43.00 0.306851 0.9583690 0.0044593 0.9582228 0.9588114 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306859 0.9716498 0.0044758 0.9717837 0.9723592 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306902 0.9716887 0.0044028 0.9713454 0.9722518 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306904 0.9740382 0.0045972 0.9741381 0.9748404 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306888 0.9630379 0.0045279 0.9631260 0.9638850 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335383 0.9658848 0.0045667 0.9659931 0.9667779 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335385 0.9616279 0.0045404 0.9617760 0.9619855 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335386 0.9666968 0.0045482 0.9665786 0.9670882 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335370 0.9690151 0.0045812 0.9694706 0.9694319 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335381 0.9644968 0.0045312 0.9646277 0.9651135 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363893 0.9671409 0.0045888 0.9668062 0.9675335 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363887 0.9746955 0.0046383 0.9748944 0.9749130 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363849 0.9771637 0.0046536 0.9773238 0.9774359 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363852 0.9761796 0.0046658 0.9760239 0.9766373 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363838 0.9727765 0.0046135 0.9733057 0.9732145 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391673 0.9764680 0.0046693 0.9766422 0.9767393 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391679 0.9743272 0.0045566 0.9749938 0.9746782 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391627 0.9734478 0.0045766 0.9737682 0.9736527 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391630 0.9793358 0.0046737 0.9795142 0.9797772 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391630 0.9804603 0.0046352 0.9806944 0.9807770 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420080 0.9846621 0.0046457 0.9849639 0.9844446 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420083 0.9836838 0.0074590 0.9841020 0.9836390 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420103 0.9763129 0.0046812 0.9769186 0.9761866 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420099 0.9856101 0.0047296 0.9864689 0.9858812 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420102 0.9909947 0.0047179 0.9912409 0.9909063 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447090 0.9891023 0.0048277 0.9895958 0.9892776 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447116 0.9928857 0.0048396 0.9935230 0.9933885 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447114 0.9863842 0.0048227 0.9863104 0.9865261 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447120 0.9868701 0.0048440 0.9868586 0.9872129 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447111 0.9915869 0.0048770 0.9922031 0.9920133 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 58.00 0.474824 0.9925425 0.0023618 0.9930003 0.9923513 1.0075 1.00191 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 60.50 0.501140 0.9996551 0.0022184 1.0001542 0.9997641 1.0077 1.00199 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 63.00 0.527449 1.0010399 0.0022608 1.0013209 1.0016845 1.0079 1.00207 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 65.49 0.552353 1.0101438 0.0023278 1.0097920 1.0111587 1.0080 1.00215 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 68.00 0.577487 1.0217489 0.0024035 1.0217681 1.0224030 1.0082 1.00223 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 70.50 0.601103 1.0149035 0.0024432 1.0148856 1.0160539 1.0084 1.00232 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 73.01 0.624893 1.0247804 0.0025502 1.0248546 1.0254769 1.0086 1.00240 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 75.50 0.646801 1.0290862 0.0034697 1.0288536 1.0304493 1.0087 1.00248 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 78.00 0.668975 1.0329322 0.0027536 1.0329007 1.0337461 1.0089 1.00256 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 80.50 0.689459 1.0247592 0.0066325 1.0247528 1.0257921 1.0090 1.00265 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 83.01 0.710104 1.0446888 0.0023916 1.0443359 1.0452181 1.0091 1.00273 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 85.49 0.728977 1.0517318 0.0024755 1.0516186 1.0527552 1.0093 1.00281 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 88.01 0.748179 1.0574496 0.0031536 1.0580714 1.0585301 1.0094 1.00289 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 90.50 0.765639 1.0536858 0.0028349 1.0535409 1.0548384 1.0095 1.00297 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 85.51 0.729510 1.0489386 0.0027031 1.0491243 1.0498305 1.0093 1.00281 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 B 20.50 0.086749 0.9488726 0.0067308 0.9485746 0.9494930 1.0035 1.00089 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 21.00 0.090776 0.9639572 0.0067759 0.9634869 0.9644863 1.0035 1.00091 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 21.50 0.094880 0.9631343 0.0066662 0.9631029 0.9636802 1.0036 1.00093 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.00 0.099046 0.9668025 0.0069814 0.9666542 0.9672201 1.0037 1.00095 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.50 0.103281 0.9551851 0.0068780 0.9548312 0.9555541 1.0037 1.00097 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.50 0.103281 0.9522219 0.0068594 0.9521268 0.9527090 1.0037 1.00097 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.00 0.107588 0.9512372 0.0068540 0.9510606 0.9513062 1.0038 1.00100 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.51 0.112043 0.9587846 0.0068924 0.9592717 0.9589045 1.0039 1.00102 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.99 0.116275 0.9537795 0.0069050 0.9532550 0.9544315 1.0039 1.00104 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 24.50 0.120869 0.9489118 0.0068432 0.9492768 0.9496233 1.0040 1.00106 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 24.50 0.120863 0.9502749 0.0068667 0.9504457 0.9506040 1.0040 1.00106 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 25.01 0.125517 0.9562009 0.0069359 0.9563104 0.9565196 1.0041 1.00108 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 25.50 0.130019 0.9585269 0.0069764 0.9583911 0.9588977 1.0041 1.00110 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.01 0.134777 0.9631949 0.0070540 0.9629831 0.9634427 1.0042 1.00113 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.51 0.139501 0.9599915 0.0069989 0.9599217 0.9604632 1.0043 1.00115 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.51 0.139498 0.9560591 0.0069631 0.9561755 0.9563669 1.0043 1.00115 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.99 0.144052 0.9514688 0.0067956 0.9516204 0.9520418 1.0043 1.00117 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 27.50 0.148979 0.9529386 0.0068626 0.9527009 0.9533589 1.0044 1.00119 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.00 0.153845 0.9607076 0.0070458 0.9604932 0.9610591 1.0045 1.00121 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.50 0.158758 0.9598452 0.0069980 0.9591547 0.9599336 1.0045 1.00124 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.50 0.158759 0.9577245 0.0068876 0.9573410 0.9581405 1.0045 1.00124 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 29.00 0.163716 0.9561667 0.0111673 0.9560738 0.9568269 1.0046 1.00126 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 29.50 0.168723 0.9596261 0.0070688 0.9592678 0.9601198 1.0047 1.00128 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.01 0.173879 0.9663042 0.0071572 0.9657374 0.9666708 1.0047 1.00130 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.50 0.178864 0.9640345 0.0070819 0.9642645 0.9642400 1.0048 1.00132 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.50 0.178861 0.9642452 0.0071638 0.9645393 0.9648949 1.0048 1.00132 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 31.00 0.183980 0.9701920 0.0072250 0.9697350 0.9700334 1.0048 1.00134 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 31.51 0.189255 0.9620780 0.0072188 0.9620861 0.9623806 1.0049 1.00137 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.00 0.194348 0.9620505 0.0072791 0.9618179 0.9623520 1.0050 1.00139 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.50 0.199733 0.9581048 0.0073040 0.9580534 0.9583926 1.0050 1.00141 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.50 0.199740 0.9592304 0.0031496 0.9593339 0.9598465 1.0050 1.00141 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 33.01 0.205114 0.9628022 0.0031694 0.9626696 0.9629622 1.0051 1.00143 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 33.50 0.210304 0.9575107 0.0031366 0.9575251 0.9578905 1.0051 1.00145 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 34.00 0.215632 0.9593470 0.0031504 0.9590539 0.9595098 1.0052 1.00147 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 34.50 0.220998 0.9666557 0.0032170 0.9664561 0.9671141 1.0052 1.00150 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 35.00 0.226369 0.9605408 0.0032117 0.9598975 0.9607117 1.0053 1.00152 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 35.50 0.231783 0.9627747 0.0032493 0.9627594 0.9628871 1.0054 1.00154 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 36.00 0.237216 0.9565665 0.0043265 0.9566227 0.9566260 1.0054 1.00156 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 36.50 0.242666 0.9583883 0.0033327 0.9582211 0.9587626 1.0055 1.00158 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 37.00 0.248141 0.9491936 0.0092371 0.9485737 0.9499579 1.0055 1.00160 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 37.50 0.253640 0.9645507 0.0027693 0.9646635 0.9646296 1.0056 1.00162 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 38.01 0.259154 0.9662445 0.0028138 0.9659069 0.9665192 1.0056 1.00165 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 38.51 0.264689 0.9670922 0.0034858 0.9670503 0.9677226 1.0057 1.00167 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 39.00 0.270221 0.9642873 0.0031711 0.9641367 0.9642576 1.0057 1.00169 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 39.51 0.275795 0.9660880 0.0034840 0.9663579 0.9661571 1.0058 1.00171 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 40.00 0.281439 0.9628270 0.0034954 0.9627757 0.9631272 1.0058 1.00173 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.00 0.303812 0.9668554 0.0037646 0.9663744 0.9673278 1.0060 1.00182 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.50 0.309426 0.9737222 0.0038486 0.9734058 0.9744294 1.0061 1.00184 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.50 0.309426 0.9672737 0.0038221 0.9670235 0.9678642 1.0061 1.00184 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.00 0.315044 0.9688991 0.0039061 0.9688957 0.9695329 1.0061 1.00186 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.00 0.315047 0.9708413 0.0039164 0.9707812 0.9713944 1.0061 1.00186 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.50 0.320659 0.9770481 0.0040219 0.9766932 0.9771651 1.0062 1.00188 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.50 0.320658 0.9726439 0.0039798 0.9722432 0.9733689 1.0062 1.00188 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 44.00 0.326280 0.9656123 0.0035206 0.9655570 0.9658017 1.0062 1.00191 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 44.00 0.326280 0.9626189 0.0037092 0.9630679 0.9626568 1.0062 1.00191 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 44.51 0.332017 0.9723019 0.0042406 0.9729063 0.9729758 1.0063 1.00193 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 45.00 0.337536 0.9674585 0.0036904 0.9674880 0.9674538 1.0063 1.00195 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 45.50 0.343160 0.9715003 0.0037287 0.9718504 0.9715288 1.0064 1.00197 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 46.01 0.348887 0.9709665 0.0037911 0.9712562 0.9713028 1.0064 1.00199 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 46.50 0.354414 0.9761457 0.0036786 0.9765909 0.9758098 1.0065 1.00202 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 47.00 0.360011 0.9689510 0.0036913 0.9694264 0.9694014 1.0065 1.00204 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 47.51 0.365744 0.9778404 0.0037709 0.9779888 0.9779699 1.0066 1.00206 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.00 0.371228 0.9717982 0.0046314 0.9721293 0.9722660 1.0066 1.00208 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.00 0.371229 0.9728299 0.0046418 0.9731922 0.9727960 1.0066 1.00208 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.50 0.376825 0.9716170 0.0045199 0.9717733 0.9712221 1.0067 1.00210 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.50 0.376822 0.9735730 0.0044343 0.9736255 0.9737163 1.0067 1.00210 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.01 0.382527 0.9714621 0.0046232 0.9713270 0.9714132 1.0067 1.00212 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.01 0.382528 0.9782507 0.0047742 0.9780574 0.9779812 1.0067 1.00212 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.50 0.387993 0.9693505 0.0072100 0.9700353 0.9687404 1.0068 1.00215 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.50 0.387994 0.9746962 0.0042739 0.9749483 0.9748941 1.0068 1.00215 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.00 0.393568 0.9753921 0.0048946 0.9757496 0.9764245 1.0068 1.00217 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.00 0.393570 0.9797514 0.0049058 0.9798402 0.9809636 1.0068 1.00217 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.50 0.399138 0.9862232 0.0049537 0.9860032 0.9866808 1.0069 1.00219 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.50 0.399136 0.9779285 0.0099348 0.9792055 0.9770719 1.0069 1.00219 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.00 0.404683 0.9807695 0.0050083 0.9808182 0.9816545 1.0069 1.00221 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.00 0.404678 0.9813807 0.0050693 0.9823394 0.9813093 1.0069 1.00221 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.50 0.410227 0.9884905 0.0066008 0.9891853 0.9884862 1.0069 1.00223 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.00 0.415749 0.9828429 0.0052370 0.9828542 0.9833112 1.0070 1.00225 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.00 0.415753 0.9816902 0.0061554 0.9816001 0.9822466 1.0070 1.00225 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.49 0.421156 0.9861729 0.0053236 0.9856582 0.9863438 1.0070 1.00227 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.49 0.421156 0.9769600 0.0052798 0.9772565 0.9771837 1.0070 1.00227 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.01 0.426868 0.9817614 0.0053728 0.9821712 0.9821356 1.0071 1.00230 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.01 0.426862 0.9673733 0.0125191 0.9673738 0.9689620 1.0071 1.00230 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432252 0.9757779 0.0244819 0.9736609 0.9770509 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432250 0.9841954 0.0054741 0.9848126 0.9849132 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432248 0.9873585 0.0054995 0.9882669 0.9869353 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432249 0.9846744 0.0054780 0.9851169 0.9843755 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 54.01 0.437820 0.9798173 0.0078700 0.9817724 0.9806050 1.0072 1.00234 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 54.01 0.437820 0.9791101 0.0084496 0.9802406 0.9805450 1.0072 1.00234 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 C 85.51 0.730035 1.0472565 0.0028316 1.0469787 1.0487773 1.0093 1.00672 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 88.01 0.748648 1.0572143 0.0033814 1.0581039 1.0581713 1.0094 1.00692 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 90.50 0.766140 1.0582339 0.0030234 1.0579607 1.0591247 1.0095 1.00711 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 93.00 0.783591 1.0663135 0.0031576 1.0649228 1.0664060 1.0096 1.00731 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 95.49 0.799587 1.0713006 0.0032811 1.0727441 1.0707053 1.0098 1.00750 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 98.01 0.815697 1.0785792 0.0034259 1.0776961 1.0787777 1.0099 1.00770 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 100.50 0.830341 1.0858137 0.0035415 1.0858754 1.0872063 1.0100 1.00790 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 103.00 0.844935 1.0823425 0.0036771 1.0830421 1.0779206 1.0101 1.00809 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 105.54 0.858576 1.0863873 0.0046340 1.0870406 1.0859427 1.0102 1.00829 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 105.54 0.858572 1.1009686 0.0046776 1.1029328 1.0990357 1.0102 1.00829 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 108.04 0.871801 1.0978231 0.0049789 1.0964023 1.0935845 1.0103 1.00849 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 108.04 0.871784 1.1068597 0.0046007 1.1066657 1.1063345 1.0103 1.00849 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 110.51 0.883822 1.1079880 0.0048621 1.1104529 1.1044798 1.0103 1.00868 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 110.51 0.883818 1.1128885 0.0050117 1.1135344 1.1110875 1.0103 1.00868 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 113.06 0.896041 1.1083516 0.0072586 1.1067423 1.1044408 1.0104 1.00888 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 115.56 0.907041 1.1183673 0.0048287 1.1211014 1.1146287 1.0105 1.00908 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 115.56 0.907029 1.1084113 0.0047840 1.1141841 1.1016373 1.0105 1.00908 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 117.95 0.917352 1.1189033 0.0049016 1.1179686 1.1111157 1.0106 1.00927 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 120.49 0.927436 1.1168822 0.0049946 1.1190909 1.1133968 1.0107 1.00947 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 120.49 0.927475 1.1192436 0.0050709 1.1212395 1.1155945 1.0107 1.00947 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 123.08 0.937444 1.1352469 0.0066886 1.1370873 1.1319738 1.0107 1.00967 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 125.47 0.945952 1.1379040 0.0053541 1.1384337 1.1320896 1.0108 1.00986 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 125.47 0.945946 1.1210573 0.0062218 1.1264245 1.1174520 1.0108 1.00986 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 128.02 0.954732 1.1366004 0.0054325 1.1421543 1.1257353 1.0109 1.01006 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 128.02 0.954718 1.1294198 0.0054140 1.1316125 1.1237589 1.0109 1.01006 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 130.55 0.962743 1.1391210 0.0055053 1.1435554 1.1281867 1.0109 1.01026 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970050 1.1353836 0.0055933 1.1375729 1.1321179 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970049 1.1426356 0.0056308 1.1430969 1.1301924 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970050 1.1405261 0.0056168 1.1413727 1.1344209 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 135.52 0.977245 1.1508371 0.0081188 1.1573759 1.1449251 1.0110 1.01065 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 135.52 0.977231 1.1542959 0.0088035 1.1508268 1.1527590 1.0110 1.01065 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675


==> aux/Rosenbluth/Rosenbluth.dat <==
# Q^2 Ge DeltaGe  Gm DeltaGm
0.0152 (0.9511-0.9530) 0.0006 # Gm forced to (1,\ 1.05) \mu_pG_\mathrm{std.\ dip.}
0.0162 (0.9483-0.9503) 0.0004 # Gm forced to (1,\ 1.05) \mu_pG_\mathrm{std.\ dip.}
0.0172 (0.9440-0.9462) 0.0005 # Gm forced to (1,\ 1.05) \mu_pG_\mathrm{std.\ dip.}
0.0192 (0.9400-0.9427) 0.0005 # Gm forced to (1,\ 1.05) \mu_pG_\mathrm{std.\ dip.}

0.0152 0.9433 0.0071 3.2859 0.3955
0.0162 0.9430 0.0042 3.1148 0.2332
0.0172 0.9346 0.0045 3.2880 0.2134
0.0182 0.9434 0.0037 2.6790 0.2057
0.0192 0.9328 0.0053 3.1029 0.2263


0.0202 0.9354 0.0041 2.7368 0.1861
0.0213 0.9375 0.0046 2.4972 0.2096
0.0236 0.9349 0.0039 2.3928 0.1712
0.0255 0.9250 0.0029 2.4870 0.1138
0.0272 0.9170 0.0027 2.6058 0.0894
0.0304 0.9119 0.0030 2.4760 0.0973
0.0322 0.9053 0.0026 2.5483 0.0768
0.0340 0.9021 0.0017 2.4843 0.0480
0.0357 0.8921 0.0021 2.6470 0.0460
0.0376 0.8921 0.0024 2.5045 0.0477
0.0394 0.8888 0.0016 2.4698 0.0386
0.0413 0.8800 0.0014 2.5439 0.0259
0.0433 0.8767 0.0010 2.4878 0.0201
0.0473 0.8657 0.0010 2.4788 0.0164
0.0494 0.8622 0.0012 2.4500 0.0174
0.0515 0.8579 0.0013 2.4175 0.0135
0.0537 0.8534 0.0009 2.4014 0.0111
0.0557 0.8474 0.0013 2.3997 0.0123
0.0580 0.8419 0.0009 2.3938 0.0121
0.0602 0.8364 0.0012 2.3790 0.0088
0.0625 0.8326 0.0008 2.3574 0.0076
0.0648 0.8274 0.0007 2.3404 0.0051
0.0672 0.8213 0.0010 2.3275 0.0082
0.0695 0.8162 0.0008 2.3157 0.0077
0.0711 0.8115 0.0007 2.3072 0.0055
0.0742 0.8033 0.0007 2.3028 0.0058
0.0773 0.7968 0.0007 2.2861 0.0040
0.0805 0.7909 0.0005 2.2611 0.0031
0.0837 0.7858 0.0005 2.2327 0.0039
0.0867 0.7794 0.0038 2.2087 0.0416
0.0908 0.7707 0.0024 2.1924 0.0257
0.0949 0.7625 0.0031 2.1873 0.0319
0.1033 0.7427 0.0029 2.1669 0.0260
0.1076 0.7379 0.0026 2.1125 0.0213
0.1120 0.7272 0.0011 2.1069 0.0087
0.1163 0.7212 0.0017 2.0652 0.0100
0.1255 0.7055 0.0016 2.0243 0.0110
0.1300 0.6990 0.0013 1.9862 0.0071
0.1348 0.6923 0.0012 1.9522 0.0062
0.1395 0.6857 0.0015 1.9296 0.0065
0.1441 0.6779 0.0012 1.9096 0.0059
0.1490 0.6676 0.0009 1.8941 0.0034
0.1538 0.6642 0.0016 1.8522 0.0081
0.1588 0.6551 0.0012 1.8419 0.0070
0.1637 0.6483 0.0013 1.8164 0.0053
0.1687 0.6362 0.0013 1.8162 0.0064
0.1739 0.6305 0.0009 1.7866 0.0028
0.1789 0.6247 0.0011 1.7642 0.0043
0.1840 0.6154 0.0010 1.7447 0.0036
0.1893 0.6111 0.0018 1.7222 0.0031
0.1943 0.6029 0.0014 1.7027 0.0035
0.1997 0.5931 0.0008 1.6891 0.0023
0.2051 0.5831 0.0009 1.6746 0.0030
0.2103 0.5785 0.0010 1.6523 0.0028
0.2156 0.5730 0.0008 1.6293 0.0026
0.2210 0.5687 0.0021 1.6015 0.0068
0.2318 0.5575 0.0021 1.5609 0.0067
0.2427 0.5370 0.0019 1.5429 0.0056
0.2481 0.5355 0.0022 1.5166 0.0059
0.2592 0.5257 0.0023 1.4813 0.0054
0.2758 0.5067 0.0022 1.4351 0.0040
0.2814 0.4998 0.0026 1.4222 0.0063
0.3069 0.4723 0.0012 1.3619 0.0024
0.3354 0.4447 0.0012 1.2929 0.0020
0.3638 0.4192 0.0010 1.2310 0.0015
0.3916 0.4031 0.0019 1.1633 0.0029
0.4201 0.3824 0.0020 1.1105 0.0027
0.4471 0.3609 0.0027 1.0697 0.0034
0.4748 0.3448 0.0026 1.0214 0.0029
0.5011 0.3301 0.0018 0.9789 0.0017
0.5274 0.3105 0.0021 0.9428 0.0018
0.5524 0.2972 0.0021 0.9108 0.0016


==> aux/fits/MainzOnly/DoubleDipole.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999995530919 1.77279485714e-07 2.03484798122e-07 2.40353613984e-07 1.94320000091e-08 7.67629999565e-08 0.999996993982 1.99705069952e-08 3.69003271562e-08 5.0388386099e-08 2.49009999287e-08 2.71880000735e-08 0.999998536933 1.63117865237e-07 1.99400847405e-07 2.29387855098e-07 4.6620101779e-08 1.0166426645e-07
4e-06 0.999982125231 7.09111950357e-07 8.13644626459e-07 9.61005678632e-07 7.75719999346e-08 3.06761000046e-07 0.999987976017 7.98813529267e-08 1.47599729668e-07 2.01546577892e-07 9.96030000699e-08 1.08747999938e-07 0.999994149144 6.52471460949e-07 7.97298734842e-07 9.17135019889e-07 1.8632162424e-07 4.0636826304e-07
9e-06 0.999959787602 1.59547941681e-06 1.82958512562e-06 2.16074316426e-06 1.7395499996e-07 6.89131000042e-07 0.999972946374 1.79730512675e-07 3.32086506341e-07 4.53457946869e-07 2.24097999935e-07 2.44674000061e-07 0.999986840872 1.46806078713e-06 1.79277425223e-06 2.06199880296e-06 4.18637208344e-07 9.13250553181e-07
1.6e-05 0.9999285258 2.83635192447e-06 3.24981786027e-06 3.83754874565e-06 3.07801999999e-07 1.22243900003e-06 0.9999519055 3.19514611182e-07 5.90341052864e-07 8.06094142569e-07 3.98376999944e-07 4.34953000061e-07 0.999976619176 2.6098858438e-06 3.18429641624e-06 3.66191446279e-06 7.4278087725e-07 1.62088399547e-06
2.5e-05 0.999888350675 4.43168753116e-06 5.07227192218e-06 5.98860130817e-06 4.78032999962e-07 1.90468100003e-06 0.999924854022 4.9922892367e-07 9.22339967642e-07 1.25941609164e-06 6.22424000007e-07 6.79566000028e-07 0.99996349391 4.07794663093e-06 4.96973534392e-06 5.7139925848e-06 1.15766197195e-06 2.527270619e-06
3.6e-05 0.999839276144 6.38143231579e-06 7.29428818718e-06 8.61029790508e-06 6.83261000001e-07 2.73329800005e-06 0.999891792747 7.18867375932e-07 1.32804562069e-06 1.8133756957e-06 8.96216999946e-07 9.78495000026e-07 0.999947477714 5.87224314854e-06 7.14635752519e-06 8.21454229505e-06 1.66188606143e-06 3.62985745239e-06
4.9e-05 0.999781319158 8.68552038173e-06 9.91263768351e-06 1.16982505502e-05 9.21806000087e-07 3.70517799997e-06 0.999852722657 9.78422544727e-07 1.80742196504e-06 2.46790692454e-06 1.219735e-06 1.33170700001e-06 0.999928585983 7.99277539662e-06 9.7108366252e-06 1.11590723713e-05 2.25375282559e-06 4.92554530718e-06
6.4e-05 0.999714499674 1.13438738611e-05 1.29235244474e-05 1.52473160484e-05 1.19169500001e-06 4.81667499996e-06 0.999807644918 1.27788565824e-06 2.36041745601e-06 3.22294038616e-06 1.592946e-06 1.73917500002e-06 0.999906836836 1.04395433752e-05 1.26592686824e-05 1.45423097672e-05 2.93127691697e-06 6.41069551399e-06
8.1e-05 0.999638840611 1.43564029193e-05 1.63226008356e-05 1.92515988289e-05 1.49067100008e-06 6.06361799993e-06 0.999756560872 1.61724659666e-06 2.98697643826e-06 4.07839333118e-06 2.01581899995e-06 2.20085900005e-06 0.999882251074 1.32125470842e-05 1.59871792952e-05 1.8358213175e-05 3.69217779794e-06 8.08115061746e-06
0.0001 0.99955436781 1.77230057617e-05 2.01049748226e-05 2.37044793829e-05 1.81620299999e-06 7.44132999997e-06 0.999699472038 1.99649389277e-06 3.68703756707e-06 5.03416613862e-06 2.48831799998e-06 2.71671700003e-06 0.999854852151 1.63117865237e-05 1.96895281899e-05 2.25999981925e-05 4.53390055566e-06 9.93224702928e-06
0.000121 0.999461109983 2.14435686388e-05 2.42652298042e-05 2.85986337469e-05 2.16549200005e-06 8.94464399992e-06 0.999636380117 2.41561473274e-06 4.46053095863e-06 6.09015582614e-06 3.01039799999e-06 3.28670299998e-06 0.999824666111 1.97372616937e-05 2.37607358893e-05 2.72601525267e-05 5.45361969861e-06 1.19588266415e-05
0.000144 0.999359098654 2.55179658542e-05 2.87974392852e-05 3.39260506152e-05 2.53548700002e-06 1.0567921e-05 0.999567286987 2.8745949569e-06 5.30737660774e-06 7.24624408561e-06 3.58201499995e-06 3.91076500006e-06 0.999791721542 2.34889725942e-05 2.81946975258e-05 3.23304585262e-05 6.44825293261e-06 1.41552644061e-05
0.000169 0.999248368106 2.99460597726e-05 3.36951785222e-05 3.96780690071e-05 2.92288799997e-06 1.23050750001e-05 0.999492194705 3.37341906063e-06 6.22748945457e-06 8.50230385397e-06 4.20311800009e-06 4.58884499999e-06 0.999756049522 2.75669192251e-05 3.29847873686e-05 3.78020235803e-05 7.51446391634e-06 1.65154848816e-05
0.000196 0.999128955307 3.4727700828e-05 3.89515519068e-05 4.58453919458e-05 3.324167e-06 1.414959e-05 0.999411105504 3.91207019537e-06 7.22077811034e-06 9.85819322812e-06 4.87365099999e-06 5.32088299998e-06 0.999717683548 3.19711015865e-05 3.81238939764e-05 4.36653042932e-05 8.64868701e-06 1.90329807456e-05
0.000225 0.999000899849 3.98627275337e-05 4.45592036792e-05 5.24181284997e-05 3.73557300004e-06 1.6094552e-05 0.999324021797 4.49053016965e-06 8.28714391803e-06 1.1313763186e-05 5.59355700003e-06 6.10681000002e-06 0.999676659481 3.67015196784e-05 4.36044243701e-05 4.9910136629e-05 9.8471249973e-06 2.17008482919e-05
0.000256 0.998864243867 4.53509664924e-05 5.05103464156e-05 5.93858127339e-05 4.153151e-06 1.81326650001e-05 0.999230946175 5.1087794503e-06 9.42647841182e-06 1.28688518337e-05 6.36277100008e-06 6.946555e-06 0.999633015461 4.17581735007e-05 4.94183407576e-05 5.6525763269e-05 1.11057748072e-05 2.4511795889e-05
0.000289 0.998719031966 5.11922324069e-05 5.67967730469e-05 6.6737446799e-05 4.57275200005e-06 2.0256285e-05 0.999131881406 5.76679716362e-06 1.06386658578e-05 1.45232863116e-05 7.18122400001e-06 7.84004299992e-06 0.999586791846 4.71410630536e-05 5.55571631252e-05 6.35008686443e-05 1.24204352178e-05 2.74581814342e-05
0.000324 0.998565311134 5.73863280922e-05 6.3409890267e-05 7.4461524685e-05 4.99004900001e-06 2.24574440001e-05 0.999026830436 6.46456109672e-06 1.19235860932e-05 1.62768841604e-05 8.04884499994e-06 8.78719300001e-06 0.999538031124 5.28501883369e-05 6.20120075761e-05 7.08236116965e-05 1.37867205537e-05 3.05320377865e-05
0.000361 0.99840313066 6.39330444875e-05 7.03407329254e-05 8.25460757593e-05 5.40055600007e-06 2.47278769999e-05 0.998915796387 7.20204769898e-06 1.32811097871e-05 1.81294489251e-05 8.96555800001e-06 9.78791600004e-06 0.999486777836 5.88855493506e-05 6.87735979087e-05 7.84816603066e-05 1.52000773807e-05 3.37250961836e-05
0.0004 0.998232542042 7.08321606701e-05 7.75799965611e-05 9.09786933504e-05 5.79963900005e-06 2.7059055e-05 0.998798782559 7.97923208346e-06 1.47111009657e-05 2.00807757018e-05 9.93128100002e-06 1.0842123e-05 0.999433078487 6.52471460949e-05 7.58323023957e-05 8.64622265218e-05 1.66558031928e-05 3.70288176611e-05
0.000441 0.998053598898 7.80834438685e-05 8.51180523621e-05 9.9746575289e-05 6.18253099993e-06 2.94422130001e-05 0.99867579243 8.7960880285e-06 1.62134151174e-05 2.2130649349e-05 1.0945929e-05 1.1949718e-05 0.999376981462 7.19349785696e-05 8.31781459814e-05 9.47521019308e-05 1.8149054095e-05 4.04344234607e-05
0.000484 0.997866356868 8.56866494781e-05 9.29449819182e-05 0.000108836560353 6.54435400005e-06 3.1868378e-05 0.998546829653 9.65258797941e-06 1.77879010923e-05 2.42788414577e-05 1.20094129999e-05 1.31106e-05 0.999318536933 7.89490467748e-05 9.08008423002e-05 0.000103337695544 1.96748684952e-05 4.39329214386e-05
0.000529 0.997670873519 9.36415210757e-05 0.000101050595473 0.000118235164951 6.88013000005e-06 3.4328404e-05 0.998411898057 1.05487030502e-05 1.94344036262e-05 2.65251141093e-05 1.31216389999e-05 1.4324663e-05 0.999257796768 8.62893507105e-05 9.86898172614e-05 0.0001122050745 2.12281777857e-05 4.75151394859e-05
0.000576 0.997467208242 0.000101947790437 0.000109424467326 0.000127928619335 7.18480299999e-06 3.6812996e-05 0.998271001649 1.14844030253e-05 2.11527548105e-05 2.88692185719e-05 1.42825080001e-05 1.55917979999e-05 0.999194814428 9.39558903766e-05 0.00010683424085 0.000121339992351 2.28038300464e-05 5.11717489393e-05
0.000625 0.997255422155 0.00011060517755 0.000118055950889 0.000137902910768 7.45325000007e-06 3.9312748e-05 0.998124144611 1.24596563617e-05 2.29427823077e-05 3.13108972693e-05 1.5491917e-05 1.6911889e-05 0.999129644884 0.000101948665773 0.000115223042941 0.000130727936119 2.43965967309e-05 5.48933030265e-05
0.000676 0.997035577999 0.00011961339064 0.000126934210915 0.000148143819833 7.68030200005e-06 4.1818171e-05 0.997971331298 1.34744301907e-05 2.48043103016e-05 3.38498742705e-05 1.6749764e-05 1.8284815e-05 0.999062344509 0.0001102676769 0.000123844943956 0.000140354169842 2.60011953811e-05 5.86702693178e-05
0.000729 0.996807740031 0.00012897212618 0.000136048251787 0.000158636953765 7.86075999992e-06 4.43197200001e-05 0.997812566245 1.45286903202e-05 2.67371474819e-05 3.64858744629e-05 1.8055933e-05 1.9710453e-05 0.998992970977 0.000118912923758 0.000132688490135 0.000150203750997 2.76123083481e-05 6.2493041169e-05
0.000784 0.996571973923 0.000138681068913 0.000145386940222 0.000169367790382 7.98940799995e-06 4.6807829e-05 0.997647854158 1.56224012366e-05 2.87411038048e-05 3.92186028329e-05 1.9410312e-05 2.11886729999e-05 0.998921583171 0.000127884406346 0.000141742065178 0.000160261591118 2.92245905077e-05 6.63519902381e-05
0.000841 0.996328346653 0.000148739891874 0.000154939033466 0.000180321711707 8.06103700002e-06 4.92729379999e-05 0.99747719992 1.67555261071e-05 3.08159765765e-05 4.20477595228e-05 2.08127800001e-05 2.27193419999e-05 0.998848241075 0.000137182124664 0.000150993929694 0.000170512480633 3.08326970242e-05 7.02374799778e-05
0.0009 0.996076926401 0.000159148256408 0.000164693205627 0.000191484040859 8.07045399998e-06 5.1705521e-05 0.997300608586 1.79280267825e-05 3.29615596246e-05 4.49730283787e-05 2.2263215e-05 2.43023200001e-05 0.998773005677 0.000146806078713 0.000160432239857 0.000180941131341 3.24312880875e-05 7.41399011817e-05
0.000961 0.995817782444 0.000169905812192 0.000174638066606 0.000202840081593 8.01249799998e-06 5.4096118e-05 0.997118085387 1.91398637988e-05 3.51776376075e-05 4.79940896422e-05 2.37614890001e-05 2.59374639999e-05 0.998695938864 0.000156756268493 0.000170045071908 0.000191532208295 3.4015048691e-05 7.80496985555e-05
0.001024 0.995550985045 0.000181012197255 0.000184762202476 0.000214375144659 7.88206500002e-06 5.64353579999e-05 0.996929635727 2.03909963803e-05 3.74639879107e-05 5.11106101988e-05 2.530747e-05 2.7624626e-05 0.998617103321 0.000167032694003 0.00017982046029 0.000202270363777 3.55787114497e-05 8.19573953078e-05
0.001089 0.995276605356 0.000192467038007 0.00019505418052 0.000226074594147 7.67410799996e-06 5.87139880001e-05 0.996735265182 2.1681382442e-05 3.98203828615e-05 5.43222419407e-05 2.69010230001e-05 2.9363654e-05 0.998536562438 0.000177635355243 0.000189746400491 0.000213140285171 3.71170573676e-05 8.58536227939e-05
0.001156 0.994994715305 0.000204269949258 0.000205502588762 0.000237923867958 7.38366599995e-06 6.09228990001e-05 0.996534979501 2.3010978592e-05 4.22465890935e-05 5.76286320958e-05 2.8542008e-05 3.11543880001e-05 0.9984543802 0.000188564252214 0.000199810895372 0.00022412670945 3.86249407088e-05 8.97291441813e-05
0.001225 0.9947053875 0.000216420534238 0.000216096051442 0.000249908520203 7.00586799995e-06 6.3053149e-05 0.996328784608 2.43797401346e-05 4.47423602784e-05 6.1029417807e-05 3.023028e-05 3.2996669e-05 0.998370621091 0.000199819384916 0.000210001966722 0.000235214468726 4.00973018324e-05 9.3574877154e-05
0.001296 0.99440869512 0.000228918384631 0.000226823255186 0.000262014243143 6.53595300004e-06 6.5095987e-05 0.996116686595 2.5787621073e-05 4.73074516675e-05 6.45242227077e-05 3.1965692e-05 3.48903289999e-05 0.998285350002 0.000211400753347 0.000220307682616 0.000246388516705 4.15291770741e-05 9.73819206638e-05
0.001369 0.994104711821 0.000241763080596 0.000237672966143 0.000274226904854 5.96927499996e-06 6.7042876e-05 0.995898691729 2.7234574112e-05 4.99416039663e-05 6.81126614972e-05 3.3748092e-05 3.6835198e-05 0.998198632127 0.00022330835751 0.000230716176107 0.000257633961647 4.29157106253e-05 0.000101141574713
0.001444 0.99379351163 0.000254954190791 0.000248634057776 0.000286532565715 5.30132800003e-06 6.88855099999e-05 0.995674806447 2.87205506613e-05 5.2644554401e-05 7.17943416662e-05 3.5577321e-05 3.88311e-05 0.998110532872 0.000235542197403 0.000241215676151 0.00026893608554 4.42521754979e-05 0.000104845355159
0.001521 0.993475168855 0.000268491272406 0.000259695523657 0.000298917517979 4.52774400006e-06 7.0615839e-05 0.995445037354 3.02455008381e-05 5.54160364103e-05 7.5568853502e-05 3.7453224e-05 4.0877853e-05 0.998021117766 0.000248102273026 0.000251794510215 0.000280280390159 4.55339714129e-05 0.000108485029624
0.0016 0.993149757986 0.000282373871185 0.00027084649963 0.000311368301405 3.64431099997e-06 7.2226084e-05 0.99520939123 3.18093734706e-05 5.82557710922e-05 7.94357850807e-05 3.93756320001e-05 4.29752759999e-05 0.997930452363 0.00026098858438 0.00026244114388 0.000291652602572 4.67566498157e-05 0.000112052614348
0.001681 0.992817353601 0.000296601521459 0.000282076286598 0.000323871726793 2.64698300001e-06 7.37087529999e-05 0.994967875022 3.34121161015e-05 6.11634773354e-05 8.33947116977e-05 4.13443789999e-05 4.5123178e-05 0.997838602155 0.000274201131464 0.000273144192843 0.000303038709079 4.79159128404e-05 0.000115540407171
0.001764 0.992478030282 0.000311173746171 0.000293374356982 0.000336414905523 1.53188800001e-06 7.5056659e-05 0.994720495846 3.50536749902e-05 6.41388645432e-05 8.7445196685e-05 4.3359293e-05 4.7321365e-05 0.997745632493 0.000287739914278 0.000283892432844 0.000314424984594 4.90076283376e-05 0.000118940996506
0.001849 0.992131862519 0.000326090056911 0.000304730233 0.000348985254122 2.95338000056e-07 7.62629309999e-05 0.994467260987 3.67339951173e-05 6.71816395913e-05 9.15867942875e-05 4.5420198e-05 4.9569639e-05 0.997651608495 0.000301604932824 0.000294674826445 0.000325797994478 5.00278389191e-05 0.000122247274361
0.001936 0.991778924634 0.000341349953941 0.000316131066 0.000361570530356 0.0 7.73210289999e-05 0.9942081779 3.84530201876e-05 7.02914973335e-05 9.58190528454e-05 4.7526914e-05 5.18678e-05 0.997556594967 0.000315796187099 0.000305480537478 0.000337144633772 5.09727690119e-05 0.000125452451412
0.002025 0.991419290693 0.000356952926232 0.000327565445 0.000374158837128 0.0 7.8224753e-05 0.993943254206 4.02106926336e-05 7.34681301016e-05 0.000100141506039 4.9679256e-05 5.42156390001e-05 0.997460656328 0.000330313677105 0.000316298940811 0.000348452134886 5.18388289447e-05 0.00012855006509
0.002116 0.99105303443 0.000372898451489 0.000339023025 0.000386738643106 0.0 7.8968254e-05 0.993672497695 4.20069536189e-05 7.67112204184e-05 0.000104553682794 5.1877038e-05 5.6612948e-05 0.997363856531 0.000345157402842 0.000327119645224 0.00035970808559 5.26226270628e-05 0.000131533994746
0.002209 0.990680229171 0.000389185996191 0.000350493673 0.000399298794274 0.0 7.95460409999e-05 0.993395916321 4.38417430424e-05 8.0020449234e-05 0.000109055096228 5.4120067e-05 5.9059509e-05 0.997266258996 0.000360327364309 0.000337932492969 0.000370900448364 5.33209678422e-05 0.000134398462795
0.002304 0.99030094776 0.000405815015619 0.000361967482 0.000411828523338 0.0 7.9952988e-05 0.993113518207 4.57149995418e-05 8.3395486741e-05 0.000113645257002 5.640815e-05 6.1555104e-05 0.997167926531 0.000375823561507 0.000348727586027 0.000382017561414 5.39308680843e-05 0.000137138048949
0.002401 0.989915262492 0.000422784953892 0.000373434781 0.000424317463205 0.0 8.0184341e-05 0.99282531164 4.76266604969e-05 8.68359996578e-05 0.000118323660697 5.8741085e-05 6.4099509e-05 0.997068921276 0.000391645994435 0.000359495287243 0.000393048166977 5.44495500352e-05 0.000139747688438
0.0025 0.989523245046 0.000440095244004 0.000384886146 0.000436755654648 0.0 8.0235719e-05 0.992531305073 4.95766620347e-05 9.0341646795e-05 0.000123089798562 6.1118672e-05 6.6692496e-05 0.996969304634 0.000407794663093 0.000370226235614 0.000403981406876 5.48744495987e-05 0.000142222684303
0.002601 0.989124966422 0.000457745307853 0.000396312407 0.0004491335497 0.0 8.0103119e-05 0.992231507123 5.15649390323e-05 9.39120803274e-05 0.000127943147583 6.3540702e-05 6.9333833e-05 0.996869137214 0.000424269567482 0.00038091134897 0.00041480683955 5.5203219551e-05 0.000144558701664
0.002704 0.988720496884 0.000475734556285 0.000407704658 0.000461442023283 0.0 7.9782918e-05 0.991925926571 5.35914251211e-05 9.75469489495e-05 0.000132883179836 6.6006966e-05 7.2023284e-05 0.996768478773 0.000441070707601 0.000391541835674 0.000425514445403 5.54337317691e-05 0.000146751779089
0.002809 0.9883099059 0.000494062389124 0.000419054267 0.000473672368467 0.0 7.92718680001e-05 0.991614572361 5.56560526918e-05 0.000101245893136 0.000137909355681 6.8517251e-05 7.4760609e-05 0.996667388164 0.000458198083451 0.000402109203215 0.0004360946289 5.55640774648e-05 0.000148798319891
0.002916 0.987893262097 0.000512728195213 0.000430352876 0.000485816309452 0.0 7.8567106e-05 0.991297453601 5.77587528974e-05 0.000105008547669 0.0001430211286 7.1071338e-05 7.7545563e-05 0.996565923284 0.000475651695032 0.000412605258776 0.00044653822928 5.55925644156e-05 0.000150695100575
0.003025 0.987470633202 0.00053173135245 0.000441592415 0.000497865988844 0.0 7.7666135e-05 0.990974579559 5.98994556584e-05 0.000108834540693 0.000148217939779 7.3669007e-05 8.03778980001e-05 0.996464141029 0.000493431542343 0.000423022119388 0.000456836515213 5.55177263084e-05 0.000152439257119
0.003136 0.987042086008 0.000551071227829 0.000452765097 0.000509813980883 0.0 7.6566841e-05 0.990645959668 6.20780896667e-05 0.000112723494342 0.000153499226893 7.63100310001e-05 8.3257363e-05 0.996362097251 0.000511537625384 0.000433352210132 0.000466981191559 5.53383129434e-05 0.000154028296522
0.003249 0.986607686322 0.000570747177478 0.000463863432 0.00052165327956 0.0 7.52674710001e-05 0.990311603517 6.42945823901e-05 0.000116675027594 0.000158864413352 7.8994184e-05 8.6183698e-05 0.996259846717 0.000529969944156 0.00044358827051 0.000476964402351 5.50532895519e-05 0.000155460083124
0.003364 0.986167498933 0.000590758546697 0.000474880222 0.000533377304378 0.0 7.37666380001e-05 0.989971520859 6.65488600769e-05 0.000120688749936 0.000164312917415 8.1721233e-05 8.9156646e-05 0.996157443072 0.000548728498658 0.000453723357146 0.000486778723532 5.46618441427e-05 0.000156732836087
0.003481 0.985721587575 0.000611104670002 0.000485808567 0.000544979888734 0.0 7.20633119999e-05 0.989625721606 6.88408477604e-05 0.000124764266431 0.000169844149471 8.4490943e-05 9.2175943e-05 0.996054938806 0.000567813288891 0.000463750841213 0.000496417164395 5.41633747529e-05 0.000157845125855
0.0036 0.985270014891 0.000631784871166 0.000496641869 0.000556455277162 0.0 7.0156812e-05 0.989274215827 7.11704692636e-05 0.000128901177399 0.000175457507459 8.73030749999e-05 9.5241318e-05 0.995952385221 0.000587224314854 0.000473664415696 0.000505873164079 5.35574897961e-05 0.000158795864587
0.003721 0.984812842413 0.000652798463255 0.000507373826 0.000567798126267 0.0 6.80468040001e-05 0.988917013751 7.35376472037e-05 0.000133099076524 0.000181152384322 9.0157388e-05 9.83525010001e-05 0.995849832412 0.000606961576548 0.000483458084608 0.000515140592755 5.28440073857e-05 0.000159584306703
0.003844 0.984350130525 0.000674144748679 0.000517998438 0.000579003482811 0.0 6.5733282e-05 0.988554125764 7.59423029972e-05 0.00013735755116 0.000186928163584 9.30536339999e-05 0.000101509217 0.995747329226 0.000627025073972 0.000493126173791 0.000524213731093 5.20229516912e-05 0.000160210025205
0.003969 0.983881938452 0.000695823019231 0.000528510004 0.000590066795706 0.0 6.321657e-05 0.988185562409 7.83843568645e-05 0.000141676184557 0.00019278422205 9.5991565e-05 0.000104711185 0.995644923261 0.000647414807126 0.000502663319292 0.00053308728883 5.10945381558e-05 0.000160672921324
0.004096 0.98340832423 0.000717832556128 0.000538903123 0.000600983886497 0.0 6.0497304e-05 0.987811334384 8.08637278351e-05 0.000146054553643 0.000198719924647 9.897093e-05 0.000107958123 0.995542660829 0.000668130776012 0.000512064471011 0.000541756373617 5.00591880295e-05 0.000160973203885
0.004225 0.982929344697 0.00074017263006 0.000549172686 0.000611750956208 0.0 6.2445271e-05 0.987431452543 8.33803337523e-05 0.000150492230911 0.000204734632371 0.000101991472 0.000111249742 0.995440586955 0.000689172980627 0.000521324887252 0.00055021650116 4.89175014733e-05 0.000161111381813
0.004356 0.982445055477 0.000762842501233 0.000559313882 0.000622364571892 0.0 6.7004355e-05 0.987045927897 8.59340912783e-05 0.000154988780641 0.000210827697704 0.000105052931 0.000114585755 0.995338745351 0.000710541420973 0.0005304401318 0.000558463579256 4.7670273106e-05 0.000161088256635
0.004489 0.981955510966 0.000785841419414 0.000569322189 0.000632821647189 0.0 7.1709141e-05 0.986654771606 8.85249158994e-05 0.00015954376522 0.000216998461078 0.000108155047 0.000117965864 0.995237178418 0.00073223609705 0.00053940606773 0.000566493901802 4.63184671582e-05 0.000160904910916
0.004624 0.981460764328 0.000809168623979 0.000579193373 0.000643119443905 0.0 7.6558055e-05 0.986257994988 9.11527219316e-05 0.000164156739118 0.00022324626244 0.000111297553 0.000121389774 0.995135927228 0.000754257008857 0.000548218860025 0.000574304137632 4.48632269318e-05 0.000160562694723
0.004761 0.980960867486 0.000832823343956 0.000588923483 0.000653255552546 0.0 8.1549354e-05 0.985855609511 9.3817422525e-05 0.000168827253659 0.000229570428383 0.000114480182 0.000124857183 0.995035031522 0.000776604156394 0.000556874959097 0.000581891325199 4.33058590507e-05 0.000160063219113
0.0049 0.980455871121 0.000856804798077 0.000598508848 0.000663227883749 0.0 8.6681134e-05 0.985447626795 9.65189296698e-05 0.000173554852251 0.000235970279441 0.00011770266 0.000128367787 0.994934529712 0.000799277539662 0.000565371106321 0.000589252857986 4.16478308058e-05 0.000159408338522
0.005041 0.979945824668 0.000875607503065 0.00060794607 0.000673034655253 0.0 9.1951335e-05 0.985034058611 9.91896703547e-05 0.000178339076097 0.000242445130247 0.000120964713 0.000131921276 0.994834458871 0.000816746117997 0.000573704321102 0.000596386478103 3.98907614613e-05 0.000158600144242
0.005184 0.97943077632 0.000881050628012 0.000617232024 0.00068267437942 0.0 9.7357749e-05 0.98461491688 0.000101729272568 0.000183179460706 0.000248994286102 0.000124266065 0.00013551734 0.994734854743 0.000820780782119 0.000581871901111 0.000603290261859 3.80364206072e-05 0.000157640952859
0.005329 0.978910773032 0.000886565365338 0.000626363841 0.000692145853568 0.0 0.000102898031 0.984190213673 0.000104302312259 0.000188075533686 0.000255617047468 0.000127606432 0.000139155664 0.99463575174 0.00082487187511 0.000589871404442 0.000609962615049 3.60867123534e-05 0.000156533289627
0.005476 0.978385860522 0.000892151531162 0.000635338917 0.000702311551019 0.0 0.000108569699 0.983759961207 0.000106908704657 0.000193026824225 0.000262312702115 0.000130985533 0.000142835927 0.994537182954 0.00082901939697 0.000597700657364 0.000616402257313 3.40436747212e-05 0.000155279881885
0.005625 0.977856083283 0.000897808939357 0.000644154897 0.000712334491057 0.0 0.000114370149 0.983324171851 0.000109548363948 0.000198032848543 0.0002690805406 0.000134403078 0.000146557811 0.994439180156 0.000833223347698 0.000605357742604 0.000622608207216 3.1909473902e-05 0.000153883640404
0.005776 0.97732148459 0.000903537401555 0.000652809669 0.000722206644135 0.0 0.000120296656 0.982882858118 0.000112221203295 0.000203093123188 0.000275919837915 0.000137858779 0.000150320991 0.994341773812 0.000837483727295 0.00061284098174 0.000628579782374 2.96863935302e-05 0.000152347655825
0.005929 0.97678210651 0.000909336727171 0.000661301365 0.00073192670958 0.0 0.000126346387 0.982436032666 0.000114927134828 0.000208207160912 0.000282829865119 0.000141352344 0.000154125136 0.994244993091 0.000841800535762 0.000620148944987 0.000634316579114 2.73768228564e-05 0.000150675179932
0.006084 0.976237989917 0.000915206723398 0.000669628344 0.000741493606333 0.0 0.000132516403 0.981983708302 0.00011766606966 0.000213374464971 0.000289809887543 0.000144883476 0.000157969917 0.994148865876 0.000846173773097 0.000627280434226 0.00063981846346 2.49832631893e-05 0.000148869617048
0.006241 0.975689174505 0.000921147195237 0.000677789191 0.000750906453774 3.32725399999e-06 0.000138803673 0.981525897974 0.000120437917887 0.000218594538322 0.000296859162652 0.000148451877 0.000161855 0.994053418783 0.0008506034393 0.000634234472714 0.000645085562269 2.25083069378e-05 0.000146934512324
0.0064 0.975135698802 0.00092715794549 0.000685782711 0.000760164569548 8.98657899995e-06 0.000145205076 0.981062614775 0.000123242588593 0.000223866876323 0.000303976942998 0.000152057245 0.000165780046 0.993958677169 0.000855089534373 0.000641010308826 0.000650118248085 1.99546359313e-05 0.000144873535983
0.006561 0.974577600187 0.000933238774789 0.00069360792 0.000769267452417 1.4800384e-05 0.000151717409 0.98059387194 0.000126079989862 0.000229190974342 0.000311162472206 0.000155699278 0.000169744715 0.993864665153 0.000859632058315 0.000647607397944 0.000654917130906 1.73250176768e-05 0.000142690479712
0.006724 0.974014914913 0.000939389481597 0.000701264033 0.000778214785819 2.0764337e-05 0.000158337398 0.980119682848 0.000128950028776 0.000234566316669 0.000318414991691 0.000159377667 0.000173748666 0.993771405634 0.000864231011125 0.000654025401022 0.000659483051018 1.4622294494e-05 0.000140389238845
0.006889 0.973447678116 0.000945609862224 0.000708750466 0.000787006409733 2.68740170001e-05 0.000165061701 0.979640061015 0.000131852611424 0.000239992389827 0.00032573373148 0.000163092104 0.000177791549 0.993678920304 0.000868886392804 0.000660264172019 0.000663817058197 1.18493726725e-05 0.000137973804618
0.007056 0.972875923845 0.000951899710843 0.000716066821 0.000795642330077 3.3124921e-05 0.000171886916 0.9791550201 0.000134787642908 0.000245468673368 0.000333117919394 0.000166842278 0.000181873017 0.993587229677 0.000873598203352 0.000666323756339 0.000667920412377 9.0092268008e-06 0.000135448253416
0.007225 0.972299685078 0.000958258819492 0.000723212883 0.000804122698405 3.9512476e-05 0.000178809592 0.978664573901 0.000137755027347 0.000250994639896 0.000340566776864 0.000170627873 0.000185992718 0.993496353099 0.000878366442769 0.000672204382323 0.000671794564634 6.10488073105e-06 0.000132816732916
0.007396 0.971718993744 0.0009646869781 0.000730188609 0.000812447806338 4.6032047e-05 0.000185826228 0.978168736353 0.000140754667885 0.000256569763597 0.00034807951787 0.000174448572 0.000190150296 0.99340630878 0.000883191111055 0.000677906446909 0.000675441153487 3.13940990782e-06 0.000130083458385
0.007569 0.971133880747 0.000971183974491 0.000736994125 0.00082061807817 5.2678951e-05 0.000192933286 0.977667521529 0.000143786466697 0.000262193510754 0.000355655353279 0.000178304056 0.000194345394 0.993317113806 0.000888072208209 0.000683430519964 0.000678861992365 1.15931416245e-07 0.000127252697746
0.007744 0.970544375988 0.000977749594396 0.000743629714 0.000828634061069 5.94484649999e-05 0.000200127197 0.977160943639 0.00014685032499 0.000267865343538 0.000363293485358 0.000182194002 0.000198577651 0.993228784169 0.000893009734233 0.000688777327776 0.000682059061608 0.0 0.000124328761731
0.007921 0.969950508388 0.000984383621476 0.000750095814 0.000836496411607 6.6335835e-05 0.000207404362 0.976649017028 0.000149946143016 0.00027358472191 0.000370993113677 0.000186118087 0.000202846705 0.993141334785 0.000898003689125 0.000693947753562 0.000685034490905 0.0 0.000121315999078
0.0081 0.969352305918 0.000991085837308 0.000756393004 0.00084420590271 7.33362809999e-05 0.000214761166 0.976131756175 0.000153073820071 0.000279351100463 0.000378753430513 0.000190075983 0.00020715219 0.993054779527 0.000903054072886 0.000698942819384 0.000687790569337 0.0 0.000118218786664
0.008281 0.968749795614 0.000997856021456 0.000762522005 0.000851763396543 8.0445016e-05 0.000222193974 0.975609175694 0.000156233254508 0.000285163932198 0.000386573624297 0.000194067361 0.000211493737 0.992969131235 0.000908160885516 0.000703763696336 0.000690329715846 0.0 0.000115041514416
0.008464 0.968143003612 0.00100469395141 0.000768483664 0.000859169854373 8.7657242e-05 0.000229699149 0.975081290331 0.000159424343739 0.000291022664122 0.000394452877892 0.000198091889 0.000215870977 0.992884401754 0.000913324127015 0.000708411679952 0.000692654486771 0.0 0.00011178858765
0.008649 0.967531955166 0.00101159940265 0.000774279601466 0.000866426316545 9.4968168e-05 0.000237273046 0.974548114963 0.000162646984241 0.000296926740391 0.000402390367773 0.000202149234 0.000220283535 0.992800601952 0.000918543797382 0.000712888198206 0.000694767560544 0.0 0.000108464410919
0.008836 0.966916674677 0.00101857214864 0.000779934144869 0.000873533900706 0.00010237301 0.000244912021 0.974009664598 0.000165901071562 0.000302875603906 0.000410385266567 0.00020623906 0.000224731034 0.992717741744 0.000923819896619 0.000717194797434 0.000696671728673 0.0 0.000105073386216
0.009025 0.966297185721 0.00102561196087 0.000785460646806 0.000880493797215 0.000109867002 0.000252612444 0.973465954377 0.000169186500331 0.000308868688702 0.000418436744694 0.000210361027 0.0002292131 0.992635830125 0.000929152424724 0.000721333139472 0.000698369892376 0.0 0.000101619900882
0.009216 0.965673511068 0.00103271860881 0.000790861080147 0.00088730725792 0.000117445405 0.000260370687 0.972916999565 0.000172503164258 0.00031490543136 0.00042654396389 0.000214514798 0.00023372935 0.992554875184 0.000934541381698 0.000725304995746 0.000699865058014 0.0 9.8108325694e-05
0.009409 0.965045672717 0.00103989185997 0.00079613743201 0.000893975594363 0.000125103504 0.000268183148 0.972362815557 0.000175850956147 0.000320985261818 0.000434706080982 0.000218700028 0.000238279401 0.992474884145 0.000939986767541 0.000729112236308 0.000701160328177 0.0 9.45430069135e-05
0.009604 0.964413691914 0.00104713147992 0.000801291706352 0.000900500168617 0.000132836627 0.00027604624 0.971803417877 0.000179229767897 0.000327107606846 0.000442922253862 0.000222916372 0.000242862869 0.992395863374 0.000945488582253 0.000732756837255 0.00070225889109 0.0 9.09282550657e-05
0.009801 0.963777589182 0.0010544372323 0.000806325915235 0.000906882388634 0.00014064014 0.000283956403 0.971238822172 0.000182639490513 0.000333271890702 0.000451191631578 0.000227163485 0.000247479366 0.992317818419 0.000951046825834 0.000736240861183 0.000703164021717 0.0 8.72683502166e-05
0.01 0.963137384346 0.00106180887878 0.000811242073738 0.000913123702162 0.00014850946 0.000291910105 0.970669044215 0.000186080014107 0.000339477534781 0.000459513360643 0.000231441018 0.000252128504 0.992240754031 0.000956661498283 0.000739566464506 0.00070387907422 0.0 8.35675246309e-05
0.010201 0.962493096559 0.00106924617913 0.000816042194906 0.000919225594616 0.000156440052 0.000299903848 0.970094099903 0.000189551227909 0.000345723957022 0.00046788658151 0.000235748621 0.00025680989 0.992164674185 0.000962332599601 0.000742735880589 0.000704407476778 0.0 7.98299690171e-05
0.010404 0.961844744326 0.00107674889125 0.000820728283757 0.000925189579324 0.000164427442 0.00030793417 0.969514005256 0.000193053020272 0.000352010571872 0.00047631043267 0.00024008594 0.000261523131 0.992089582112 0.000968060129788 0.000745751424638 0.000704752725501 0.0 7.60598161484e-05
0.010609 0.961192345533 0.00108431677111 0.000825302337504 0.000931017198839 0.000172467214 0.000315997648 0.968928776416 0.000196585278681 0.000358336793153 0.000484784050402 0.000244452622 0.000266267833 0.992015480321 0.000973844088844 0.000748615486478 0.000704918384236 0.0 7.22611491225e-05
0.010816 0.960535917467 0.00109194957285 0.000829766337261 0.000936710015056 0.000180555019 0.000324090903 0.968338429645 0.000200147889753 0.000364702029005 0.000493306562064 0.000248848311 0.000271043597 0.991942370623 0.000979684476769 0.000751330523567 0.000704908079199 0.0 6.8437988034e-05
0.011025 0.959875476844 0.00109964704873 0.00083412224727 0.000942269609323 0.000188686578 0.0003322106 0.967742981327 0.000203740739252 0.000371105685023 0.000501877097881 0.000253272648 0.000275850024 0.991870254153 0.000985581293563 0.000753899064794 0.000704725490915 0.0 6.45942868943e-05
0.011236 0.959211039833 0.00110740894918 0.00083837201103 0.000947697575021 0.000196857682 0.000340353454 0.967142447961 0.000207363712088 0.000377547169043 0.000510494777188 0.000257725276 0.000280686713 0.991799131405 0.000991534539225 0.000756323692757 0.000704374359404 0.0 6.40925293909e-05
0.011449 0.958542622078 0.00111523502278 0.00084251754886 0.000952995516499 0.000205064199 0.000348516228 0.966536846169 0.000211016692329 0.000384025877806 0.000519158724892 0.000262205831 0.000285553261 0.991729002239 0.000997544213757 0.000758607061538 0.00070385847028 0.0 6.76064061823e-05
0.011664 0.957870238726 0.00112312501634 0.000846560753556 0.000958165045922 0.000213302073 0.000356695741 0.965926192685 0.000214699563209 0.000390541213778 0.000527868053701 0.000266713952 0.000290449263 0.991659865919 0.00100361031716 0.000760751867672 0.000703181667132 0.0 7.11125952666e-05
0.011881 0.957193904447 0.00113107867481 0.00085050348903 0.000963207779471 0.00022156733 0.000364888869 0.965310504362 0.000218412207127 0.000397092571809 0.000536621880747 0.000271249274 0.000295374313 0.991591721132 0.00100973284943 0.000762760870041 0.000702347836196 0.0 7.46083075304e-05
0.0121 0.956513633455 0.00113909574144 0.000854347590401 0.000968125331854 0.000229856079 0.000373092538 0.964689798165 0.000222154505663 0.000403679347725 0.000545419314319 0.000275811431 0.000300328001 0.991524566005 0.00101591181056 0.000764636870678 0.00070136090883 0.0 7.80908019833e-05
0.012321 0.955829439537 0.00114717595763 0.00085809485734 0.000972919320277 0.000238164513 0.00038130374 0.964064091175 0.000225926339578 0.000410300931643 0.000554259464351 0.000280400056 0.00030530992 0.991458398136 0.00102214720057 0.000766382721522 0.000700224864142 0.0 8.15573951807e-05
0.012544 0.955141336068 0.00115531906309 0.000861747059812 0.000977591353336 0.000246488911 0.000389519523 0.963433400585 0.000229727588827 0.000416956713379 0.00056314143578 0.000285014778 0.000310319658 0.991393214609 0.00102843901945 0.000768001319022 0.000698943718491 0.0 8.50054591363e-05
0.012769 0.954449336039 0.00116352479576 0.000865305925653 0.000982143038314 0.000254825638 0.000397737001 0.962797743699 0.00023355813256 0.000423646081482 0.000572064331911 0.000289655229 0.000315356802 0.991329012023 0.00103478726719 0.000769495595411 0.000697521537611 0.0 8.84324276449e-05
0.012996 0.95375345207 0.00117179289186 0.000868773154799 0.000986575967291 0.000263171154 0.000405953347 0.962157137931 0.000237417849132 0.000430368420393 0.000581027252121 0.000294321035 0.000320420937 0.991265786502 0.0010411919438 0.000770868530706 0.000695962420777 0.0 9.18357901214e-05
0.013225 0.95305369644 0.00118012308591 0.000872150402019 0.000990891727676 0.000271522002 0.000414165801 0.961511600805 0.00024130661611 0.000437123114558 0.000590029294971 0.000299011825 0.000325511648 0.99120353373 0.00104765304929 0.000772123133689 0.000694270515226 0.0 9.52130979263e-05
0.013456 0.952350081101 0.00118851511076 0.000875439287629 0.00099509189353 0.000279874818 0.000422371666 0.960861149953 0.000245224310281 0.000443909546209 0.00059906955493 0.000303727224 0.000330628517 0.991142248958 0.00105417058364 0.000773262450604 0.000692450004343 0.0 9.85619633922e-05
0.013689 0.951642617699 0.00119696869754 0.000878641393055 0.000999178026087 0.000288226331 0.000430568315 0.960205803114 0.000249170807656 0.000450727095048 0.000608147126391 0.000308466857 0.000335771126 0.991081927034 0.00106074454686 0.000774289563409 0.000690505116352 0.0 0.000101880064116
0.013924 0.950931317592 0.00120548357576 0.000881758262285 0.00100315166638 0.000296573362 0.00043875318 0.959545578135 0.000253145983483 0.000457575137935 0.000617261102112 0.000313230345 0.000340939058 0.991022562409 0.00106737493894 0.000775207586049 0.000688440112772 0.0 0.000105165130574
0.014161 0.950216191872 0.00121405947325 0.000884791396115 0.00100701434658 0.00030491282 0.000446923769 0.958880492965 0.000257149712244 0.000464453051428 0.000626410569039 0.000318017311 0.000346131889 0.990964149175 0.0010740617599 0.000776019654607 0.000686259307409 0.0 0.000108414972206
0.0144 0.949497251381 0.00122269611623 0.000887742257464 0.00101076757739 0.00031324171 0.000455077651 0.958210565659 0.000261181867674 0.000471360212075 0.000635594618547 0.000322827377 0.000351349198 0.990906681068 0.00108080500973 0.000776728938013 0.00068396705004 0.0 0.000111627451589
0.014641 0.948774506726 0.00123139322934 0.000890612273041 0.00101441285044 0.000321557128 0.000463212466 0.957535814374 0.00026524232276 0.000478295992314 0.000644812333414 0.000327660161 0.000356590561 0.990850151486 0.00108760468842 0.000777338634673 0.00068156773635 0.0 0.000114800501182
0.014884 0.948047968303 0.00124015053555 0.000893402824887 0.00101795164229 0.000329856258 0.000471325921 0.956856257369 0.000269330949752 0.00048525976491 0.000654062801992 0.000332515284 0.000361855556 0.99079455352 0.00109446079599 0.000777851961218 0.000679065806396 4.1990217825e-07 0.000117932114125
0.015129 0.947317646305 0.00124469551129 0.000896115261555 0.00102138540641 0.000338136383 0.00047941579 0.956171913003 0.00027319514679 0.000492250899788 0.000663345104858 0.000337392362 0.000367143756 0.990739879955 0.0010972575549 0.000778272162782 0.000676465746996 4.04419983424e-06 0.00012102035162
0.015376 0.946583550745 0.00124540065536 0.000898750888995 0.00102471557537 0.000346394868 0.000487479918 0.955482799736 0.000276856814482 0.000499268765593 0.000672658324802 0.000342291012 0.000372454736 0.990686123294 0.00109634592294 0.000778602507929 0.000673772092601 7.62891909178e-06 0.000124063340021
0.015625 0.945845691468 0.00124611024551 0.000901310977688 0.00102794356437 0.000354629175 0.000495516213 0.954788936125 0.000280543021702 0.000506312731309 0.000682001544624 0.00034721085 0.000377788068 0.990633275776 0.00109542690934 0.000778846283418 0.000670989427166 1.11717615476e-05 0.000127059267796
0.015876 0.945104078166 0.00124682425328 0.000903796759953 0.00103107076349 0.000362836852 0.000503522655 0.954090340825 0.000284253652875 0.000513382164015 0.000691373842702 0.000352151491 0.000383143326 0.990581329383 0.00109450051411 0.00077900679989 0.000668122387321 1.46705118577e-05 0.000130006389919
0.016129 0.944358720396 0.00124754265012 0.000906209430525 0.00103409854374 0.000371015534 0.00051149729 0.953387032586 0.00028798859181 0.000520476429842 0.000700774298238 0.00035711255 0.000388520078 0.990530275868 0.00109356673724 0.000779087385337 0.00066517566327 1.81230379456e-05 0.000132903030064
0.016384 0.943609627587 0.00124826540727 0.000908550151004 0.00103702825137 0.000379162951 0.000519438226 0.952679030255 0.0002917477217 0.000527594893035 0.000710201991015 0.00036209364 0.000393917898 0.990480106752 0.00109262557874 0.000779091390027 0.000662153996244 2.15273016919e-05 0.000135747564107
0.016641 0.942856809063 0.00124899249589 0.000910820044478 0.00103986121505 0.000387276909 0.000527343646 0.95196635277 0.00029553092513 0.000534736920055 0.000719655995497 0.000367094374 0.000399336353 0.990430813358 0.0010916770386 0.000779022177175 0.000659062197131 2.48813371527e-05 0.000138538447446
0.0169 0.942100274048 0.00124972388693 0.000913020198787 0.00104259873641 0.000395355308 0.000535211792 0.951249019166 0.000299338084089 0.000541901870077 0.0007291353918 0.000372114363 0.000404775014 0.990382386805 0.00109072111683 0.000778883132007 0.000655905122838 2.8183271748e-05 0.000141274186957
0.017161 0.941340031681 0.00125045955126 0.000915151673744 0.00104524209869 0.000403396129 0.000543040971 0.950527048565 0.000303169079967 0.000549089110838 0.000738639255221 0.000377153221 0.000410233448 0.990334818038 0.00108975781342 0.000778677653904 0.000652687703932 3.14313076463e-05 0.000143953355783
0.017424 0.940576091032 0.00125119945959 0.000917215488625 0.00104779256233 0.000411397434 0.00055082956 0.949800460184 0.000307023793571 0.00055629799868 0.000748166664171 0.000382210555 0.000415711225 0.990288097828 0.00108878712837 0.000778409157796 0.000649414930861 3.46237323962e-05 0.000146574591494
0.017689 0.939808461106 0.00125194358247 0.000919212638099 0.00105025136219 0.000419357371 0.000558575993 0.949069273325 0.000310902105123 0.000563527900076 0.000757716691249 0.000387285979 0.000421207911 0.990242216791 0.00108780906169 0.000778081073498 0.000646091863267 3.77589098433e-05 0.00014913658989
0.017956 0.939037150862 0.00125269189036 0.000921144082028 0.00105261971777 0.000427274165 0.000566278771 0.948333507381 0.000314803894274 0.00057077817327 0.000767288414305 0.000392379101 0.000426723072 0.990197165399 0.00108682361338 0.000777696847233 0.000642723632971 4.08352844375e-05 0.000151638111547
0.018225 0.938262169218 0.00125344435356 0.000923010751184 0.00105489882005 0.000435146121 0.000573936456 0.947593181832 0.00031872904011 0.000578048177776 0.000776880910949 0.00039748953 0.000432256277 0.990152933988 0.00108583078343 0.000777259938578 0.000639315437846 4.38513773361e-05 0.000154077972556
0.018496 0.937483525065 0.00125420094224 0.000924813546592 0.00105708984523 0.00044297162 0.000581547669 0.946848316242 0.000322677421152 0.000585337277236 0.000786493253472 0.000402616877 0.00043780709 0.990109512774 0.00108483057184 0.0007767738128 0.000635872562301 4.68057813712e-05 0.000156455050952
0.018769 0.936701227274 0.00125496162645 0.000926553343719 0.00105919394317 0.000450749122 0.000589111094 0.946098930264 0.000326648915371 0.000592644827367 0.000796124524493 0.000407760747 0.000443375079 0.990066891855 0.00108382297862 0.000776241959779 0.000632400354109 4.96971728187e-05 0.000158768281733
0.019044 0.935915284708 0.0012557263761 0.000928230987989 0.00106121224577 0.000458477159 0.000596625474 0.945345043629 0.000330643400189 0.000599970190229 0.000805773794676 0.000412920751 0.000448959808 0.990025061236 0.00108280800377 0.000775667868388 0.000628904252437 5.25242917072e-05 0.000161016661194
0.019321 0.935125706228 0.00125649516097 0.00092984730187 0.00106314586231 0.000466154335 0.000604089606 0.944586676155 0.000334660752489 0.000607312724083 0.000815440146653 0.000418096496 0.000454560842 0.989984010821 0.00108178564728 0.000775055047015 0.000625389767223 5.52859525071e-05 0.000163199236606
0.0196 0.934332500705 0.00125726795076 0.000931403081621 0.00106499588384 0.000473779328 0.000611502349 0.943823847739 0.000338700848621 0.000614671788779 0.000825122654133 0.000423287589 0.000460177748 0.989943730436 0.00108075590915 0.000774407008449 0.000621862501328 5.79810423034e-05 0.000165315113823
0.019881 0.933535677025 0.00125804471499 0.000932899101132 0.00106676337904 0.000481350884 0.000618862614 0.943056578359 0.000342763564408 0.000622046743853 0.000834820398939 0.00042849364 0.000465810089 0.98990420983 0.00107971878939 0.000773727277712 0.000618328132642 6.06085115451e-05 0.000167363453185
0.020164 0.932735244101 0.00125882542309 0.0009343361059 0.00106844940194 0.000488867815 0.000626169372 0.942284888073 0.000346848775154 0.000629436948521 0.000844532458972 0.000433714252 0.000471457431 0.989865438688 0.00107867428799 0.000773019381882 0.000614792433838 6.31673826443e-05 0.000169343470853
0.020449 0.931931210874 0.00125961004436 0.000935714826664 0.00107005498141 0.000496329003 0.000633421641 0.941508797016 0.00035095635565 0.000636841761057 0.000854257917708 0.000438949035 0.00047711934 0.989827406635 0.00107762240496 0.000772286863673 0.000611261253976 6.5656739772e-05 0.000171254428364
0.020736 0.931123586328 0.00126039854801 0.000937035967829 0.0010715811351 0.000503733392 0.000640618499 0.940728325398 0.00035508618018 0.000644260544488 0.000863995852241 0.000444197597 0.000482795378 0.989790103252 0.00107656314029 0.000771533261551 0.000607740544047 6.80757300449e-05 0.000173095650831
0.021025 0.930312379489 0.00126119090309 0.000938300218117 0.0010730288552 0.00051107999 0.00064775907 0.939943493509 0.000359238122532 0.000651692654559 0.000873745350809 0.000449459541 0.000488485114 0.989753518072 0.00107549649398 0.000770762130094 0.000604236323666 7.04235690512e-05 0.00017486650071
0.021316 0.929497599438 0.00126198707858 0.000939508241352 0.00107439912016 0.000518367866 0.000654842531 0.939154321708 0.000363412056 0.000659137456199 0.000883505492982 0.000454734478 0.000494188109 0.989717640598 0.00107442246605 0.000769977014153 0.000600754714886 7.26995242177e-05 0.00017656640121
0.021609 0.928679255311 0.00126278704332 0.000940660689949 0.00107569289022 0.00052559615 0.000661868106 0.938360830432 0.000367607853392 0.000666594308643 0.000893275367261 0.000460022013 0.000499903931 0.9896824603 0.00107334105647 0.000769181472744 0.000597301915655 7.4902929775e-05 0.000178194814318
0.021904 0.92785735631 0.00126359076606 0.000941758193907 0.00107691110965 0.000532764028 0.000668835069 0.937563040188 0.000371825387038 0.000674062571752 0.000903054059691 0.000465321753 0.000505632146 0.989647966631 0.00107225226526 0.000768379060764 0.000593884211375 7.70331732454e-05 0.000179751253661
0.022201 0.927031911705 0.00126439821543 0.000942801369438 0.00107805470357 0.000539870744 0.000675742741 0.936760971554 0.000376064528798 0.000681541609521 0.000912840660431 0.000470633305 0.000511372317 0.989614149026 0.00107115609242 0.000767573331841 0.000590507966165 7.90896999043e-05 0.000181235282573
0.0225 0.926202930842 0.00126520935995 0.000943790814475 0.00107912458683 0.000546915595 0.000682590489 0.935954645177 0.000380325150067 0.000689030785304 0.00092263425661 0.000475956279 0.000517124012 0.989580996916 0.00107005253794 0.000766767835136 0.000587179630314 8.1072004504e-05 0.000182646504775
0.022801 0.925370423143 0.00126602416804 0.000944727114309 0.00108012165182 0.000553897935 0.000689377722 0.935144081775 0.000384607121783 0.000696529460868 0.00093243394347 0.00048129028 0.000522886796 0.989548499721 0.00106894160182 0.000765966123218 0.000583905717049 8.29796442197e-05 0.000183984568741
0.023104 0.924534398117 0.00126684260805 0.000945610839269 0.00108104678225 0.000560817165 0.000696103895 0.934329302132 0.000388910314432 0.00070403700179 0.000942238815865 0.000486634916 0.000528660238 0.989516646869 0.00106782328407 0.000765171737761 0.000580692819107 8.4812219741e-05 0.000185249164758
0.023409 0.923694865358 0.00126766464817 0.000946442546021 0.00108190084171 0.000567672738 0.000702768504 0.933510327097 0.000393234598056 0.000711552772703 0.000952047966267 0.000491989797 0.000534443902 0.989485427794 0.00106669758469 0.00076438821238 0.000577547588137 8.65693818767e-05 0.000186440029298
0.023716 0.922851834552 0.00126849025653 0.000947222780319 0.0010826846838 0.000574464157 0.000709371086 0.932687177588 0.000397579842264 0.000719076138548 0.000961860498221 0.000497354529 0.000540237359 0.989454831939 0.00106556450366 0.000763619076732 0.000574476730754 8.8250835992e-05 0.000187556932495
0.024025 0.922005315483 0.00126931940116 0.000947952073851 0.00108339914613 0.000581190968 0.00071591122 0.931859874583 0.000401945916231 0.000726606469021 0.000971675509711 0.000502728722 0.000546040175 0.989424848769 0.00106442404101 0.000762867843755 0.000571487011268 8.98563262475e-05 0.000188599692112
0.024336 0.92115531803 0.00127015204998 0.000948630948424 0.00108404505356 0.000587852768 0.00072238852 0.931028439125 0.000406332688712 0.000734143130338 0.000981492104046 0.000508111985 0.00055185192 0.989395467764 0.00106327619672 0.00076213801426 0.000568585224691 9.13856496806e-05 0.000189568156685
0.024649 0.920301852178 0.00127098817085 0.000949259912887 0.00108462321977 0.00059444919 0.000728802641 0.930192892318 0.000410740028046 0.000741685492829 0.000991309387578 0.000513503928 0.000557672162 0.989366678437 0.00106212097079 0.00076143307202 0.000565778203965 9.2838638199e-05 0.000190462218499
0.024964 0.919444928013 0.0012718277315 0.000949839471465 0.00108513444191 0.000600979919 0.000735153272 0.929353255326 0.000415167802163 0.000749232927147 0.00100112646717 0.000518904161 0.000563500471 0.989338470322 0.00106095836323 0.000760756487304 0.000563072798412 9.42151770206e-05 0.000191281802008
0.025281 0.918584555732 0.00127116135844 0.000950370113658 0.00108557950971 0.000607444672 0.00074144014 0.928509549375 0.00041913391169 0.000756784804254 0.00101094245647 0.000524312294 0.00056933642 0.989310832991 0.00105900377246 0.000760111705519 0.000560475862686 9.55151833928e-05 0.000192026867238
0.0256 0.91772074564 0.00127029704478 0.000950852321883 0.00108595919665 0.000613843212 0.000747663003 0.927661795745 0.000423055906017 0.00076434049892 0.00102075646595 0.00052972794 0.000575179578 0.989283756051 0.00105693569736 0.000759502147556 0.000557994249021 9.67386186366e-05 0.000192697409883
0.025921 0.916853508156 0.00126942834244 0.000951286571437 0.00108627426846 0.000620175336 0.000753821654 0.926810015777 0.000426995467794 0.000771899384652 0.00103056761536 0.000535150709 0.000581029518 0.98925722915 0.00105485465628 0.000758931211026 0.000555634783668 9.78854818223e-05 0.00019329345726
0.026244 0.915982853813 0.00126855526902 0.000951673328012 0.00108652547803 0.00062644088 0.00075991592 0.925954230866 0.000430952479413 0.000779460837799 0.00104037502329 0.000540580214 0.000586885814 0.989231241977 0.0010527606492 0.000758402263241 0.000553404259629 9.89558089484e-05 0.000193815070607
0.026569 0.915108793262 0.00126767784215 0.000952013050347 0.00108671357014 0.000632639712 0.000765945656 0.925094462461 0.000434926822939 0.000787024236929 0.00105017781139 0.000546016068 0.000592748038 0.989205784269 0.00105065367614 0.000757918638473 0.000551309418425 9.99496687715e-05 0.000194262341967
0.026896 0.914231337268 0.00126679607955 0.000952306194358 0.0010868392728 0.00063877174 0.000771910747 0.924230732066 0.00043891838011 0.000794588960292 0.0010599751058 0.000551457886 0.000598615767 0.989180845809 0.00104853373709 0.000757483641265 0.00054935691959 0.000100867169493 0.000194635389038
0.027225 0.913350496722 0.00126590999898 0.000952553202303 0.00108690331376 0.000644836898 0.00077781111 0.923363061238 0.000442927032353 0.000802154389003 0.00106976603875 0.00055690528 0.000604488576 0.989156416434 0.00104640083204 0.000757100529012 0.00054755334177 0.000101708449159 0.000194934364976
0.027556 0.912466282631 0.00126501961827 0.000952754517592 0.0010869064019 0.000650835157 0.000783646687 0.922491471582 0.00044695266078 0.000809719907645 0.00107954973747 0.000562357869 0.000610366041 0.989132486034 0.00104425496102 0.000756772525311 0.000545905151062 0.000102473677024 0.000195159447779
0.027889 0.911578706128 0.0012641249553 0.000952910572282 0.0010868492426 0.000656766513 0.000789417449 0.921615984757 0.000450995146205 0.000817284899208 0.001089325342 0.000567815266 0.000616247741 0.989109044553 0.001042096124 0.0007565028067 0.000544418679476 0.000103163054655 0.000195310842622
0.028224 0.910687778466 0.001263226028 0.000953021798944 0.0010867325302 0.000662630997 0.000795123391 0.920736622468 0.000455054369138 0.000824848750523 0.00109909199016 0.000573277091 0.000622133254 0.989086081995 0.001039924321 0.000756294500978 0.00054310010772 0.000103776813004 0.000195388780885
0.028561 0.909793511026 0.00126232285436 0.000953088619093 0.00108655695034 0.000668428662 0.000800764534 0.91985340647 0.000459130209803 0.000832410850591 0.0011088488264 0.000578742959 0.000628022161 0.989063588423 0.001037739552 0.000756150685833 0.000541955447358 0.000104315211346 0.000195393518171
0.0289 0.908895915312 0.00126141545241 0.000953111455011 0.00108632318117 0.00067415959 0.000806340925 0.918966358564 0.000463222548136 0.000839970589062 0.00111859499692 0.000584212491 0.000633914043 0.989041553961 0.00103554181702 0.000756074386048 0.000540990510794 0.000104778533221 0.000195325337686
0.029241 0.907995002953 0.00126050384028 0.000953090723539 0.00108603189037 0.00067982389 0.00081185263 0.918075500595 0.000467331263792 0.000847527359401 0.00112832965342 0.000589685306 0.000639808481 0.989019968798 0.00103333111605 0.000756068565701 0.000540210893067 0.000105167093019 0.000195184542768
0.029584 0.907090785706 0.0012595880361 0.000953026835337 0.00108568374064 0.000685421694 0.000817299741 0.917180854455 0.000471456236159 0.00085508055473 0.00113805195014 0.000595161025 0.000645705061 0.988998823187 0.0010311074491 0.000756136129586 0.000539621956489 0.000105481227484 0.000194971459265
0.029929 0.906183275454 0.00125866805807 0.000952920199776 0.00108527938445 0.000690953155 0.00082268237 0.916282442077 0.00047559734435 0.000862629572952 0.00114776104576 0.00060063927 0.000651603367 0.988978107449 0.00102887081615 0.000756279914404 0.000539228800575 0.000105721294752 0.000194686436674
0.030276 0.905272484206 0.00125774392443 0.000952771222744 0.0010848194679 0.000696418453 0.000828000649 0.915380285437 0.000479754467226 0.00087017381352 0.00115745610395 0.000606119664 0.000657502985 0.98895781197 0.00102662121722 0.000756502692686 0.000539036247358 0.000105887681038 0.000194329843971
0.030625 0.904358424099 0.00125681565351 0.000952580304294 0.00108430463128 0.000701817786 0.000833254732 0.914474406551 0.000483927483386 0.000877712678754 0.0011671362898 0.000611601832 0.000663403502 0.988937927208 0.0010243586523 0.000756807159988 0.000539048825707 0.00010598078989 0.000193902073009
0.030976 0.903441107395 0.00125588326365 0.000952347845898 0.0010837355036 0.000707151373 0.000838444788 0.913564827478 0.000488116271187 0.000885245569383 0.00117680077898 0.000617085397 0.000669304509 0.988918443685 0.00102208312139 0.00075719594753 0.000539270738783 0.000106001049915 0.000193403527749
0.031329 0.902520546486 0.00125494677324 0.000952074242688 0.0010831127142 0.000712419451 0.00084357101 0.912651570311 0.000492320708736 0.000892771895329 0.00118644874297 0.000622569988 0.000675205595 0.988899352004 0.00101979462449 0.000757671592611 0.000539705869501 0.000105948902985 0.00019283464072
0.031684 0.901596753886 0.00125400620075 0.000951759890367 0.00108243687637 0.000717622279 0.0008486336 0.911734657183 0.000496540673912 0.00090029106333 0.00119607936409 0.000628055233 0.000681106351 0.988880642831 0.00101749316161 0.000758236566405 0.000540357744311 0.000105824816319 0.000192195852403
0.032041 0.90066974224 0.00125306156465 0.000951405179081 0.0010817086076 0.00072276013 0.000853632784 0.910814110265 0.000500776044361 0.000907802483937 0.00120569182745 0.000633540758 0.000687006373 0.988862306907 0.00101517873274 0.000758893245639 0.000541229536282 0.000105629274942 0.00019148762452
0.0324 0.899739524316 0.0012521128835 0.000951010497594 0.00108092850986 0.000727833294 0.000858568801 0.90988995176 0.000505026697503 0.000915305572437 0.00121528532179 0.000639026195 0.000692905254 0.988844335049 0.00101285133787 0.000759643923106 0.000542324045406 0.000105362776418 0.000190710436778
0.032761 0.898806113008 0.00125116017588 0.000950576234326 0.00108009718444 0.000732842078 0.000863441904 0.908962203908 0.000509292510543 0.000922799743496 0.00122485904222 0.000644511175 0.000698802593 0.988826718145 0.00101051097702 0.000760490801771 0.000543643691037 0.000105025838566 0.000189864778305
0.033124 0.897869521334 0.00125020346041 0.000950102776101 0.00107921522383 0.000737786804 0.000868252362 0.908030888979 0.000513573360473 0.000930284419678 0.00123441218724 0.000649995331 0.000704697986 0.988809447158 0.00100815765019 0.000761435992263 0.000545190511579 0.000104618994126 0.000188951159739
0.033489 0.896929762438 0.00124924275579 0.000949590504633 0.001078283219 0.000742667807 0.000873000458 0.907096029277 0.00051786912408 0.000937759021037 0.00124394395922 0.000655478299 0.000710591032 0.988792513129 0.00100579135736 0.000762481502666 0.000546966151714 0.000104142787582 0.00018797010463
0.033856 0.895986849586 0.00124827808071 0.000949039802876 0.00107730174934 0.000747485436 0.000877686485 0.906157647138 0.000522179677953 0.000945222971388 0.0012534535691 0.000660959712 0.000716481336 0.988775907168 0.00100341209855 0.000763629255132 0.00054897186549 0.000103597782904 0.000186922141847
0.034225 0.895040796167 0.00124730945395 0.000948451051468 0.00107627139298 0.000752240052 0.000882310752 0.905215764924 0.000526504898484 0.000952675700277 0.00126294022986 0.000666439209 0.000722368499 0.988759620467 0.00100101987375 0.000764881062338 0.000551208520045 0.000102984551655 0.000185807823203
0.034596 0.894091615693 0.0012463368943 0.000947824627439 0.00107519272387 0.000756932027 0.000886873579 0.904270405029 0.000530844661883 0.000960116636283 0.00127240316056 0.000671916428 0.000728252126 0.988743644291 0.000998614682956 0.000766238635375 0.000553676591027 0.00010230367961 0.000184627709333
0.034969 0.893139321794 0.00124536042061 0.000947160910022 0.00107406630493 0.000761561748 0.000891375294 0.903321589872 0.000535198844173 0.000967545215907 0.00128184158411 0.000677391009 0.000734131824 0.988727969981 0.000996196526178 0.000767703584945 0.000556376177499 0.000101555768015 0.000183382368636
0.035344 0.892183928223 0.00124403351797 0.000946460275294 0.00107289269977 0.000766129608 0.000895816239 0.9023693419 0.00053904992988 0.000974960874682 0.00129125473239 0.000682862594 0.000740007203 0.988712588954 0.000994359853138 0.000769277416356 0.000559307002035 0.000100741423733 0.000182072382918
0.035721 0.89122544885 0.00124267023021 0.00094572309884 0.001071672465 0.000770636013 0.000900196765 0.901413683585 0.000542866648719 0.000982363051006 0.00130064183781 0.000688330825 0.000745877872 0.988697492704 0.000992567239809 0.000770961524853 0.000562468423263 9.98612692713e-05 0.000180698346335
0.0361 0.890263897663 0.00124130184653 0.000944949753514 0.00107040615027 0.000775081376 0.000904517232 0.900454637422 0.000546695564163 0.000989751189609 0.00131000214057 0.000693795349 0.000751743445 0.988682672802 0.000990765116596 0.00077275719803 0.000565859450388 9.89159307522e-05 0.000179260858908
0.036481 0.889299288769 0.00123992839642 0.000944140610209 0.00106909430502 0.000779466119 0.00090877801 0.899492225931 0.000550536567212 0.00099712473487 0.00131933488809 0.00069925581 0.000757603535 0.988668120893 0.000988953483497 0.000774665617383 0.000569478756957 9.79060489812e-05 0.000177760534299
0.036864 0.888331636386 0.00123854990939 0.000943296043764 0.00106773747014 0.000783790673 0.000912979474 0.898526471651 0.000554389548736 0.0010044831385 0.00132863932836 0.000704711858 0.000763457759 0.9886538287 0.000987132340514 0.000776687850963 0.000573324689488 9.68322696711e-05 0.000176197988853
0.037249 0.887360954851 0.00123716641501 0.000942416420687 0.00106633618361 0.000788055476 0.000917122011 0.897557397146 0.000558254399479 0.00101182584993 0.00133791472135 0.000710163141 0.000769305736 0.988639788021 0.000985301687645 0.00077882486027 0.000577395290504 9.56952500812e-05 0.000174573851657
0.037636 0.886387258611 0.0012357779429 0.000941502112187 0.00106489097879 0.000792260971 0.000921206014 0.896585024995 0.000562131010063 0.00101915232846 0.00134716032754 0.000715609313 0.000775147084 0.988625990732 0.000983461524892 0.000781077494842 0.000581688315666 9.44956480766e-05 0.000172888761261
0.038025 0.885410562225 0.00123438452271 0.000940553486772 0.00106340238257 0.000796407612 0.00092523188 0.8956093778 0.000566019270997 0.00102646203114 0.00135637541496 0.000721050025 0.000780981429 0.98861242878 0.000981611852253 0.00078344649488 0.000586201248119 9.32341387936e-05 0.000171143353592
0.038416 0.884430880364 0.00123298618418 0.000939570910828 0.00106187092196 0.000800495853 0.000929200017 0.894630478178 0.000569919072677 0.00103375442135 0.00136555925859 0.000726484933 0.000786808393 0.988599094193 0.000979752669729 0.000785932490894 0.000590931322059 9.19113936476e-05 0.000169338283073
0.038809 0.883448227806 0.00123158295704 0.000938554749645 0.00106029711559 0.000804526158 0.000933110835 0.893648348763 0.000573830305394 0.00104102896628 0.00137471113616 0.000731913694 0.000792627603 0.98858597907 0.000977883977321 0.000788536002996 0.000595875543716 9.05280959579e-05 0.000167474202726
0.039204 0.882462619439 0.00123017487109 0.000937505368817 0.00105868148055 0.000808498993 0.000936964752 0.892663012205 0.000577752859342 0.00104828513532 0.00138383033433 0.000737335967 0.000798438688 0.988573075588 0.000976005775027 0.000791257444304 0.00060103070437 8.90849309878e-05 0.000165551774249
0.039601 0.881474070255 0.00122876195617 0.000936423131853 0.00105702452877 0.000812414829 0.000940762191 0.891674491169 0.000581686624617 0.00105552240008 0.00139291614645 0.00074275141 0.00080424128 0.988560375995 0.000974118062848 0.000794097123012 0.000606393403687 8.75825926825e-05 0.00016357166363
0.04 0.880482595351 0.00122734424215 0.000935308402238 0.00105532676736 0.000816274142 0.000944503577 0.890682808331 0.000585631491227 0.00106274023977 0.00140196786611 0.000748159689 0.00081003501 0.988547872616 0.000972220840784 0.000797055236935 0.000611960074841 8.60217737695e-05 0.000161534542274
0.040401 0.879488209928 0.00122592175895 0.00093416154215 0.00105358869886 0.000820077412 0.000948189342 0.889687986382 0.000589587349096 0.00106993813327 0.00141098480138 0.000753560466 0.000815819516 0.988535557847 0.000970314108836 0.000800131886324 0.000617726992278 8.44031779931e-05 0.000159441083804
0.040804 0.878490929289 0.00122449453651 0.000932982911604 0.00105181082642 0.00082382512 0.000951819922 0.888690048023 0.000593554088067 0.00107711556643 0.00141996626007 0.000758953407 0.000821594434 0.98852342416 0.000968397867002 0.000803327060605 0.000623690305774 8.27275079468e-05 0.000157291970749
0.041209 0.877490768836 0.00122306260483 0.000931772871346 0.00104999364186 0.000827517751 0.000955395755 0.887689015965 0.000597531597911 0.00108427202665 0.00142891155833 0.000764338182 0.000827359404 0.988511464099 0.000966472115283 0.000806640656944 0.00062984604338 8.09954684832e-05 0.00015508788569
0.041616 0.876487744071 0.00122162599394 0.000930531779353 0.00104813764178 0.000831155792 0.000958917283 0.886684912928 0.000601519768329 0.00109140700518 0.00143782001949 0.000769714459 0.000833114069 0.988499670279 0.000964536853679 0.000810072468075 0.000636190138737 7.9207771192e-05 0.000152829514669
0.042025 0.875481870592 0.00122018473388 0.000929259994301 0.00104624331057 0.000834739733 0.00096238495 0.885677761641 0.000605518488958 0.00109851999799 0.00144669097085 0.000775081912 0.000838858074 0.988488035389 0.00096259208219 0.000813622194439 0.000642718446133 7.73651266849e-05 0.000150517546104
0.042436 0.874473164093 0.00121873885473 0.000927957872955 0.00104431113443 0.000838270066 0.000965799205 0.884667584839 0.000609527649376 0.00110561050609 0.00145552374913 0.000780440214 0.000844591064 0.988476552187 0.000960637800816 0.000817289442595 0.00064942675496 7.54682513109e-05 0.000148152676466
0.042849 0.873461640363 0.00121728838663 0.000926625768351 0.00104234159568 0.000841747281 0.000969160497 0.883654405264 0.00061354713911 0.00111267803145 0.00146431769383 0.000785789042 0.000850312689 0.988465213504 0.000958674009557 0.000821073724305 0.000656310807289 7.35178571134e-05 0.000145735599104
0.043264 0.872447315281 0.00121583335972 0.000925264037592 0.00104033516879 0.000845171874 0.000972469276 0.882638245663 0.000617576847632 0.00111972208048 0.00147307215614 0.000791128074 0.000856022603 0.988454012239 0.000956700708413 0.00082497447079 0.000663366304618 7.15146642597e-05 0.000143267006517
0.043681 0.871430204819 0.00121437380419 0.000923873033066 0.00103829232832 0.000848544338 0.000975725997 0.881619128785 0.000621616664378 0.00112674216719 0.00148178648641 0.000796456991 0.000861720457 0.988442941364 0.000954717897384 0.000828991020731 0.000670588932375 6.94593886759e-05 0.000140747602776
0.0441 0.870410325038 0.00121290975023 0.000922453106154 0.00103621354512 0.000851865167 0.000978931116 0.880597077386 0.00062566647874 0.00113373780332 0.00149046005057 0.000801775474 0.000867405912 0.988431993917 0.00095272557647 0.000833122636235 0.000677940250689 6.73527499701e-05 0.000138178084482
0.044521 0.869387692084 0.00121144122807 0.000921004610229 0.00103409928465 0.000855134859 0.000982085085 0.879572114219 0.000629726180078 0.00114070851272 0.00149909221204 0.000807083209 0.000873078622 0.988421163006 0.000950723745671 0.000837368496015 0.000685343065021 6.51954692765e-05 0.000135559154183
0.044944 0.868362322192 0.00120996826798 0.000919527891449 0.00103195000898 0.000858353906 0.000985188364 0.878544262042 0.000633795657727 0.0011476538144 0.00150768234873 0.000812379883 0.000878738252 0.988410441807 0.000948712404987 0.000841727706329 0.000692793801073 6.29882624273e-05 0.000132891513847
0.045369 0.86733423168 0.00120847099451 0.000918023301193 0.00102976617953 0.000861522804 0.000988241409 0.877513543611 0.000637387974651 0.00115457323882 0.00151622984047 0.000817665184 0.000884384466 0.988399823564 0.000947582476 0.000846199299695 0.000700291547247 6.07318513403e-05 0.000130175864734
0.045796 0.866303436948 0.00120696626339 0.000916491185232 0.00102754824942 0.000864642048 0.000991244677 0.876479981682 0.000640914512643 0.00116146631578 0.00152473407544 0.000822938803 0.000890016932 0.988389301585 0.000946583073583 0.000850782239963 0.000707835393447 5.84269561387e-05 0.000127412907494
0.046225 0.865269954477 0.00120545712986 0.000914931891592 0.00102529667166 0.000867712131 0.000994198627 0.875443599006 0.00064444914032 0.00116833258426 0.00153319444628 0.000828200436 0.000895635315 0.988378869249 0.000945578990124 0.000855475422503 0.000715424429803 5.60742917733e-05 0.000124603351245
0.046656 0.86423380083 0.00120394362484 0.000913345761422 0.00102301189767 0.000870733544 0.000997103717 0.874404418336 0.000647991761581 0.00117517158068 0.00154161035814 0.000833449775 0.000901239292 0.988368519997 0.000944570225624 0.000860277682777 0.000723057749037 5.36745781949e-05 0.000121747893257
0.047089 0.863194992643 0.00120242577932 0.000911733140121 0.00102069436907 0.00087370678 0.000999960404 0.873362462416 0.000651542280324 0.00118198285292 0.00154998121672 0.000838686522 0.000906828534 0.988358247337 0.000943556780081 0.000865187794571 0.000730734444023 5.12285291614e-05 0.000118847239303
0.047524 0.862153546631 0.00120090362425 0.000910094370926 0.00101834452935 0.000876632329 0.001002769145 0.872317753989 0.000655100600445 0.00118876594655 0.00155830643915 0.000843910374 0.000912402721 0.988348044836 0.000942538653497 0.000870204481483 0.000738453607867 4.87368634892e-05 0.000115902087874
0.047961 0.861109479584 0.00119937719065 0.000908429791847 0.00101596281875 0.000879510679 0.001005530397 0.871270315788 0.000658666625851 0.0011955204186 0.00156658544502 0.000849121037 0.00091796153 0.988337906136 0.000941515845871 0.000875326403968 0.000746214342933 4.62002903896e-05 0.000112913143793
0.0484 0.860062808362 0.00119784650951 0.000906739744122 0.00101354967007 0.000882342318 0.001008244616 0.870220170544 0.000662240260457 0.00120224582133 0.00157481766787 0.000854318212 0.000923504647 0.988327824928 0.000940488357203 0.00088055218628 0.000754015741496 4.3619527639e-05 0.000109881103503
0.048841 0.859013549899 0.00119631161186 0.000905024562845 0.00101110551832 0.000885127729 0.001010912257 0.869167340976 0.00066582140819 0.00120894172026 0.00158300254177 0.000859501609 0.000929031755 0.988317794977 0.000939456187494 0.000885880395121 0.000761856911888 4.09952799943e-05 0.000106806668688
0.049284 0.857961721197 0.00119477252875 0.0009032845861 0.00100863079045 0.000887867395 0.001013533773 0.868111849796 0.000669409973002 0.00121560767934 0.00159113951165 0.000864670936 0.000934542543 0.988307810104 0.000938419336743 0.00089130956251 0.000769736954572 3.83282574232e-05 0.000103690534942
0.049729 0.856907339324 0.0011932292912 0.000901520148847 0.00100612591098 0.000890561799 0.001016109616 0.867053719705 0.000673005858862 0.00122224327046 0.00159922802552 0.000869825906 0.000940036702 0.988297864192 0.00093737780495 0.000896838176088 0.00077765497692 3.56191671926e-05 0.000100533397475
0.050176 0.855850421417 0.00119168193029 0.000899731584845 0.00100359130197 0.000893211419 0.001018640238 0.865992973394 0.00067660896977 0.00122884806925 0.00160726754135 0.000874966235 0.000945513924 0.988287951186 0.000936331592115 0.000902464689853 0.000785610090963 3.28687103911e-05 9.73359534326e-05
0.050625 0.854790984677 0.00119013047707 0.000897919223813 0.00100102738492 0.000895816728 0.001021126089 0.864929633543 0.000680219209753 0.00123542165393 0.00161525752579 0.000880091637 0.000950973906 0.98827806509 0.000935280698239 0.000908187521141 0.000793601407638 3.00775876343e-05 9.40988950597e-05
0.051076 0.853729046367 0.00118857496264 0.00089608339712 0.000998434574711 0.000898378202 0.001023567616 0.863863722819 0.000683836482879 0.00124196360832 0.00162319745074 0.000885201832 0.000956416349 0.988268199967 0.00093422512332 0.000914005061434 0.000801628044772 2.72464991981e-05 9.08229096767e-05
0.051529 0.852664623811 0.00118701541806 0.000894224432536 0.000995813281872 0.000900896311 0.001025965264 0.862795263874 0.000687460693251 0.00124847352267 0.00163108679421 0.000890296543 0.000961840953 0.988258349939 0.00093316486736 0.000919915670886 0.000809689123662 2.43761380572e-05 8.75086865734e-05
0.051984 0.851597734393 0.00118545187443 0.000892342658248 0.000993163916416 0.000903371524 0.001028319477 0.861724279348 0.000691091745016 0.00125495098779 0.001638925044 0.000895375493 0.000967247424 0.988248509184 0.000932099930358 0.000925917687926 0.000817783763296 2.1467199106e-05 8.41569101775e-05
0.052441 0.850528395556 0.00118388436284 0.000890438398769 0.000990486884996 0.000905804305 0.001030630699 0.860650791864 0.00069472954237 0.0012613956021 0.0016467116937 0.000900438409 0.000972635469 0.98823867194 0.000931030312315 0.000932009426444 0.000825911093011 1.85203699619e-05 8.07682669579e-05
0.0529 0.849456624798 0.00118231291438 0.000888511978613 0.000987782590545 0.000908195116 0.001032899368 0.859574824028 0.00069837398956 0.00126780696939 0.00165444624332 0.00090548502 0.000978004798 0.988228832503 0.00092995601323 0.000938189180837 0.000834070245573 1.55363367368e-05 7.73434361774e-05
0.053361 0.848382439673 0.00118073756015 0.000886563717405 0.000985051432515 0.000910544416 0.001035125921 0.85849639843 0.000702024990887 0.00127418469569 0.0016621282012 0.000910515059 0.000983355124 0.988218985222 0.000928877033102 0.000944455229509 0.000842260354892 1.25157805891e-05 7.38830957064e-05
0.053824 0.847305857787 0.00117915833125 0.000884593938819 0.000982293807643 0.000912852662 0.001037310795 0.857415537643 0.000705682450714 0.00128052839108 0.00166975708544 0.000915528258 0.000988686165 0.9882091245 0.000927793371934 0.000950805839304 0.00085048055828 9.45938464691e-06 7.03879209016e-05
0.054289 0.8462268968 0.00117757525877 0.000882602957825 0.000979510109708 0.000915120304 0.001039454422 0.856332264218 0.000709346273465 0.00128683767488 0.00167733241551 0.000920524355 0.000993997639 0.988199244802 0.000926705029723 0.000957239256491 0.00085873000226 6.36782013386e-06 6.68585845384e-05
0.054756 0.845145574418 0.00117598837381 0.000880591095129 0.000976700727022 0.000917347794 0.00104155723 0.85524660069 0.000713016363635 0.00129311216413 0.00168485372675 0.000925503088 0.000999289269 0.988189340637 0.00092561200647 0.000963753730143 0.000867007828662 3.24176377553e-06 6.32957522232e-05
0.055225 0.8440619084 0.00117444001843 0.000878558662654 0.000973866049471 0.000919535576 0.00104361965 0.854158569568 0.000716432108799 0.00129935148921 0.00169232055117 0.000930464202 0.001004560778 0.988179406579 0.000925007540952 0.000970347488177 0.000875313196653 8.18780523382e-08 5.97000963469e-05
0.055696 0.84297591655 0.00117293401174 0.000876505974772 0.000971006460819 0.000921684093 0.001045642104 0.853068193345 0.000719570089795 0.00130555527633 0.00169973243824 0.000935407439 0.001009811896 0.988169437246 0.000924937668787 0.000977018762176 0.000883645258406 0.0 5.60722739731e-05
0.056169 0.841887616717 0.00117142444251 0.000874433343114 0.000968122341314 0.000923793784 0.001047625016 0.851975494488 0.000722713087522 0.00131172316217 0.00170708893949 0.000940332546 0.001015042353 0.988159427312 0.000924867499925 0.000983765774761 0.000892003174101 0.0 5.24129478054e-05
0.056644 0.840797026794 0.00116991133965 0.00087234107787 0.000965214068624 0.000925865085 0.001049568804 0.850880495442 0.000725861020131 0.00131785478688 0.00171438961581 0.000945239272 0.001020251884 0.988149371502 0.000924797034366 0.000990586751943 0.000900386112042 0.0 4.87227710275e-05
0.057121 0.839704164718 0.00116839473205 0.000870229486294 0.000962282020476 0.000927898427 0.001051473885 0.849783218626 0.000729013805852 0.00132394979473 0.00172163403343 0.000950127372 0.001025440223 0.988139264595 0.000924726272109 0.000997479911705 0.000908793241631 0.0 4.50024001323e-05
0.0576 0.838609048465 0.00116687464862 0.000868098875269 0.000959326565527 0.000929894237 0.001053340672 0.848683686437 0.000732171362994 0.00133000783469 0.00172882176966 0.000954996598 0.001030607113 0.988129101416 0.000924655213156 0.00100444348333 0.000917223738019 0.0 4.12524797843e-05
0.058081 0.837511696051 0.00116535111824 0.000865949549202 0.000956348073946 0.000931852942 0.001055169575 0.847581921243 0.000735333609947 0.00133602856242 0.0017359524041 0.000959846708 0.001035752294 0.988118876843 0.000924583857505 0.00101147568775 0.000925676782132 0.0 3.74736579396e-05
0.058564 0.836412125531 0.00116382416981 0.000863781808871 0.000953346912743 0.00093377496 0.001056961002 0.846477945387 0.000738500465188 0.00134201163638 0.00174302552965 0.000964677464 0.001040875514 0.988108585804 0.000924512205157 0.00101857475988 0.000934151559532 0.0 3.3666574222e-05
0.059049 0.835310354996 0.00116229383219 0.000861595955255 0.000950323444985 0.000935660709 0.001058715358 0.845371781184 0.000741671847285 0.00134795671948 0.00175004074258 0.000969488627 0.001045976521 0.988098223276 0.000924440256113 0.0010257389331 0.000942647260418 0.0 2.98318680679e-05
0.059536 0.83420640257 0.00116076013425 0.000859392289347 0.000947278029842 0.000937510603 0.001060433042 0.844263450921 0.000744847674896 0.00135386348097 0.00175699764804 0.000974279962 0.001051055067 0.988087784281 0.000924368010371 0.00103296645397 0.00095116307841 0.0 2.97709449101e-05
0.060025 0.833100286413 0.00115922310483 0.000857171105491 0.000944211024227 0.000939325051 0.001062114454 0.843152976854 0.000748027866774 0.00135973159668 0.0017638958587 0.000979051239 0.001056110906 0.988077263893 0.000924295467932 0.00104025557374 0.000959698218846 0.0 3.32332117589e-05
0.060516 0.831992024717 0.00115768277277 0.00085493269935 0.000941122783525 0.000941104456 0.001063759988 0.842040381212 0.000751212341775 0.00136556074123 0.00177073499531 0.000983802227 0.001061143797 0.98806665723 0.000924222628796 0.00104760455349 0.000968251883533 0.0 3.67222227021e-05
0.061009 0.830881635702 0.0011561391669 0.000852677365202 0.000938013657428 0.000942849224 0.001065370035 0.84092568619 0.000754401018853 0.00137135060091 0.00177751468499 0.000988532701 0.0010661535 0.988055959459 0.000924149492963 0.00105599050808 0.000976823283571 0.0 4.02373562328e-05
0.061504 0.829769137621 0.00115459231603 0.000850405392516 0.000934883996837 0.000944559749 0.001066944983 0.839808913954 0.000757593817069 0.00137710086265 0.00178423456407 0.000993242435 0.001071139781 0.988045165792 0.000924076060432 0.00106745131564 0.000985411638379 0.0 4.37780006642e-05
0.062001 0.828654548753 0.00115304224894 0.000848117069216 0.000931734145463 0.000946236426 0.001068485219 0.838690086636 0.000760790655592 0.00138281121905 0.00179089427471 0.000997931209 0.001076102405 0.988034271487 0.000924002331205 0.00107893779926 0.000994016169692 0.0 4.73435469293e-05
0.0625 0.827537887402 0.00115148899442 0.000845812687526 0.000928564445321 0.000947879647 0.001069991123 0.837569226334 0.000763991453701 0.00138848137032 0.0017974934663 0.001002598806 0.001081041143 0.988023271848 0.000923928305281 0.00109044803238 0.00100263610273 0.0 5.0933389812e-05
0.063001 0.8264191719 0.00114993258123 0.000843492527329 0.000925375236798 0.000949489795 0.001071463073 0.836446355114 0.000767196130792 0.00139411101792 0.00180403179798 0.001007245009 0.001085955768 0.988012162223 0.000923853982659 0.00110198013577 0.00101127067346 1.76502671378e-06 5.4546931584e-05
0.063504 0.825298420601 0.00114837303811 0.000841156875416 0.000922166858609 0.000951067254 0.001072901445 0.835321495007 0.000770404606376 0.00139969986994 0.00181050893582 0.001011869605 0.001090846057 0.988000938003 0.000923779363341 0.00111353227422 0.00101991911899 5.82031185137e-06 5.8183574799e-05
0.064009 0.824175651882 0.00114681039376 0.000838806011843 0.000918939643524 0.000952612401 0.001074306611 0.834194668007 0.000773616800088 0.00140524763891 0.00181692455233 0.001016472383 0.001095711788 0.987989594624 0.000923704447325 0.00112510265708 0.00102858068359 9.89706467602e-06 6.18427294957e-05
0.064516 0.82305088414 0.00114524467691 0.000836440215993 0.000915693922457 0.000954125612 0.001075678937 0.833065896072 0.000776832631683 0.001410754044 0.00182327832639 0.001021053137 0.001100552745 0.987978127566 0.000923629234612 0.00113668953375 0.00103725461873 1.39946974782e-05 6.55238095862e-05
0.065025 0.821924135793 0.00114368201352 0.000834059767049 0.000912430024536 0.000955607257 0.00107701879 0.831935201125 0.000780026616085 0.00141621880593 0.00182956994938 0.001025611661 0.001105368713 0.987966532347 0.000923596642512 0.00114829119851 0.00104594017709 1.81126191675e-05 6.92262329367e-05
0.065536 0.820795425276 0.001142234694 0.000831664940014 0.000909148274241 0.000957057702 0.001078326529 0.830802605048 0.00078273092342 0.00142164165398 0.00183579911358 0.001030147754 0.00111015948 0.987954804533 0.00092439806621 0.00115990597978 0.00105463662097 2.2250248466e-05 7.29494249164e-05
0.066049 0.819664771043 0.00114078454542 0.000829256007941 0.000905848995595 0.00095847731 0.001079602515 0.829668129686 0.000785437972497 0.00142702232153 0.00184196552344 0.001034661216 0.001114924839 0.987942939731 0.000925202626597 0.00117153224714 0.00106334321991 2.64070042729e-05 7.66928124694e-05
0.066564 0.818532191562 0.00113933159353 0.000826833242878 0.00090253250931 0.00095986644 0.0010808471 0.828531796846 0.000788147695579 0.00143236054419 0.00184806889097 0.001039151851 0.001119664583 0.987930933584 0.000926010323671 0.00118316840735 0.0010720592424 3.05823129698e-05 8.04558288821e-05
0.067081 0.817397705317 0.00113787586401 0.000824396914798 0.000899199132746 0.000961225447 0.001082060638 0.827393628294 0.000790860025048 0.00143765606381 0.00185410893346 0.001043619463 0.001124378513 0.98791878178 0.000926821157432 0.00119481290148 0.00108078396777 3.47756047203e-05 8.42379090487e-05
0.0676 0.816261330803 0.00113641738258 0.000821947292311 0.000895849179129 0.000962554682 0.001083243473 0.826253645753 0.000793574893407 0.00144290863152 0.00186008537625 0.001048063865 0.001129066428 0.987906480048 0.000927635127882 0.00120646420743 0.00108951668269 3.89863160452e-05 8.80385002126e-05
0.068121 0.815123086529 0.00113495617489 0.000819484641222 0.000892482960431 0.000963854492 0.001084395952 0.825111870909 0.000796292233284 0.00144811799552 0.00186599795359 0.001052484864 0.001133728133 0.987894024153 0.000928452235018 0.0012181208366 0.00109825667281 4.32138836658e-05 9.18570440944e-05
0.068644 0.813982991015 0.0011334922666 0.000817009224782 0.000889100788738 0.000965125221 0.001085518416 0.823968325401 0.000799011977434 0.00145328391765 0.00187184640476 0.00105688228 0.001138363433 0.987881409906 0.000929272478843 0.00122978132743 0.00110700323956 4.74577482376e-05 9.56929983909e-05
0.069169 0.812841062788 0.00113202568331 0.000814521306086 0.000885702967668 0.000966367208 0.001086611201 0.82282303083 0.000801734058741 0.0014584061559 0.00187763047958 0.001061255925 0.001142972142 0.987868633147 0.000930095859355 0.00124144426026 0.00111575567858 5.17173639466e-05 9.95458140998e-05
0.069696 0.811697320387 0.00113055645063 0.000812021143878 0.00088228980371 0.000967580789 0.001087674644 0.821676008749 0.000804458410221 0.00146348448128 0.0018833499329 0.001065605623 0.001147554071 0.987855689766 0.000930922376555 0.00125310823653 0.00112451330134 5.59921768584e-05 0.000103414957067
0.070225 0.810551782354 0.00112908459413 0.000809508998088 0.000878861596238 0.000968766297 0.001088709072 0.820527280671 0.000807184965024 0.00146851866316 0.00188900452848 0.001069931194 0.001152109039 0.98784257568 0.000931752030443 0.00126477189411 0.00113327541841 6.02816515075e-05 0.000107299888813
0.070756 0.809404467241 0.00112761013935 0.000806985123046 0.000875418645355 0.000969924058 0.001089714815 0.81937686806 0.000809913656437 0.00147350848107 0.0018945940359 0.001074232465 0.001156636863 0.987829286855 0.000932584821018 0.00127643389498 0.00114204135145 6.45852430828e-05 0.000111200084635
0.071289 0.808255393601 0.00112613311181 0.000804449775545 0.000871961246808 0.000971054398 0.001090692196 0.818224792337 0.000812644417884 0.00147845371671 0.00190011823451 0.001078509264 0.001161137368 0.987815819284 0.000933420748281 0.00128809293301 0.00115081042484 6.89024216534e-05 0.000115115017893
0.071824 0.807104579993 0.00112465353699 0.000801903206677 0.000868489693445 0.000972157638 0.001091641536 0.817071074876 0.000815377182932 0.00148335415719 0.00190557690836 0.001082761423 0.001165610379 0.987802169004 0.000934259812232 0.00129974772738 0.00115958196814 7.32326564654e-05 0.00011904416973
0.072361 0.805952044978 0.00112317144035 0.0007993456663 0.000865004277339 0.000973234094 0.001092563152 0.815915737005 0.000818111885292 0.00148820959303 0.00191096985236 0.001086988775 0.001170055726 0.987788332085 0.00093510201287 0.00131139702569 0.00116835531851 7.75754244351e-05 0.00012298702548
0.0729 0.804797807117 0.00112168684732 0.000796777404605 0.000861505285306 0.000974284082 0.001093457358 0.814758800002 0.000820848458819 0.00149301982496 0.00191629686339 0.001091191158 0.001174473239 0.987774304635 0.000935947350196 0.00132303959695 0.00117712982074 8.19302028967e-05 0.000126943073407
0.073441 0.803641884972 0.0011201997833 0.000794198669312 0.000857993003539 0.000975307909 0.001094324465 0.813600285101 0.000823586837512 0.00149778465106 0.00192155775279 0.001095368408 0.001178862757 0.987760082793 0.00093679582421 0.00133467424358 0.00118590481881 8.6296480531e-05 0.000130911807269
0.073984 0.802484297105 0.00111871027366 0.00079160970286 0.000854467717089 0.000976305883 0.00109516478 0.812440213482 0.000826326955533 0.00150250388156 0.00192675233327 0.001099520372 0.001183224116 0.987745662743 0.000937647434911 0.00134629978221 0.00119467967173 9.06737440741e-05 0.00013489272985
0.074529 0.801325062075 0.00111721834374 0.000789010748736 0.000850929705883 0.000977278304 0.001095978608 0.811278606279 0.000829068747189 0.00150717732685 0.0019318804273 0.001103646892 0.001187557157 0.987731040697 0.0009385021823 0.00135791505925 0.00120345373896 9.50614855625e-05 0.000138885344623
0.075076 0.800164198437 0.00111574250587 0.000786402047823 0.000847379246841 0.000978225474 0.001096766249 0.810115484576 0.000831744425963 0.0015118048028 0.00193694186543 0.001107747816 0.001191861727 0.9877162129 0.000939452572673 0.00136951894607 0.00121222638531 9.94592072975e-05 0.000142889156818
0.075625 0.799001724743 0.00111437914343 0.000783783841972 0.000843816617221 0.000979147687 0.001097528 0.808950869405 0.000834000951643 0.00151638613186 0.00194193648542 0.001111822995 0.001196137672 0.987701175636 0.000940981829713 0.00138111033322 0.00122099698219 0.00010386641088 0.000146903682119
0.076176 0.797837659539 0.00111301354787 0.000781156365363 0.000840242089805 0.000980045236 0.001098264157 0.807784781746 0.000836258546833 0.0015209211422 0.00194686412756 0.001115872283 0.001200384843 0.987685925222 0.000942516657818 0.00139268813033 0.00122976491133 0.000108282602064 0.000150928438067
0.076729 0.796672021365 0.0011116457415 0.00077851985529 0.000836655935581 0.000980918408 0.001098975009 0.806617242529 0.000838517157095 0.00152540966352 0.00195172464715 0.001119895535 0.001204603095 0.987670458007 0.000944057056986 0.00140425127633 0.00123852955381 0.000112707296994 0.000154962947814
0.077284 0.795504828754 0.0011102757466 0.000775874544908 0.000833058424452 0.000981767489 0.001099660846 0.80544827263 0.000840776728104 0.00152985153381 0.00195651790005 0.001123892611 0.001208792283 0.987654770376 0.000945603027218 0.00141579872118 0.00124729030113 0.000117140007424 0.000159006738853
0.077841 0.794336100229 0.00110890358541 0.000773220665962 0.000829449818997 0.00098259276 0.001100321951 0.804277892873 0.00084303720568 0.00153424659287 0.00196124375466 0.001127863372 0.00121295227 0.987638858743 0.000947154568514 0.00142732944912 0.00125604654782 0.000121580260469 0.000163059343097
0.0784 0.793165854305 0.00110752928014 0.00077055844852 0.000825830386885 0.0009833945 0.001100958607 0.803106124027 0.000845298535806 0.00153859468844 0.00196590208047 0.001131807683 0.001217082916 0.987622719558 0.000948711680873 0.00143884244601 0.00126479769897 0.000126027576443 0.000167120296869
0.078961 0.791994109485 0.00110615285298 0.000767888122479 0.000822200384901 0.000984172984 0.001101571091 0.801932986809 0.000847560664579 0.00154289566953 0.00197049276202 0.001135725409 0.00122118409 0.987606349299 0.000950274364297 0.0014503367383 0.00127354315534 0.000130481491084 0.000171189138485
0.079524 0.790820884263 0.00110477432607 0.000765209910773 0.000818560076347 0.000984928482 0.00110215968 0.800758501877 0.000849823538275 0.00154714939524 0.00197501568078 0.001139616424 0.001225255659 0.987589744485 0.000951842618785 0.00146181134805 0.00128228233823 0.00013494153459 0.000175265420609
0.080089 0.789646197118 0.00110339372155 0.000762524041697 0.000814909714906 0.000985661263 0.001102724645 0.799582689839 0.000852087103286 0.00155135572339 0.00197947073602 0.001143480597 0.001229297497 0.987572901656 0.000953416444336 0.00147326533685 0.00129101466099 0.000139407250195 0.000179348688064
0.080656 0.788470066518 0.00110201106148 0.000759830733687 0.000811249556598 0.000986371592 0.001103266257 0.798405571243 0.000854351306175 0.00155551452035 0.00198385782733 0.001147317804 0.001233309479 0.98755581739 0.000954995840951 0.00148469777116 0.00129973955387 0.000143878179323 0.000183438496371
0.081225 0.787292510913 0.00110062636793 0.000757130211859 0.000807579851285 0.000987059732 0.00110378478 0.797227166582 0.000856616093659 0.00155962565725 0.00198817686342 0.001151127924 0.001237291483 0.987538488294 0.000956580808631 0.00149610774289 0.00130845644417 0.000148353872825 0.000187534404342
0.081796 0.786113548741 0.0010992396629 0.000754422694479 0.00080390085044 0.00098772594 0.001104280479 0.796047496291 0.000858881412583 0.00156368900926 0.00199242775725 0.001154910838 0.001241243391 0.987520911006 0.000958171347374 0.00150749435281 0.00131716477125 0.000152833882241 0.000191635977897
0.082369 0.784933198423 0.00109785096839 0.000751708397001 0.000800212799974 0.000988370471 0.001104753613 0.794866580748 0.000861147209978 0.00156770445698 0.0019966104323 0.00115866643 0.001245165086 0.987503082196 0.000959767457181 0.00151885672651 0.0013258639778 0.000157317764873 0.000195742786318
0.082944 0.783751478362 0.00109646030634 0.000748987536875 0.000796515945963 0.000988993578 0.001105204441 0.793684440275 0.000863413433 0.00157167188287 0.00200072482015 0.001162394585 0.001249056459 0.98748499856 0.000961369138052 0.00153019400458 0.00133455351121 0.000161805084977 0.000199854399776
0.083521 0.782568406942 0.00109506769866 0.000746260329217 0.000792810529693 0.00098959551 0.001105633214 0.792501095131 0.000865680028986 0.00157559117888 0.00200477085431 0.001166095193 0.001252917397 0.987466656829 0.000962976389987 0.00154150534204 0.00134323282599 0.000166295408951 0.000203970396848
0.0841 0.781384002531 0.00109367316722 0.000743526983574 0.000789096794591 0.000990176513 0.001106040187 0.79131656552 0.000867946945425 0.00157946223787 0.00200874847946 0.001169768144 0.001256747796 0.98744805376 0.000964589212985 0.00155278990829 0.00135190138393 0.000170788306405 0.000208090357068
0.084681 0.780198283474 0.00109227673386 0.000740787712708 0.000785374975743 0.000990736829 0.001106425608 0.790130871583 0.000870214129974 0.00158328496002 0.00201265764385 0.001173413336 0.001260547551 0.987429186143 0.000966207607048 0.00156404689275 0.0013605586503 0.000175283351606 0.000212213872181
0.085264 0.779011268096 0.00109093767245 0.000738042724303 0.000781645310383 0.0009912767 0.00110678972 0.788944033403 0.00087227541416 0.00158705924894 0.00201649830386 0.001177030663 0.001264316562 0.987410050794 0.000968039691619 0.00157527549608 0.00136920409898 0.000179780128492 0.000216340526171
0.085849 0.777822974701 0.00108966851777 0.000735292227519 0.000777908031566 0.000991796362 0.001107132768 0.787756071002 0.000874087217705 0.00159078501205 0.00202027042333 0.001180620026 0.001268054732 0.987390644558 0.000970130401577 0.00158647493733 0.00137783720366 0.000184278219332 0.00022046991657
0.086436 0.776633421571 0.00108839758753 0.000732536423634 0.000774163373084 0.000992296047 0.001107454993 0.78656700434 0.00087589892079 0.00159446216434 0.00202397397227 0.001184181328 0.001271761965 0.987370964312 0.000972228259262 0.00159764444639 0.00138645745427 0.000188777209841 0.000224601645756
0.087025 0.775442626962 0.00108712490076 0.000729775522566 0.000770411563068 0.00099277599 0.00110775663 0.785376853317 0.00087771048102 0.00159809062109 0.00202760892901 0.001187714473 0.001275438172 0.987351006955 0.000974333264673 0.00160878327339 0.00139506433179 0.000193276699297 0.000228735310818
0.087616 0.774250609109 0.00108585047642 0.000727009719948 0.000766652828938 0.000993236416 0.001108037916 0.784185637769 0.000879521856137 0.00160167030615 0.00203117527524 0.00119121937 0.001279083262 0.987330769423 0.000976445417811 0.00161989067674 0.00140365733862 0.000197776279091 0.000232870525113
0.088209 0.773057386219 0.00108457433346 0.000724239221391 0.000762887396665 0.000993677552 0.001108299081 0.78299337747 0.000881333004013 0.00160520114711 0.00203467300044 0.00119469593 0.00128269715 0.987310248673 0.000978564718675 0.00163096592959 0.00141223597205 0.000202275554267 0.00023700689929
0.088804 0.771862976476 0.00108329649081 0.000721464222319 0.000759115489401 0.000994099619 0.001108540355 0.781800092132 0.000883143882674 0.00160868307447 0.002038102103 0.001198144064 0.001286279754 0.987289441692 0.000980691167265 0.00164200832325 0.00142079973955 0.00020677413087 0.000241144048971
0.089401 0.770667398034 0.00108201696733 0.00071868492258 0.000755337327346 0.000994502838 0.001108761964 0.780605801402 0.000884954450301 0.00161211602625 0.00204146258382 0.001201563691 0.001289830994 0.987268345495 0.000982824763582 0.00165301715669 0.00142934815364 0.000211271619813 0.00024528159721
0.09 0.769470669021 0.00108073578188 0.000715901518161 0.000751553128569 0.000994887427 0.001108964131 0.779410524865 0.00088676466521 0.00161549994106 0.00204475445521 0.001204954726 0.001293350792 0.987246957121 0.000984965507625 0.00166399175014 0.00143788073079 0.000215767635629 0.000249419163215
0.090601 0.768272807539 0.00107945295325 0.000713114200004 0.000747763113152 0.000995253598 0.00110914708 0.77821428204 0.000888574485859 0.00161883476613 0.00204797773143 0.001208317093 0.001296839076 0.987225273642 0.000987113399394 0.00167493142552 0.00144639699775 0.000220261796441 0.000253556382639
0.091204 0.767073831657 0.00107816850024 0.000710323163742 0.00074396749402 0.000995601564 0.001109311027 0.777017092381 0.000890383870869 0.00162212045057 0.00205113243565 0.001211650714 0.001300295772 0.987203292152 0.00098926843889 0.0016858355269 0.00145489648015 0.000224753725396 0.000257692884745
0.091809 0.765873759416 0.00107688244157 0.000707528599927 0.000740166483262 0.000995931534 0.001109456189 0.775818975278 0.000892192778995 0.0016253569494 0.00205421859523 0.001214955516 0.001303720815 0.987181009773 0.000991430626112 0.00169670340669 0.00146337871401 0.000229243053111 0.000261828307686
0.092416 0.764672608827 0.00107559479595 0.000704730696357 0.000736360292853 0.000996243714 0.00110958278 0.774619950054 0.000894001169158 0.00162854422246 0.00205723624614 0.001218231429 0.001307114136 0.987158423655 0.000993599961061 0.00170753443 0.00147184324328 0.00023372940631 0.000265962294746
0.093025 0.763470397868 0.00107430558205 0.00070192964261 0.000732549131095 0.000996538308 0.00110969101 0.773420035968 0.000895809000418 0.00163168223049 0.00206018543077 0.001221478384 0.001310475675 0.98713553097 0.000995776443735 0.00171832797698 0.00148028960963 0.000238212425701 0.000270094490524
0.093636 0.762267144487 0.0010730148185 0.000699125623456 0.000728733205418 0.000996815517 0.001109781089 0.772219252211 0.000897616232 0.00163477094276 0.00206306619542 0.001224696313 0.001313805371 0.98711232892 0.000997960074137 0.00172908343459 0.00148871736784 0.000242691748103 0.000274224542257
0.094249 0.761062866598 0.00107172252388 0.00069631882521 0.000724912720984 0.000997075539 0.001109853222 0.771017617907 0.000899422823269 0.00163781033268 0.00206587859554 0.001227885155 0.001317103168 0.987088814733 0.00100015085226 0.00173980020632 0.00149712607432 0.000247167020599 0.00027835210749
0.094864 0.759857582081 0.00107042871676 0.000693509429683 0.000721087879954 0.000997318571 0.001109907614 0.769815152114 0.000901228733762 0.00164080037422 0.00206862269135 0.001231044848 0.001320369013 0.987064985658 0.00100234877812 0.00175047770751 0.00150551529236 0.000251637891542 0.000282476841328
0.095481 0.758651308782 0.00106922978471 0.000690697620925 0.000717258882843 0.000997544807 0.001109944465 0.76861187382 0.000902705101354 0.00164374105122 0.00207129854642 0.001234175336 0.001323602851 0.987040838976 0.00100477398162 0.00176111535895 0.00151388458946 0.000256104010652 0.000286598407994
0.0961 0.757444064512 0.00106805668731 0.00068788357879 0.000713425929314 0.000997754438 0.001109963974 0.767407801948 0.000904087522398 0.00164663234679 0.00207390623626 0.00123727656 0.001326804637 0.987016371985 0.00100726948862 0.00177171260116 0.00152223354011 0.000260565039266 0.000290716469333
0.096721 0.756235867048 0.00106688215104 0.00068506748036 0.000709589215954 0.000997947652 0.001109966338 0.76620295535 0.000905469080083 0.00164947425234 0.00207644583584 0.00124034847 0.001329974323 0.986991582018 0.00100977305865 0.0017822688777 0.00153056172446 0.000265020634968 0.00029483070024
0.097344 0.755026734128 0.00106570619193 0.000682249505193 0.00070574893914 0.000998124637 0.001109951752 0.764997352811 0.000906849742619 0.00165226676174 0.00207891743324 0.001243391013 0.001333111867 0.986966466425 0.00101228469171 0.00179278365056 0.00153886872969 0.000269470463181 0.000298940769374
0.097969 0.753816683455 0.00106452882599 0.000679429828011 0.000701905290765 0.000998285576 0.001109920407 0.763791013046 0.000908229478361 0.00165500987298 0.00208132111567 0.001246404142 0.001336217228 0.986941022583 0.00101480438779 0.00180325638697 0.0015471541436 0.000273914193393 0.000303046357273
0.098596 0.752605732694 0.00106335006919 0.000676608623762 0.000698058463901 0.00099843065 0.001109872493 0.762583954701 0.000909608255799 0.00165770358751 0.00208365698067 0.001249387811 0.00133929037 0.986915247894 0.0010173321469 0.00181368656733 0.00155541756238 0.00027835150043 0.000307147146048
0.099225 0.75139389947 0.00106216993747 0.000673786065767 0.0006942086464 0.00099856004 0.001109808198 0.761376196351 0.000910986043537 0.0016603479147 0.0020859251294 0.001252341978 0.001342331257 0.986889139786 0.00101986796904 0.00182407368294 0.00156365859071 0.000282782059325 0.000311242820661
0.099856 0.750181201372 0.00106098844673 0.000670962326554 0.000690356027978 0.000998673923 0.001109727707 0.760167756502 0.000912362810343 0.00166294286389 0.00208812566886 0.001255266601 0.001345339855 0.986862695708 0.00102241185421 0.00183441723124 0.00157187683274 0.00028720554924 0.000315333069017
0.100489 0.748967655946 0.00105980561286 0.000668137576484 0.000686500791714 0.000998772475 0.001109631202 0.758958653589 0.000913738525095 0.00166548845044 0.00209025871359 0.001258161643 0.001348316137 0.986835913135 0.00102496380241 0.00184471672976 0.00158007190115 0.000291621660013 0.000319417584531
0.101124 0.747753280702 0.00105862145168 0.000665311982366 0.000682643126054 0.000998855866 0.001109518866 0.757748905978 0.000915113156825 0.00166798469343 0.00209232438422 0.001261027067 0.001351260077 0.986808789565 0.00102752381363 0.0018549716957 0.00158824341599 0.000296030079132 0.000323496066263
0.101761 0.746538093104 0.00105743597901 0.000662485715166 0.00067878320925 0.00099892427 0.001109390876 0.75653853196 0.000916486674676 0.00167043161707 0.00209432280226 0.00126386284 0.001354171647 0.986781322519 0.00103009188788 0.00186518166232 0.00159639099816 0.000300430497065 0.000327568210976
0.1024 0.745322110579 0.00105624921062 0.000659658939544 0.000674921223494 0.000998977854 0.00110924741 0.755327549758 0.000917859047961 0.00167282924805 0.0020962541009 0.001266668931 0.001357050829 0.986753509544 0.00103266802516 0.00187534617233 0.00160451427733 0.000304822613712 0.000331633725049
0.103041 0.74410535051 0.00105506116224 0.000656831821212 0.000671057347127 0.000999016784 0.001109088643 0.754115977521 0.000919230246104 0.0016751776197 0.00209811841361 0.001269445313 0.001359897602 0.98672534821 0.00103525222546 0.00188546477509 0.001612612888 0.000309206126755 0.00033569231923
0.103684 0.742887830237 0.00105387184958 0.000654004524882 0.000667191757467 0.000999041225 0.001108914745 0.752903833328 0.00092060023868 0.00167747676467 0.00209991588501 0.001272191957 0.00136271195 0.986696836106 0.00103784448879 0.0018955370353 0.0016206864783 0.0003135807448 0.000339743700809
0.104329 0.741669567058 0.0010526812883 0.000651177210986 0.000663324629375 0.000999051339 0.001108725889 0.751691135184 0.000921968995399 0.00167972672518 0.00210164665943 0.001274908842 0.00136549386 0.98666797085 0.00104044481515 0.00190556252127 0.00162873996461 0.000317946174188 0.000343787589372
0.104976 0.740450578227 0.00105148949404 0.000648350041176 0.000659456138788 0.000999047287 0.001108522244 0.750477901021 0.000923336486121 0.00168192754555 0.00210331088929 0.001277595945 0.00136824332 0.986638750081 0.00104305320454 0.00191554081072 0.0016367772117 0.00032230212569 0.000347823701109
0.105625 0.739230880952 0.00105040632151 0.000645523176763 0.000655586453529 0.000999029226 0.001108303974 0.7492641487 0.000924328792677 0.00168407927107 0.00210490873399 0.001280253247 0.001370960322 0.986609171458 0.00104580675621 0.00192547150049 0.00164479764489 0.000326648319822 0.00035185176066
0.106276 0.738010492399 0.00104932615892 0.00064269677424 0.000651715747417 0.000998997313 0.001108071246 0.748049896008 0.000925305436682 0.00168618195367 0.00210644035651 0.001282880731 0.00137364486 0.986579232665 0.00104857407425 0.00193535418542 0.00165280070322 0.000330984473597 0.000355871493239
0.106929 0.736789429686 0.0010482447952 0.000639870992682 0.000647844187555 0.000998951703 0.001107824221 0.746835160656 0.000926280775548 0.00168823565038 0.00210790592156 0.001285478385 0.001376296928 0.986548931412 0.00105134989402 0.0019451884711 0.00166078583537 0.000335310309913 0.000359882631256
0.107584 0.735567709885 0.00104716224379 0.000637045988928 0.000643971939252 0.000998892548 0.00110756306 0.745619960285 0.000927254786638 0.00169024041937 0.00210930560634 0.001288046194 0.001378916528 0.986518265423 0.00105413421554 0.00195497398213 0.00166875249958 0.000339625560141 0.000363884905145
0.108241 0.734345350024 0.00104607851811 0.000634221916356 0.000640099168874 0.000998819998 0.001107287923 0.74440431246 0.000928227447444 0.00169219632457 0.00211063958752 0.00129058415 0.001381503659 0.986487232452 0.00105692703881 0.00196471034067 0.00167670016384 0.000343929950955 0.000367878055257
0.1089 0.733122367082 0.00104499363155 0.000631398927822 0.000636226041679 0.000998734201 0.001106998966 0.743188234672 0.000929198735544 0.00169410343147 0.0021119080504 0.001293092245 0.001384058327 0.986455830272 0.00105972836382 0.00197439718246 0.00168462830427 0.000348223221631 0.000371861822655
0.109561 0.73189877799 0.00104390759747 0.000628577178538 0.000632352716182 0.000998635305 0.001106696345 0.741971744337 0.000930168628653 0.00169596181282 0.00211311118114 0.001295570473 0.001386580536 0.986424056679 0.00106253819058 0.00198403415283 0.00169253640646 0.000352505106763 0.000375835949091
0.110224 0.730674599632 0.00104282042919 0.000625756818592 0.000628479354752 0.000998523456 0.001106380212 0.740754858797 0.000931137104588 0.00169777154166 0.00211424917617 0.001298018832 0.001389070296 0.986391909489 0.00106535651908 0.00199362090542 0.00170042396686 0.00035677535232 0.000379800182366
0.110889 0.729449848843 0.00104173214003 0.00062293799919 0.000624606115077 0.000998398795 0.001106050719 0.739537595318 0.000932104141298 0.001699532698 0.00211532223029 0.001300437322 0.001391527617 0.986359386543 0.00106818334933 0.00200315709909 0.00170829048997 0.000361033702301 0.000383754277776
0.111556 0.728224542409 0.00104064274323 0.000620120868776 0.00062073315448 0.000998261466 0.001105708017 0.738319971093 0.000933069716839 0.00170124536144 0.00211633055218 0.001302825942 0.001393952514 0.986326485698 0.00107101868132 0.00201264241018 0.00171613548701 0.000365279906771 0.000387697983349
0.112225 0.726998697068 0.00103955225206 0.000617305573038 0.000616860629857 0.000998111605 0.001105352253 0.737102003237 0.000934033809386 0.00170290961898 0.00211727434587 0.001305184698 0.001396345003 0.986293204842 0.00107386251506 0.00202207651008 0.00172395848409 0.000369513720645 0.000391631065388
0.112896 0.725772329504 0.0010384606797 0.000614492262232 0.000612988692007 0.000997949353 0.001104983573 0.73588370879 0.000934996397224 0.00170452556037 0.0021181538259 0.001307513594 0.0013987051 0.986259541874 0.00107671485054 0.00203145909246 0.00173175900975 0.000373734898281 0.000395553278931
0.113569 0.724545456355 0.00103736803934 0.000611681079879 0.000609117496987 0.000997774845 0.001104602122 0.734665104717 0.00093595745877 0.00170609327659 0.00211896921131 0.001309812639 0.001401032827 0.986225494723 0.00107957568777 0.00204078984964 0.00173953660324 0.000377943201576 0.000399464392004
0.114244 0.723318094204 0.00103627434413 0.000608872172578 0.000605247191923 0.000997588217 0.001104208043 0.733446207906 0.000936916972547 0.00170761286595 0.00211972072225 0.001312081844 0.001403328206 0.986191061331 0.00108244502674 0.0020500684874 0.00174729081442 0.000382138393294 0.000403364172166
0.114921 0.722090259587 0.00103517960719 0.000606065680693 0.000601377928468 0.000997389599 0.001103801477 0.732227035168 0.000937874917217 0.00170908442861 0.00212040858586 0.001314321221 0.001405591263 0.986156239671 0.00108532286746 0.00205929471486 0.00175502120262 0.000386320242502 0.000407252394728
0.1156 0.720861968984 0.00103417531543 0.000603261750002 0.000597509853543 0.000997179126 0.001103382564 0.731007603241 0.00093851736609 0.00171050806499 0.00212103303731 0.001316530782 0.001407822026 0.986121027727 0.00108824256981 0.00206846825883 0.00176272732654 0.000390488520516 0.00041112882642
0.116281 0.719633238826 0.00103318203526 0.000600460519061 0.000593643114403 0.000996956924 0.001102951442 0.729787928781 0.000939116930515 0.00171188388637 0.00212159430765 0.001318710547 0.001410020522 0.986085423512 0.0010911752775 0.00207758883893 0.00177040876679 0.000394642998281 0.000414993255303
0.116964 0.718404085488 0.00103218771405 0.000597662130481 0.000589777854283 0.000996723124 0.001102508246 0.728568028372 0.000939714994431 0.00171321199945 0.00212209264184 0.001320860532 0.001412186787 0.986049425053 0.00109411659812 0.00208665619961 0.00177806509913 0.000398783461268 0.000418845455522
0.117649 0.717174525295 0.00103119236307 0.000594866722371 0.000585914217347 0.000996477852 0.001102053113 0.727347918518 0.0009403115429 0.00171449251925 0.00212252828234 0.001322980759 0.001414320851 0.986013030403 0.0010970665317 0.00209567008108 0.00178569591562 0.000402909682368 0.00042268521448
0.118336 0.715944574516 0.00103019599354 0.000592074432815 0.000582052344507 0.000996221232 0.001101586175 0.726127615647 0.000940906561107 0.00171572556229 0.00212290148024 0.00132507125 0.001416422753 0.985976237632 0.00110002507822 0.00210463023898 0.0017933008146 0.000407021451843 0.000426512320674
0.119025 0.714714249368 0.00102919861667 0.000589285399962 0.000578192377633 0.000995953388 0.001101107564 0.724907136109 0.000941500034299 0.00171691125082 0.00212321248833 0.001327132031 0.001418492531 0.985939044833 0.00110299223768 0.00211353643013 0.0018008794023 0.000411118556949 0.000430326566401
0.119716 0.713483566013 0.00102820024362 0.000586499758335 0.000574334455992 0.000995674441 0.00110061741 0.723686496176 0.000942091947841 0.00171804970765 0.00212346156245 0.00132916313 0.001420530224 0.985901450121 0.00110596801009 0.00212238841892 0.00180843129274 0.00041520078741 0.000434127749207
0.120409 0.712252540556 0.00102720088557 0.000583717645629 0.000570478713421 0.000995384515 0.001100115841 0.722465712045 0.000942682287189 0.00171914105878 0.00212364896848 0.001331164572 0.001422535878 0.985863451623 0.00110895239544 0.0021311859912 0.00181595610334 0.000419267943634 0.000437915656823
0.121104 0.711021189051 0.00102620055364 0.000580939194084 0.000566625290311 0.000995083725 0.001099602986 0.721244799831 0.000943271037874 0.00172018543718 0.00212377496897 0.001333136391 0.001424509535 0.985825047498 0.00111194539374 0.00213992891993 0.00182345346929 0.000423319817613 0.000441690100098
0.121801 0.709789527494 0.00102519925893 0.000578164536881 0.000562774319628 0.00099477219 0.001099078969 0.720023775575 0.00094385818555 0.00172118297351 0.00212383983704 0.001335078619 0.001426451243 0.985786235916 0.00111494700498 0.00214861700086 0.00183092302488 0.000427356214887 0.00044545088011
0.1225 0.708557571824 0.00102419701252 0.000575393808606 0.000558925933743 0.000994450027 0.001098543916 0.718802655238 0.000944443715933 0.00172213380422 0.00212384384585 0.001336991289 0.001428361053 0.985747015068 0.00111795722917 0.00215725003249 0.00183836440958 0.000431376940801 0.000449197800543
0.123201 0.707325337926 0.00102319382546 0.000572627138399 0.000555080265999 0.000994117351 0.001097997947 0.717581454701 0.00094502761486 0.00172303807259 0.00212378727188 0.001338874442 0.001430239013 0.985707383172 0.0011209760663 0.00216582781578 0.001845777283 0.00043538180343 0.000452930677322
0.123904 0.706092841628 0.00102218970878 0.00056986465769 0.000551237446383 0.000993774274 0.001097441187 0.716360189771 0.000945609868261 0.00172389591754 0.0021236704011 0.001340728112 0.001432085178 0.985667338457 0.00112400351637 0.00217435017015 0.00185316129717 0.000439370611988 0.000456649319491
0.124609 0.7048600987 0.00102118467348 0.000567106496068 0.000547397603752 0.000993420909 0.001096873755 0.715138876172 0.000946190462139 0.0017247074878 0.00212349351586 0.001342552342 0.001433899604 0.985626879178 0.00112703957939 0.00218281691071 0.00186051612307 0.000443343183995 0.000460353545607
0.125316 0.703627124855 0.00102022018214 0.000564352781407 0.000543560867116 0.000993057366 0.001096295768 0.713917529552 0.000946624886954 0.00172547293198 0.00212325690687 0.001344347174 0.001435682347 0.985586003605 0.00113006763837 0.002191227865 0.00186784143366 0.00044729933833 0.000464043175627
0.126025 0.702393935748 0.00101930611828 0.000561603643337 0.000539727360061 0.000992683756 0.001095707345 0.712696165479 0.000946878714142 0.00172619240162 0.00212296086794 0.001346112653 0.001437433466 0.985544710032 0.00113308364423 0.00219958287215 0.00187513690821 0.0004512388938 0.00046771803085
0.126736 0.701160546978 0.00101839111465 0.00055885920706 0.000535897211335 0.000992300186 0.001095108602 0.711474799443 0.000947131028682 0.00172686605198 0.00212260569509 0.001347848826 0.001439153022 0.985502996771 0.00113610815786 0.00220788176735 0.00188240223525 0.0004551616748 0.000471377939566
0.127449 0.699926974084 0.00101747518068 0.000556119598199 0.000532070544212 0.000991906762 0.001094499654 0.710253446856 0.000947381822031 0.00172749404088 0.00212219169184 0.001349555737 0.001440841081 0.98546086215 0.00113914117926 0.00221612440421 0.00188963711097 0.000459067512701 0.000475022725975
0.128164 0.698693232545 0.00101655832579 0.000553384942881 0.000528247480107 0.000991503592 0.001093880613 0.709032123048 0.000947631085748 0.00172807652837 0.00212171915956 0.00135123344 0.001442497705 0.985418304521 0.00114218270844 0.0022243106357 0.00189684123371 0.000462956236219 0.000478652223974
0.128881 0.697459337784 0.00101564055936 0.000550655365889 0.000524428139143 0.000991090778 0.001093251592 0.707810843272 0.00094787881143 0.00172861368008 0.0021211884068 0.001352881986 0.001444122962 0.985375322254 0.00114523274539 0.00223244032761 0.00190401431491 0.000466827679693 0.000482266270461
0.1296 0.696225305162 0.0010147218908 0.000547930990693 0.000520612643084 0.000990668426 0.001092612701 0.706589622702 0.000948124990766 0.00172910566167 0.00212059974634 0.001354501427 0.001445716921 0.985331913735 0.00114829129012 0.00224051334933 0.00191115606819 0.000470681681805 0.000485864696801
0.130321 0.694991149984 0.00101380232945 0.000545211938979 0.000516801112508 0.000990236634 0.001091964053 0.705368476432 0.000948369615511 0.00172955264073 0.00211995349179 0.001356091818 0.001447279653 0.985288077374 0.00115135834262 0.00224852957336 0.00191826621513 0.000474518078523 0.000489447348571
0.131044 0.69375688749 0.00101288188466 0.000542498333377 0.000512993659683 0.000989795506 0.001091305752 0.704147419476 0.000948612677486 0.00172995479178 0.00211924996039 0.001357653218 0.001448811231 0.985243811596 0.00115443390289 0.00225648888922 0.00192534448494 0.000478336720138 0.000493014067212
0.131769 0.692522532866 0.00101196056573 0.000539790292498 0.00050919040767 0.000989345139 0.001090637909 0.70292646677 0.000948854168586 0.00173031228896 0.00211848947466 0.001359185684 0.001450311728 0.985199114849 0.00115751797094 0.00226439117929 0.00193239061733 0.0004821374458 0.000496564700096
0.132496 0.691288101231 0.00101103838198 0.000537087941713 0.000505391464888 0.000988885635 0.001089960627 0.701705633169 0.000949094080772 0.00173062531051 0.00211767235804 0.001360689278 0.001451781221 0.985153985595 0.00116061054676 0.00227223634818 0.00193940434803 0.000485920110448 0.00050009909329
0.133225 0.690053607649 0.00101011534266 0.000534391395679 0.000501596949807 0.000988417087 0.001089274012 0.70048493345 0.000949332406074 0.00173089403475 0.00211679893997 0.00136216406 0.001453219788 0.985108422319 0.00116371163036 0.00228002429547 0.0019463854272 0.000489684565019 0.000503617101702
0.133956 0.68881906712 0.00100919145705 0.000531700775802 0.000497806973378 0.000987939593 0.001088578169 0.699264382309 0.000949569136608 0.00173111864622 0.00211586955031 0.001363610095 0.001454627509 0.985062423522 0.00116682122173 0.00228775493213 0.00195333361038 0.000493430663543 0.000507118579006
0.134689 0.687584494583 0.00100826673437 0.000529016198604 0.000494021647387 0.000987453249 0.001087873199 0.698043994363 0.000949804264535 0.00173129932977 0.00211488452304 0.001365027449 0.001456004465 0.985015987725 0.00116993932087 0.00229542817447 0.00196024865858 0.000497158266072 0.000510603382014
0.135424 0.686349904916 0.00100738863088 0.000526337781995 0.000490241081078 0.000986958148 0.001087159203 0.696823784149 0.000949868740124 0.00173143627342 0.00211384419411 0.001366416189 0.00145735074 0.984969113467 0.00117301458215 0.00230304394534 0.00196713033891 0.000500867235827 0.000514071372146
0.136161 0.685115312935 0.00100654450825 0.00052366564214 0.000486465385133 0.000986454383 0.001086436282 0.695603766124 0.000949807615558 0.00173152966774 0.0021127489042 0.001367776383 0.001458666417 0.984921799306 0.00117606044745 0.00231060217389 0.00197397842513 0.000504557433549 0.000517522411167
0.1369 0.683880733395 0.00100569951193 0.000520999894803 0.000482694667091 0.000985942045 0.001085704536 0.694383954666 0.00094974509413 0.00173157970704 0.00211159899656 0.001369108102 0.001459951584 0.984874043819 0.00117911457833 0.00231810279676 0.00198079269867 0.000508228727462 0.000520956366904
0.137641 0.682646180987 0.00100485364986 0.000518340655772 0.000478929033022 0.000985421226 0.001084964062 0.693164364073 0.000949681172564 0.00173158658433 0.00211039481604 0.001370411417 0.00146120633 0.984825845599 0.00118217697479 0.00232554575707 0.00198757294004 0.000511880990527 0.000524373104728
0.138384 0.681411670341 0.00100400692997 0.000515688038274 0.000475168589426 0.000984892014 0.001084214957 0.691945008563 0.000949615847671 0.001731550498 0.00210913671231 0.001371686401 0.001462430744 0.984777203258 0.00118524763683 0.00233293100353 0.00199431894625 0.000515514094735 0.000527772497593
0.139129 0.680177216023 0.00100315936017 0.00051304215773 0.000471413439392 0.0009843545 0.001083457317 0.690725902273 0.000949549116274 0.00173147164967 0.00210782503473 0.001372933132 0.001463624918 0.984728115429 0.00118832656444 0.00234025849036 0.00200103051114 0.000519127916835 0.000531154420262
0.139876 0.678942832538 0.00100231094837 0.000510403124823 0.000467663689577 0.00098380877 0.001082691238 0.689507059262 0.000949480975256 0.0017313502411 0.00210646013821 0.001374151684 0.001464788944 0.98467858076 0.00119141375764 0.00234752817638 0.00200770744439 0.000522722332633 0.000534518748085
0.140625 0.677708534325 0.00100146170245 0.000507771054173 0.000463919437789 0.000983254911 0.001081916811 0.688288493507 0.000949411421554 0.00173118647835 0.00210504237885 0.001375342136 0.001465922917 0.984628597918 0.0011945092164 0.00235474003468 0.00201434954989 0.000526297228572 0.000537865361146
0.141376 0.676474335763 0.00100061163029 0.000505146055206 0.000460180788456 0.000982693009 0.001081134132 0.687070218907 0.000949340452137 0.0017309805676 0.00210357211499 0.001376504568 0.001467026934 0.98457816559 0.00119761294075 0.00236189403275 0.00202095664615 0.000529852485814 0.000541194141512
0.142129 0.675240251165 0.00099976073975 0.000502528239633 0.000456447841687 0.000982123148 0.001080343292 0.685852249281 0.000949268064033 0.00173073271698 0.00210204971074 0.00137763906 0.001468101093 0.984527282476 0.00120072493068 0.00236899015476 0.00202752855242 0.000533387993364 0.000544504973261
0.142884 0.674006294782 0.000998909038655 0.000499917717451 0.000452720696715 0.000981545412 0.001079544381 0.684634598366 0.000949194254305 0.00173044314095 0.00210047552778 0.001378745696 0.001469145491 0.984475947302 0.00120384518618 0.00237602838182 0.00203406510048 0.000536903639423 0.000547797745351
0.143641 0.672772480798 0.000998056534843 0.000497314601344 0.000448999449863 0.000980959886 0.001078737489 0.683417279821 0.000949119020075 0.00173011205113 0.00209884993312 0.001379824558 0.001470160231 0.984424158801 0.00120697370726 0.00238300870945 0.00204056611528 0.000540399320004 0.000551072341558
0.1444 0.671538823337 0.000997203236122 0.000494718995658 0.000445284200584 0.000980366648 0.001077922706 0.682200307224 0.000949042358503 0.00172973966511 0.00209717329454 0.001380875734 0.001471145415 0.984371915735 0.00121011049391 0.00238993113018 0.00204703144224 0.000543874928913 0.000554328663685
0.145161 0.670305336455 0.00099636442222 0.000492131012395 0.000441575042168 0.000979765783 0.001077100118 0.680983694075 0.0009489083516 0.00172932619976 0.00209544598515 0.001381899309 0.001472101146 0.984319216873 0.00121322945926 0.0023967956541 0.00205346092171 0.000547330366484 0.0005575665982
0.145924 0.669072034147 0.000995581776578 0.000489550756479 0.000437872073787 0.000979157367 0.001076269815 0.679767453791 0.000948564409502 0.00172887187651 0.002093668377 0.001382895372 0.001473027529 0.984266061012 0.00121625914789 0.00240360228263 0.00205985440658 0.000550765529344 0.000560786049746
0.146689 0.667838930339 0.000994798290443 0.000486978338249 0.000434175384133 0.000978541484 0.001075431879 0.678551599712 0.000948219284104 0.00172837691604 0.0020918408457 0.001383864012 0.001473924671 0.984212446957 0.00121929677805 0.00241035103859 0.00206621174639 0.000554180328058 0.000563986910472
0.147456 0.666606038896 0.000994013970597 0.000484413863709 0.00043048506919 0.000977918209 0.001074586399 0.677336145096 0.000947872976347 0.00172784154315 0.00208996376833 0.001384805321 0.00147479268 0.984158373538 0.00122234234972 0.0024170419379 0.00207253280364 0.00055757466366 0.000567169089366
0.148225 0.665373373617 0.000993228823766 0.000481857436668 0.000426801222453 0.00097728762 0.001073733457 0.676121103123 0.000947525487219 0.00172726598484 0.00208803752636 0.00138571939 0.001475631664 0.984103839599 0.0012253958629 0.00242367500689 0.00207881744635 0.00056094844683 0.000570332488863
0.148996 0.664140948234 0.000992442856705 0.00047930916555 0.000423123932497 0.000976649794 0.001072873136 0.674906486893 0.000947176817716 0.0017266504662 0.00208606250106 0.001386606313 0.001476441737 0.984048843998 0.00122845731761 0.00243025028101 0.0020850655396 0.000564301594886 0.000573477016525
0.149769 0.662908776417 0.00099165607614 0.000476769152639 0.000419453291715 0.000976004807 0.001072005522 0.673692309424 0.00094682696888 0.00172599522183 0.00208403907512 0.001387466186 0.001477223007 0.983993385621 0.00123152671383 0.00243676779327 0.00209127696938 0.000567634011324 0.000576602583665
0.150544 0.661676871766 0.000990868488777 0.000474237505511 0.000415789386354 0.000975352735 0.001071130692 0.672478583656 0.000946475941749 0.00172530048124 0.0020819676342 0.001388299104 0.001477975589 0.983937463359 0.00123460405156 0.00244322759118 0.00209745160853 0.000570945622615 0.000579709099479
0.151321 0.66044524782 0.000990080101342 0.000471714324948 0.000412132307149 0.00097469365 0.001070248729 0.671265322451 0.000946123737403 0.001724566477 0.00207984856737 0.001389105165 0.001478699598 0.983881076127 0.00123768933082 0.00244962972221 0.00210358934856 0.000574236345765 0.000582796482859
0.1521 0.65921391805 0.000989290920512 0.000469199714645 0.000408482142175 0.000974027626 0.001069359713 0.670052538588 0.000945770356934 0.00172379344656 0.0020776822629 0.001389884468 0.001479395148 0.983824222857 0.00124078255159 0.00245597423821 0.00210969007959 0.000577506100221 0.000585864650615
0.152881 0.65798289586 0.000988500952985 0.000466693780072 0.000404838974882 0.000973354738 0.001068463723 0.668840244769 0.000945415801477 0.00172298162503 0.00207546911129 0.001390637112 0.001480062359 0.983766902494 0.00124388371387 0.0024622612022 0.00211575369712 0.000580754815207 0.000588913517471
0.153664 0.656752194591 0.000987710205431 0.000464196620283 0.000401202894534 0.000972675055 0.001067560837 0.667628453616 0.000945060072163 0.00172213125229 0.00207320950803 0.001391363198 0.001480701347 0.983709114005 0.00124699281768 0.00246849067801 0.002121780105 0.000583982415069 0.000591943009475
0.154449 0.655521827514 0.000986918684519 0.000461708339898 0.000397573982099 0.00097198865 0.001066651131 0.66641717767 0.000944703170169 0.00172124257044 0.00207090384558 0.00139206283 0.001481312232 0.983650856369 0.001250109863 0.00247466273888 0.00212776920997 0.000587188832564 0.000594953050592
0.155236 0.654291807839 0.000986145218731 0.000459229037427 0.000393952325977 0.00097129559 0.001065734685 0.665206429394 0.000944273902247 0.00172031582063 0.00206855251948 0.001392736111 0.001481895135 0.983592128589 0.00125319139822 0.00248077745295 0.00213372092498 0.000590373995468 0.000597943571801
0.156025 0.653062148704 0.000985414947703 0.000456758815501 0.000390338005529 0.000970595949 0.001064811572 0.663996221172 0.000943677202966 0.00171935124703 0.00206615592859 0.001393383145 0.001482450177 0.983532929677 0.00125617905826 0.00248683490856 0.00213963516719 0.000593537841629 0.000600914494562
0.156816 0.651832863183 0.000984683853009 0.00045429777492 0.000386731103986 0.000969889794 0.001063881867 0.662786565309 0.000943079600303 0.00171834909368 0.00206371447347 0.001394004038 0.001482977482 0.983473258664 0.00125917429158 0.00249283519247 0.00214551185288 0.000596680309938 0.00060386575331
0.157609 0.650603964286 0.000983951940459 0.000451846011134 0.000383131704764 0.000969177192 0.001062945647 0.661577474028 0.000942481098519 0.00171730961047 0.00206122855194 0.001394598897 0.001483477173 0.983413114604 0.00126217709818 0.00249877838923 0.00215135092022 0.000599801334402 0.000606797283553
0.158404 0.649375464951 0.000983219215888 0.00044940362908 0.000379539886705 0.000968458212 0.001062002983 0.660368959478 0.000941881701904 0.00171623304258 0.00205869857013 0.001395167829 0.001483949377 0.983352496556 0.00126518747807 0.00250466460384 0.00215715228768 0.00060290086365 0.000609709017326
0.159201 0.648147378053 0.000982485685093 0.000446970725199 0.000375955728735 0.00096773292 0.001061053948 0.659161033723 0.000941281414724 0.00171511964314 0.00205612492696 0.001395710946 0.001484394219 0.983291403608 0.00126820543124 0.0025104939331 0.00216291589874 0.000605978840009 0.000612600898241
0.16 0.6469197164 0.000981751353884 0.00044454739597 0.000372379313791 0.000967001381 0.001060098615 0.657953708754 0.000940680241273 0.00171396966163 0.0020535080308 0.001396228355 0.001484811827 0.983229834854 0.00127123095769 0.00251626648325 0.00216864169404 0.000609035209928 0.000615472863598
0.160801 0.645692492731 0.000981016228053 0.000442133741988 0.000368810717977 0.000966263662 0.001059137055 0.656746996478 0.00094007818583 0.00171278335244 0.00205084828539 0.00139672017 0.001485202328 0.983167789413 0.00127426405742 0.00252198236605 0.00217432961848 0.000612069921109 0.000618324857738
0.161604 0.644465719719 0.000980280313395 0.000439729859767 0.000365250016967 0.000965519828 0.001058169338 0.655540908727 0.000939475252674 0.00171156097018 0.00204814609967 0.0013971865 0.001485565853 0.983105266413 0.00127730473044 0.00252764170372 0.00217997962126 0.000615082928488 0.000621156820219
0.162409 0.643239409971 0.000979543615696 0.00043733584595 0.000361697290885 0.00096476994 0.001057195534 0.654335457253 0.000938871446107 0.00171030276815 0.00204540188207 0.001397627461 0.001485902531 0.983042265005 0.00128035297674 0.00253324461359 0.00218559165814 0.000618074183757 0.00062396870683
0.163216 0.642013576025 0.000978806140726 0.00043495179767 0.000358152615457 0.000964014065 0.001056215713 0.653130653729 0.000938266770409 0.00170900900573 0.00204261604104 0.001398043167 0.001486212495 0.982978784351 0.00128340879632 0.00253879122098 0.00219116568821 0.000621043644378 0.000626760460945
0.164025 0.640788230353 0.000978067894262 0.000432577809392 0.000354616065763 0.000963252263 0.001055229942 0.65192650975 0.000937661229886 0.00170767994004 0.00203978898778 0.001398433732 0.001486495877 0.982914823634 0.00128647218919 0.00254428165941 0.00219670167621 0.000623991270704 0.000629532036325
0.164836 0.639563385359 0.000977328882069 0.000430213978163 0.000351087717505 0.000962484597 0.001054238291 0.650723036833 0.000937054828826 0.00170631583256 0.00203692113385 0.001398799274 0.001486752809 0.982850382048 0.00128954315534 0.00254971606344 0.0022021995918 0.000626917018276 0.000632283387904
0.165649 0.63833905338 0.000976632254232 0.000427860399076 0.000347567644341 0.000961711128 0.001053240825 0.649520246417 0.000936278051496 0.00170491694072 0.00203401289241 0.001399139908 0.001486983427 0.982785458808 0.00129249609183 0.00255509457618 0.00220765940339 0.000629820856203 0.000635014468925
0.166464 0.637115246684 0.000975945726637 0.000425517167232 0.000344055919818 0.000960931918 0.00105223761 0.648318149862 0.00093545777356 0.00170348352983 0.00203106467674 0.001399455753 0.001487187865 0.98272005314 0.00129542447512 0.002560417343 0.00221308109263 0.000632702748889 0.000637725236894
0.167281 0.635891977475 0.000975258381691 0.000423184375511 0.000340552618264 0.000960147026 0.001051228714 0.647116758451 0.000934636918577 0.00170201586069 0.00202807690192 0.001399746929 0.00148736626 0.982654164292 0.00129836004462 0.00256568451384 0.00221846463788 0.000635562662078 0.000640415655255
0.1681 0.634669257886 0.000974570224489 0.000420862118634 0.000337057811244 0.000959356512 0.001050214201 0.645916083388 0.000933815493339 0.00170051419928 0.00202504998231 0.001400013555 0.001487518748 0.982587791524 0.00130130280034 0.00257089624338 0.0022238100294 0.000638400566054 0.000643085684223
0.168921 0.633447099984 0.000973881260144 0.000418550490414 0.000333571571906 0.000958560434 0.001049194135 0.644716135801 0.000932993504638 0.00169897880896 0.00202198433539 0.001400255751 0.001487645467 0.982520934112 0.00130425274228 0.00257605269185 0.002229117251 0.000641216434069 0.000645735288445
0.169744 0.632225515768 0.000973191493739 0.000416249583025 0.000330093970889 0.000957758852 0.00104816858 0.643516926739 0.00093217095922 0.00169740995811 0.0020188803771 0.001400473639 0.001487746557 0.982453591348 0.00130720987044 0.00258115402371 0.00223438630311 0.000644010242374 0.000648364432374
0.170569 0.63100451717 0.000972500930381 0.000413959488958 0.000326625080358 0.000956951823 0.001047137601 0.642318467173 0.000931347863844 0.00169580791418 0.00201573852325 0.001400667343 0.001487822155 0.982385762544 0.00131017418481 0.00258620040263 0.00223961718432 0.000646781961025 0.000650973088036
0.171396 0.629784116053 0.000971809575147 0.000411680301318 0.000323164969584 0.000956139404 0.001046101258 0.641120767999 0.000930524225223 0.00169417294435 0.00201255919546 0.001400836985 0.001487872403 0.982317447021 0.0013131456854 0.00259119200968 0.00224480989465 0.000649531575484 0.000653561224309
0.172225 0.628564324213 0.000971117433138 0.000409412112229 0.000319713709398 0.000955321651 0.001045059614 0.639923840034 0.000929700050068 0.00169250531755 0.00200934281144 0.001400982689 0.001487897441 0.982248644119 0.0013161243722 0.00259612901937 0.0022499644395 0.000652259063485 0.000656128814597
0.173056 0.627345153379 0.000970424509427 0.000407155011597 0.000316271369605 0.000954498622 0.001044012731 0.638727694018 0.000928875345088 0.00169080530574 0.0020060897889 0.00140110458 0.001487897412 0.982179353196 0.00131911024523 0.00260101161088 0.00225508083469 0.000654964408945 0.000658675830658
0.173889 0.62612661521 0.000969730809099 0.000404909091466 0.000312838018997 0.000953670371 0.001042960669 0.637532340614 0.000928050116946 0.00168907318132 0.00200280054866 0.001401202784 0.001487872457 0.982109573621 0.00132210330447 0.00260583997295 0.00226015909315 0.000657647595865 0.000661202251965
0.174724 0.6249087213 0.000969036337241 0.000402674441719 0.000309413726298 0.000952836954 0.001041903488 0.63633779041 0.000927224372316 0.0016873092139 0.00199947551239 0.001401277427 0.00148782272 0.982039304781 0.00132510354992 0.00261061429853 0.00226519923539 0.000660308612933 0.00066370805485
0.175561 0.623691483173 0.000968371946569 0.000400451153108 0.000305998561602 0.000951998425 0.001040841248 0.635144053915 0.000926271452269 0.00168551367689 0.00199611509921 0.001401328636 0.001487748345 0.981968546078 0.00132800182231 0.00261533477728 0.00227020128379 0.00066294744892 0.000666193220303
0.1764 0.622474912287 0.000967721935209 0.000398239314402 0.000302592591711 0.000951154837 0.001039774009 0.633951141563 0.000925255858799 0.0016836868456 0.00199271972996 0.001401356539 0.001487649476 0.981897296931 0.00133085318773 0.00262000161054 0.00227516526559 0.000665564092682 0.00066865773244
0.177241 0.62125902003 0.000967071102608 0.000396039016007 0.000299195884994 0.000950306246 0.001038701828 0.632759063711 0.000924240035282 0.00168182899274 0.00198928982739 0.001401361266 0.001487526259 0.981825556771 0.0013337113502 0.00262461500276 0.00228009121147 0.000668158541025 0.000671101573775
0.178084 0.620043817724 0.00096641945332 0.000393850346645 0.000295808509702 0.000949452703 0.001037624763 0.631567830641 0.000923223990374 0.0016799403952 0.00198582581322 0.001401342943 0.001487378839 0.981753325046 0.00133657630973 0.00262917516045 0.00228497915784 0.000670730787764 0.000673524728552
0.178929 0.618829316623 0.000965766991921 0.000391673392471 0.000292430534614 0.00094859426 0.001036542872 0.630377452557 0.000922207732675 0.00167802132883 0.00198232810934 0.001401301703 0.001487207364 0.981680601222 0.00133944806632 0.00263368229315 0.00228982914546 0.000673280831544 0.000675927190357
0.179776 0.617615527913 0.000965113722977 0.000389508243396 0.000289062025792 0.000947730969 0.001035456213 0.629187939589 0.000921191270769 0.00167607206922 0.00197879713696 0.001401237675 0.00148701198 0.981607384777 0.00134232661996 0.00263813661681 0.00229464121455 0.000675808668047 0.000678308946663
0.180625 0.61640246271 0.000964459651046 0.00038735498785 0.000285703048654 0.000946862883 0.001034364839 0.62799930179 0.000920174613201 0.00167409289474 0.00197523331937 0.001401150991 0.001486792835 0.981533675202 0.00134521197067 0.00264253835501 0.00229941540869 0.000678314304226 0.000680669988106
0.181476 0.615190132066 0.000963804780693 0.00038521371102 0.000282353673269 0.000945990052 0.001033268808 0.626811549138 0.000919157768482 0.00167208408449 0.00197163707917 0.001401041783 0.001486550076 0.981459472009 0.00134810411842 0.00264688772736 0.00230415178616 0.000680797737727 0.000683010310214
0.182329 0.613978546963 0.000963149116489 0.000383084500565 0.000279013966042 0.000945112526 0.001032168175 0.625624691537 0.000918140745086 0.00167004591422 0.00196800883881 0.001400910182 0.001486283855 0.98138477472 0.00135100306324 0.0026511849616 0.00230885039312 0.000683258979033 0.000685329907083
0.183184 0.612767718316 0.000962492662985 0.000380967441467 0.000275683995118 0.000944230355 0.001031062995 0.624438738813 0.000917123551469 0.00166797866616 0.00196434902037 0.001400756322 0.001485994318 0.981309582876 0.00135390880511 0.00265543028707 0.00231351129583 0.000685698029468 0.000687628777662
0.184041 0.611557656971 0.000961835424766 0.000378862620831 0.000272363825683 0.000943343589 0.001029953322 0.623253700719 0.000916106196031 0.00166588261899 0.00196065804665 0.001400580338 0.001485681616 0.981233896029 0.00135682134404 0.00265962394194 0.00231813454879 0.000688114900061 0.000689906922639
0.1849 0.610348373707 0.000961177406376 0.000376770125036 0.000269053525702 0.000942452278 0.001028839208 0.622069586934 0.000915088687157 0.00166375805196 0.00195693634267 0.001400382361 0.001485345902 0.981157713746 0.00135974068003 0.00266376616796 0.00232272021869 0.000690509608519 0.000692164336603
0.185761 0.609139879237 0.000960552847278 0.000374690035729 0.00026575316333 0.000941556468 0.001027720709 0.620886407059 0.000913923091891 0.00166160524794 0.0019531843271 0.001400162529 0.001484987323 0.981081035615 0.00136252204046 0.00266785720083 0.00232726837766 0.00069288215695 0.000694401031774
0.186624 0.607932184203 0.000959931965214 0.00037262244019 0.000262462805136 0.00094065621 0.001026597876 0.619704170625 0.00091273813811 0.0016594244858 0.00194940242497 0.001399920975 0.001484606033 0.981003861229 0.00136529079346 0.00267189729253 0.00233177909347 0.000695232566865 0.000696617004689
0.187489 0.606725299183 0.000959310257031 0.000370567420179 0.000259182520792 0.000939751549 0.001025470762 0.618522887084 0.00091155331358 0.00165721604933 0.00194559105702 0.001399657836 0.001484202182 0.980926190207 0.00136806596305 0.00267588668799 0.00233625244604 0.000697560850588 0.000698812268098
0.188356 0.605519234684 0.000958687726897 0.000368525061371 0.000255912375914 0.000938842535 0.001024339417 0.617342565818 0.000910368628219 0.00165498021995 0.00194175064622 0.001399373248 0.001483775924 0.98084802217 0.00137084754921 0.00267982564667 0.00234068851182 0.000699867031975 0.000700986825353
0.189225 0.604314001149 0.000958064379002 0.000366495444406 0.000252652443116 0.000937929212 0.001023203894 0.616163216133 0.000909184091902 0.00165271727919 0.0019378816152 0.001399067347 0.001483327411 0.980769356765 0.00137363555194 0.00268371442082 0.00234508737543 0.000702151127241 0.00070314068978
0.190096 0.60310960895 0.000957440217505 0.00036447865331 0.000249402787873 0.000937011629 0.001022064244 0.614984847262 0.00090799971445 0.0016504275101 0.00193398438486 0.00139874027 0.001482856796 0.980690193645 0.00137642997126 0.00268755327589 0.00234944912058 0.000704413157794 0.000705273868478
0.190969 0.601906068394 0.000956815246608 0.000362474769224 0.000246163480993 0.00093608983 0.001020920516 0.613807468363 0.000906815505626 0.00164811119757 0.00193005937389 0.001398392156 0.001482364232 0.980610532484 0.00137923080715 0.00269134247037 0.00235377384111 0.000706653148723 0.000707386380145
0.191844 0.60070338972 0.000956189470481 0.000360483872606 0.000242934592478 0.000935163862 0.00101977276 0.612631088523 0.000905631475174 0.00164576862309 0.00192610700679 0.001398023142 0.001481849875 0.980530372966 0.00138203805962 0.00269508227846 0.00235806162976 0.000708871128714 0.000709478235745
0.192721 0.599501583098 0.000955562893309 0.000358506047634 0.000239716193209 0.00093423377 0.001018621026 0.611455716754 0.000904447632755 0.00164340007132 0.00192212770276 0.001397633368 0.001481313876 0.98044971479 0.00138485172867 0.00269877296934 0.0023623125772 0.000711067118869 0.000711549454612
0.1936 0.598300658635 0.000954935519294 0.000356541370209 0.000236508356431 0.000933299597 0.001017465363 0.610281361996 0.000903263988011 0.00164100582617 0.00191812188166 0.001397222971 0.001480756392 0.980368557673 0.00138767181429 0.00270241481474 0.00236652679299 0.000713241152019 0.000713600054923
0.194481 0.597100626366 0.000954307352606 0.000354589922493 0.000233311153007 0.000932361389 0.00101630582 0.609108033117 0.000902080550527 0.00163858617004 0.0019140899632 0.001396792091 0.001480177577 0.980286901341 0.00139049831649 0.00270600809589 0.00237070437142 0.000715393256626 0.000715630055102
0.195364 0.595901496261 0.00095369164597 0.000352651783512 0.000230124656186 0.00093141919 0.001015142444 0.60793573891 0.000900836553561 0.00163614138883 0.00191003236722 0.001396340868 0.001479577586 0.980204745537 0.00139326477857 0.00270955309545 0.00237484542077 0.000717523466555 0.000717639477245
0.196249 0.594703278223 0.000953094029152 0.000350727031553 0.000226948942385 0.000930473043 0.001013975282 0.606764488098 0.000899506199781 0.00163367176736 0.00190594951017 0.001395869442 0.001478956575 0.980122090017 0.00139594253651 0.00271305009205 0.00237895005367 0.000719631817794 0.000719628345482
0.197136 0.593505982088 0.000952495579099 0.000348815743563 0.000223784084816 0.000929522991 0.001012804383 0.605594289331 0.000898176325536 0.00163117758999 0.00190184181205 0.001395377954 0.001478314699 0.980038934554 0.00139862634588 0.00271649938083 0.00238301838268 0.000721718341928 0.000721596685982
0.198025 0.592309617625 0.000951896299712 0.000346917999229 0.000220630163534 0.000928569078 0.001011629793 0.604425151187 0.000896846941591 0.00162865914095 0.00189770968912 0.001394866544 0.001477652114 0.979955278932 0.00140131620669 0.00271990124616 0.0023870505207 0.000723783077648 0.000723544522085
0.198916 0.591114194536 0.0009512961949 0.000345033872354 0.000217487256354 0.000927611344 0.001010451559 0.603257082173 0.000895518058639 0.00162611670571 0.00189355355914 0.001394335352 0.001476968977 0.979871122949 0.00140401211892 0.00272325598518 0.00239104659051 0.000725826064166 0.00072547188416
0.199809 0.589919722455 0.000950695268565 0.000343163441405 0.000214355440614 0.000926649834 0.001009269725 0.602090090724 0.000894189687308 0.00162355056769 0.001889373838 0.001393784521 0.001476265445 0.979786466417 0.00140671408258 0.0027265638995 0.0023950067096 0.000727847346249 0.000727378799638
0.200704 0.588726210952 0.00095009352462 0.000341306780108 0.000211234801679 0.000925684588 0.001008084338 0.600924185203 0.000892861838171 0.00162096101387 0.00188517093882 0.001393214192 0.001475541673 0.979701309165 0.00140942209768 0.00272982528014 0.00239893100895 0.000729846961015 0.000729265301468
0.201601 0.587533669529 0.000949490966981 0.000339463962695 0.000208125423022 0.000924715647 0.001006895445 0.599759373904 0.000891534521748 0.00161834832632 0.00188094527969 0.001392624506 0.001474797819 0.979615651031 0.0014121361642 0.00273304043626 0.00240281961213 0.000731824951036 0.00073113142142
0.2025 0.58634210762 0.000948887599567 0.000337635064707 0.000205027387937 0.000923743053 0.001005703087 0.598595665048 0.00089020774848 0.00161571279309 0.00187669727337 0.001392015607 0.00147403404 0.97952949187 0.00141485628216 0.00273620967692 0.00240667265568 0.000733781367894 0.000732977194998
0.203401 0.585151534595 0.000948283426302 0.000335820158344 0.000201940785946 0.000922766846 0.001004507312 0.597433066786 0.00088888152878 0.00161305469717 0.00187242733108 0.001391387636 0.001473250492 0.979442831551 0.00141758245154 0.00273933330599 0.00241049026899 0.000735716250459 0.000734802656671
0.204304 0.583961959755 0.000947678451119 0.000334019316903 0.000198865707502 0.000921787067 0.00100330816 0.5962715872 0.000887555872971 0.00161037432305 0.00186813586689 0.001390740737 0.001472447334 0.979355669951 0.00142031467236 0.00274241163879 0.00241427258916 0.000737629656553 0.000736607844655
0.205209 0.582773392339 0.000947078733787 0.000332232610833 0.000195802246407 0.000920803754 0.001002105679 0.5951112343 0.000886200969794 0.00160767195629 0.00186382329202 0.001390075051 0.001471624723 0.979268006971 0.00142301678863 0.00274544498907 0.00241801975995 0.000739521627969 0.00073839279785
0.206116 0.581585841514 0.000946498383165 0.000330460112247 0.000192750496995 0.00091981695 0.001000899908 0.593952016028 0.000884747370811 0.00160494788008 0.00185949001691 0.001389390722 0.001470782817 0.979179842512 0.00142560420575 0.00274843367766 0.00242173192064 0.000741392223917 0.000740157552221
0.207025 0.580399316387 0.000945917196207 0.000328701889096 0.000189710559623 0.00091882669 0.000999690894 0.592793940253 0.000883294593945 0.00160220238068 0.00185513644949 0.001388687893 0.001469921773 0.979091176504 0.00142819732832 0.00275137802072 0.00242540922328 0.000743241489202 0.000741902156127
0.207936 0.579213825994 0.000945335176637 0.000326958012173 0.000186682536501 0.000917833016 0.000998478676 0.591637014778 0.000881842650392 0.00159943574217 0.00185076300017 0.001387966709 0.001469041749 0.979002008878 0.00143079615632 0.00275427834536 0.00242905181291 0.000745069484437 0.000743626650028
0.208849 0.578029379307 0.000944752328174 0.000325228551042 0.000183666533096 0.000916835967 0.000997263297 0.590481247335 0.000880391551261 0.00159664824635 0.00184637007476 0.001387227312 0.001468142903 0.97891233958 0.00143340068977 0.00275713497598 0.00243265983788 0.000746876264219 0.000745331075089
0.209764 0.576845985235 0.000944168654546 0.00032351356948 0.000180662660904 0.000915835578 0.000996044801 0.589326645588 0.000878941307607 0.00159384017894 0.00184195808211 0.001386469845 0.001467225394 0.978822168578 0.00143601092865 0.00275994824345 0.00243623345933 0.000748661883826 0.000747015481495
0.210681 0.575663652616 0.000943584159488 0.000321813137798 0.000177671032828 0.000914831891 0.000994823226 0.588173217131 0.00087749193041 0.00159101182264 0.00183752742576 0.001385694453 0.001466289379 0.978731495841 0.00143862687298 0.00276271847864 0.0024397728276 0.000750426406129 0.000748679911524
0.2116 0.574482390227 0.000942998846739 0.000320127318991 0.000174691769073 0.00091382494 0.000993598615 0.587020969489 0.000876043430581 0.00158816346296 0.00183307850957 0.001384901282 0.001465335015 0.978640321362 0.00144124852274 0.00276544601312 0.00244327811015 0.000752169886262 0.000750324423332
0.212521 0.573302206778 0.000942412720049 0.000318456178351 0.000171724994978 0.000912814764 0.000992371009 0.585869910121 0.000874595818961 0.00158529538057 0.00182861173873 0.001384090473 0.001464362461 0.978548645141 0.00144387587795 0.00276813118529 0.00244674946669 0.000753892386839 0.000751949058943
0.213444 0.572123110912 0.000941825783161 0.000316799779596 0.000168770837135 0.000911801401 0.000991140446 0.584720046417 0.000873149106321 0.00158240785871 0.00182412751361 0.001383262171 0.001463371877 0.978456467189 0.0014465089386 0.00277077433671 0.00245018705823 0.000755593978074 0.000753553869364
0.214369 0.57094511121 0.000941238039829 0.000315158184885 0.000165829434847 0.000910784886 0.000989906969 0.583571385698 0.000871703303363 0.00157950117913 0.00181962623699 0.00138241652 0.00146236342 0.978363787537 0.00144914770468 0.0027733758063 0.00245359105673 0.00075727471741 0.000755138909751
0.215296 0.569768216186 0.000940656179243 0.000313531455918 0.000162900927877 0.000909765255 0.000988670616 0.582423935217 0.000870222535932 0.00157657562707 0.00181510830556 0.001381553667 0.001461337246 0.978270606227 0.00145174408454 0.00277593593749 0.00245696163347 0.000758934669954 0.000756704239277
0.216225 0.568592434289 0.000940087761138 0.000311919652013 0.000159985466239 0.000908742546 0.000987431427 0.581277702163 0.000868666257025 0.00157363147966 0.00181057412033 0.001380673754 0.001460293516 0.978176923307 0.00145424332516 0.00277845507991 0.00246029895882 0.000760573906595 0.000758249906017
0.217156 0.567417773904 0.00093951850882 0.000310322833738 0.00015708320793 0.000907716794 0.00098618944 0.580132693654 0.000867111129172 0.00157066902213 0.00180602407731 0.001379776926 0.001459232387 0.978082738847 0.00145674794628 0.00278093357879 0.00246360321166 0.000762192495792 0.000759775968931
0.218089 0.566244243351 0.000938948425892 0.000308741058409 0.000154194317681 0.000906688034 0.000984944695 0.578988916744 0.00086555716366 0.00156768853268 0.00180145857398 0.001378863327 0.001458154017 0.977988052924 0.00145925794789 0.00278337178909 0.00246687456776 0.000763790505057 0.000761282486024
0.219024 0.565071850885 0.000938377515976 0.000307174382347 0.000151318969398 0.000905656302 0.000983697229 0.577846378418 0.000864004371704 0.00156469029465 0.00179687800268 0.001377933103 0.001457058563 0.97789286563 0.00146177333001 0.00278577006143 0.00247011321126 0.000765368006252 0.0007627695177
0.219961 0.563900604697 0.000937805782687 0.000305622862697 0.000148457347487 0.000904621633 0.000982447081 0.576705085597 0.000862452764446 0.00156167458458 0.00179228275846 0.001376986397 0.001455946185 0.977797177067 0.00146429409261 0.00278812875442 0.00247331931967 0.000766925073726 0.000764237121768
0.2209 0.562730512914 0.000937233229655 0.000304086551415 0.000145609647731 0.00090358406 0.000981194289 0.575565045134 0.000860902352939 0.0015586416845 0.00178767323236 0.001376023355 0.001454817039 0.977700987354 0.00146682023572 0.00279044822334 0.00247649308381 0.000768461777651 0.00076568536534
0.221841 0.561561583598 0.000936659860511 0.00030256550331 0.000142776076134 0.00090254362 0.000979938889 0.574426263816 0.000859353148164 0.00155559187368 0.00178304981478 0.001375044121 0.001453671282 0.97760429662 0.00146935175932 0.00279272882953 0.00247963468899 0.000769978194254 0.000767114306
0.222784 0.560393824748 0.000936085678896 0.000301059769805 0.000139956853683 0.000901500345 0.000978680919 0.573288748366 0.00085780516103 0.00155252542933 0.00177841289483 0.00137404884 0.001452509074 0.977507105006 0.00147188866341 0.00279497093282 0.00248274432771 0.0007714744023 0.00076852401247
0.223729 0.559227244298 0.000935510688457 0.000299569401194 0.000137152212444 0.00090045427 0.000977420415 0.57215250544 0.000856258402357 0.00154944263034 0.00177376285971 0.001373037656 0.00145133057 0.977409412667 0.00147443094801 0.00279717489939 0.00248582219204 0.00077295047642 0.000769914547375
0.224676 0.558061850119 0.00093493489284 0.000298094445412 0.000134362400708 0.000899405429 0.000976157415 0.57101754163 0.000854712882903 0.00154634375428 0.0017691000976 0.001372010714 0.001450135928 0.977311219767 0.0014769786131 0.00279934109992 0.00248886847641 0.000774406493782 0.000771285977575
0.225625 0.556897650019 0.000934368990764 0.000296634950982 0.000131587685459 0.000898353853 0.000974891954 0.569883863463 0.000853104665498 0.00154322907816 0.00176442499017 0.001370968158 0.001448925306 0.977212526487 0.00147943687112 0.00280146989496 0.00249188338087 0.000775842537754 0.000772638374297
0.226576 0.555734651741 0.000933807814627 0.000295190963099 0.000128828349709 0.000897299578 0.000973624067 0.568751477401 0.000851464680683 0.00154009887674 0.00175973792413 0.001369910131 0.001447698861 0.977113333016 0.00148185106844 0.00280356166222 0.00249486710138 0.000777258690943 0.000773971799135
0.227529 0.554572862965 0.000933245812394 0.000293762527504 0.000126084695757 0.000896242635 0.000972353791 0.567620389841 0.00084982615758 0.00153695342703 0.00175503927799 0.00136883678 0.001446456749 0.977013639556 0.00148427034294 0.00280561677109 0.00249781984109 0.000778655031668 0.000775286330123
0.228484 0.55341229131 0.000932682987628 0.000292348128 0.000123357052396 0.000895183057 0.000971081162 0.566490607117 0.000848189107298 0.00153379300471 0.0017503294329 0.001367748248 0.001445199127 0.976913446326 0.00148669469462 0.00280763559212 0.00250074180631 0.000780031642683 0.000776582035808
0.229441 0.55225294433 0.000932119343886 0.000290939288 0.000120645767698 0.000894120876 0.000969806214 0.565362135499 0.000846553540876 0.00153061788306 0.00174560876815 0.001366644679 0.001443926152 0.976812753551 0.00148912412347 0.00280961850561 0.00250363320416 0.000781388611247 0.000777858989058
0.2304 0.551094829516 0.000931554884743 0.000289534725 0.000117951217186 0.000893056124 0.000968528981 0.564234981192 0.000844919469267 0.00152742833683 0.00174087765899 0.001365526217 0.001442637978 0.97671156147 0.0014915586295 0.0028115658877 0.00250649423979 0.000782726020423 0.000779117263619
0.231361 0.549937954296 0.000930989613767 0.000288134438 0.000115273805576 0.000891988834 0.000967249498 0.563109150339 0.000843286903338 0.00152422463891 0.00173613648137 0.001364393007 0.001441334762 0.976609870333 0.00149399821271 0.00281347812023 0.00250932512673 0.000784043957675 0.000780356934071
0.232324 0.548782326038 0.000930423534539 0.000286738426 0.000112613971572 0.000890919036 0.0009659678 0.56198464902 0.000841655853868 0.00152100706293 0.00173138560909 0.001363245191 0.001440016661 0.976507680405 0.00149644287309 0.00281535558272 0.00251212607817 0.000785342511489 0.00078157807602
0.233289 0.547627952046 0.000929856650657 0.000285346687 0.000109972188774 0.000889846761 0.00096468392 0.560861483252 0.000840026331564 0.00151777587695 0.00172662541412 0.001362082913 0.00143868383 0.976404991961 0.00149889261065 0.00281719865635 0.00251489730875 0.000786621771441 0.000782780767658
0.234256 0.54647483956 0.000929288965694 0.000283959222 0.000107348966047 0.000888772041 0.000963397892 0.559739658989 0.000838398347049 0.0015145313546 0.00172185626685 0.001360906317 0.001437336424 0.976301805284 0.00150134742538 0.0028190077317 0.00251763903081 0.000787881826339 0.000783965086311
0.235225 0.545322995761 0.00092872328707 0.000282576029 0.000104744859777 0.000887694908 0.000962109749 0.558619182123 0.000836752595729 0.00151127376632 0.00171707853505 0.001359715546 0.001435974598 0.976198120674 0.00150377559453 0.00282078319088 0.00252035147052 0.000789122767817 0.000785131108488
0.236196 0.544172427766 0.000928166080181 0.000281197107 0.000102160471117 0.000886615391 0.000960819524 0.557500058483 0.00083504457346 0.00150800338149 0.00171229258636 0.001358510744 0.001434598506 0.976093938441 0.00150610366227 0.00282252542604 0.00252303484836 0.000790344686796 0.000786278918714
0.237169 0.543023142632 0.000927608058258 0.000279822454 9.95964581776e-05 0.00088553352 0.00095952725 0.556382293838 0.000833338290946 0.00150472046812 0.00170749878478 0.001357292053 0.001433208304 0.975989258907 0.0015084365252 0.00282423482018 0.00252568938379 0.000791547678753 0.000787408597198
0.238144 0.541875147353 0.000927049224844 0.000278452069 9.70535328427e-05 0.000884449326 0.00095823296 0.555265893894 0.000831633758989 0.00150142529466 0.00170269749382 0.001356059616 0.001431804145 0.975884082404 0.00151077418334 0.00282591176882 0.0025283153042 0.000792731834952 0.000788520225042
0.239121 0.540728448861 0.000926489583481 0.000277085952 9.45324737602e-05 0.00088336284 0.000956936685 0.554150864297 0.000829930988324 0.00149811812654 0.001697889076 0.001354813575 0.001430386183 0.975778409273 0.00151311663666 0.00282755666802 0.00253091283304 0.000793897253076 0.000789613882535
0.2401 0.53958305403 0.000925929137712 0.0002757241 9.20341346689e-05 0.00088227409 0.000955638459 0.55303721063 0.000828229989578 0.00149479923236 0.00169307388927 0.001353554073 0.001428954572 0.975672239876 0.00151546388519 0.00282916990433 0.00253348220632 0.000795044026494 0.0007906896581
0.241081 0.53843896967 0.000925367891104 0.000274366511 8.9559447214e-05 0.000881183105 0.000954338312 0.551924938417 0.000826530773308 0.0014914688772 0.00168825229195 0.001352281253 0.001427509464 0.975565574577 0.00151781592891 0.00283075187544 0.00253602365128 0.000796172253328 0.000791747639336
0.242064 0.537296202531 0.0009248058472 0.000273013184 8.71094320685e-05 0.000880089914 0.000953036277 0.550814053122 0.000824833349971 0.00148812732426 0.00168342464147 0.001350995255 0.001426051013 0.975458413753 0.00152017276783 0.00283230298273 0.00253853740102 0.000797282030896 0.00079278790955
0.243049 0.536154759301 0.000924243009581 0.000271664118 8.46852106383e-05 0.00087899455 0.000951732384 0.549704560147 0.000823137729938 0.00148477483899 0.00167859128969 0.001349696222 0.001424579372 0.975350757792 0.00152253440194 0.00283382362159 0.00254102368979 0.000798373461304 0.000793810551068
0.244036 0.535014646611 0.00092367938181 0.00027031931 8.22880172624e-05 0.000877897036 0.000950426665 0.548596464836 0.000821443923489 0.00148141168147 0.0016737525907 0.001348384294 0.001423094693 0.975242607097 0.00152490083125 0.00283531419259 0.0025434827529 0.000799446642356 0.000794815660045
0.245025 0.533875871028 0.000923115179918 0.000268978759 7.99192102149e-05 0.000876797405 0.00094911915 0.547489772471 0.000819750157026 0.00147803811527 0.00166890889351 0.001347059614 0.001421597126 0.97513396208 0.0015272687872 0.00283677509357 0.00254591482998 0.000800501673041 0.000795803320814
0.246016 0.53273843906 0.000922558386295 0.000267642462 7.75802842678e-05 0.000875695684 0.000947809869 0.546384488276 0.000817989448354 0.00147465440214 0.00166406054673 0.001345722322 0.001420086825 0.975024823162 0.00152951524156 0.00283820673033 0.00254832016051 0.000801538660613 0.000796773624295
0.247009 0.531602357156 0.000922000795334 0.000266310417 7.52728911261e-05 0.0008745919 0.000946498855 0.545280617416 0.000816230734203 0.00147126080214 0.00165920789562 0.001344372559 0.001418563939 0.974915190779 0.00153176622962 0.00283960950306 0.00255069898929 0.000802557699018 0.000797726664226
0.248004 0.530467631704 0.000921442410572 0.000264982623 7.29988562965e-05 0.000873486082 0.000945186135 0.544178164998 0.000814474024913 0.0014678575722 0.00165435128719 0.001343010464 0.00141702862 0.97480506537 0.0015340217514 0.00284098381908 0.00255305155613 0.000803558899705 0.000798662528148
0.249001 0.529334269032 0.000920883235571 0.000263659078 7.07601952641e-05 0.00087237826 0.000943871739 0.543077136068 0.000812719330735 0.001464444972 0.00164949106215 0.001341636179 0.001415481018 0.974694447394 0.00153628180689 0.00284233008491 0.00255537810361 0.000804542366204 0.000799581308149
0.25 0.528202275412 0.000920323273875 0.000262339776 6.85591429662e-05 0.000871268456 0.0009425557 0.541977535615 0.000810966661821 0.00146102325905 0.00164462756098 0.001340249842 0.001413921283 0.97458333732 0.0015385463961 0.00284364870013 0.00255767888727 0.000805508197646 0.000800483104916
0.251001 0.527071657051 0.000919762529052 0.000261024719 6.63981659778e-05 0.000870156703 0.000941238044 0.540879368571 0.000809216028241 0.00145759268952 0.00163976112328 0.001338851593 0.001412349564 0.974471735617 0.00154081551901 0.00284494008349 0.00255995414966 0.000806456505405 0.00080136800352
0.252004 0.525942420102 0.000919201004667 0.000259713902 6.42800039989e-05 0.000869043024 0.000939918801 0.539782639808 0.000807467439962 0.00145415351756 0.00163489208455 0.001337441573 0.00141076601 0.97435964278 0.00154308917564 0.00284620463445 0.0025622041411 0.00080738739467 0.000802236110327
0.253009 0.524814570656 0.000918638704292 0.000258407323 6.22076823353e-05 0.000867927449 0.000938598 0.538687354143 0.000805720906869 0.00145070599771 0.00163002077919 0.001336019917 0.001409170771 0.9742470593 0.00154536736598 0.00284744276824 0.00256442911396 0.000808300975433 0.000803087509052
0.254016 0.523688114748 0.000918075631498 0.000257104978 6.01845539429e-05 0.000866810002 0.000937275671 0.537593516333 0.000803976438761 0.001447250383 0.00162514754024 0.001334586767 0.001407563993 0.974133985693 0.00154765009003 0.00284865488976 0.00256662932084 0.000809197349772 0.000803922308186
0.255025 0.522563058351 0.000917511918107 0.000255806867 5.82143171666e-05 0.000865690713 0.00093595184 0.536501131081 0.000802232579608 0.00144378692631 0.00162027269752 0.001333142259 0.001405945827 0.97402042247 0.00154993432068 0.00284984141808 0.00256880501829 0.000810076637446 0.000804740595343
0.256036 0.521439407383 0.000916952485927 0.000254512986 5.63010567246e-05 0.000864569605 0.000934626538 0.535410203031 0.000800433123637 0.00144031587699 0.00161539658021 0.001331686531 0.001404316417 0.973906370165 0.0015521036956 0.00285100276296 0.00257095645915 0.000810938937375 0.000805542475837
0.257049 0.520317167702 0.000916392280635 0.000253223331 5.44492645491e-05 0.000863446706 0.00093329979 0.534320736771 0.000798635892428 0.00143683748773 0.001610519513 0.001330219722 0.001402675911 0.973791829317 0.00155427736206 0.00285213933586 0.00257308390763 0.00081178436815 0.000806328048599
0.258064 0.519196345109 0.000915831305803 0.000251937899 5.26401400001e-05 0.000862322041 0.000931971627 0.533232736834 0.00079684089571 0.00143335200587 0.00160564182084 0.001328741967 0.001401024456 0.973676800475 0.00155645532007 0.00285325155246 0.00257518761899 0.000812613036505 0.000807097411981
0.259081 0.518076945346 0.000915269565004 0.000250656688 5.413029e-05 0.000861195637 0.000930642074 0.532146207696 0.000795048143135 0.00142985967817 0.00160076382509 0.001327253404 0.001399362197 0.973561284199 0.00155863756962 0.00285433982922 0.00257726785127 0.000813425057976 0.000807850667148
0.2601 0.516958974099 0.000914707061824 0.000249379695 5.57363260001e-05 0.000860067519 0.00092931116 0.531061153778 0.000793257644243 0.00142636075329 0.00159588584604 0.001325754169 0.00139768928 0.973445281059 0.00156082411071 0.00285540458032 0.00257932487105 0.000814220543627 0.000808587916479
0.261121 0.515842436996 0.000914143799836 0.000248106916 5.7335441e-05 0.000858937712 0.000927978912 0.529977579446 0.000791469408497 0.00142285547487 0.00159100820297 0.001324244396 0.00139600585 0.973328791635 0.00156301494334 0.00285644622424 0.00258135893696 0.000814999607659 0.000809309259808
0.262144 0.514727339608 0.000913579782634 0.000246838347 5.8927632e-05 0.000857806241 0.000926645356 0.528895489009 0.000789683445247 0.00141934409044 0.00158613120794 0.001322724224 0.001394312051 0.973211816521 0.00156521006752 0.00285746517301 0.00258337032238 0.000815762365559 0.000810014807255
0.263169 0.513613687448 0.000913015013812 0.000245573987 6.05128929999e-05 0.000856673132 0.00092531052 0.527814886724 0.000787899763776 0.00141582684016 0.00158125517774 0.001321193786 0.001392608028 0.973094356311 0.00156740948324 0.00285846185245 0.00258535928438 0.000816508932078 0.000810704657177
0.264196 0.512501485973 0.000912449496968 0.000244313831 6.209122e-05 0.000855538412 0.000923974429 0.526735776791 0.000786118373251 0.00141230396806 0.00157638042017 0.001319653217 0.001390893923 0.972976411618 0.00156961319051 0.00285943667443 0.00258732609439 0.000817239423364 0.000811378910829
0.265225 0.511390740586 0.000911883749189 0.000243057873 6.3662611e-05 0.0008544021 0.000922637111 0.525658163358 0.000784328597586 0.00140877571413 0.00157150724778 0.00131810265 0.00138916988 0.972857983065 0.00157179596445 0.00286039006151 0.00258927102321 0.000817953954794 0.000812037682063
0.266256 0.510281456628 0.000911319093952 0.000241806115 6.522706e-05 0.000853264227 0.000921298591 0.524582050517 0.000782502980155 0.00140524231984 0.00156663596497 0.001316542221 0.001387436041 0.972739071276 0.00157389266885 0.00286132243532 0.0025911943374 0.000818652644975 0.000812681068656
0.267289 0.50917363939 0.000910753696141 0.000240558548 6.6784567e-05 0.000852124812 0.000919958897 0.523507442307 0.000780679792533 0.00140170402463 0.00156176687556 0.001314972064 0.001385692546 0.972619676897 0.00157599344057 0.00286223420583 0.00259309631681 0.000819335604321 0.000813309188649
0.268324 0.508067294102 0.000910187559355 0.000239315171 6.8335126e-05 0.000850983883 0.000918618052 0.522434342715 0.000778859043741 0.00139816106315 0.00155690028505 0.001313392309 0.00138393954 0.972499800571 0.00157809827962 0.00286312580702 0.00259497722167 0.00082000296334 0.000813922136685
0.269361 0.506962425941 0.000909620687197 0.00023807598 6.98787360001e-05 0.000849841462 0.000917276083 0.521362755673 0.000777040742717 0.00139461367319 0.00155203649029 0.001311803091 0.00138217716 0.972379442959 0.00158020718599 0.00286399765222 0.0025968373313 0.000820654831248 0.000814520029262
0.2704 0.505859040029 0.000909053083289 0.00023684097 7.1415396e-05 0.000848697574 0.000915933015 0.520292685061 0.000775224898316 0.00139106209017 0.0015471757916 0.001310204541 0.001380405549 0.972258604731 0.00158232015968 0.00286485016582 0.00259867692318 0.000821291333545 0.000815102970899
0.271441 0.504757141431 0.000908484751242 0.000235610137 7.2945103e-05 0.000847552241 0.000914588875 0.519224134707 0.000773411519279 0.00138750654747 0.00154231848468 0.001308596791 0.001378624847 0.972137286561 0.00158443720069 0.00286568377018 0.00260049627058 0.000821912587526 0.000815671074868
0.272484 0.503656735157 0.000907915694682 0.000234383479 7.44678550001e-05 0.000846405489 0.000913243685 0.518157108384 0.000771600614276 0.00138394727997 0.00153746486063 0.001306979972 0.00137683519 0.97201548914 0.00158655830902 0.00286649888363 0.00260229565223 0.000822518713892 0.000816224446085
0.273529 0.502557826164 0.00090734591722 0.000233160989 7.5983654e-05 0.000845257339 0.000911897472 0.517091609817 0.000769792191864 0.00138038451666 0.00153261521178 0.001305354215 0.001375036719 0.971893213162 0.00158868348468 0.00286729593004 0.00260407534965 0.00082310983433 0.000816763200227
0.274576 0.501460419351 0.000906775422496 0.000231942664 7.74924960001e-05 0.000844107816 0.00091055026 0.516027642676 0.000767986260517 0.00137681848964 0.00152776982804 0.00130371965 0.001373229571 0.971770459331 0.00159081272765 0.00286807533757 0.0026058356384 0.000823686070077 0.000817287444587
0.275625 0.500364519565 0.000906204143379 0.000230728501 7.899438e-05 0.000842956943 0.000909202073 0.514965210581 0.000766159223838 0.00137324942646 0.00152292899476 0.001302076406 0.001371413884 0.971647228364 0.00159288112497 0.00286883752648 0.00260757679523 0.000824247545533 0.000817797289602
0.276676 0.499270131599 0.000905632106439 0.000229518494 8.0489309e-05 0.000841804742 0.000907852936 0.5139043171 0.000764318740652 0.0013696775563 0.00151809299621 0.001300424615 0.001369589794 0.971523520986 0.00159490934492 0.00286958291858 0.00260929911107 0.000824794380657 0.000818292854484
0.277729 0.498177260191 0.000905059363411 0.000228312639 8.1977281e-05 0.000840651235 0.000906502873 0.512844965751 0.000762480866948 0.00136610310526 0.0015132621152 0.001298764403 0.001367757438 0.97139933793 0.00159694142447 0.00287031193688 0.00261100286358 0.000825326700507 0.00081877424835
0.278784 0.497085910024 0.000904485917938 0.000227110932 8.3458297e-05 0.000839496446 0.000905151907 0.51178716 0.000760645610993 0.00136252629885 0.00150843662857 0.0012970959 0.001365916951 0.971274679935 0.00159897736362 0.00287102500674 0.00261268833755 0.00082584462959 0.000819241585148
0.279841 0.49599608573 0.000903911773667 0.000225913367 8.4932357e-05 0.000838340398 0.000903800063 0.510730903265 0.00075881298095 0.00135894736097 0.00150361681885 0.001295419232 0.001364068469 0.971149547754 0.00160101716237 0.00287172255488 0.00261435581685 0.000826348291686 0.000819694974396
0.2809 0.494907791885 0.000903336934236 0.000224719942 8.6399463e-05 0.000837183111 0.000902447363 0.509676198911 0.000756982984895 0.00135536651368 0.00149880295677 0.001293734527 0.001362212125 0.971023942147 0.00160306082072 0.00287240500351 0.00261600558693 0.000826837812029 0.000820134536448
0.281961 0.493821033014 0.000902761403297 0.000223530649 8.7859615e-05 0.000836024609 0.000901093833 0.508623050255 0.000755155630817 0.00135178398073 0.00149399531694 0.001292041913 0.001360348054 0.970897863883 0.00160510833867 0.00287307277381 0.00261763793706 0.000827313313091 0.000820560385062
0.283024 0.492735813587 0.000902185184506 0.000222345486 8.93128160001e-05 0.000834864914 0.000899739493 0.507571460563 0.000753330926602 0.00134819998012 0.00148919416889 0.001290341516 0.001358476389 0.970771313739 0.00160715971622 0.00287372629527 0.00261925315258 0.000827774926627 0.000820972635305
0.284089 0.491652138022 0.000901608281518 0.000221164448 9.0759067e-05 0.000833704048 0.000898384368 0.506521433053 0.000751508880051 0.00134461473214 0.00148439977977 0.001288633461 0.001356597261 0.9706442925 0.00160921495337 0.00287436598692 0.00262085152304 0.00082822277199 0.000821371401532
0.285156 0.490570010686 0.000901030366791 0.000219987527 9.219837e-05 0.00083254203 0.000897028481 0.505472970894 0.00074968491674 0.00134102845393 0.00147961241703 0.001286917873 0.001354710804 0.970516800964 0.00161125902178 0.00287499227752 0.00262243333799 0.000828656979526 0.000821756805222
0.286225 0.489489435891 0.000900449842427 0.000218814722 9.3630728e-05 0.000831378885 0.000895671853 0.504426077206 0.000747836886387 0.00133744136023 0.00147483234392 0.001285194877 0.001352817148 0.970388839931 0.00161321899548 0.00287560559079 0.0026239988839 0.000829077677153 0.000822128957231
0.287296 0.488410417899 0.000899868650334 0.000217646025 9.5056144e-05 0.000830214631 0.000894314509 0.503380755059 0.000745991612562 0.00133385366917 0.00147005981951 0.001283464599 0.001350916425 0.970260410217 0.00161518263611 0.0028762063462 0.00262554845995 0.000829484990021 0.00082248798539
0.288369 0.487332960918 0.00089928679419 0.000216481433 9.6474619e-05 0.000829049293 0.00089295647 0.502337007477 0.000744149102806 0.0013302655924 0.00146529510449 0.001281727159 0.001349008763 0.970131512639 0.00161714994366 0.00287679497473 0.00262708234927 0.000829879044766 0.000822833993358
0.289444 0.486257069106 0.000898704277663 0.00021532094 9.7886158e-05 0.000827882889 0.000891597757 0.501294837435 0.000742309364573 0.00132667734273 0.00146053845402 0.001279982683 0.001347094293 0.970002148025 0.00161912091815 0.00287737189507 0.0026286008498 0.000830259975161 0.000823167111413
0.290521 0.485182746569 0.000898121104428 0.00021416454 9.9290764e-05 0.000826715442 0.000890238394 0.50025424786 0.000740472405213 0.00132308913166 0.00145579012132 0.001278231293 0.001345173144 0.969872317216 0.00162109555956 0.002877937534 0.00263010425437 0.000830627906425 0.000823487453449
0.2916 0.484109997362 0.000897537278168 0.000213017650774 0.000100688441 0.000825546972 0.000888878401 0.499215241633 0.000738638231998 0.00131950116724 0.00145105036031 0.001276473109 0.001343245443 0.969742021054 0.0016230738679 0.00287849231569 0.00263159285534 0.000830982969181 0.000823795136659
0.292681 0.483038825488 0.000896952802556 0.000211886618731 0.000102079192 0.000824377499 0.000887517802 0.498177821586 0.000736806852098 0.00131591365955 0.00144631941716 0.001274708255 0.001341311318 0.969611260393 0.00162505584318 0.00287903666166 0.00263306694752 0.000831325289285 0.00082409028721
0.293764 0.481969234901 0.000896367681279 0.000210771475628 0.000103463023 0.000823207044 0.000886156617 0.497141990505 0.000734978272603 0.00131232681521 0.00144159753965 0.00127293685 0.001339370896 0.969480036099 0.00162704148538 0.00287957099436 0.00263452683114 0.000831654999985 0.000824373020828
0.294849 0.480901229502 0.000895781918009 0.000209672247003 0.000104839936 0.000822035628 0.000884794868 0.496107751129 0.000733152500502 0.00130874084011 0.0014368849718 0.001271159017 0.001337424301 0.969348349038 0.00162903079451 0.00288009573805 0.00263597279686 0.000831972225936 0.000824643462212
0.295936 0.479834813143 0.000895191966651 0.000208588953436 0.000106209938 0.000820863271 0.000883432576 0.495075106153 0.000731308927757 0.00130515593721 0.0014321819561 0.001269374872 0.001335471662 0.969216200086 0.00163093998314 0.00288061131701 0.00263740514428 0.000832277104896 0.000824901725672
0.297025 0.478769989626 0.000894600817013 0.00020752161339 0.000107573032 0.000819689992 0.000882069761 0.494044058222 0.000729464902787 0.00130157231228 0.00142748873132 0.001267584537 0.001333513102 0.969083590134 0.00163283914267 0.00288111815009 0.00263882417184 0.000832569766244 0.000825147940471
0.298116 0.477706762702 0.000894009046715 0.000206470244373 0.000108929225 0.000818515814 0.000880706445 0.493014609939 0.000727623765285 0.00129799016259 0.00142280553646 0.001265788128 0.001331548745 0.968950520069 0.0016347417901 0.00288161666683 0.00264023017385 0.00083285033853 0.000825382217297
0.299209 0.476645136074 0.000893416659446 0.000205434860605 0.000110278521 0.000817340753 0.000879342649 0.491986763858 0.000725785521958 0.0012944096925 0.00141813260321 0.001263985766 0.001329578714 0.968816990799 0.00163664792542 0.00288210728063 0.00264162345309 0.000833118951694 0.000825604692015
0.300304 0.475585113395 0.00089282365891 0.000204415472111 0.000111620927 0.000816164831 0.000877978394 0.490960522491 0.000723950179415 0.00129083109899 0.00141347016618 0.001262177567 0.001327603133 0.968683003232 0.00163855754864 0.00288259041446 0.00264300431045 0.000833375738931 0.000825815479794
0.301401 0.474526698266 0.000892230048806 0.000203412093741 0.000112956448 0.000814988067 0.000876613698 0.489935888303 0.000722117744181 0.00128725457887 0.00140881845445 0.001260363647 0.001325622123 0.968548558281 0.00164047065976 0.00288306649436 0.00264437303992 0.000833620834948 0.000826014703086
0.3025 0.473469894243 0.000891635832835 0.000202424728802 0.00011428509 0.000813810481 0.000875248585 0.488912863715 0.00072028822269 0.00128368032974 0.00140417769555 0.001258544123 0.001323635806 0.968413656874 0.00164238725877 0.00288353593401 0.00264572994658 0.00083385436549 0.000826202485531
0.303601 0.472414704831 0.000891041014693 0.000201453383387 0.000115606861 0.000812632091 0.000873883072 0.487891451103 0.000718461621295 0.00128010854424 0.00139954811414 0.00125671911 0.001321644303 0.968278299944 0.00164430734568 0.00288399915453 0.00264707533044 0.000834076469948 0.000826378952131
0.304704 0.471361133486 0.000890445598084 0.000200498061241 0.000116921766 0.000811452917 0.00087251718 0.486871652799 0.000716637946244 0.00127653941911 0.00139492993293 0.001254888725 0.001319647733 0.968142488428 0.00164623092049 0.0028844565814 0.00264840949647 0.000834287276849 0.000826544229007
0.305809 0.470309183617 0.000889845395077 0.000199558761205 0.000118229812 0.000810272979 0.00087115093 0.485853471092 0.000714804489569 0.00127297314278 0.00139032337257 0.00125305308 0.001317646217 0.968006223275 0.00164809054463 0.00288490862607 0.00264973273993 0.000834486920003 0.00082669843361
0.306916 0.469258858583 0.000889243078595 0.000198635482015 0.000119531006 0.000809092295 0.00086978434 0.484836908226 0.000712969353685 0.0012694099082 0.00138572864914 0.00125121229 0.001315639872 0.967869505438 0.00164992881528 0.00288535571105 0.00265104536859 0.000834675532726 0.000826841694658
0.308025 0.468210161698 0.000888640189347 0.000197728216358 0.000120825356 0.000807910883 0.000868417431 0.483821966402 0.000711137206673 0.00126584990331 0.0013811459798 0.001249366469 0.001313628815 0.967732335884 0.0016517704071 0.00288579825 0.00265234768432 0.000834853243445 0.000826974140166
0.309136 0.467163096225 0.000888036731042 0.000196836958655 0.000122112868 0.000806728763 0.000867050221 0.482808647779 0.000709308054479 0.0012622933165 0.00137657557748 0.001247515728 0.001311613166 0.967594715575 0.00165361532009 0.00288623666681 0.0026536399885 0.000835020194099 0.000827095889265
0.310249 0.466117665381 0.000887432707398 0.000195961696385 0.000123393551 0.000805545954 0.000865682729 0.481796954472 0.000707481902963 0.00125874033283 0.00137201765226 0.001245660179 0.001309593041 0.96745664549 0.00165546355427 0.00288667137485 0.00265492258567 0.000835176517876 0.000827207066369
0.311364 0.465073872337 0.000886828122125 0.000195102417183 0.000124667413 0.000804362473 0.000864314977 0.480786888554 0.000705658757904 0.00125519113836 0.00136747241217 0.001243799935 0.001307568554 0.967318126615 0.00165731510961 0.00288710278913 0.00265619578196 0.000835322338982 0.000827307803281
0.312481 0.464031720214 0.000886222978939 0.000194259104145 0.000125934461 0.000803178339 0.000862946981 0.479778452055 0.000703838624986 0.00125164591695 0.00136294006335 0.001241935104 0.001305539822 0.967179159936 0.00165916998614 0.00288753132695 0.00265745988084 0.000835457801445 0.000827398218883
0.3136 0.46299121209 0.000885617281553 0.00019343173603 0.000127194705 0.00080199357 0.000861578762 0.478771646962 0.000702021509812 0.00124810485045 0.00135842080716 0.0012400658 0.001303506958 0.967039746459 0.00166102818383 0.00288795739443 0.00265871519006 0.000835583032134 0.000827478447431
0.314721 0.461952350992 0.000885011033672 0.000192620293227 0.000128448152 0.000800808184 0.000860210337 0.477766475224 0.000700207417897 0.00124456811858 0.00135391484743 0.001238192129 0.001301470077 0.966899887179 0.00166288970271 0.00288838141765 0.00265996201007 0.000835698171569 0.000827548608298
0.315844 0.460915139903 0.000884398903022 0.000191824751217 0.00012969481 0.0007996222 0.000858841725 0.476762938744 0.000698387684107 0.00124103590214 0.00134942237981 0.001236314201 0.001299429291 0.966759583111 0.00166468886209 0.00288880380465 0.00266120064626 0.000835803351359 0.00082760882808
0.316969 0.459879581762 0.000883784479999 0.000191045077825 0.00013093469 0.000798435634 0.000857472946 0.475761039386 0.000696568141885 0.00123750837908 0.00134494360194 0.001234432126 0.001297384712 0.966618835278 0.00166646947503 0.00288922496493 0.00266243141152 0.00083589870228 0.000827659240899
0.318096 0.458845679457 0.000883169536108 0.000190281244616 0.0001321678 0.000797248506 0.000856104016 0.474760778973 0.000694751669012 0.00123398572513 0.00134047870583 0.001232546009 0.001295336453 0.966477644698 0.0016682532535 0.00288964531339 0.00266365460663 0.000835984366844 0.000827699963598
0.319225 0.457813435835 0.000882554075068 0.000189533216359 0.000133394149 0.000796060832 0.000854734954 0.473762159287 0.000692938270696 0.00123046811478 0.00133602788464 0.001230655958 0.001293284623 0.966336012408 0.00167004019751 0.00289006525954 0.00266487053607 0.000836060474415 0.000827731128726
0.320356 0.456782853696 0.000881938100602 0.000188800954296 0.000134613748 0.000794872628 0.00085336578 0.472765182069 0.000691127952042 0.00122695572276 0.00133159132601 0.00122876208 0.001291229334 0.966193939446 0.00167183030706 0.00289048521069 0.00266607951295 0.000836127159642 0.000827752868069
0.321489 0.455753935792 0.000881321616417 0.000188084419918 0.000135826603 0.000793683915 0.000851996508 0.471769849021 0.000689320718089 0.00122344872051 0.00132716921635 0.001226864479 0.001289170695 0.966051426851 0.00167362358214 0.00289090558417 0.002667281834 0.000836184565026 0.000827765297973
0.322624 0.454726684835 0.00088070462623 0.000187383567315 0.000137032729 0.000792494708 0.000850627159 0.470776161802 0.000687516573778 0.00121994728079 0.00132276173835 0.001224963262 0.001287108813 0.965908475685 0.00167542002275 0.002891326775 0.00266847782112 0.000836232815453 0.000827768554822
0.323761 0.453701103487 0.000880087133754 0.000186698351108 0.000138232131 0.000791305025 0.000849257749 0.469784122036 0.000685715523973 0.0012164515707 0.00131836907488 0.001223058532 0.001285043798 0.965765086995 0.00167721962889 0.00289174920511 0.00266966776619 0.000836272053814 0.000827762761678
0.3249 0.452677194371 0.000879469142699 0.000186028718681 0.000139424823 0.000790114882 0.000847888297 0.468793731303 0.000683917573455 0.00121296176089 0.00131399140465 0.001221150394 0.001282975755 0.965621261856 0.00167902240057 0.00289217326545 0.00267085199034 0.000836302407664 0.000827748051223
0.326041 0.45165496006 0.000878843108065 0.000185374618504 0.000140610812 0.000788924298 0.000846518819 0.467804991147 0.000682116896964 0.00120947801447 0.00130962890507 0.00121923895 0.001280904793 0.96547700133 0.00168075250596 0.0028925993761 0.00267203078673 0.000836324020448 0.000827724544787
0.327184 0.450634403088 0.000878215877511 0.000184735991924 0.000141790112 0.000787733286 0.000845149333 0.46681790307 0.000680318784789 0.00120600050071 0.00130528174727 0.001217324303 0.001278831016 0.965332306504 0.00168247834666 0.00289302792509 0.00267320447854 0.000836337022339 0.000827692379809
0.328329 0.44961552594 0.000877588181491 0.000184112781444 0.000142962731 0.000786541867 0.000843779855 0.465832468539 0.000678523802738 0.00120252938023 0.0013009501069 0.001215406555 0.00127675453 0.965187178451 0.00168420720722 0.00289345933207 0.00267437336133 0.000836341553163 0.00082765167578
0.329476 0.448598331062 0.000876960023716 0.000183504920732 0.000144128681 0.000785350055 0.000842410404 0.46484868898 0.000676731955273 0.0011990648161 0.00129663415276 0.001213485807 0.001274675439 0.965041618266 0.00168593908761 0.00289389399326 0.00267553774762 0.00083633774347 0.000827602566345
0.330625 0.447582820854 0.000876331407891 0.000182912346236 0.000145287973 0.000784157868 0.000841040995 0.463866565781 0.000674943246776 0.00119560696978 0.00129233404933 0.001211562159 0.001272593846 0.964895627044 0.00168767398785 0.00289433230537 0.00267669794523 0.000836325731592 0.000827545175723
0.331776 0.446568997674 0.000875702337727 0.000182334984137 0.000146440619 0.00078296532 0.000839671646 0.462886100293 0.000673157681547 0.00119215600131 0.00128804996409 0.001209635711 0.001270509855 0.964749205887 0.00168941190793 0.00289477467169 0.00267785426618 0.000836305652755 0.000827479637945
0.332929 0.445556863835 0.00087507281693 0.000181772766204 0.000147586629 0.00078177243 0.000838302373 0.461907293827 0.000671375263811 0.00118871206911 0.00128378205572 0.001207706564 0.001268423566 0.964602355905 0.00169115284786 0.00289522149052 0.00267900701485 0.000836277639423 0.000827406079596
0.334084 0.44454642161 0.000874442849191 0.000181225611544 0.000148726015 0.000780579212 0.000836933192 0.460930147661 0.000669595997701 0.00118527532701 0.00127953048883 0.001205774814 0.001266335083 0.964455078206 0.00169289680763 0.00289567316271 0.00268015649574 0.000836241833688 0.000827324628841
0.335241 0.443537673227 0.000873810506985 0.000180693443887 0.000149858788 0.000779385683 0.000835564121 0.459954663031 0.000667819499221 0.00118184593356 0.0012752954163 0.001203840561 0.001264244505 0.964307373914 0.00169462730837 0.00289613008219 0.00268130302169 0.000836198364105 0.000827235416929
0.3364 0.442530620874 0.000873170393787 0.000180176179372 0.000150984962 0.000778191859 0.000834195175 0.458980841139 0.000666044687232 0.00117842404213 0.00127107699655 0.001201903901 0.001262151933 0.964159244155 0.00169629805882 0.00289659264741 0.00268244690408 0.000836147371202 0.000827138570138
0.337561 0.441525266694 0.000872529869825 0.00017967373251 0.000152104546 0.000776997756 0.00083282637 0.458008683149 0.000664273043859 0.00117500980416 0.00126687537928 0.001199964931 0.001260057464 0.964010690056 0.00169797169235 0.00289706124769 0.00268358844268 0.000836088986164 0.000827034218027
0.338724 0.440521612791 0.000871888938799 0.000179186014998 0.000153217554 0.00077580339 0.000831457722 0.45703819019 0.000662504572942 0.00117160337149 0.0012626907183 0.001198023746 0.0012579612 0.963861712755 0.00169964820898 0.00289753628476 0.00268472795106 0.000836023351991 0.000826922487173
0.339889 0.439519661227 0.000871247604395 0.000178712931912 0.000154323998 0.000774608775 0.000830089249 0.456069363352 0.000660739278225 0.00116820489359 0.001258523157 0.001196080444 0.001255863234 0.9637123134 0.00170132760869 0.00289801813853 0.00268586573681 0.000835950589536 0.000826803516053
0.341056 0.43851941402 0.000870605870304 0.000178254390965 0.00015542389 0.000773413928 0.000828720964 0.455102203693 0.000658977163381 0.00116481451763 0.00125437284572 0.001194135116 0.001253763668 0.963562493131 0.00170300989149 0.00289850721381 0.0026870021043 0.000835870850883 0.000826677423039
0.342225 0.43752087315 0.000869963740202 0.000177810292005 0.000156517244 0.000772218864 0.000827352885 0.454136712232 0.000657218232007 0.00116143239228 0.00125023992548 0.001192187858 0.001251662595 0.963412253107 0.00170469505739 0.00289900389149 0.00268813736836 0.000835784259343 0.000826544342624
0.343396 0.436524040554 0.000869321217768 0.000177380535736 0.000157604071 0.000771023598 0.000825985025 0.453172889954 0.000655462487622 0.0011580586624 0.00124612453661 0.001190238763 0.001249560111 0.963261594484 0.00170638310637 0.00289950856325 0.00268927183128 0.000835690956819 0.00082640440417
0.344569 0.435528918129 0.00086867830668 0.000176965016748 0.000158684385 0.000769828146 0.000824617401 0.452210737808 0.000653709933674 0.00115469347104 0.00124202681852 0.001188287924 0.001247456312 0.963110518428 0.00170807403844 0.00290002161565 0.0026904058017 0.000835591077652 0.000826257736043
0.345744 0.434535507731 0.000868028610086 0.000176563628175 0.000159758197 0.000768632523 0.000823250028 0.451250256708 0.000651961905064 0.00115133696298 0.00123794690559 0.001186335433 0.00124535129 0.962959026109 0.00170971997218 0.00290054343265 0.00269153958644 0.000835484753289 0.000826104467881
0.346921 0.433543811177 0.000867374843926 0.000176176261026 0.000160825523 0.000767436744 0.000821882922 0.450291447536 0.00065021784084 0.0011479892766 0.00123388493524 0.001184381379 0.00124324514 0.962807118699 0.00171134092253 0.00290107440457 0.00269267349338 0.000835372120584 0.000825944724111
0.3481 0.432553830243 0.000866720727957 0.000175802799949 0.000161886374 0.000766240823 0.000820516098 0.449334311135 0.000648476971135 0.00114465055459 0.00122984103524 0.001182425856 0.001241137954 0.962654797383 0.00171296462725 0.0029016149045 0.00269380783144 0.000835253313447 0.000825778643238
0.349281 0.431565566664 0.000866066265838 0.000175443132115 0.000162940764 0.000765044775 0.000819149569 0.448378848317 0.000646739299088 0.00114132093395 0.00122581533626 0.001180468951 0.001239029823 0.962502063342 0.00171459108635 0.0029021653249 0.00269494290526 0.000835128469295 0.000825606347799
0.350464 0.430579022139 0.000865411461227 0.000175097137205 0.000163988709 0.000763848615 0.000817783352 0.447425059859 0.000645004827773 0.00113800055211 0.00122180796645 0.001178510756 0.001236920839 0.962348917771 0.00171622029983 0.00290272604123 0.00269607902827 0.000834997720017 0.000825427972209
0.351649 0.429594198322 0.000864756317765 0.000174764697961 0.000165030218 0.000762652359 0.00081641746 0.446472946503 0.000643273560185 0.00113468954602 0.00121781904606 0.001176551359 0.001234811092 0.962195361862 0.00171785226768 0.00290329743131 0.00269721649778 0.000834861203331 0.000825243641256
0.352836 0.428611096834 0.000864100839105 0.000174445686986 0.000166065308 0.000761456019 0.00081505191 0.445522508961 0.000641545499241 0.00113138804714 0.00121384870357 0.001174590846 0.001232700672 0.962041396816 0.00171948698991 0.00290387987691 0.00269835562332 0.000834719049207 0.000825053485534
0.354025 0.427629719253 0.000863445028876 0.000174139979253 0.000167093993 0.000760259611 0.000813686715 0.444573747909 0.000639820647792 0.00112809618903 0.00120989705473 0.001172629305 0.001230589668 0.961887023839 0.00172112446652 0.00290447375154 0.00269949671257 0.000834571395637 0.00082485763216
0.355216 0.426650067119 0.000862786930264 0.000173847449123 0.000168116285 0.000759063149 0.00081232189 0.443626663988 0.000638100017788 0.00112481410638 0.00120596421658 0.001170666825 0.001228478167 0.961732244143 0.00172275157864 0.00290507942818 0.00270064007136 0.000834418372998 0.000824656216082
0.356409 0.425672141934 0.000862119668498 0.000173567963689 0.0001691322 0.000757866648 0.000810957448 0.442681257812 0.000636387152644 0.00112154192457 0.00120205030808 0.001168703488 0.001226366258 0.961577058938 0.00172432210658 0.00290569729137 0.00270178600135 0.000834260121691 0.000824449356017
0.357604 0.424695945162 0.000861452116319 0.0001733013913 0.000170141751 0.000756670121 0.000809593405 0.441737529956 0.00063467748954 0.00111827977642 0.00119815543822 0.001166739383 0.001224254026 0.961421469451 0.00172589526742 0.00290632769882 0.00270293481284 0.000834096767873 0.000824237191516
0.358801 0.423721478228 0.000860784277341 0.000173047596341 0.000171144953 0.000755473582 0.000808229773 0.440795480968 0.000632971031035 0.00111502778666 0.00119427972197 0.001164774592 0.001222141558 0.9612654769 0.00172747106117 0.00290697103252 0.00270408680659 0.000833928452262 0.000824019845853
0.36 0.422748742521 0.000860116155175 0.000172806441492 0.000172141821 0.000754277045 0.000806866569 0.439855111359 0.00063126777962 0.00111178608453 0.00119042326276 0.001162809202 0.001220028938 0.961109082522 0.00172904948783 0.00290762764867 0.00270524229486 0.0008337552989 0.000823797454354
0.361201 0.421777739389 0.000859447753426 0.000172577789719 0.000173132368 0.000753080526 0.000805503804 0.438916421614 0.000629567737721 0.00110855479065 0.00118658617159 0.001160843292 0.001217916254 0.96095228754 0.00173063054738 0.00290829793169 0.0027064015701 0.000833577455362 0.000823570131487
0.362404 0.420808470147 0.000858779075694 0.000172361495608 0.000174116611 0.000751884035 0.000804141493 0.43797941218 0.000627870907694 0.00110533403104 0.00118276854945 0.001158876948 0.001215803585 0.960795093204 0.00173221423985 0.00290898223082 0.00270756494739 0.000833395041631 0.000823338021797
0.363609 0.419840936069 0.000858110125566 0.000172157421038 0.000175094563 0.000750687588 0.00080277965 0.437044083477 0.000626177291823 0.00110212392741 0.00117897049838 0.001156910251 0.001213691016 0.96063750075 0.00173380056522 0.00290968092108 0.00270873272548 0.00083320819423 0.000823101246404
0.364816 0.418875138394 0.000857440906629 0.000171965418276 0.00017606624 0.000749491199 0.000801418288 0.436110435893 0.000624486892325 0.0010989245983 0.00117519212025 0.001154943282 0.001211578631 0.960479511425 0.00173538952349 0.00291039436266 0.00270990520555 0.000833017050992 0.000822859932104
0.366025 0.417911078323 0.000856761771693 0.000171785343518 0.000177031655 0.000748294881 0.00080005742 0.435178469783 0.000622806976671 0.00109573616629 0.00117143351034 0.001152976122 0.001209466509 0.960321126483 0.00173692222264 0.00291112292087 0.00271108269313 0.000832821739892 0.000822614209118
0.367236 0.416948757023 0.000856080671145 0.000171617047074 0.000177990825 0.000747098647 0.000798697061 0.434248185474 0.000621131564393 0.00109255874655 0.00116769476367 0.00115100885 0.001207354732 0.960162347179 0.00173844686793 0.00291186694805 0.00271226548888 0.000832622392067 0.000822364204408
0.368449 0.415988175623 0.000855399344878 0.000171460379285 0.000178943766 0.000745902509 0.000797337224 0.433319583261 0.000619459350363 0.0010893924562 0.0011639759736 0.001149041547 0.00120524338 0.960003174776 0.00173997403122 0.00291262680527 0.00271345389806 0.000832419139981 0.000822110052773
0.369664 0.415029335214 0.000854717796438 0.000171315191319 0.000179890492 0.000744706483 0.00079597792 0.432392663409 0.000617790336524 0.00108623740986 0.00116027723156 0.00114707429 0.001203132532 0.959843610532 0.00174150371251 0.0029134028552 0.00271464821778 0.000832212119653 0.00082185187211
0.370881 0.414072236855 0.000854036029375 0.000171463393212 0.000180831018 0.00074351058 0.000794619165 0.431467426153 0.000616124524764 0.00108309372256 0.00115659862513 0.001145107157 0.001201022268 0.959683655721 0.00174303591179 0.00291419544465 0.0027158487512 0.00083200145892 0.000821589795151
0.3721 0.413116881567 0.000853354047232 0.000172935814479 0.000181765361 0.000742314814 0.00079326097 0.430543871697 0.000614461916897 0.00107996150826 0.00115294023938 0.001143140228 0.001198912664 0.959523311617 0.00174457062906 0.00291500492817 0.00271705580459 0.000831787289421 0.000821323953278
0.373321 0.412163270335 0.000852671853532 0.000174399918578 0.000182693535 0.000741119198 0.000791903347 0.429622000219 0.000612802514684 0.00107684087327 0.00114930216131 0.001141173576 0.001196803799 0.959362579488 0.00174610786432 0.0029158316635 0.00271826966415 0.000831569748294 0.000821054465727
0.374544 0.411211404111 0.000851989451807 0.000175855702775 0.000183615557 0.000739923745 0.000790546312 0.428701811863 0.000611146319809 0.00107373193226 0.00114568447057 0.001139207279 0.001194695748 0.959201460624 0.00174764761758 0.00291667599797 0.00271949064367 0.000831348955574 0.00082078146398
0.375769 0.410261283811 0.0008512994052 0.000177303161651 0.000184531442 0.000738728466 0.000789189875 0.427783306747 0.000609500346135 0.00107063479146 0.0011420872478 0.001137241412 0.001192588588 0.959039956306 0.00174914799937 0.00291753827371 0.00272071903468 0.00083112505086 0.000820505078584
0.376996 0.409312910316 0.000850604769836 0.000178742296741 0.000185441207 0.000737533376 0.00078783405 0.426866484959 0.000607861718255 0.0010675495581 0.00113851057039 0.00113527605 0.001190482393 0.958878067823 0.00175062595067 0.00291841884387 0.00272195513923 0.0008308981588 0.000820225431882
0.378225 0.408366284471 0.000849909971159 0.000180173109824 0.000186344867 0.000736338487 0.000786478848 0.425951346559 0.000606226270176 0.00106447633854 0.00113495451543 0.001133311266 0.001188377239 0.958715796463 0.00175210631102 0.00291931805863 0.0027231992532 0.000830668416674 0.000819942649796
0.379456 0.40742140709 0.000849215012649 0.000181595598986 0.000187242438 0.00073514381 0.000785124283 0.425037891577 0.000604594003331 0.00106141523737 0.00113141915305 0.001131347134 0.001186273198 0.958553143529 0.00175358908042 0.00292023624808 0.00272445167497 0.000830435946837 0.00081965686396
0.380689 0.40647827895 0.000848519897785 0.000183009769111 0.000188133936 0.00073394936 0.000783770366 0.424126120017 0.000602964919104 0.00105836635666 0.00112790455845 0.001129383727 0.001184170343 0.958390110314 0.00175507425887 0.00292117376814 0.00272571269777 0.000830200882009 0.000819368195446
0.381924 0.405536900796 0.000847824630037 0.000184415621568 0.000189019379 0.000732755147 0.000782417111 0.423216031852 0.000601339018816 0.00105532980056 0.00112441079727 0.001127421117 0.001182068747 0.958226698127 0.00175656184637 0.00292213094742 0.00272698262758 0.000829963348968 0.000819076775923
0.383161 0.404597273338 0.000847129212861 0.000185813162175 0.000189898781 0.000731561185 0.000781064528 0.422307627031 0.000599716303715 0.00105230566683 0.00112093794006 0.001125459374 0.001179968482 0.95806290827 0.00175805184291 0.00292310813188 0.00272826174886 0.000829723482746 0.000818782724179
0.3844 0.403659397253 0.000846433649707 0.0001872023957 0.00019077216 0.000730367484 0.000779712629 0.421400905472 0.000598096774995 0.00104929405756 0.00111748604983 0.00112349857 0.001177869618 0.957898742056 0.00175954424851 0.00292410565584 0.00272955036562 0.000829481410223 0.000818486174045
0.385641 0.402723273185 0.000845731628365 0.000188583327103 0.000191639532 0.000729174058 0.000778361428 0.420495867066 0.000596487362492 0.00104629506915 0.0011140551875 0.001121538776 0.001175772224 0.957734200802 0.00176100589684 0.00292512384522 0.00273084876899 0.000829237252292 0.000818187248726
0.386884 0.401788901743 0.000845023578578 0.000189955966832 0.000192500912 0.00072798092 0.000777010935 0.41959251168 0.000594887599589 0.0010433087975 0.00111064541919 0.001119580059 0.001173676372 0.957569285816 0.00176243880583 0.00292616305299 0.00273215724591 0.000828991147254 0.000817886065712
0.388129 0.400856283508 0.000844315428859 0.000191320318275 0.000193356321 0.000726788079 0.000775661163 0.41869083915 0.000593290987074 0.00104033534104 0.00110725679968 0.00111762249 0.001171582128 0.957403998429 0.00176387402039 0.00292722359088 0.00273347610865 0.000828743213675 0.000817582762196
0.389376 0.399925419022 0.000843607182615 0.000192676393282 0.00019420577 0.000725595549 0.000774312122 0.417790849288 0.000591697525927 0.00103737479046 0.00110388938806 0.001115666135 0.001169489563 0.957238339958 0.00176531154051 0.00292830580082 0.0027348056269 0.000828493589747 0.000817277453106
0.390625 0.3989963088 0.000842898843232 0.000194024199111 0.000195049281 0.00072440334 0.000772963825 0.416892541877 0.000590107217049 0.00103442724127 0.00110054323612 0.001113711064 0.001167398741 0.957072311737 0.0017667513662 0.00292941000102 0.00273614611178 0.000828242391523 0.000816970273116
0.391876 0.398068953321 0.000842190414097 0.000195363746927 0.000195886867 0.000723211465 0.000771616282 0.415995916677 0.000588520061303 0.00103149278325 0.00109721840001 0.001111757342 0.001165309731 0.956905915089 0.00176819349745 0.0029305365262 0.00273749784124 0.000827989754741 0.000816661339316
0.393129 0.397143353034 0.000841481898592 0.000196695047664 0.000196718546 0.000722019936 0.000770269506 0.415100973419 0.000586936059474 0.00102857150799 0.00109391492871 0.001109805036 0.001163222599 0.956739151351 0.00176963793427 0.00293168569663 0.00273886111121 0.000827735802113 0.000816350776809
0.394384 0.396219508357 0.000840773300077 0.000198018109551 0.000197544337 0.000720828763 0.000768923508 0.41420771181 0.000585355212304 0.0010256635033 0.00109063287244 0.00110785421 0.001161137409 0.956572021862 0.00177108467665 0.00293285783357 0.00274023621411 0.000827480657557 0.00081603870964
0.395641 0.395297419673 0.000840058237785 0.000199332949055 0.000198364254 0.000719637959 0.000767578297 0.41331613153 0.000583785342646 0.00102276885763 0.00108737227634 0.001105904931 0.001159054226 0.956404527957 0.00177250217542 0.00293405326165 0.00274162343279 0.000827224453173 0.000815725262549
0.3969 0.394377087337 0.000839336987158 0.000200639575128 0.000199178315 0.000718447535 0.000766233887 0.412426232233 0.000582226117739 0.00101988765905 0.0010841331862 0.001103957263 0.001156973114 0.956236670984 0.00177389156261 0.00293527229356 0.00274302306124 0.000826967307691 0.000815410559241
0.398161 0.393458511672 0.000838615700627 0.000201938001743 0.000199986539 0.000717257501 0.000764890288 0.41153801355 0.000580670003953 0.0010170199908 0.00108091564474 0.001102011269 0.001154894135 0.956068452287 0.00177528315693 0.00293651525065 0.00274443538767 0.000826709345863 0.00081509472452
0.399424 0.392541692969 0.0008378943815 0.000203228242663 0.000200788941 0.000716067869 0.00076354751 0.410651475085 0.000579117001826 0.00101416593686 0.00107771969241 0.001100067011 0.001152817354 0.955899873214 0.00177667695838 0.00293778244451 0.0027458606929 0.000826450700481 0.000814777877053
0.400689 0.39162663149 0.000837173033073 0.000204510309419 0.000201585541 0.00071487865 0.000762205565 0.409766616419 0.00057756711184 0.00101132558072 0.00107454537046 0.001098124553 0.001150742831 0.955730935117 0.00177807296695 0.00293907418962 0.00274729927132 0.00082619148881 0.000814460143556
0.401956 0.390713327464 0.00083645165864 0.000205784220605 0.000202376353 0.000713689856 0.000760864463 0.408883437105 0.000576020334419 0.0010084990056 0.0010713927133 0.001096183956 0.001148670627 0.955561639352 0.00177947118266 0.00294039079885 0.00274875140429 0.000825931836328 0.000814141642365
0.403225 0.389801781091 0.000835730261481 0.000207049990814 0.000203161396 0.000712501497 0.000759524215 0.408001936675 0.000574476669933 0.00100568628937 0.00106826175684 0.001094245282 0.001146600803 0.955391987273 0.00178087160549 0.00294173258334 0.00275021737441 0.000825671867045 0.000813822499983
0.404496 0.388891992543 0.000835008844867 0.000208307631075 0.000203940689 0.000711313584 0.000758184832 0.407122114636 0.000572936118708 0.00100288751001 0.00106515253756 0.001092308589 0.00114453342 0.955221980242 0.00178227423545 0.00294309984639 0.00275169746783 0.000825411705991 0.000813502832155
0.405769 0.387983961957 0.000834279718748 0.000209557162927 0.000204714246 0.000710126129 0.000756846322 0.406243970468 0.000571408941642 0.00100010275068 0.00106206508125 0.001090373941 0.001142468534 0.955051619622 0.00178364302939 0.00294449289516 0.00275319196888 0.000825151474797 0.000813182767159
0.407044 0.387077689446 0.000833545564164 0.00021079859814 0.000205482089 0.00070893914 0.000755508699 0.405367503632 0.000569891567566 0.000997332082828 0.00105899942225 0.001088441393 0.001140406207 0.954880906777 0.00178499031416 0.00294591203246 0.00275470116092 0.000824891295408 0.000812862423014
0.408321 0.386173175089 0.00083281143802 0.000212031956402 0.000206244231 0.00070775263 0.000754171971 0.404492713562 0.000568377256502 0.000994575584376 0.00105595558714 0.001086511005 0.001138346495 0.954709843073 0.00178633971231 0.00294735756451 0.00275622531853 0.000824631291395 0.000812541918124
0.4096 0.385270418939 0.000832077343522 0.000213257251925 0.000207000694 0.000706566609 0.00075283615 0.403619599669 0.00056686600859 0.00099183332818 0.00105293360179 0.001084582836 0.001136289455 0.954538429885 0.00178769122386 0.00294882978545 0.00275776473053 0.000824371579767 0.000812221376912
0.410881 0.384369421017 0.000831343283864 0.000214474504247 0.000207751492 0.000705381087 0.000751501244 0.402748161342 0.000565357823913 0.000989105387515 0.00104993349065 0.001082656942 0.001134235145 0.954366668581 0.00178904484879 0.00295032899986 0.00275931966737 0.000824112290764 0.00081190091768
0.412164 0.383470181317 0.000830609262236 0.000215683730856 0.000208496646 0.000704196075 0.000750167265 0.401878397944 0.000563852702513 0.000986391837686 0.001046955274 0.001080733382 0.001132183617 0.954194560541 0.00179040058711 0.00295185549475 0.00276089042408 0.000823853531416 0.00081158066433
0.413449 0.382572699803 0.000829875281811 0.00021688494947 0.000209236171 0.000703011584 0.000748834221 0.40101030882 0.000562350644376 0.00098369274321 0.00104399897613 0.001078812208 0.001130134931 0.954022107134 0.00179175843882 0.00295340957605 0.00276247725721 0.000823595438643 0.000811260725096
0.414736 0.381676976413 0.000829141345745 0.000218078177938 0.000209970087 0.000701827622 0.000747502123 0.400143893287 0.000560851649436 0.000981008179181 0.00104106461147 0.00107689348 0.001128089138 0.953849309751 0.00179311840391 0.00295499152256 0.00276408046337 0.000823338121456 0.000810941235611
0.416025 0.380783011053 0.000828397208518 0.000219263437766 0.000210698411 0.000700644202 0.000746170981 0.399279150644 0.000559370339093 0.00097833820965 0.00103815220119 0.00107497725 0.001126046294 0.953676169765 0.00179443470077 0.00295660164071 0.00276570030553 0.000823081704146 0.000810622300989
0.417316 0.379890803604 0.0008276505153 0.000220440744113 0.000211421161 0.000699461332 0.000744840805 0.398416080165 0.000557895810501 0.000975682904454 0.00103526175834 0.001073063573 0.001124006451 0.953502688563 0.00179574123012 0.00295824020616 0.00276733706633 0.000822826302409 0.000810304046877
0.418609 0.379000353917 0.000826903914907 0.000221610119808 0.000212138354 0.000698279024 0.000743511603 0.397554681103 0.000556424288925 0.000973042327769 0.00103239329858 0.001071152502 0.001121969662 0.95332886753 0.00179704978353 0.00295990751801 0.00276899101304 0.000822572040263 0.000809986585072
0.419904 0.378111661818 0.000826157410436 0.000222771581519 0.000212850011 0.000697097286 0.000742183387 0.396694952688 0.000554955774146 0.000970416544855 0.00102954683127 0.001069244092 0.001119935979 0.953154708059 0.00179836036099 0.00296160384661 0.00277066242833 0.000822319030194 0.00080967004311
0.421201 0.377224727101 0.000825411004961 0.000223925151536 0.000213556146 0.00069591613 0.000740856163 0.395836894129 0.000553490265897 0.000967805620951 0.00102672236594 0.001067338394 0.001117905452 0.952980211536 0.00179967296252 0.00296332948047 0.00277235157773 0.000822067395877 0.000809354529815
0.4225 0.376339549538 0.000824664701556 0.000225070848383 0.000214256782 0.000694735563 0.000739529945 0.394980504615 0.000552027763863 0.000965209615373 0.00102391991501 0.001065435459 0.001115878134 0.952805379356 0.0018009875881 0.00296508470509 0.00277405873912 0.000821817248919 0.000809040167492
0.423801 0.37545612887 0.00082391850328 0.000226208693395 0.000214951933 0.000693555597 0.000738204739 0.39412578331 0.000550568267678 0.000962628593554 0.0010211394812 0.001063535341 0.001113854072 0.952630212915 0.00180230423774 0.00296686979278 0.00277578418124 0.000821568707576 0.000808727073977
0.425104 0.374574464813 0.000823171376036 0.00022733870552 0.00021564162 0.000692376241 0.000736880556 0.393272729361 0.000549113340807 0.000960062611427 0.0010183810724 0.001061638088 0.001111833319 0.952454713607 0.00180361848428 0.00296868502239 0.00277752817182 0.000821321892819 0.000808415361113
0.426409 0.373694557054 0.000822412415336 0.000228460908702 0.000216325858 0.000691197505 0.000735557403 0.392421341892 0.000547679430002 0.000957511729758 0.00101564469122 0.001059743751 0.001109815921 0.952278882826 0.00180488362966 0.00297053067392 0.00277929097536 0.000821076919713 0.000808105146311
0.427716 0.372816405257 0.00082165360864 0.000229575322282 0.000217004668 0.000690019399 0.000734235291 0.391571620005 0.00054624846371 0.000954976006545 0.00101293033978 0.001057852379 0.001107801927 0.95210272198 0.00180615071397 0.0029724070163 0.00278107286701 0.000820833901306 0.00080779654307
0.429025 0.371940009057 0.000820894958931 0.000230681966183 0.000217678068 0.000688841931 0.000732914228 0.390723562784 0.000544820441442 0.000952455497282 0.00101023801808 0.001055964022 0.001105791385 0.951926232467 0.00180741973719 0.00297431431811 0.00278287411005 0.000820592956706 0.000807489673241
0.430336 0.371065368064 0.000820136469173 0.000231780864311 0.000218346076 0.000687665111 0.000731594224 0.389877169291 0.000543395362647 0.000949950259129 0.00100756772465 0.001054078727 0.001103784341 0.951749415691 0.00180869069934 0.0029762528529 0.00278469497332 0.000820354195894 0.00080718464721
0.431649 0.370192481861 0.000819378142325 0.000232872037941 0.00021900871 0.000686488949 0.000730275288 0.389032438568 0.000541973226753 0.000947460344185 0.00100491945818 0.001052196543 0.001101780842 0.951572273057 0.0018099636004 0.00297822288993 0.00278653571516 0.000820117734694 0.000806881581059
0.432964 0.369321350007 0.000818619981333 0.00023395550612 0.000219665989 0.000685313454 0.000728957427 0.388189369636 0.000540554033117 0.000944985810045 0.00100229321115 0.001050317516 0.001099780932 0.951394805977 0.00181123844039 0.00298022468133 0.00278839661092 0.000819883687596 0.000806580587005
0.434281 0.368451972033 0.00081786198913 0.000235031296052 0.000220317931 0.000684138635 0.000727640651 0.3873479615 0.000539137781081 0.000942526703527 0.00099968898157 0.001048441692 0.001097784658 0.951217015848 0.00181251521929 0.00298225851188 0.00279027790902 0.000819652169522 0.000806281778054
0.4356 0.367584347447 0.000817098236838 0.000236099425896 0.000220964554 0.000682964501 0.000726324969 0.386508213139 0.000537733843836 0.000940083081377 0.000997106758085 0.00104656912 0.001095792063 0.951038904094 0.00181376960124 0.00298432462314 0.00279217988434 0.000819423289028 0.000805985275482
0.436921 0.366718475731 0.000816327574848 0.000237159918159 0.000221605877 0.000681791061 0.000725010389 0.385670123519 0.000536344041936 0.000937654988621 0.000994546534887 0.001044699842 0.001093803193 0.950860472118 0.0018149966785 0.00298642328254 0.00279410278686 0.000819197165423 0.000805691184211
0.438244 0.365854356341 0.000815557130686 0.000238212798903 0.000222241919 0.000680618325 0.000723696919 0.384833691583 0.000534957115651 0.000935242475102 0.000992008300308 0.001042833903 0.001091818089 0.950681721333 0.00181622561357 0.00298855475391 0.00279604687972 0.000818973906526 0.000805399614752
0.439569 0.364991988709 0.000814786907192 0.000239258087514 0.000222872698 0.000679446302 0.000722384568 0.383998916254 0.000533573064202 0.00093284559137 0.000989492040633 0.00104097135 0.001089836794 0.950502653157 0.00181745640643 0.00299071927851 0.00279801242609 0.000818753623308 0.000805110685973
0.440896 0.364131372244 0.000814016907206 0.000240295807337 0.000223498233 0.000678274998 0.000721073345 0.38316579644 0.000532191886763 0.000930464381636 0.000986997746416 0.001039112223 0.001087859351 0.950323269006 0.00181868905709 0.0029929171238 0.0027999996795 0.000818536427524 0.000804824508102
0.442225 0.363272506327 0.000813247133554 0.000241325982413 0.000224118541 0.000677104425 0.000719763257 0.382334331026 0.000530813582467 0.000928098891761 0.000984525399867 0.001037256568 0.001085885801 0.950143570294 0.00181992356555 0.0029951485329 0.00280200889278 0.000818322432003 0.000804541191396
0.443556 0.362415390317 0.000812477589039 0.000242348636348 0.000224733642 0.000675934592 0.000718454312 0.38150451888 0.000529438150405 0.00092574916764 0.000982074983356 0.001035404427 0.001083916183 0.949963558442 0.00182115993182 0.00299741375595 0.00280404032715 0.000818111742764 0.000804260844829
0.444889 0.361560023551 0.000811708276465 0.000243363789828 0.000225343555 0.000674765504 0.000717146521 0.380676358854 0.000528065589636 0.00092341525077 0.00097964648451 0.00103355584 0.001081950541 0.94978323487 0.00182239815588 0.00299971304503 0.00280609423506 0.000817904471197 0.00080398358366
0.446224 0.360706405337 0.000810927239857 0.000244371469688 0.000225948298 0.000673597173 0.000715839888 0.379849849777 0.000526715578342 0.000921097184616 0.00097723987818 0.001031710851 0.001079988911 0.949602600998 0.00182359097076 0.00300204663968 0.00280817086894 0.000817700727895 0.000803709515585
0.447561 0.359854534963 0.000810145394488 0.00024537169788 0.000226547889 0.000672429607 0.000714534423 0.379024990464 0.000525370158044 0.00091879501041 0.00097485514889 0.001029869499 0.001078031334 0.949421658246 0.00182478127974 0.00300441479375 0.00281027047896 0.00081750062093 0.000803438747099
0.4489 0.359004411693 0.000809363830074 0.000246364497441 0.000227142347 0.000671262814 0.000713230135 0.378201779709 0.000524027538995 0.000916508768188 0.000972492270978 0.001028031825 0.001076077848 0.949240408042 0.00182597336929 0.00300681773553 0.00281239331736 0.000817304254255 0.000803171390484
0.450241 0.358156034768 0.000808582549326 0.00024734989212 0.000227731692 0.000670096802 0.00071192703 0.377380216291 0.000522687720157 0.000914238497682 0.000970151223675 0.001026197869 0.001074128491 0.949058851807 0.0018271672394 0.00300925571109 0.00281453963814 0.000817111740498 0.000802907556297
0.451584 0.357309403404 0.00080780155494 0.000248327907609 0.000228315942 0.00066893158 0.000710625117 0.376560298969 0.000521350700452 0.000911984236766 0.000967831980462 0.00102436767 0.0010721833 0.948876990969 0.00182836289008 0.00301172895945 0.0028167096872 0.000816923182574 0.000802647350733
0.452929 0.356464516796 0.000807020849598 0.000249298566025 0.000228895115 0.000667767155 0.000709324403 0.375742026487 0.000520016478778 0.00090974602079 0.000965534519143 0.001022541266 0.001070242313 0.94869482695 0.00182956032133 0.00301423771767 0.00281890370607 0.000816738691975 0.000802390883517
0.454276 0.355621374115 0.000806240435971 0.000250261893256 0.00022946923 0.000666603537 0.000708024895 0.374925397569 0.00051868505398 0.000907523888003 0.000963258808595 0.001020718696 0.001068305565 0.948512361181 0.00183075953315 0.0030167822158 0.00282112194715 0.000816558373374 0.000802138259708
0.455625 0.35477997451 0.000805454284806 0.000251217912042 0.000230038305 0.000665440733 0.000706726602 0.374110410924 0.000517366716722 0.00090531787318 0.000961004822328 0.001018899996 0.001066373091 0.948329595089 0.00183193757544 0.00301936268666 0.00282336465239 0.000816382326791 0.0008018895855
0.456976 0.353940317107 0.000804661468125 0.000252166647233 0.00023060236 0.000664278753 0.00070542953 0.373297065244 0.000516063053648 0.000903128008254 0.000958772531915 0.001017085205 0.001064444929 0.948146530098 0.00183309073946 0.00302197936462 0.00282563206506 0.000816210668627 0.000801644967403
0.458329 0.353102401012 0.000803868992075 0.000253108123148 0.000231161414 0.000663117602 0.000704133689 0.372485359202 0.000514762113856 0.000900954329958 0.000956561903785 0.001015274359 0.00106252111 0.947963167649 0.00183424561061 0.00302463247018 0.00282792443744 0.000816043487489 0.000801404518479
0.459684 0.352266225305 0.000803076859231 0.000254042364809 0.000231715484 0.00066195729 0.000702839083 0.371675291458 0.000513463896126 0.000898796865827 0.000954372909072 0.001013467492 0.001060601671 0.94777950916 0.00183540218889 0.00302732223887 0.00283024199592 0.000815880904042 0.000801168334024
0.461041 0.351431789048 0.000802285072158 0.000254969395298 0.000232264591 0.000660797824 0.000701545722 0.370866860652 0.000512168399211 0.000896655648512 0.000952205511871 0.001011664642 0.001058686643 0.947595556071 0.00183656047429 0.00303004888402 0.00283258499045 0.000815723008252 0.000800936528288
0.4624 0.35059909128 0.0008014936334 0.000255889239012 0.000232808753 0.000659639212 0.000700253613 0.370060065409 0.000510875621821 0.000894530710328 0.000950059677832 0.001009865843 0.00105677606 0.947411309817 0.00183772046682 0.00303281262847 0.00283495366466 0.000815569906486 0.000800709203393
0.463761 0.349768131016 0.000800702545497 0.000256801923402 0.000233347988 0.000658481462 0.000698962761 0.36925490434 0.000509585562633 0.000892422076331 0.000947935373513 0.001008071129 0.001054869955 0.947226771818 0.00183888216648 0.00303561370423 0.00283734824508 0.000815421708648 0.000800486462116
0.465124 0.348938907253 0.000799910631681 0.000257707471782 0.000233882315 0.000657324583 0.000697673174 0.368451376037 0.000508300299539 0.000890329776977 0.000945832559401 0.001006280533 0.001052968358 0.947041943515 0.00184004125175 0.00303845231854 0.0028397689745 0.000815278509542 0.000800268402715
0.466489 0.348111418966 0.000799107304226 0.000258605907988 0.000234411753 0.000656168581 0.00069638486 0.367649479078 0.000507038503253 0.000888253837014 0.000943751200138 0.00100449409 0.001051071302 0.946856826342 0.0018411587942 0.00304132869299 0.00284221608431 0.000815140412321 0.000800055137347
0.467856 0.347285665109 0.000798304376306 0.000259497257668 0.000234936322 0.000655013462 0.000695097827 0.366849212024 0.000505779348436 0.000886194284367 0.000941691254603 0.001002711833 0.001049178817 0.946671421735 0.00184227797408 0.00304424303699 0.00284468981813 0.000815007513066 0.000799846773809
0.469225 0.346461644613 0.000797501850352 0.000260381546368 0.000235456038 0.000653859238 0.000693812078 0.366050573422 0.000504522833721 0.000884151142214 0.000939652683855 0.001000933793 0.001047290932 0.946485731122 0.00184339879138 0.00304719556798 0.00284719039539 0.000814879919552 0.000799643399095
0.470596 0.345639356392 0.000796699728793 0.0002612587983 0.000235970922 0.000652705913 0.000692527623 0.365253561803 0.0005032689577 0.000882124434997 0.000937635445859 0.000999160001 0.001045407679 0.946299755944 0.00184452124611 0.00305018649184 0.00284971805648 0.000814757728898 0.000799445122629
0.471969 0.344818799337 0.000795898014032 0.000262129038355 0.000236480993 0.000651553495 0.000691244468 0.364458175683 0.000502017718938 0.000880114185259 0.000935639500399 0.00099739049 0.001043529087 0.946113497635 0.00184564533826 0.00305321602337 0.00285227303071 0.000814641042011 0.000799252048779
0.473344 0.343999972319 0.000795096708462 0.000262992293846 0.000236986269 0.000650401992 0.00068996262 0.363664413562 0.000500769115969 0.000878120416482 0.000933664801021 0.000995625291 0.001041655182 0.94592695763 0.00184677106784 0.00305628436452 0.00285485554944 0.000814529949881 0.000799064277434
0.474721 0.34318287419 0.000794295814473 0.000263848587602 0.000237486768 0.000649251411 0.000688682084 0.362872273927 0.00049952314729 0.000876143148345 0.000931711305301 0.000993864432 0.001039785995 0.945740137366 0.00184789843484 0.00305939172136 0.00285746583531 0.000814424562666 0.000798881904081
0.4761 0.342367503781 0.000793485069937 0.000264697945646 0.00023798251 0.00064810176 0.000687402869 0.362081755248 0.0004982984721 0.000874182400517 0.000929778967473 0.000992107945 0.001037921551 0.945553038281 0.00184899113787 0.00306253829526 0.00286010411778 0.000814324964466 0.00079870503249
0.477481 0.341553859904 0.000792672173409 0.00026554039233 0.000238473514 0.000646953045 0.00068612498 0.361292855982 0.000497081097229 0.000872238193286 0.000927867740443 0.000990355859 0.001036061879 0.945365661814 0.00185007620497 0.0030657242849 0.00286277062592 0.000814231261485 0.000798533764798
0.478864 0.340741941351 0.000791859736693 0.000266375953008 0.000238959799 0.000645805273 0.000684848424 0.360505574573 0.000495866277124 0.000870310543445 0.000925977579729 0.000988608201 0.001034207005 0.945178009396 0.00185116284348 0.00306894989568 0.00286546558095 0.000814143547145 0.0007983681958
0.480249 0.339931746893 0.000791047762061 0.000267204655894 0.000239441382 0.000644658452 0.000683573207 0.359719909446 0.00049465401025 0.00086839946935 0.000924108432077 0.000986865002 0.001032356954 0.944990082469 0.00185225105342 0.00307221531773 0.00286818920373 0.000814061915639 0.000798208428622
0.481636 0.339123275285 0.000790236251782 0.000268026522696 0.000239918284 0.000643512588 0.000682299335 0.358935859018 0.00049344429505 0.000866504984595 0.00092226025296 0.000985126287 0.001030511754 0.944801882467 0.00185334083478 0.00307552075185 0.00287094171642 0.000813986469636 0.00079805455684
0.483025 0.33831652526 0.000789425208101 0.000268841580327 0.000240390522 0.00064236769 0.000681026816 0.358153421687 0.000492237129934 0.000864627106542 0.000920432989591 0.000983392084 0.001028671429 0.944613410829 0.00185443218756 0.0030788663863 0.00287372333859 0.000813917296296 0.000797906674175
0.484416 0.337511495534 0.000788614633263 0.000269649854345 0.000240858117 0.000641223762 0.000679755654 0.357372595839 0.000491032513289 0.000862765850951 0.000918626591046 0.000981662422 0.001026836001 0.944424668997 0.00185552511177 0.00308225241206 0.00287653430076 0.000813854489221 0.000797764891512
0.485809 0.336708184802 0.000787797119747 0.000270451371447 0.000241321084 0.000640080813 0.000678485856 0.356593379848 0.000489844311742 0.000860921227232 0.000916841005492 0.000979937325 0.001025005498 0.9442356584 0.00185659440343 0.00308567902497 0.00287937479878 0.000813798150066 0.000797629293252
0.487204 0.335906591743 0.000786974759276 0.00027124615385 0.000241779446 0.000638938849 0.000677217429 0.355815772072 0.000488668612846 0.000859093249807 0.000915076181836 0.000978216819 0.001023179942 0.944046380482 0.00185764700999 0.00308914640649 0.00288224506651 0.000813748365189 0.000797499978035
0.488601 0.335106715016 0.000786152915396 0.000272034229908 0.00024223322 0.000637797876 0.000675950378 0.355039770856 0.000487495380418 0.000857281930234 0.000913332063419 0.000976500931 0.001021359355 0.943856836681 0.00185870112566 0.00309265474225 0.00288514531353 0.00081370522709 0.000797377047753
0.49 0.334308553261 0.000785331590242 0.000272815625208 0.000242682423 0.000636657902 0.000674684708 0.354265374533 0.000486324612828 0.000855487280036 0.000911608596408 0.000974789684 0.00101954376 0.943667028429 0.00185975675044 0.00309620421924 0.00288807575176 0.000813668831488 0.000797260588673
0.491401 0.333512105102 0.000784510785929 0.000273590363503 0.000243127077 0.000635518933 0.000673420427 0.353492581423 0.000485156308419 0.00085370930628 0.000909905727457 0.000973083103 0.001017733181 0.943476957167 0.00186081388434 0.00309979501771 0.00289103659668 0.000813639268867 0.00079715069855
0.492804 0.332717369144 0.000783690504555 0.000274358471091 0.000243567199 0.000634380975 0.000672157541 0.352721389831 0.000483990465506 0.000851948019769 0.000908223398638 0.000971381213 0.001015927638 0.943286624334 0.00186187252736 0.00310342731588 0.00289402805916 0.000813616625207 0.000797047475751
0.494209 0.331924343972 0.000782870748208 0.000275119976023 0.000244002806 0.000633244036 0.000670896052 0.351951798051 0.000482827082383 0.000850203427452 0.000906561552666 0.000969684036 0.001014127152 0.94309603136 0.00186293267948 0.00310710129571 0.00289705034095 0.000813601001039 0.000796951005537
0.495616 0.331133028158 0.00078204598969 0.000275874900311 0.000244433921 0.000632108121 0.00066963597 0.351183804363 0.000481676801921 0.000848475536916 0.000904920132082 0.000967991597 0.001012331744 0.942905179693 0.00186397628809 0.003110817128 0.00290010366554 0.000813592474721 0.000796861390257
0.497025 0.330343420253 0.000781214684713 0.000276623270678 0.00024486056 0.000630973237 0.000668377299 0.350417407037 0.000480542599303 0.000846764353456 0.000903299078568 0.000966303917 0.001010541435 0.94271407076 0.00186499816599 0.00311457498866 0.00290318823072 0.000813591142151 0.000796778716424
0.498436 0.329555518791 0.000780383951945 0.000277365112956 0.000245282741 0.00062983939 0.000667120045 0.349652604328 0.000479410772249 0.000845069881361 0.000901698333102 0.000964621018 0.001008756244 0.942522706 0.00186602149439 0.00311837505124 0.00290630423674 0.000813597088684 0.000796703076621
0.499849 0.32876932229 0.00077955379337 0.000278100453162 0.000245700484 0.000628706586 0.000665864213 0.34888939448 0.000478281319052 0.000843392126474 0.000900117835669 0.000962942922 0.001006976192 0.942331086848 0.00186704627329 0.00312221748682 0.00290945189666 0.000813610408454 0.000796634563971
0.501264 0.32798482925 0.000778724210944 0.000278829317827 0.000246113808 0.000627574832 0.000664609808 0.348127775723 0.000477154237987 0.000841731092323 0.000898557523795 0.000961269651 0.001005201294 0.942139214743 0.00186807250269 0.00312610246204 0.00291263141412 0.000813631179858 0.000796573269298
0.502681 0.327202038155 0.00077789520662 0.000279551730228 0.000246522731 0.000626444134 0.000663356836 0.347367746279 0.000476029527298 0.000840086778966 0.000897017337985 0.000959601225 0.001003431573 0.941947091116 0.00186910018259 0.00313003014264 0.00291584298416 0.000813659500577 0.000796519281383
0.5041 0.326420947472 0.000777066782333 0.000280267717597 0.000246927272 0.000625314497 0.000662105304 0.346609304354 0.000474907185213 0.000838459189513 0.000895497216029 0.000957937665 0.001001667044 0.941754717405 0.001870129313 0.00313400069903 0.0029190868103 0.00081369544419 0.000796472695143
0.505521 0.32564155565 0.000776234363304 0.000280977306234 0.000247327449 0.00062418593 0.000660855214 0.345852448144 0.000473796267397 0.000836848326054 0.00089399709298 0.00095627899 0.000999907724 0.941562095042 0.00187114559472 0.0031380142865 0.0029223630937 0.000813739104594 0.000796433589062
0.506944 0.324863861124 0.000775394644489 0.000281680521401 0.00024772328 0.000623058435 0.000659606574 0.345097175835 0.000472703316649 0.000835254185305 0.00089251690922 0.00095462522 0.000998153634 0.941369225459 0.00187213857099 0.00314207107813 0.00292567202253 0.000813790569752 0.000796402064995
0.508369 0.324087862312 0.000774555552233 0.000282377386988 0.000248114786 0.000621932021 0.000658359389 0.344343485598 0.000471612648269 0.000833676768268 0.000891056596675 0.000952976375 0.000996404786 0.941176110096 0.00187313294287 0.00314617121846 0.00292901380456 0.000813849912187 0.000796378205165
0.509796 0.323313557615 0.000773717088362 0.000283067930791 0.000248501984 0.000620806692 0.000657113663 0.343591375595 0.000470524260502 0.000832116074323 0.000889616092518 0.000951332473 0.000994661198 0.940982750382 0.00187412871035 0.00315031487199 0.0029323886334 0.000813917224172 0.000796362101262
0.511225 0.322540945418 0.000772879254679 0.000283752178024 0.000248884892 0.000619682455 0.000655869401 0.342840843978 0.000469438151574 0.000830572097413 0.000888195331024 0.000949693531 0.000992922888 0.940789147744 0.00187512587345 0.0031545021964 0.00293579669139 0.000813992595567 0.000796353834028
0.512656 0.321770024092 0.00077204205298 0.000284430153583 0.00024926353 0.000618559315 0.000654626609 0.342091888886 0.00046835431968 0.00082904483486 0.000886794248734 0.000948059566 0.000991189869 0.940595303618 0.00187612443215 0.00315873334851 0.00293923817783 0.000814076100036 0.000796353490497
0.514089 0.32100079199 0.000771205485047 0.000285101884434 0.000249637916 0.000617437279 0.00065338529 0.341344508446 0.000467272762997 0.000827534283617 0.000885412774825 0.000946430599 0.000989462155 0.940401219435 0.00187712438646 0.00316300847105 0.00294271328466 0.000814167823179 0.000796361163315
0.515524 0.320233247452 0.000770365054109 0.000285767395387 0.000250008068 0.000616316351 0.000652145452 0.340598700777 0.000466202631934 0.000826040437686 0.000884050845235 0.000944806645 0.000987739763 0.940206896625 0.00187811233737 0.00316732772066 0.0029462221983 0.000814267844646 0.000796376937917
0.516961 0.3194673888 0.000769517461763 0.000286426712686 0.000250374004 0.000615196538 0.000650907098 0.339854463986 0.000465150638753 0.000824563290697 0.000882708390997 0.00094318772 0.000986022705 0.940012336613 0.00187907833789 0.00317169124444 0.00294976510356 0.000814376245359 0.000796400894148
0.5184 0.318703214344 0.000768670548965 0.000287079859789 0.000250735744 0.000614077845 0.000649670234 0.339111796169 0.000464100832729 0.000823102836195 0.000881385344742 0.00094157384 0.000984310996 0.939817540836 0.00188004568288 0.00317609918504 0.00295334219408 0.000814493106165 0.000796433118181
0.519841 0.317940722376 0.000767824317383 0.00028772686454 0.000251093306 0.000612960277 0.000648434863 0.338370695413 0.000463053212083 0.000821659065058 0.000880081638855 0.000939965022 0.000982604649 0.939622510714 0.00188101437234 0.00318055169529 0.00295695364832 0.000814618511609 0.000796473699378
0.521284 0.317179911174 0.00076697876866 0.00028836775326 0.000251446708 0.00061184384 0.000647200991 0.337631159793 0.000462007775005 0.000820231970653 0.000878797201985 0.00093836128 0.000980903676 0.939427247676 0.00188198440627 0.00318504891393 0.00296059965355 0.000814752535001 0.000796522716343
0.522729 0.316420779002 0.000766133904437 0.000289002549344 0.000251795968 0.000610728541 0.000645968622 0.336893187375 0.000460964519667 0.000818821540894 0.00087753196666 0.000936762629 0.00097920809 0.939231753148 0.00188295578466 0.00318959098476 0.00296428038458 0.000814895258752 0.000796580247892
0.524176 0.315663324109 0.000765289726335 0.000289631280074 0.000252141105 0.000609614382 0.000644737761 0.336156776214 0.000459923444229 0.00081742776954 0.000876285859503 0.000935169085 0.000977517903 0.939036028558 0.00188392850752 0.0031941780395 0.00296799603383 0.000815046759917 0.000796646390856
0.525625 0.314907544729 0.000764440997208 0.000290253971072 0.000252482137 0.000608501372 0.000643508412 0.335421924357 0.000458895503378 0.000816050641154 0.00087505881469 0.00093358066 0.000975833127 0.938840075325 0.0018848877769 0.00319881023143 0.00297174676767 0.000815207118895 0.000796721210622
0.527076 0.314153439083 0.000763586074669 0.000290870646078 0.000252819083 0.000607389513 0.000642280581 0.334688629839 0.000457884133528 0.000814690145566 0.000873850758565 0.000931997368 0.000974153773 0.938643894877 0.00188582883376 0.00320348768242 0.00297553277111 0.000815376407716 0.000796804799335
0.528529 0.313401005376 0.000762731883233 0.0002914813328 0.000253151961 0.000606278812 0.00064105427 0.333956890686 0.000456874853846 0.000813346271154 0.000872661618157 0.000930419224 0.000972479851 0.938447488633 0.00188677118773 0.00320821052969 0.00297935422076 0.00081555470791 0.000796897237493
0.529984 0.312650241801 0.000761878424405 0.000292086054251 0.000253480789 0.000605169274 0.000639829486 0.333226704916 0.000455867662545 0.000812019002858 0.000871491326119 0.000928846239 0.000970811374 0.938250858015 0.00188771483882 0.00321297891183 0.00298321128795 0.000815742094856 0.000796998600758
0.531441 0.311901146536 0.000761025699671 0.000292684837048 0.000253805587 0.000604060904 0.000638606233 0.332498070535 0.000454862557808 0.00081070832732 0.000870339805819 0.000927278426 0.000969148349 0.938054004446 0.00188865978703 0.00321779294816 0.00298710415313 0.000815938636359 0.000797108970791
0.5329 0.311153717744 0.000760173710516 0.000293277708196 0.00025412637 0.000602953707 0.000637384513 0.331770985541 0.000453859537808 0.000809414229437 0.000869206987172 0.000925715798 0.000967490786 0.937856929341 0.00188960603235 0.00322265278191 0.00299103297787 0.000816144415052 0.00079722842964
0.534361 0.310407953577 0.000759322458396 0.000293864691673 0.000254443158 0.000601847688 0.000636164332 0.331045447923 0.0004528586007 0.000808136693551 0.000868092795753 0.000924158366 0.000965838696 0.937659634121 0.00189055357478 0.00322755852938 0.00299499793916 0.000816359504734 0.000797357054137
0.535824 0.309663852172 0.000758465208954 0.000294445813117 0.000254755969 0.000600742852 0.000634945695 0.330321455661 0.000451874232539 0.000806875701452 0.000866997159774 0.000922606141 0.000964192087 0.937462120201 0.00189148448622 0.00323251032398 0.00299899920097 0.000816583974017 0.000797494921466
0.537289 0.308921411653 0.0007576035035 0.000295021097046 0.000255064822 0.000599639204 0.000633728604 0.329599006725 0.000450903119368 0.000805631238501 0.000865920003576 0.000921059135 0.000962550968 0.937264389 0.00189240274827 0.00323750828069 0.00300303694112 0.000816817903799 0.000797642112022
0.538756 0.30818063013 0.000756742579194 0.000295590572222 0.000255369734 0.00059853675 0.000632513064 0.328878099077 0.000449933997815 0.000804403284053 0.000864861253689 0.000919517359 0.000960915346 0.937066441928 0.00189332226393 0.00324255253187 0.0030071113146 0.000817061360498 0.000797798700707
0.540225 0.307441505702 0.000755882437386 0.000296154259612 0.000255670723 0.000597435493 0.00063129908 0.328158730671 0.000448966866103 0.000803191820079 0.000863820836676 0.000917980821 0.00095928523 0.9368682804 0.00189424303318 0.00324764318965 0.00301122248968 0.000817314416541 0.000797964763352
0.541696 0.306704036453 0.000755023079404 0.000296712187243 0.000255967808 0.000596335438 0.000630086655 0.327440899451 0.000448001722438 0.000801996826103 0.000862798678832 0.000916449533 0.000957660627 0.936669905828 0.00189516505603 0.00325278038213 0.00301537062967 0.000817577145059 0.000798140381454
0.543169 0.305968220455 0.000754164506563 0.000297264379574 0.000256261006 0.000595236591 0.000628875793 0.326724603352 0.000447038565001 0.000800818283997 0.000861794701401 0.000914923504 0.000956041544 0.936471319625 0.00189608833248 0.00325796421482 0.0030195558992 0.000817849616449 0.000798325625289
0.544644 0.305234055768 0.000753306720169 0.000297810861982 0.000256550336 0.000594138956 0.000627666498 0.326009840303 0.000446077391965 0.000799656170562 0.000860808832922 0.000913402742 0.000954427988 0.936272523198 0.00189701286254 0.00326319481256 0.00302377845634 0.000818131901395 0.000798520568673
0.546121 0.304501540438 0.00075244079199 0.000298351660367 0.000256835816 0.000593042538 0.000626458774 0.325296608223 0.000445137960783 0.000798510463439 0.00085984099589 0.000911887257 0.000952819965 0.936073517955 0.00189791643094 0.00326847228662 0.00302803845931 0.000818424067995 0.000798725288422
0.5476 0.303770672501 0.000751572849804 0.00029888679796 0.000257117463 0.00059194734 0.000625252625 0.324584905023 0.000444206712847 0.000797381141653 0.000858891115011 0.000910377057 0.000951217481 0.935874305305 0.00189881415832 0.00327379674396 0.00303233606742 0.000818726184649 0.00079893986212
0.549081 0.303041449978 0.000750705737259 0.000299416301337 0.000257395296 0.000590853368 0.000624048055 0.323874728605 0.000443277356608 0.000796268181474 0.000857959112354 0.000908872152 0.000949620541 0.935674886655 0.00189971309968 0.00327916829617 0.00303667143786 0.000819038317124 0.000799164364216
0.550564 0.302313870879 0.000749839455538 0.000299940196704 0.000257669331 0.000589760627 0.000622845066 0.323166076866 0.000442349890318 0.000795171556728 0.000857044914623 0.000907372546 0.000948029153 0.935475263403 0.00190061325499 0.00328458705986 0.00304104471397 0.000819360546344 0.00079939885524
0.552049 0.301587933203 0.000748974005814 0.000300458507851 0.000257939588 0.000588669121 0.000621643663 0.322458947692 0.00044142431222 0.000794091244809 0.000856148443717 0.00090587825 0.000946443318 0.935275436956 0.00190151462428 0.0032900531372 0.00304545606286 0.000819692923949 0.0007996434193
0.553536 0.300863634936 0.000748109389242 0.000300971259352 0.000258206084 0.000587578854 0.00062044385 0.321753338963 0.000440500620529 0.000793027220352 0.000855269622532 0.000904389269 0.000944863044 0.935075408714 0.00190241720752 0.00329556663106 0.00304990563284 0.000820035525226 0.000799898123504
0.555025 0.300140974053 0.000747245412623 0.000301478477457 0.000258468837 0.00058648983 0.00061924563 0.321049248552 0.000439579256129 0.000791979453363 0.000854408376436 0.000902905609 0.000943288334 0.934875180075 0.00190332055844 0.00330112765377 0.00305439356579 0.000820388414299 0.000800163038126
0.556516 0.299419948517 0.000746370903033 0.000301980186002 0.000258727864 0.000585402054 0.000618049006 0.320346674321 0.000438685669583 0.000790947921891 0.000853564623802 0.000901427279 0.000941719192 0.934674752443 0.00190419895224 0.00330673629251 0.0030589200209 0.000820751658495 0.000800438239368
0.558009 0.29870055628 0.000745497268933 0.00030247640973 0.000258983185 0.00058431553 0.000616853984 0.319645614129 0.000437793875294 0.000789932594968 0.000852738291297 0.000899954284 0.000940155621 0.934474127211 0.00190507852431 0.00331239265861 0.00306348514383 0.000821125313013 0.000800723795189
0.559504 0.297982795281 0.000744624511364 0.000302967176089 0.000259234814 0.000583230263 0.000615660564 0.318946065825 0.000436903871583 0.000788933444913 0.000851929298839 0.000898486628 0.000938597625 0.934273305771 0.00190595927464 0.00331809685137 0.003068089071 0.000821509455034 0.000801019767783
0.561001 0.29726666345 0.000743752631343 0.000303452507031 0.000259482771 0.000582146256 0.000614468751 0.318248027251 0.000436015656755 0.0007879504425 0.000851137568095 0.00089702432 0.000937045206 0.934072289521 0.00190684120323 0.00332384895696 0.00307273195359 0.000821904140451 0.000801326240466
0.5625 0.296552158705 0.000742881629877 0.000303932428624 0.000259727074 0.000581063515 0.000613278548 0.317551496243 0.000435129229093 0.000786983558794 0.000850363024175 0.000895567362 0.000935498368 0.933871079852 0.00190772431008 0.00332964908475 0.00307741393747 0.000822309437524 0.000801643266988
0.564001 0.295839278953 0.000742011507966 0.000304406966305 0.000259967739 0.000579982042 0.000612089959 0.31685647063 0.000434244586881 0.000786032761302 0.000849605587145 0.000894115758 0.000933957114 0.93366967815 0.0019086085952 0.00333549732539 0.00308213515438 0.000822725408652 0.000801970919701
0.565504 0.29512802209 0.000741138454519 0.000304876144884 0.000260204785 0.000578901842 0.000610902986 0.316162948232 0.000433370671228 0.000785098021322 0.000848865178828 0.000892669516 0.000932421443 0.933468085809 0.00190948606307 0.00334139376961 0.00308689575457 0.000823152110958 0.000802309273584
0.567009 0.294418386002 0.000740258747179 0.00030533998688 0.000260438229 0.000577822919 0.000609717634 0.315470926865 0.000432516215047 0.000784179305361 0.000848141721093 0.000891228638 0.00093089136 0.933266304213 0.00191034882926 0.00334733850506 0.0030916958712 0.000823589610001 0.000802658389375
0.568516 0.293710368564 0.000739379960736 0.000305798518659 0.000260668088 0.000576745277 0.000608533905 0.314780404336 0.000431663448888 0.00078327658171 0.000847435134415 0.000889793128 0.000929366864 0.93306433475 0.00191121274199 0.00335333161937 0.00309653564158 0.000824037963295 0.00080301833394
0.570025 0.29300396764 0.000738502096064 0.000306251766227 0.00026089438 0.00057566892 0.000607351801 0.314091378447 0.000430812371138 0.000782389815871 0.000846745341016 0.000888362989 0.000927847957 0.932862178799 0.00191207780124 0.00335937321009 0.00310141519885 0.000824497237456 0.000803389171408
0.571536 0.292299181085 0.000737625154023 0.000306699750857 0.000261117122 0.000574593852 0.000606171327 0.313403846993 0.000429962980167 0.000781518975579 0.000846072262204 0.000886938225 0.00092633464 0.932659837745 0.00191294400703 0.0033654633536 0.00310633468063 0.000824967486775 0.000803770969113
0.573049 0.291596006742 0.000736749135461 0.000307142500234 0.000261336332 0.000573520077 0.000604992485 0.312717807762 0.000429115274336 0.000780664025062 0.000845415819111 0.000885518838 0.000924826913 0.932457312965 0.00191381135936 0.00337160214187 0.0031112942174 0.0008254487723 0.00080416378868
0.574564 0.290894442446 0.00073587404121 0.000307580037059 0.000261552027 0.000572447598 0.000603815279 0.312033258537 0.000428269251993 0.000779824929569 0.000844775933407 0.000884104832 0.000923324776 0.932254605839 0.00191467985821 0.00337778965396 0.00311629394119 0.000825941148856 0.000804567701088
0.576081 0.290194486021 0.000734991921867 0.0003080123861 0.000261764224 0.000571376419 0.000602639712 0.311350197093 0.000427444128018 0.000779001654239 0.000844152525357 0.000882696208 0.00092182823 0.932051717746 0.001915534529 0.00338402597168 0.00312133398289 0.000826444677649 0.00080498276545
0.5776 0.289496135281 0.000734107552283 0.000308439570847 0.000261972942 0.000570306543 0.000601465786 0.310668621201 0.000426628361367 0.00077819416111 0.000843545515783 0.000881292968 0.000920337274 0.931848650056 0.00191638427891 0.00339031116985 0.00312641447127 0.000826959417259 0.000805409047228
0.579121 0.288799388029 0.000733224147326 0.000308861618141 0.000262178195 0.000569237976 0.000600293502 0.309988528624 0.000425814181592 0.000777402414503 0.000842954824574 0.000879895114 0.000918851907 0.931645404141 0.00191723514764 0.00339664533434 0.00313153552698 0.000827485429692 0.000805846602469
0.580644 0.288104242062 0.000732341707712 0.000309278550083 0.000262380003 0.00056817072 0.000599122867 0.309309917121 0.000425001587162 0.000776626373963 0.000842380374864 0.000878502647 0.000917372129 0.931441981375 0.0019180871352 0.00340302853968 0.00313669727668 0.000828022760732 0.000806295497271
0.582169 0.287410695164 0.000731460234142 0.000309690392246 0.000262578382 0.000567104779 0.000597953881 0.308632784443 0.000424190576537 0.000775866004717 0.000841822085932 0.000877115569 0.000915897938 0.931238383125 0.00191894024159 0.00340946086148 0.00314189985039 0.000828571472909 0.000806755794498
0.583696 0.286718745111 0.000730579727299 0.000310097168041 0.000262773348 0.000566040156 0.000596786547 0.307957128337 0.000423381148162 0.000775121265524 0.000841279878596 0.00087573388 0.000914429332 0.931034610757 0.0019197944668 0.00341594237141 0.00314714335948 0.000829131619179 0.000807227554421
0.585225 0.28602838967 0.000729698576187 0.000310498902415 0.000262964921 0.000564976855 0.000595620868 0.307282946544 0.000422577317029 0.000774392118119 0.000840753673471 0.000874357581 0.00091296631 0.930830665636 0.00192064715123 0.00342247314318 0.00315242793968 0.000829703255672 0.00080771083727
0.586756 0.285339626599 0.000728809067933 0.000310895618033 0.000263153116 0.00056391488 0.000594456847 0.306610236799 0.000421798304927 0.000773678521436 0.000840243390261 0.000872986672 0.000911508869 0.930626549126 0.00192148551691 0.00342905324232 0.00315775369954 0.000830286432574 0.000808205700432
0.588289 0.284652453646 0.000727920565778 0.000311287340509 0.00026333795 0.000562854233 0.000593294486 0.305938996831 0.000421020777197 0.000772980435449 0.000839748949709 0.000871621153 0.000910057007 0.93042226259 0.00192232497777 0.00343568274258 0.00316312075961 0.000830881206502 0.00080871220796
0.589824 0.283966868551 0.000727033070281 0.000311674092761 0.000263519441 0.000561794918 0.000592133789 0.305269224366 0.00042024473242 0.00077229781779 0.000839270274059 0.000870261024 0.000908610722 0.930217807382 0.00192316553382 0.00344236171111 0.00316852923674 0.00083148762763 0.000809230417565
0.591361 0.283282869044 0.000726146582002 0.000312055900185 0.000263697604 0.00056073694 0.000590974756 0.304600917123 0.000419470169162 0.000771630626907 0.000838807283907 0.000868906283 0.000907170012 0.930013184857 0.00192400718505 0.00344909022295 0.00317397924152 0.000832105759408 0.000809760377759
0.5929 0.282600452848 0.000725261101477 0.000312432785834 0.000263872458 0.0005596803 0.000589817391 0.303934072815 0.000418697085985 0.00077097882084 0.000838359896528 0.000867556931 0.000905734871 0.929808396376 0.00192484993147 0.00345586832528 0.00317947089482 0.000832735640033 0.000810302159419
0.594441 0.281919617677 0.00072437662924 0.000312804772303 0.00026404402 0.000558625002 0.000588661697 0.303268689151 0.000417925481436 0.000770342356745 0.000837928034819 0.000866212966 0.000904305297 0.929603443291 0.00192569377308 0.00346269608823 0.00318500431148 0.000833377323299 0.00081085581464
0.595984 0.281240361235 0.000723486319487 0.000313171885364 0.000264212304 0.000557571049 0.000587507675 0.302604763836 0.000417172949676 0.000769721188706 0.000837511619284 0.000864874387 0.000902881288 0.929398326946 0.00192652909233 0.00346957357795 0.00319057958473 0.000834030869721 0.00081142140195
0.597529 0.280562681219 0.00072259315736 0.000313534149156 0.000264377329 0.000556518446 0.000586355328 0.301942294568 0.00041643181845 0.000769115274532 0.000837110569049 0.000863541191 0.000901462837 0.929193048693 0.00192736002359 0.00347650085282 0.00319619683833 0.00083469631794 0.000811998967328
0.599076 0.279886575319 0.000721701041812 0.000313891583828 0.000264539112 0.000555467194 0.00058520466 0.301281279042 0.000415692066916 0.000768524569195 0.000836724806913 0.000862213378 0.000900049943 0.928987609881 0.00192819203049 0.00348347796533 0.00320185618034 0.000835373721832 0.00081258857925
0.600625 0.279212041213 0.000720809973253 0.00031424421841 0.000264697668 0.000554417297 0.00058405567 0.300621714947 0.000414953693768 0.000767949026063 0.000836354251607 0.000860890944 0.000898642599 0.928782011846 0.00192902511303 0.00349050498641 0.00320755770734 0.000836063133434 0.000813190284141
0.602176 0.278539076576 0.000719919952073 0.000314592070895 0.000264853015 0.000553368758 0.000582908363 0.299963599967 0.000414216697689 0.000767388601729 0.000835998823355 0.000859573889 0.000897240801 0.928576255941 0.00192985927121 0.00349758195232 0.00321330153651 0.000836764594213 0.00081380414419
0.603729 0.277867679071 0.000719030978658 0.000314935169035 0.000265005169 0.000552321579 0.00058176274 0.299306931783 0.000413481077359 0.000766843248271 0.000835658443407 0.000858262208 0.000895844545 0.928370343499 0.00193069450503 0.00350470893283 0.00321908776483 0.000837478158993 0.000814430209588
0.605284 0.277197846355 0.000718141130568 0.000315273534417 0.000265154147 0.000551275765 0.000580618803 0.298651708072 0.000412751929746 0.000766312916401 0.000835333034731 0.000856955898 0.000894453826 0.928164275853 0.00193152862567 0.00351188598034 0.00322491648893 0.00083820387626 0.000815068526798
0.606841 0.276529576077 0.000717243741629 0.000315607191115 0.000265299965 0.000550231318 0.000579476555 0.297997926503 0.000412046929728 0.000765797561721 0.000835022513815 0.000855654958 0.000893068637 0.927958054346 0.00193235401084 0.00351911313876 0.00323078781629 0.000838941784994 0.000815719158612
0.6084 0.275862865878 0.000716347437768 0.00031593616214 0.000265442639 0.000549188241 0.000578335997 0.297345584744 0.000411343205365 0.000765297136339 0.000834726802753 0.000854359383 0.000891688973 0.927751680307 0.00193318045623 0.00352639045863 0.00323670184604 0.000839691937137 0.000816382152172
0.609961 0.275197713393 0.00071545221924 0.000316260471045 0.000265582187 0.000548146537 0.000577197132 0.296694680458 0.000410640755495 0.000764811589752 0.0008344458222 0.00085306917 0.000890314828 0.927545155067 0.00193400796185 0.00353371799043 0.00324265867453 0.000840454374858 0.000817057560928
0.611524 0.274534116247 0.000714558086302 0.000316580141389 0.000265718624 0.000547106209 0.000576059961 0.296045211303 0.000409939578938 0.000764340874441 0.00083417949457 0.000851784314 0.000888946197 0.927338479953 0.00193483652769 0.00354109578745 0.0032486583984 0.000841229150249 0.000817745432175
0.613089 0.273872072061 0.000713665039197 0.000316895195443 0.000265851967 0.000546067258 0.000574924487 0.295397174935 0.000409239674508 0.000763884938155 0.00083392773889 0.000850504812 0.000887583073 0.92713165629 0.00193566615376 0.00354852388601 0.00325470110674 0.000842016302417 0.000818445826275
0.614656 0.273211578447 0.000712773078146 0.000317205656019 0.000265982232 0.000545029689 0.000573790712 0.294750569003 0.000408541041014 0.000763443734261 0.000833690476914 0.000849230659 0.000886225449 0.926924685408 0.00193649684005 0.00355600233298 0.00326078690262 0.000842815873882 0.000819158783969
0.616225 0.272552633008 0.00071187415524 0.00031751154963 0.000266109435 0.000543993505 0.000572658637 0.294105391154 0.000407865697354 0.000763017210195 0.000833467629177 0.000847961851 0.000884873319 0.926717568619 0.0019373216861 0.00356353117995 0.00326691587042 0.000843627913715 0.000819884355871
0.617796 0.271895233345 0.000710974089069 0.000317812893461 0.000266233593 0.000542958706 0.000571528265 0.293461639031 0.000407197722909 0.000762605315636 0.000833259117224 0.000846698382 0.000883526676 0.926510307251 0.00193814564335 0.00357111045325 0.00327308810644 0.00084445246111 0.000820622596623
0.619369 0.271239377047 0.00071007514516 0.000318109716858 0.000266354721 0.000541925297 0.000570399596 0.292819310273 0.000406530918394 0.00076220799913 0.000833064860685 0.000845440249 0.000882185512 0.926302902613 0.00193897064955 0.00357874020702 0.00327930369551 0.000845289562301 0.000821373553366
0.620944 0.270585061699 0.000709177323621 0.00031840203778 0.000266472836 0.00054089328 0.000569272634 0.292178402516 0.000405865282787 0.000761825206454 0.000832884782599 0.000844187444 0.000880849821 0.926095356019 0.00193979670472 0.0035864204707 0.00328556272197 0.000846139256226 0.000822137267746
0.622521 0.269932284879 0.000708280624548 0.000318689882653 0.000266587954 0.000539862658 0.000568147379 0.291538913391 0.000405200815049 0.000761456888018 0.000832718803341 0.000842939963 0.000879519594 0.925887668783 0.00194062380884 0.00359415129149 0.00329186528057 0.000847001586018 0.000822913790667
0.6241 0.269281044159 0.000707385048032 0.000318973270209 0.000266700091 0.000538833433 0.000567023834 0.290900840526 0.000404537514137 0.000761102990489 0.000832566843083 0.000841697801 0.000878194823 0.925679842217 0.00194145196193 0.00360193268776 0.00329821145609 0.000847876587687 0.000823703173361
0.625681 0.268631337103 0.000706486243721 0.000319252226887 0.000266809264 0.000537805607 0.000565902001 0.290264181547 0.00040388766296 0.000760763458653 0.000832428825625 0.000840460951 0.000876875502 0.925471877623 0.00194227874673 0.00360976471436 0.00330460132834 0.000848764307026 0.000824505460755
0.627264 0.267983161269 0.000705582834097 0.000319526775009 0.000266915486 0.000536779184 0.00056478188 0.289628934074 0.000403255150252 0.000760438240069 0.000832304670149 0.000839229407 0.00087556162 0.925263776307 0.00194310337879 0.00361764739558 0.00331103497478 0.000849664780797 0.000825320694136
0.628849 0.267336514209 0.000704680582228 0.000319796936037 0.000267018775 0.000535754166 0.000563663472 0.288995095726 0.00040262370235 0.000760127280192 0.000832194298312 0.000838003163 0.000874253171 0.925055539567 0.00194392905272 0.00362558076046 0.00331751248113 0.000850578058305 0.000826148921657
0.630436 0.266691393471 0.000703779488078 0.000320062731543 0.000267119147 0.000534730554 0.000562546783 0.288362664118 0.000401993318387 0.000759830523685 0.000832097633677 0.000836782212 0.000872950145 0.924847168709 0.0019447557685 0.00363356484246 0.00332403392822 0.000851504158687 0.000826990191819
0.632025 0.266047796593 0.000702879551609 0.000320324185929 0.000267216617 0.000533708352 0.00056143181 0.287731636862 0.000401363997488 0.000759547914946 0.000832014597122 0.000835566547 0.000871652534 0.924638665023 0.00194558352615 0.00364159967463 0.00333059938761 0.000852443138678 0.000827844542741
0.633616 0.265405721109 0.000701980772763 0.000320581321323 0.000267311201 0.000532687562 0.000560318556 0.287102011566 0.000400735738773 0.000759279400726 0.000831945108844 0.000834356161 0.000870360328 0.924430029805 0.00194641232565 0.0036496852802 0.00333720894443 0.00085339502776 0.000828712019481
0.635209 0.264765164548 0.000701081853711 0.000320834158771 0.000267402916 0.000531668186 0.000559207023 0.286473785836 0.00040011232277 0.000759024922746 0.000831889093111 0.000833151048 0.000869073519 0.924221264348 0.00194724186153 0.00365782168571 0.00334386267188 0.000854359865291 0.000829592670336
0.636804 0.264126124431 0.000700175512408 0.000321082723234 0.000267491774 0.000530650227 0.000558097211 0.285846957274 0.000399514966642 0.000758784425513 0.000831846469837 0.0008319512 0.000867792095 0.92401236994 0.00194807041347 0.00366600892055 0.00335056063289 0.000855337684646 0.000830486533711
0.638401 0.263488598276 0.000699270362915 0.00032132703425 0.000267577795 0.000529633686 0.000556989123 0.285221523482 0.000398918569736 0.000758557851227 0.000831817162765 0.000830756608 0.00086651605 0.923803347866 0.00194890000434 0.00367424700417 0.00335730291298 0.00085632852809 0.000831393651738
0.64 0.262852583594 0.000698366405066 0.000321567114076 0.000267660993 0.000528618565 0.000555882761 0.284597482055 0.000398323131361 0.00075834514432 0.000831801092257 0.000829567266 0.000865245372 0.923594199415 0.00194973063415 0.0036825359536 0.00336408958336 0.000857332421911 0.000832314072779
0.641601 0.262218077889 0.00069746363868 0.000321802987036 0.000267741382 0.000527604868 0.000554778124 0.283974830588 0.000397728650812 0.000758146246707 0.000831798182267 0.000828383166 0.000863980051 0.923384925861 0.0019505623029 0.00369087580453 0.00337092070545 0.000858349409348 0.0008332478317
0.643204 0.261585078662 0.000696562063565 0.000322034674094 0.00026781898 0.000526592596 0.000553675215 0.283353566674 0.000397135127385 0.000757961098986 0.000831808355765 0.000827204298 0.000862720079 0.923175528484 0.00195139501058 0.0036992665734 0.00337779635353 0.000859379526064 0.000834194967377
0.644809 0.260953583407 0.000695661679516 0.000322262197521 0.000267893799 0.000525581752 0.000552574034 0.282733687901 0.000396542560364 0.000757789643006 0.000831831533752 0.000826030655 0.000861465443 0.922966008558 0.0019522287572 0.00370770827513 0.0033847165824 0.000860422801941 0.000835155521377
0.646416 0.260323589615 0.000694753962698 0.00032248557753 0.000267965858 0.000524572337 0.000551474584 0.282115191855 0.00039597657642 0.000757631822841 0.000831867637438 0.00082486223 0.000860216133 0.922756367366 0.0019530644268 0.00371620091595 0.003391681479 0.000861479265976 0.000836129542343
0.648025 0.259695094769 0.000693846317873 0.000322704838467 0.000268035171 0.000523564353 0.000550376865 0.281498076122 0.000395414910775 0.000757487576112 0.000831916592817 0.000823699011 0.00085897214 0.922546606167 0.00195390125583 0.00372474453313 0.00339869109343 0.000862548960978 0.000837117059037
0.649636 0.259068096349 0.000692939897184 0.0003229199999 0.000268101753 0.000522557803 0.000549280879 0.280882338284 0.000394854097911 0.000757356843083 0.000831978322701 0.00082254099 0.000857733452 0.922336726231 0.00195473912505 0.0037333391325 0.00340574548728 0.00086363191278 0.00083811810969
0.651249 0.258442591829 0.000692034700314 0.000323131085426 0.000268165619 0.000521552688 0.000548186626 0.280267975919 0.00039429413731 0.000757239565466 0.000832052747469 0.00082138816 0.000856500059 0.922126728826 0.00195557803446 0.0037419847269 0.0034128447244 0.000864728160866 0.000839132742893
0.652864 0.257818578679 0.000691130726937 0.000323338115381 0.000268226785 0.00052054901 0.000547094108 0.279654986605 0.000393735028443 0.000757135683835 0.000832139791296 0.00082024051 0.000855271948 0.921916615215 0.00195641798405 0.00375068132496 0.00341998887184 0.000865837727581 0.000840160990565
0.654481 0.257196054362 0.000690227976715 0.000323541114126 0.000268285264 0.000519546773 0.000546003325 0.279043367917 0.000393176770781 0.000757045136299 0.000832239376828 0.000819098031 0.000854049108 0.921706386652 0.00195725897383 0.00375942894773 0.00342717797488 0.000866960648923 0.000841202883957
0.6561 0.256575016341 0.000689320016778 0.000323740098427 0.000268341075 0.000518545975 0.00054491428 0.278433117428 0.000392639313577 0.000756967862005 0.000832351428155 0.000817960714 0.000852831529 0.921496044404 0.00195810398022 0.0037682275888 0.00343441210707 0.000868096953413 0.000842258475756
0.657721 0.255955462069 0.000688410270309 0.00032393509331 0.00026839423 0.000517546621 0.000543826973 0.27782423271 0.000392112038538 0.000756903800769 0.00083247586903 0.000816828548 0.000851619199 0.921285589714 0.00195895143655 0.0037770772726 0.0034416913156 0.000869246673562 0.000843327786932
0.659344 0.255337388997 0.00068750177905 0.000324126120431 0.000268444744 0.000516548713 0.000542741403 0.277216711332 0.000391585510318 0.000756852887967 0.000832612623616 0.000815701522 0.000850412106 0.921075023833 0.00195979993847 0.00378597800955 0.00344901564521 0.000870409845468 0.000844410849105
0.660969 0.254720794572 0.000686594542551 0.000324313200042 0.000268492634 0.000515552251 0.000541657574 0.27661055086 0.000391059728592 0.000756815065718 0.000832761613153 0.000814579629 0.000849210237 0.920864348016 0.00196064948599 0.00379492979177 0.00345638517022 0.000871586483734 0.000845507714289
0.662596 0.254105676237 0.000685688560352 0.000324496351642 0.000268537914 0.000514557237 0.000540575487 0.27600574886 0.000390534693022 0.000756790270138 0.000832922763116 0.000813462856 0.000848013581 0.920653563509 0.0019615000791 0.0038039326248 0.00346379993406 0.000872776620321 0.000846618407393
0.664225 0.253492031428 0.000684783831982 0.000324675600376 0.000268580598 0.000513563674 0.00053949514 0.275402302895 0.00039001040327 0.000756778439378 0.00083309599651 0.000812351195 0.000846822126 0.920442671551 0.00196235171781 0.00381298652236 0.00347125998609 0.000873980294664 0.00084774296619
0.665856 0.25287985758 0.000683875495221 0.000324850963685 0.000268620702 0.000512571562 0.000538416537 0.274800210528 0.000389502406608 0.000756779509128 0.000833281239137 0.000811244633 0.000845635859 0.920231673382 0.00196320849332 0.00382209148028 0.00347876537495 0.000875197520937 0.000848881422622
0.667489 0.252269152122 0.000682964031765 0.000325022464655 0.00026865824 0.000511580903 0.000537339677 0.274199469318 0.000389009160671 0.000756793417116 0.000833478414319 0.000810143161 0.000844454768 0.920020570242 0.00196407002804 0.00383124750249 0.00348631614936 0.000876428334755 0.00085003381465
0.669124 0.251659912479 0.000682053853184 0.000325190124766 0.000268693227 0.0005105917 0.000536264561 0.273600076824 0.000388516555508 0.000756820100773 0.000833687444788 0.000809046767 0.000843278839 0.919809363361 0.00196493261791 0.00384045458927 0.00349391235944 0.000877672757581 0.000851200166477
0.670761 0.251052136073 0.000681144958898 0.000325353964491 0.000268725677 0.000509603954 0.00053519119 0.273002030602 0.00038802459099 0.000756859496812 0.000833908256115 0.000807955441 0.00084210806 0.919598053976 0.00196579626295 0.00384971273561 0.00350155404906 0.00087893081751 0.000852380516195
0.6724 0.250445820322 0.00068023734831 0.000325514003151 0.000268755606 0.000508617666 0.000534119565 0.272405328209 0.000387533266983 0.000756911539496 0.000834140772528 0.000806869171 0.000840942419 0.919386643311 0.00196666096313 0.00385902193814 0.00350924126205 0.000880202542489 0.000853574895092
0.674041 0.249840962639 0.000679331020823 0.000325670264703 0.000268783027 0.000507632839 0.000533049685 0.271809967199 0.000387042583353 0.000756976165749 0.000834384920343 0.000805787945 0.000839781903 0.919175132588 0.00196752671848 0.00386838220581 0.00351697403921 0.000881487964348 0.000854783327033
0.675684 0.249237560436 0.000678422203667 0.000325822765753 0.000268807956 0.000506649472 0.000531981555 0.271215945124 0.000386564973286 0.000757053310977 0.000834640622634 0.000804711752 0.000838626497 0.918963523041 0.0019683982053 0.00387779351606 0.00352475242735 0.000882787085879 0.000856005853836
0.677329 0.248635611118 0.000677509399045 0.000325971530064 0.000268830407 0.000505667568 0.000530915171 0.270623259535 0.000386105371442 0.0007571429111 0.000834907803581 0.000803640582 0.000837476188 0.918751815883 0.00196927731739 0.00388725587088 0.00353257646675 0.000884099949689 0.000857242505918
0.678976 0.248035112088 0.000676597907567 0.000326116579338 0.000268850394 0.00050468713 0.000529850536 0.270031907984 0.000385646304369 0.000757244899786 0.000835186391102 0.00080257442 0.000836330964 0.918540012326 0.0019701574983 0.00389676927657 0.00354044619037 0.000885426575799 0.000858493296627
0.680625 0.247436060747 0.000675687728516 0.000326257931046 0.000268867932 0.000503708156 0.00052878765 0.269441888018 0.000385187772153 0.000757359214104 0.000835476307223 0.000801513257 0.000835190809 0.918328113595 0.00197103874805 0.00390633370145 0.00354836164626 0.000886766981597 0.000859758278004
0.682276 0.24683845449 0.000674778861176 0.00032639560755 0.000268883035 0.00050273065 0.000527726514 0.268853197186 0.000384729774865 0.000757485787349 0.000835777480339 0.00080045708 0.000834055712 0.918116120893 0.00197192106662 0.00391594915469 0.00355632286497 0.000888121197616 0.000861037466237
0.683929 0.246242290711 0.000673871304811 0.00032652962764 0.000268895717 0.000501754612 0.000526667129 0.268265833034 0.000384272312582 0.000757624554251 0.000836089831742 0.000799405877 0.000832925657 0.917904035434 0.00197280445402 0.00392561560625 0.00356432988289 0.00088948923717 0.000862330895611
0.685584 0.245647566798 0.000672961931859 0.000326660014439 0.000268905992 0.000500780045 0.000525609493 0.267679793109 0.000383826000834 0.000757775449085 0.0008364132908 0.000798359634 0.000831800632 0.917691858414 0.00197369409432 0.00393533306677 0.00357238273301 0.000890871138295 0.00086363858228
0.687241 0.24505428014 0.000672048151825 0.000326786785432 0.000268913877 0.000499806948 0.00052455361 0.267095074955 0.000383399631759 0.00075793840541 0.000836747782407 0.00079731834 0.000830680621 0.917479591046 0.00197459432827 0.0039451015096 0.00358048145736 0.000892266902748 0.000864960567436
0.6889 0.244462428118 0.000671135711815 0.000326909962896 0.000268919381 0.000498835325 0.000523499477 0.266511676117 0.000382973691655 0.00075811335599 0.000837093232024 0.000796281981 0.000829565611 0.917267234516 0.00197549564881 0.0039549209299 0.00358862606572 0.000893676568585 0.000866296863192
0.690561 0.243872008114 0.000670224610989 0.000327029566583 0.000268922523 0.000497865175 0.000522447097 0.265929594136 0.000382548180818 0.000758300236353 0.000837449564286 0.000795250547 0.000828455587 0.917054790033 0.00197639805594 0.00396479130074 0.00359681661346 0.000895100144371 0.000867647513969
0.692224 0.243283017506 0.0006693148485 0.000327145614446 0.000268923314 0.0004968965 0.000521396471 0.265348826556 0.000382123099541 0.000758498979445 0.000837816707266 0.000794224023 0.000827350535 0.916842258787 0.00197730154964 0.00397471261151 0.00360505311714 0.000896537649363 0.000869012535653
0.693889 0.242695453667 0.000668406423495 0.000327258130475 0.000268921769 0.000495929301 0.000520347596 0.264769370917 0.000381698448107 0.000758709519119 0.000838194584076 0.000793202397 0.000826250439 0.916629641965 0.00197820612993 0.00398468484312 0.00361333561059 0.000897989110854 0.000870391958037
0.695556 0.242109313971 0.000667496445574 0.000327367130564 0.000268917903 0.00049496358 0.000519300476 0.264191224762 0.000381284324169 0.000758931786191 0.000838583125424 0.000792185654 0.000825155288 0.916416940756 0.00197911785344 0.00399470798128 0.00362166411748 0.000899454546863 0.000871785796654
0.697225 0.241524595786 0.00066658204655 0.00032747263654 0.000268911729 0.000493999337 0.000518255109 0.26361438563 0.000380890747741 0.000759165715346 0.000838982255066 0.000791173783 0.000824065063 0.916204156343 0.00198004278771 0.00400478200115 0.00363003866664 0.00090093397012 0.000873194088228
0.698896 0.240941296478 0.000665669013062 0.000327574670701 0.000268903259 0.000493036574 0.000517211495 0.263038851061 0.000380497494828 0.000759411238233 0.000839391900495 0.000790166769 0.000822979752 0.915991289903 0.00198096883034 0.0040149068956 0.0036384592721 0.000902427409971 0.00087461684796
0.700569 0.240359413413 0.000664757344145 0.00032767324773 0.00026889251 0.000492075292 0.000516169637 0.262464618593 0.000380104565947 0.000759668287755 0.000839811987805 0.000789164601 0.000821899338 0.915778342626 0.00198189598134 0.00402508262237 0.00364692597016 0.000903934866723 0.000876054108566
0.702244 0.239778943951 0.000663847038836 0.000327768391436 0.000268879494 0.000491115492 0.000515129533 0.261891685766 0.00037971196161 0.000759936796883 0.000840242444643 0.000788167262 0.000820823808 0.915565315675 0.00198282424072 0.00403530917529 0.0036554387792 0.000905456373462 0.000877505881706
0.703921 0.239199885453 0.000662938096152 0.00032786011792 0.000268864226 0.000490157173 0.000514091185 0.261320050117 0.000379319682334 0.000760216697558 0.000840683196043 0.000787174742 0.000819753145 0.915352210234 0.00198375360846 0.00404558651034 0.00366399772395 0.00090699193386 0.00087897221091
0.7056 0.238622235273 0.000662027488755 0.000327948450994 0.000268846717 0.00048920034 0.00051305459 0.260749709186 0.000378938605638 0.000760507919498 0.000841134172437 0.000786187023 0.000818687335 0.915139027453 0.00198469181324 0.00405591462993 0.0036726028059 0.000908541580985 0.000880453088703
0.707281 0.238045990768 0.000661112816795 0.000328033407326 0.000268826983 0.000488244991 0.000512019751 0.260180660508 0.000378577353746 0.000760810398453 0.000841595298524 0.000785204094 0.000817626362 0.914925768515 0.00198564505086 0.00406629349054 0.00368125406638 0.000910105317776 0.000881948558655
0.708964 0.23747114929 0.000660199534532 0.000328115006693 0.000268805037 0.000487291128 0.000510986668 0.259612901621 0.000378216320408 0.000761124064511 0.000842066501709 0.000784225941 0.00081657021 0.91471243458 0.00198659942262 0.00407672306231 0.00368995151496 0.000911683158366 0.000883458638374
0.710649 0.236897708188 0.000659287640887 0.000328193268589 0.000268780892 0.000486338752 0.000509955339 0.259046430063 0.000377855506374 0.000761448848531 0.000842547711399 0.000783252548 0.000815518865 0.914499026798 0.00198755492851 0.0040872033267 0.00369869516231 0.000913275131484 0.000884983342057
0.712336 0.236325664811 0.000658377134775 0.000328268213264 0.000268754562 0.000485387863 0.000508925767 0.258481243369 0.000377494912382 0.000761784683931 0.000843038853433 0.000782283903 0.000814472309 0.914285546335 0.00198851156853 0.0040977342517 0.00370748503306 0.000914881232218 0.000886522701677
0.714025 0.235755016506 0.000657468015094 0.000328339857584 0.00026872606 0.000484438463 0.00050789795 0.257917339078 0.000377134539175 0.000762131499162 0.000843539856586 0.00078131999 0.000813430529 0.91407199434 0.00198946934269 0.00410831580061 0.00371632112942 0.000916501492452 0.000888076727204
0.715716 0.235185760616 0.000656556776229 0.000328408223214 0.0002686954 0.000483490552 0.000506871889 0.257354714725 0.000376787330796 0.000762489227532 0.000844050648471 0.000780360795 0.000812393508 0.913858371965 0.00199043887348 0.00411894795182 0.00372520347328 0.000918135918074 0.000889645443189
0.717409 0.234617894483 0.000655642167536 0.000328473329848 0.000268662594 0.000482544133 0.000505847583 0.256793367847 0.0003764579029 0.000762857799838 0.000844571157007 0.000779406303 0.000811361229 0.913644680352 0.0019914240331 0.00412963067093 0.00373413206919 0.000919784522476 0.000891228858819
0.719104 0.23405141545 0.000654728971375 0.000328535191348 0.000268627658 0.000481599202 0.000504825035 0.25623329598 0.000376128589263 0.000763237148806 0.000845101310128 0.000778456501 0.000810333678 0.913430920657 0.00199241035653 0.00414036390827 0.00374310694576 0.000921447313952 0.000892827017383
0.720801 0.233486320853 0.000653817186554 0.000328593833715 0.000268590602 0.000480655765 0.000503804241 0.255674496661 0.000375799390868 0.000763627203164 0.0008456410363 0.000777511374 0.000809310836 0.913217094009 0.00199339784375 0.00415114765417 0.00375212809 0.000923124309978 0.000894439915994
0.7225 0.232922608031 0.000652906811862 0.000328649270249 0.000268551441 0.00047971382 0.000502785203 0.255116967428 0.00037547030869 0.000764027893414 0.000846190266444 0.000776570904 0.000808292691 0.913003201548 0.00199438649478 0.00416198186093 0.00376119551724 0.000924815529451 0.00089606757199
0.724201 0.232360274319 0.000651997846091 0.00032870152263 0.000268510188 0.000478773368 0.00050176792 0.254560705816 0.000375141343702 0.000764439153443 0.000846748924726 0.00077563508 0.000807279224 0.912789244413 0.00199537630961 0.00417286648713 0.00377030924449 0.000926520977718 0.000897710015774
0.725904 0.231799317051 0.000651085994807 0.000328750609055 0.000268466855 0.000477834411 0.000500752394 0.254005709363 0.000374828776028 0.000764860911693 0.000847316942123 0.000774703885 0.000806270418 0.912575223731 0.00199638243406 0.00418380150179 0.00377946926519 0.000928240655168 0.000899367252209
0.727609 0.231239733559 0.000650171775317 0.000328796549136 0.000268421455 0.000476896949 0.000499738622 0.253451975607 0.000374530640442 0.000765293097554 0.000847894248661 0.000773777304 0.00080526626 0.912361140627 0.00199740314245 0.00419478687471 0.00378867557982 0.000929974596105 0.000901039300881
0.729316 0.230681521176 0.000649258989889 0.000328839358347 0.000268374004 0.000475960981 0.000498726606 0.252899502084 0.000374232515645 0.000765735645778 0.00084848077052 0.000772855323 0.00080426673 0.912146996238 0.00199842504814 0.00420582254113 0.00379792821906 0.000931722789658 0.00090272618878
0.731025 0.23012467723 0.000648347637211 0.000328879059034 0.000268324511 0.000475026509 0.000497716345 0.252348286333 0.000373934402858 0.000766188483556 0.000849076438976 0.000771937926 0.000803271812 0.911932791675 0.00199944815115 0.00421690848572 0.00380722715784 0.000933485250892 0.000904427923636
0.732736 0.229569199051 0.000647437715964 0.000328915665921 0.000268272991 0.000474093534 0.000496707839 0.251798325893 0.000373636303293 0.00076665154131 0.000849681182898 0.000771025096 0.000802281492 0.911718528059 0.00200047245147 0.00422804465066 0.00381657240589 0.000935261997996 0.000906144513283
0.734449 0.229015083965 0.000646529224826 0.0003289492007 0.000268219457 0.000473162056 0.000495701088 0.251249618301 0.000373338218163 0.000767124752402 0.000850294931899 0.000770116821 0.000801295751 0.911504206508 0.0020014979491 0.00423923100702 0.0038259639755 0.000937053030758 0.000907875987306
0.736164 0.228462329299 0.000645616799184 0.000328979680262 0.00026816392 0.000472232076 0.000494696092 0.250702161098 0.000373061006502 0.000767608044077 0.000850917615108 0.000769213082 0.000800314573 0.911289828131 0.00200254632963 0.00425046750284 0.00383540184713 0.000938858359561 0.000909622345834
0.737881 0.227910932377 0.000644703284425 0.00032900712423 0.000268106394 0.000471303595 0.000493692849 0.250155951822 0.000372793598573 0.000768101348793 0.000851549159966 0.000768313866 0.000799337941 0.911075394037 0.00200360620999 0.00426175408979 0.00384488603172 0.00094067799893 0.000911383610442
0.7396 0.227360890525 0.000643791223972 0.000329031547907 0.000268046893 0.000470376611 0.000492691361 0.249610988015 0.000372526098958 0.000768604595431 0.000852189500946 0.000767419156 0.000798365839 0.910860905335 0.00200466732492 0.0042730907319 0.00385441652718 0.000942511950758 0.000913159799957
0.741321 0.226812201064 0.000642880616403 0.000329052972421 0.000267985426 0.000469451128 0.000491691626 0.249067267216 0.000372258509117 0.000769117716686 0.000852838563549 0.000766528937 0.000797398248 0.910646363126 0.00200572967443 0.00428447737493 0.00386399332324 0.000944360221717 0.000914950916288
0.743044 0.226264861318 0.00064197146029 0.000329071413079 0.00026792201 0.000468527143 0.000490693646 0.248524786968 0.000371990830506 0.00076964064026 0.000853496280308 0.000765643192 0.000796435153 0.910431768511 0.0020067932585 0.00429591397381 0.00387361642446 0.000946222816777 0.000916756981782
0.744769 0.225718868606 0.000641063754197 0.000329086891765 0.000267856653 0.00046760466 0.000489697417 0.247983544812 0.000371723064577 0.000770173297524 0.000854162580349 0.000764761907 0.000795476536 0.91021712258 0.00200785807715 0.00430740048539 0.00388328580973 0.000948099753813 0.000918578001444
0.746496 0.225174220251 0.000640150809866 0.000329099422376 0.000267789372 0.000466683676 0.000488702943 0.247443538292 0.000371481856714 0.000770715617424 0.000854837394496 0.000763885065 0.000794522381 0.910002426433 0.00200895473767 0.00431893685158 0.00389300148704 0.000949991025507 0.000920413997198
0.748225 0.224630913571 0.000639238305369 0.000329109025298 0.000267720176 0.000465764194 0.00048771022 0.246904764951 0.000371244578051 0.000771267532141 0.00085552065331 0.000763012649 0.00079357267 0.909787681155 0.00201005739981 0.00433052302986 0.00390276344038 0.000951896649219 0.000922264966559
0.749956 0.224088945885 0.000638327274158 0.000329115717345 0.000267649079 0.000464846214 0.000486719248 0.246367222333 0.000371007106391 0.00077182897186 0.00085621228686 0.000762144644 0.000792627385 0.909572887834 0.00201116133743 0.00434215896376 0.0039125716672 0.000953816625861 0.000924130926177
0.751689 0.223548314513 0.000637417714708 0.000329119515245 0.000267576093 0.000463929734 0.000485730029 0.245830907984 0.000370769443435 0.000772399865482 0.000856912227137 0.000761281034 0.000791686511 0.909358047555 0.00201226655055 0.00435384460432 0.00392242615244 0.000955750959013 0.000926011896923
0.753424 0.223009016771 0.000636509625483 0.000329120439477 0.00026750123 0.000463014758 0.000484742561 0.24529581945 0.000370531590885 0.000772980143026 0.000857620403204 0.000760421802 0.000790750028 0.909143161392 0.00201337303916 0.00436557989949 0.00393232688184 0.000957699649665 0.000927907871387
0.755161 0.222471049978 0.000635602305223 0.000329118504698 0.000267424503 0.000462101282 0.000483756844 0.244761954278 0.000370296404055 0.000773569735495 0.00085833674798 0.000759566932 0.000789817922 0.908928230428 0.00201448438374 0.00437736479212 0.00394227385062 0.000959662712721 0.000929818878074
0.7569 0.221934411449 0.000634689613539 0.000329113730553 0.000267345922 0.000461189311 0.000482772876 0.244229310015 0.000370088920241 0.000774168573881 0.000859061190486 0.000758716408 0.000788890172 0.908713255732 0.00201563209699 0.00438919922802 0.00395226703833 0.000961640144904 0.000931744908615
0.758641 0.221399098502 0.000633778414518 0.000329106133864 0.000267265503 0.000460278841 0.000481790658 0.24369788421 0.000369881141482 0.000774776588449 0.000859793661405 0.000757870215 0.000787966761 0.908498238381 0.0020167811302 0.00440108314618 0.00396230644723 0.000963631945248 0.000933685994776
0.760384 0.220865108453 0.00063286870653 0.000329095730706 0.000267183255 0.000459369875 0.00048081019 0.243167674415 0.000369673069733 0.000775393707526 0.00086053409626 0.000757028332 0.000787047675 0.908283179433 0.00201793148338 0.00441301650236 0.00397239204263 0.000965638127776 0.000935642117177
0.762129 0.220332438617 0.000631960487948 0.000329082540153 0.000267099191 0.000458462412 0.00047983147 0.242638678179 0.000369464706947 0.00077601986276 0.00086128242349 0.000756190747 0.000786132893 0.908068079956 0.00201908315653 0.00442499922971 0.0039825238164 0.000967658688313 0.000937613305965
0.763876 0.21980108631 0.000631053757131 0.000329066578858 0.000267013323 0.000457556453 0.000478854498 0.242110893054 0.00036925605507 0.000776654985716 0.000862038573462 0.000755357442 0.000785222399 0.907852941012 0.00202023614965 0.0044370312686 0.00399270175676 0.000969693632862 0.000939599560534
0.765625 0.219271048847 0.000630145877606 0.000329047864485 0.000266925663 0.000456651998 0.000477879273 0.241584316594 0.000369058100816 0.000777299005521 0.000862802480858 0.000754528401 0.000784316174 0.907637763653 0.00202140543953 0.00444911256775 0.00400292584088 0.000971742959959 0.000941600891516
0.767376 0.218742323544 0.000629234759374 0.000329026413117 0.000266836223 0.000455749046 0.000476905795 0.241058946354 0.000368879552586 0.000777951851767 0.000863574076945 0.000753703605 0.000783414202 0.907422548934 0.00202260303157 0.00446124306251 0.00401319604738 0.000973806675006 0.000943617302192
0.769129 0.218214907715 0.000628325150442 0.000329002243745 0.000266745013 0.000454847599 0.000475934063 0.240534779889 0.000368700610665 0.000778613456689 0.00086435329439 0.000752883039 0.000782516465 0.907207297904 0.0020238019915 0.00447342269973 0.0040235123548 0.000975884779716 0.000945648798119
0.770884 0.217688798677 0.000627417049088 0.000328975369631 0.000266652049 0.000453947656 0.000474964077 0.240011814755 0.000368521277259 0.000779283749285 0.000865140062913 0.000752066686 0.000781622944 0.906992011619 0.00202500231933 0.00448565139458 0.00403387475444 0.000977977267564 0.00094769538953
0.772641 0.217163993743 0.000626510453576 0.000328945812507 0.000266557338 0.000453049217 0.000473995835 0.239490048511 0.00036834155457 0.000779962662272 0.000865934316817 0.00075125453 0.000780733622 0.906776691112 0.00202620401505 0.00449792911246 0.00404428321224 0.000980084147557 0.000949757085929
0.7744 0.21664049023 0.000625605362171 0.00032891358506 0.000266460895 0.000452152283 0.000473029338 0.238969478716 0.000368161444789 0.000780650123797 0.000866735987418 0.000750446553 0.000779848482 0.906561337431 0.00202740707866 0.0045102557653 0.00405473771012 0.000982205415936 0.000951833884906
0.776161 0.216118285453 0.000624697025914 0.000328878706202 0.000266362731 0.000451256852 0.000472064585 0.238450102932 0.000368001160748 0.000781346065479 0.000867545009182 0.000749642737 0.000778967506 0.906345951608 0.00202864126607 0.00452263130646 0.00406523822494 0.000984341073131 0.000953925796176
0.777924 0.215597376727 0.00062378775707 0.00032884119211 0.000266262857 0.000450362926 0.000471101574 0.237931918719 0.000367850853029 0.000782050419702 0.000868361312616 0.000748843068 0.000778090674 0.906130534683 0.00202989225035 0.00453505565816 0.00407578473511 0.000986491115881 0.000956032827665
0.779689 0.215077761367 0.000622880012983 0.00032880106095 0.000266161284 0.000449470505 0.000470140304 0.237414923642 0.000367700054528 0.000782763115007 0.000869184832296 0.000748047527 0.00077721797 0.905915087677 0.00203114465378 0.00454752876819 0.00408637720435 0.000988655551627 0.000958154976354
0.781456 0.214559436691 0.000621973791832 0.000328758326826 0.000266058025 0.000448579588 0.000469180777 0.236899115266 0.000367548767696 0.00078348408355 0.000870015501575 0.000747256097 0.000776349376 0.905699611626 0.00203239847637 0.00456005055991 0.00409701561717 0.000990834367231 0.000960292250748
0.783225 0.214042400014 0.000621069091783 0.000328713007992 0.000265953091 0.000447690175 0.00046822299 0.236384491157 0.000367396994984 0.000784213255268 0.000870853252484 0.000746468762 0.000775484874 0.90548410755 0.00203365371811 0.00457262096624 0.00410769994016 0.000993027570311 0.000962444658646
0.784996 0.213526648653 0.000620165911006 0.000328665119795 0.000265846493 0.000446802267 0.000467266942 0.235871048883 0.000367244738837 0.000784950563211 0.000871698018266 0.000745685503 0.000774624446 0.905268576471 0.00203491037901 0.00458523991758 0.00411843015028 0.000995235159745 0.000964612191898
0.786769 0.213012179926 0.000619257232227 0.000328614679168 0.000265738243 0.000445915862 0.000466312635 0.235358786014 0.000367122465564 0.000785695936236 0.000872549733539 0.000744906304 0.000773768073 0.905053019407 0.00203621663765 0.00459790734822 0.00412920621264 0.000997457117438 0.000966794866144
0.788544 0.212498991149 0.000618350078517 0.000328561702207 0.000265628351 0.000445030963 0.000465360064 0.234847700121 0.000366999672557 0.000786449307309 0.000873408331637 0.000744131148 0.000772915739 0.904837437367 0.00203752447884 0.00461062318635 0.00414002809804 0.000999693466322 0.000968992671739
0.790321 0.211987079641 0.000617444463863 0.000328506205762 0.00026551683 0.000444147567 0.00046440923 0.234337788776 0.000366876293481 0.000787210606676 0.000874273745636 0.000743360017 0.000772067424 0.904621831367 0.00203883379366 0.00462338736183 0.00415089577796 0.00100194418806 0.000971205620339
0.7921 0.211476442721 0.000616540386345 0.00032844820527 0.00026540369 0.000443265675 0.000463460134 0.233829049554 0.000366752331041 0.000787979767105 0.000875145909716 0.000742592895 0.000771223111 0.904406202413 0.00204014458211 0.00463619979977 0.00416180922099 0.00100420927546 0.00097343371399
0.793881 0.210967077708 0.000615637844045 0.000328387717581 0.000265288943 0.000442385287 0.000462512773 0.23332148003 0.000366627787934 0.000788756719876 0.000876024757283 0.000741829764 0.000770382781 0.904190551512 0.00204145684418 0.00464906042763 0.00417276839624 0.00100648873042 0.000975676950994
0.795664 0.210458981922 0.000614734275164 0.000328324758221 0.0002651726 0.000441506403 0.000461567146 0.232815077783 0.000366513991944 0.000789541394941 0.000876910224387 0.000741070606 0.000769546417 0.90397487966 0.002042789685 0.00466196917557 0.00418377326375 0.00100878255368 0.000977935329273
0.797449 0.209952152683 0.000613827938285 0.000328259343874 0.000265054671 0.000440629022 0.000460623252 0.232309840392 0.000366418641423 0.000790333725375 0.000877802243342 0.000740315404 0.000768714 0.903759187853 0.00204415625374 0.00467492596903 0.00419482378843 0.00101109073787 0.000980208854588
0.799236 0.209446587314 0.000612923155631 0.000328191487991 0.000264935169 0.000439753144 0.000459681093 0.231805765438 0.000366322608549 0.000791133643288 0.000878700750517 0.000739564141 0.000767885513 0.903543477093 0.00204552435365 0.00468793072617 0.00420591994495 0.00101341327016 0.000982497528142
0.801025 0.208942283135 0.0006120199252 0.000328121210914 0.000264814102 0.00043887877 0.000458740663 0.231302850505 0.000366225896281 0.000791941079704 0.000879605679577 0.000738816798 0.000767060937 0.903327748356 0.00204689398473 0.0047009833875 0.00421706167993 0.00101575016405 0.00098480133866
0.802816 0.208439237471 0.000611118244985 0.000328048524601 0.000264691484 0.000438005898 0.000457801966 0.230801093176 0.000366128507573 0.000792755967013 0.000880516965531 0.00073807336 0.000766240254 0.903112002646 0.00204826514698 0.0047140838597 0.00422824897106 0.00101810139343 0.000987120303094
0.804609 0.207937447645 0.00061021811297 0.00032797344649 0.000264567325 0.000437134529 0.000456864998 0.230300491038 0.000366030445376 0.000793578239388 0.000881434541645 0.000737333809 0.000765423444 0.902896240941 0.0020496378404 0.00472723206959 0.00423948178348 0.00102046695858 0.000989454413432
0.806404 0.207436910982 0.000609314277413 0.000327895991448 0.000264441636 0.000436264662 0.000455929758 0.229801041681 0.000365955345752 0.000794407825841 0.000882358345761 0.000736598126 0.000764610492 0.902680464216 0.0020510545274 0.00474042794391 0.00425076006667 0.00102284686609 0.00099180366603
0.808201 0.206937624807 0.000608410544861 0.000327816176999 0.000264314426 0.000435396297 0.000454996246 0.229302742694 0.000365886066295 0.000795244660608 0.000883288311448 0.000735866294 0.000763801379 0.902464673452 0.0020524846314 0.004753671405 0.00426208377984 0.00102524110217 0.000994168060419
0.81 0.206439586449 0.00060750837869 0.000327734014355 0.000264185709 0.000434529433 0.000454064462 0.228805591669 0.000365816013012 0.000796088677182 0.000884224374474 0.000735138297 0.000762996084 0.902248869633 0.00205391632707 0.00476696235844 0.00427345290027 0.00102764964467 0.000996547604104
0.811801 0.205942793234 0.000606607776811 0.000327649523204 0.000264055493 0.000433664071 0.000453134403 0.228309586202 0.000365745189119 0.000796939805555 0.000885166470716 0.000734414115 0.000762194592 0.902033053714 0.00205534961439 0.00478030074177 0.00428486736385 0.00103007250792 0.00099894227977
0.813604 0.205447242491 0.000605708737127 0.00032756271825 0.000263923789 0.000432800211 0.000452206068 0.227814723888 0.000365673597808 0.000797797981271 0.000886114535271 0.000733693733 0.000761396883 0.901817226669 0.00205678449337 0.00479368647008 0.00429632714065 0.00103250967741 0.0010013520938
0.815409 0.204952931551 0.000604809770989 0.000327473612867 0.000263790609 0.00043193785 0.000451279458 0.227321002326 0.000365608044742 0.000798663136489 0.000887068504655 0.00073297713 0.000760602941 0.901601389462 0.00205823390654 0.00480711945588 0.00430783219043 0.00103496114533 0.00100377704172
0.817216 0.204459857744 0.000603907300737 0.000327382225333 0.000263655962 0.000431076991 0.000450354568 0.226828419116 0.000365564894917 0.000799535203727 0.000888028314517 0.000732264292 0.000759812745 0.90138554305 0.00205972915014 0.00482059962687 0.00431938245975 0.00103742691006 0.00100621712007
0.819025 0.203968018404 0.000603006410117 0.000327288568279 0.00026351986 0.000430217631 0.000449431401 0.22633697186 0.00036552087858 0.000800414117418 0.000888993899728 0.000731555199 0.000759026277 0.901169688398 0.00206122604868 0.00483412688395 0.00433097791552 0.00103990694624 0.00100867232767
0.820836 0.203477410864 0.000602107096952 0.00032719265716 0.000263382312 0.000429359771 0.000448509954 0.225846658163 0.000365475999195 0.000801299809831 0.000889965198503 0.000730849834 0.000758243521 0.900953826455 0.00206272460216 0.00484770115252 0.00434261850128 0.00104240126264 0.00101114265724
0.822649 0.20298803246 0.000601209359073 0.000327094506605 0.000263243331 0.000428503408 0.000447590227 0.225357475632 0.000365430260211 0.00080219221448 0.000890942148021 0.00073014818 0.000757464457 0.900737958174 0.0020642248106 0.00486132235331 0.00435430418237 0.00104490983843 0.00101362811884
0.824464 0.202499880527 0.000600313194296 0.000326994133644 0.000263102924 0.000427648545 0.000446672217 0.224869421875 0.000365383665076 0.000803091266013 0.000891924681419 0.000729450218 0.000756689067 0.900522084499 0.00206572667398 0.00487499038918 0.00436603489993 0.00104743267369 0.00101612868772
0.826281 0.202012952403 0.000599414084864 0.000326891552991 0.00026296113827 0.000426795181 0.000445755923 0.224382494504 0.00036535719438 0.000803996896918 0.000892912740373 0.000728755931 0.000755917333 0.900306206371 0.00206727242572 0.00488870519552 0.00437781060785 0.00104996975929 0.00101864436436
0.8281 0.201527245428 0.000598514673523 0.000326786777946 0.000262818085028 0.000425943314 0.000444841345 0.223896691131 0.000365338564479 0.000804909042604 0.000893906257167 0.000728065301 0.000755149237 0.900090324739 0.00206883756978 0.00490246666105 0.00438963126729 0.0010525210813 0.0010211751494
0.829921 0.201042756943 0.000597616851927 0.000326679822557 0.000262673778265 0.000425092943 0.000443928482 0.223412009371 0.000365318980963 0.000805827638041 0.000894905170316 0.000727378312 0.000754384759 0.899874440542 0.00207040443472 0.00491627470018 0.00440149682982 0.00105508662175 0.00102372104673
0.831744 0.200559484288 0.000596720617819 0.000326570705774 0.000262528224635 0.00042424407 0.000443017331 0.222928446844 0.000365298447534 0.000806752615529 0.000895909419066 0.000726694943 0.000753623883 0.899658554695 0.00207197302055 0.00493012925289 0.00441340723229 0.00105766638736 0.00102628202638
0.833569 0.200077424809 0.000595825968947 0.000326459438239 0.00026238143283 0.000423396693 0.000442107892 0.222446001167 0.000365276967892 0.000807683911007 0.00089691893861 0.00072601518 0.00075286659 0.89944266815 0.00207354332726 0.00494403019999 0.00442536243375 0.00106026035907 0.00102885810405
0.835396 0.199596575851 0.000594931546155 0.000326346035335 0.000262233410568 0.000422550811 0.000441200165 0.221964669964 0.000365260938226 0.000808621458062 0.0008979336668 0.000725339002 0.000752112861 0.899226781827 0.00207512890622 0.00495797745942 0.00443736237768 0.00106286851726 0.00103144926245
0.837225 0.19911693476 0.000594033811921 0.000326230512444 0.000262084166594 0.000421706424 0.000440294146 0.22148445086 0.000365267017323 0.000809565191419 0.000898953543328 0.000724666392 0.000751362679 0.899010896642 0.0020767652442 0.00497197095524 0.00444940701533 0.00106549086813 0.00103405549547
0.839056 0.198638498885 0.000593137678849 0.000326112884447 0.000261933706682 0.000420863531 0.000439389836 0.22100534148 0.000365272054236 0.000810515047039 0.000899978504376 0.000723997334 0.000750616025 0.898795013527 0.0020784033715 0.00498601058714 0.00446149628818 0.00106812738686 0.00103667680531
0.840889 0.198161265576 0.00059224314461 0.000325993164649 0.000261782040636 0.000420022133 0.000438487232 0.220527339454 0.000365276052919 0.000811470960726 0.000901008487547 0.000723331808 0.000749872881 0.898579133393 0.00208004328813 0.00500009625872 0.00447363015391 0.00107077807035 0.00103931316853
0.842724 0.197685232185 0.000591350206871 0.000325871369185 0.0002616291743 0.000419182227 0.000437586333 0.220050442413 0.000365279017312 0.000812432866437 0.000902043430777 0.000722669799 0.000749133228 0.898363257157 0.00208168499409 0.0050142278846 0.00448580854415 0.00107344290203 0.00104196459965
0.844561 0.197210396066 0.000590458863301 0.000325747510031 0.000261475117536 0.000418343814 0.000436687139 0.219574647993 0.000365280951355 0.00081340069997 0.000903083275484 0.000722011286 0.000748397049 0.898147385723 0.00208332848937 0.00502840537532 0.00449803141417 0.0010761218685 0.00104463107038
0.8464 0.196736754574 0.000589564459119 0.000325621604067 0.000261319876225 0.000417506894 0.000435789648 0.219099953829 0.000365304060112 0.000814374397361 0.0009041279582 0.000721356253 0.000747664325 0.897931520002 0.00208502332168 0.00504262863914 0.00451029870051 0.00107881495694 0.0010473125769
0.848241 0.196264305067 0.000588670204344 0.000325493662446 0.00026116346029 0.000416671464 0.000434893858 0.218626357559 0.000365333018353 0.000815353895684 0.00090517741592 0.000720704683 0.000746935038 0.897715660903 0.00208673555084 0.00505689756421 0.00452261036151 0.00108152215828 0.00105000912463
0.850084 0.195793044904 0.000587777558904 0.000325363701464 0.000261005874694 0.000415837525 0.000433999768 0.218153856826 0.000365360852149 0.00081633912898 0.000906231590776 0.000720056557 0.00074620917 0.897499809321 0.0020884496401 0.00507121207653 0.00453496631951 0.00108424345845 0.00105272069223
0.851929 0.195322971446 0.000586886520395 0.000325231734354 0.000260847129389 0.000415005076 0.000433107377 0.217682449274 0.000365387565695 0.000817330033325 0.000907290420557 0.000719411856 0.000745486703 0.897283966151 0.00209016558948 0.00508557207533 0.00454736652531 0.00108697884301 0.00105544726705
0.853776 0.194854082056 0.000585997086409 0.000325097774509 0.000260687231394 0.000414174116 0.000432216683 0.217212132548 0.000365413163167 0.00081832654783 0.000908353844202 0.000718770565 0.000744767619 0.897068132292 0.00209188339896 0.0050999774594 0.00455981092866 0.00108972830175 0.00105818885251
0.855625 0.194386374098 0.000585107235604 0.000324961838891 0.000260526186697 0.000413344646 0.000431327684 0.216742904298 0.000365447397166 0.000819328605863 0.000909421801804 0.000718132664 0.000744051899 0.896852308626 0.00209362587211 0.00511442814578 0.00457229944799 0.00109249181991 0.00106094542191
0.857476 0.193919844941 0.000584215043036 0.000324823937169 0.000260364005407 0.000412516662 0.000430440381 0.216274762175 0.000365499554785 0.000820336147532 0.000910494232687 0.000717498137 0.000743339525 0.896636496052 0.00209541493683 0.00512892402411 0.00458483204942 0.00109526937265 0.00106371698765
0.859329 0.193454491953 0.00058332446948 0.000324684086307 0.000260200693565 0.000411690166 0.000429554771 0.215807703833 0.000365550503971 0.000821349108105 0.000911571075535 0.000716866966 0.000742630479 0.896420695448 0.00209720593462 0.00514346500306 0.00459740865685 0.00109806095319 0.00106650352592
0.861184 0.192990312505 0.000582435512462 0.000324542298209 0.000260036259282 0.000410865155 0.000428670852 0.215341726929 0.000365600249156 0.000822367425074 0.000912652271424 0.000716239132 0.000741924744 0.896204907694 0.00209899886549 0.00515805098271 0.00461002921233 0.00110086655396 0.00106930503139
0.863041 0.192527303971 0.000581548169509 0.000324398587017 0.000259870711715 0.00041004163 0.000427788624 0.214876829123 0.000365648794759 0.000823391034617 0.000913737761349 0.000715614617 0.000741222301 0.895989133667 0.00210079372944 0.00517268186765 0.00462269365657 0.00110368614933 0.00107212148402
0.8649 0.192065463725 0.000580662438143 0.000324252966717 0.000259704055957 0.00040921959 0.000426908084 0.214413008076 0.000365696145195 0.000824419876312 0.000914827484297 0.000714993405 0.000740523131 0.895773374239 0.00210259052647 0.00518735755789 0.00463540192227 0.00110651972723 0.00107495288091
0.866761 0.191604789145 0.000579772798562 0.000324105451373 0.000259536299243 0.000408399035 0.000426029231 0.213950261452 0.0003657692295 0.000825453888608 0.00091592137957 0.000714375478 0.000739827217 0.895557630286 0.00210445528937 0.00520207795005 0.00464815394822 0.00110936727429 0.00107779920587
0.868624 0.191145277611 0.00057888447282 0.000323956054383 0.000259367451726 0.000407579962 0.000425152064 0.21348858692 0.000365842556251 0.000826493006927 0.00091701939039 0.000713760817 0.000739134542 0.895341902669 0.00210632581007 0.00521684295353 0.00466094967105 0.0011122287767 0.00108066045208
0.870489 0.190686926506 0.000577997772427 0.000323804786245 0.000259197519696 0.000406762371 0.000424276583 0.21302798215 0.000365914597559 0.000827537169906 0.000918121457409 0.000713149405 0.000738445087 0.895126192256 0.00210819833884 0.00523165245492 0.00467378902299 0.00111510420717 0.00108353660675
0.872356 0.190229733212 0.000577112694843 0.000323651663848 0.000259026510351 0.000405946262 0.000423402783 0.212568444813 0.000365985358086 0.000828586318306 0.00091922751928 0.000712541225 0.000737758833 0.894910499907 0.00211007287569 0.00524650635868 0.00468667194625 0.00111799356149 0.00108642765665
0.874225 0.189773695116 0.000576229237524 0.000323496700516 0.000258854429961 0.000405131634 0.000422530664 0.212109972586 0.000366054842474 0.000829640387526 0.000920337519649 0.000711936258 0.000737075764 0.894694826473 0.00211194942061 0.00526140457427 0.00469959835592 0.0011208968242 0.00108933358445
0.876096 0.189318809608 0.000575344060042 0.000323339908238 0.000258681288856 0.000404318484 0.000421660225 0.211652563146 0.000366139502493 0.00083069932059 0.000921451398629 0.000711334488 0.00073639586 0.89447917282 0.00211387008976 0.00527634698612 0.00471256821662 0.00112381396728 0.0010922543945
0.877969 0.188865074078 0.00057445815269 0.000323181300413 0.000258507092318 0.000403506815 0.000420791464 0.211196214175 0.000366234450655 0.000831763052999 0.000922569097678 0.000710735896 0.000735719105 0.894263539788 0.00211582262487 0.00529133349233 0.00472558143593 0.00112674498389 0.00109519004985
0.879844 0.188412485921 0.000573573878716 0.000323020888211 0.000258331848725 0.000402696622 0.000419924381 0.210740923357 0.000366328034337 0.00083283152463 0.000923690559616 0.000710140465 0.00073504548 0.894047928232 0.00211777724492 0.00530636398613 0.00473863795356 0.00112968984463 0.00109814055928
0.881721 0.187961042531 0.000572691235513 0.000322858688526 0.000258155564422 0.000401887907 0.000419058971 0.210286688379 0.000366420258431 0.000833904675327 0.000924815726409 0.000709548175 0.000734374968 0.893832338984 0.00211973394989 0.0053214383818 0.00475173769742 0.00113264855193 0.00110110588547
0.8836 0.187510741307 0.000571810220478 0.000322694712603 0.00025797824777 0.000401080668 0.000418195235 0.209833506929 0.000366511127818 0.00083498244606 0.000925944539366 0.000708959012 0.00073370755 0.893616772894 0.00212169273979 0.00533655656333 0.00476488060838 0.00113562107082 0.00110408603499
0.885481 0.18706157965 0.000570929406785 0.000322528973103 0.000257799904198 0.000400274904 0.000417333171 0.2093813767 0.000366607724995 0.00083606477478 0.000927076940382 0.000708372957 0.00073304321 0.893401230798 0.00212367250728 0.00535171842153 0.00477806659969 0.00113860739297 0.00110708098814
0.887364 0.186613554964 0.000570046081282 0.000322361482685 0.000257620544133 0.000399470614 0.000416472777 0.208930295387 0.00036672352483 0.000837151602557 0.000928212872133 0.000707789993 0.000732381927 0.893185713533 0.00212570942728 0.00536692385125 0.00479129561983 0.00114160748826 0.00111009073331
0.889249 0.186166664654 0.000569164396429 0.000322192254753 0.000257440173027 0.000398667798 0.000415614052 0.208480260688 0.000366837883624 0.000838242871345 0.00092935227788 0.000707210101 0.000731723686 0.892970221927 0.00212774851077 0.00538217274996 0.00480456759612 0.00114462134708 0.0011131152452
0.891136 0.185720906129 0.000568284349557 0.000322021301893 0.000257258799327 0.000397866454 0.000414756994 0.208031270305 0.000366950806499 0.000839338518249 0.000930495100136 0.000706633264 0.000731068469 0.892754756805 0.00212978975774 0.00539746501191 0.00481788244789 0.00114764895134 0.00111615451611
0.893025 0.185276276799 0.000567405938001 0.000321848638177 0.000257076427548 0.000397066581 0.0004139016 0.207583321941 0.000367062298564 0.000840438485485 0.000931641282958 0.000706059465 0.000730416258 0.89253931899 0.0021318331682 0.00541280054002 0.00483124009633 0.00115069028742 0.00111920853326
0.894916 0.184832774079 0.000566529159093 0.000321674273521 0.000256893068179 0.000396268178 0.000413047871 0.207136413303 0.000367172364911 0.000841542715241 0.000932790769362 0.000705488686 0.000729767035 0.89232390931 0.00213387874214 0.00542817921029 0.00484464048934 0.00115374532198 0.00112227727919
0.896809 0.184390395384 0.000565648815342 0.00032149822259 0.000256708726753 0.000395471245 0.000412195804 0.206690542101 0.000367307023551 0.000842651147684 0.000933943501907 0.00070492091 0.000729120783 0.892108528575 0.00213599891707 0.00544360092522 0.00485808354136 0.00115681404484 0.00112536073544
0.898704 0.183949138134 0.000564769876983 0.000321320496713 0.000256523410848 0.000394675779 0.000411345397 0.206245706047 0.00036744137789 0.00084376372434 0.000935099424112 0.000704356119 0.000728477483 0.891893177607 0.00213812469918 0.00545906556639 0.004871569181 0.00115989643201 0.0011284588934
0.900601 0.183508999749 0.000563892583078 0.000321141109889 0.000256337126961 0.000393881782 0.000410496649 0.205801902858 0.000367574222519 0.000844880387236 0.000936258480876 0.000703794295 0.000727837119 0.891677857204 0.00214025272485 0.00547457304062 0.00488509733195 0.00116299246716 0.00113157171981
0.9025 0.183069977655 0.000563016930902 0.000320960073446 0.000256149882763 0.00039308925 0.000409649557 0.205359130251 0.000367705562768 0.000846001078153 0.00093742061526 0.000703235423 0.000727199673 0.891462568191 0.00214238299409 0.00549012322475 0.00489866792188 0.00116610213473 0.00113469922305
0.904401 0.182632069278 0.000562142917731 0.000320777399305 0.000255961685813 0.000392298183 0.000408804121 0.20491738595 0.000367835403958 0.000847125737152 0.000938585773257 0.000702679482 0.000726565127 0.891247311356 0.0021445155069 0.00550571601765 0.00491228086851 0.00116922540397 0.00113784136575
0.906304 0.182195272048 0.000561266900332 0.00032059310147 0.000255772542714 0.00039150858 0.000407960338 0.204476667677 0.000367982102344 0.000848254311093 0.000939753896808 0.000702126459 0.000725933464 0.891032087513 0.00214670337235 0.00552135130693 0.00492593611275 0.00117236226287 0.00114099814967
0.908209 0.181759583398 0.000560390859692 0.0003204071906 0.000255582460176 0.00039072044 0.000407118208 0.204036973162 0.000368135663773 0.000849386738375 0.000940924931752 0.000701576333 0.000725304666 0.890816897454 0.00214891795878 0.00553702897745 0.0049396335588 0.00117551267983 0.00114416954144
0.910116 0.181325000762 0.000559516469263 0.0003202196807 0.00025539144578 0.000389933763 0.000406277726 0.203598300135 0.000368287644301 0.000850522963509 0.000942098823327 0.000701029088 0.000724678717 0.890601741968 0.00215113487024 0.00555274892947 0.0049533731392 0.00117867665622 0.00114735552405
0.912025 0.180891521581 0.000558643726264 0.000320030580199 0.000255199507304 0.000389148545 0.000405438894 0.20316064633 0.00036843804948 0.000851662929285 0.000943275516921 0.000700484706 0.000724055598 0.890386621862 0.00215335410673 0.00556851103689 0.00496715477962 0.00118185414543 0.00115055609105
0.913936 0.180459143293 0.000557772627911 0.000319839905334 0.000255006649367 0.000388364788 0.000404601708 0.202724009484 0.00036858688484 0.000852806579317 0.0009444549563 0.000699943171 0.000723435292 0.890171537907 0.00215557566823 0.0055843151992 0.00498097839139 0.00118504513867 0.00115377121481
0.915849 0.180027863344 0.00055690086686 0.000319647666543 0.000254812881692 0.000387582489 0.000403766167 0.202288387337 0.000368745837698 0.000853953856491 0.000945637087716 0.000699404466 0.000722817782 0.889956490899 0.00215783464322 0.00560016130303 0.0049948439068 0.00118824961206 0.00115700088756
0.917764 0.17959767918 0.000556027868936 0.000319453875231 0.000254618209023 0.000386801647 0.000402932268 0.201853777633 0.000368917809935 0.000855104704377 0.000946821857584 0.000698868571 0.000722203052 0.889741481611 0.0021601400001 0.00561604923217 0.00500875123539 0.00119146755555 0.00116024507809
0.919681 0.179168588252 0.000555156526281 0.000319258543918 0.000254422641154 0.000386022261 0.000402100012 0.201420178117 0.000369088132735 0.000856259068026 0.000948009210392 0.000698335472 0.000721591082 0.889526510834 0.00216244776467 0.00563197887536 0.00502270031659 0.00119469892122 0.00116350378114
0.9216 0.178740588011 0.000554286836064 0.000319061683936 0.000254226181768 0.000385244331 0.000401269394 0.20098758654 0.000369256811859 0.000857416890256 0.000949199094015 0.00069780515 0.000720981857 0.889311579327 0.00216475793692 0.00564795012192 0.00503669104797 0.00119794371255 0.00116677696405
0.923521 0.178313675914 0.000553418795445 0.000318863308625 0.000254028838693 0.000384467854 0.000400440414 0.200556000653 0.00036942385305 0.000858578117068 0.000950391451536 0.000697277589 0.000720375359 0.889096687875 0.00216707051685 0.0056639628516 0.00505072336078 0.00120120189461 0.00117006462188
0.925444 0.17788784942 0.000552551229853 0.000318663426419 0.000253830620744 0.00038369283 0.000399613071 0.200125418213 0.000369595230288 0.000859742691379 0.000951586232233 0.000696752771 0.000719771571 0.888881837242 0.00216940408673 0.00568001694777 0.00506479717605 0.0012044734413 0.00117336672557
0.927369 0.17746310599 0.000551681414444 0.000318462052813 0.000253631531683 0.000382919257 0.000398787361 0.199695836978 0.000369784813815 0.000860910559358 0.000952783380598 0.000696230681 0.000719170476 0.888667028194 0.00217180204699 0.00569611230393 0.00507891240229 0.0012077583412 0.00117668326884
0.929296 0.177039443089 0.000550813258689 0.000318259197655 0.000253431580394 0.000382147135 0.000397963283 0.199267254712 0.000369972682054 0.00086208166488 0.000953982847067 0.000695711298 0.000718572058 0.888452261486 0.00217420249863 0.00571224881153 0.00509306896244 0.0012110565719 0.00118001420842
0.931225 0.176616858186 0.0005499467597 0.000318054871461 0.000253230773706 0.000381376461 0.000397140836 0.198839669178 0.000370158840969 0.000863255954347 0.00095518457438 0.000695194608 0.000717976297 0.888237537892 0.00217660544167 0.00572842633287 0.00510726677868 0.00121436809273 0.00118335954673
0.933156 0.17619534875 0.000549081914591 0.00031784908906 0.000253029117464 0.000380607236 0.000396320016 0.198413078146 0.000370343296513 0.000864433373729 0.000956388512827 0.000694680594 0.000717383179 0.888022858152 0.00217901087609 0.00574464477885 0.005121505765 0.00121769290447 0.00118671925234
0.935089 0.175774912258 0.000548218492099 0.000317641857475 0.000252826619605 0.000379839456 0.000395500825 0.197987479388 0.000370527222317 0.00086561386739 0.00095759460912 0.000694169238 0.000716792686 0.887808223032 0.00218142256588 0.00576090400894 0.00513578583754 0.00122103095937 0.00119009331414
0.937024 0.175355546184 0.000547351992936 0.000317433192131 0.000252623283931 0.000379073124 0.000394683256 0.197562870679 0.000370733614151 0.000866797381603 0.000958802811806 0.000693660523 0.000716204801 0.887593633264 0.00218391481801 0.00577720393207 0.00515010689823 0.00122438225918 0.00119348168974
0.938961 0.174937248012 0.000546487157152 0.000317223100126 0.000252419122445 0.000378308233 0.000393867313 0.197139249797 0.000370938227571 0.00086798386262 0.000960013067455 0.000693154432 0.000715619508 0.887379089614 0.00218640964611 0.00579354440242 0.00516446888951 0.00122774675412 0.00119688438683
0.9409 0.174520015222 0.00054562398181 0.000317011598299 0.000252214135983 0.000377544787 0.000393052988 0.196716614523 0.000371141068737 0.000869173258938 0.000961225323217 0.00069265095 0.000715036789 0.887164592809 0.00218890705018 0.00580992532692 0.00517887170544 0.00123112444576 0.00120030136604
0.942841 0.174103845304 0.000544762463978 0.000316798693005 0.000252008334582 0.000376782781 0.000392240284 0.196294962642 0.000371342143795 0.000870365515972 0.000962439529329 0.000692150059 0.000714456627 0.886950143604 0.00219140703023 0.0058263465709 0.00519331527204 0.00123451528394 0.00120373261973
0.944784 0.173688735746 0.000543902600722 0.000316584397589 0.000251801725102 0.000376022216 0.000391429197 0.195874291944 0.000371541458881 0.000871560579121 0.000963655635625 0.000691651741 0.000713879008 0.886735742716 0.00219390958624 0.00584280803441 0.00520779949711 0.0012379192672 0.00120717810933
0.946729 0.173274684042 0.000543040085055 0.000316368722646 0.000251594311537 0.00037526309 0.000390619725 0.195454600218 0.000371761092673 0.000872758398952 0.000964873587451 0.000691155981 0.000713303912 0.886521390895 0.00219648846767 0.00585930957986 0.00522232429622 0.0012413363564 0.00121063782466
0.948676 0.172861687689 0.000542178696894 0.000316151679366 0.000251386103933 0.000374505402 0.000389811867 0.19503588526 0.00037198165162 0.000873958920024 0.000966093336099 0.000690662762 0.000712731324 0.886307088865 0.00219907922374 0.00587585110176 0.00523688958726 0.00124476652945 0.00121411174098
0.950625 0.172449744186 0.000541318972218 0.000315933279087 0.000251177105195 0.000373749149 0.00038900562 0.194618144868 0.000372200378118 0.000875162091998 0.000967314829634 0.000690172067 0.000712161228 0.886092837351 0.00220167264108 0.00589243247412 0.00525149527296 0.00124820976963 0.00121759984337
0.952576 0.172038851037 0.000540460908047 0.00031571353233 0.000250967325355 0.000372994332 0.000388200983 0.194201376843 0.000372417278504 0.000876367861522 0.000968538018572 0.000689683879 0.000711593606 0.885878637081 0.0022042687197 0.00590905358195 0.00526614127778 0.00125166604038 0.00122110209603
0.954529 0.171629005748 0.000539604501401 0.000315492449618 0.000250756768513 0.000372240948 0.000387397953 0.19378557899 0.000372632359099 0.000877576177223 0.000969762852417 0.000689198183 0.000711028442 0.885664488774 0.0022068674596 0.00592571430471 0.0052808275035 0.00125513532415 0.00122461849229
0.956484 0.171220205829 0.000538746157406 0.00031527004296 0.000250545442607 0.000371488996 0.00038659653 0.193370749117 0.000372864089065 0.000878786987964 0.000970989279983 0.000688714961 0.00071046572 0.885450393148 0.00220953258331 0.00594241452093 0.00529555387081 0.00125861758748 0.00122814900122
0.958441 0.170812448792 0.000537888339649 0.000315046323549 0.000250333351721 0.000370738476 0.000385796709 0.192956885036 0.000373099796203 0.000880000241467 0.000972217252218 0.000688234196 0.000709905424 0.885236350909 0.00221222067879 0.00595915412007 0.00531032027434 0.00126211282238 0.00123169359075
0.9604 0.170405732155 0.000537032187803 0.000314821299898 0.000250120504904 0.000369989385 0.00038499849 0.192543984562 0.000373333613437 0.000881215887557 0.00097344672097 0.000687755872 0.000709347538 0.885022362774 0.00221491152142 0.00597593297383 0.0053251266424 0.0012656209946 0.00123525224848
0.962361 0.170000053438 0.00053617769884 0.000314594983944 0.000249906907314 0.000369241721 0.000384201872 0.192132045511 0.000373565547294 0.000882433875353 0.00097467763201 0.000687279975 0.000708792043 0.884808429462 0.00221760511121 0.0059927509465 0.00533997287882 0.00126914206075 0.0012388249657
0.964324 0.169595410163 0.000535324869739 0.000314367386214 0.00024969256594 0.000368495485 0.000383406851 0.191721065707 0.000373795604279 0.000883654154463 0.00097590994116 0.000686806485 0.000708238925 0.884594551661 0.00222030144816 0.00600960794147 0.0053548588974 0.00127267601566 0.00124241169009
0.966289 0.169191799857 0.000534470663341 0.000314138519457 0.000249477485876 0.000367750675 0.000382613426 0.191311042975 0.000374039407949 0.000884876672036 0.000977143597859 0.000686335387 0.000707688168 0.884380730072 0.00222305615277 0.00602650383869 0.0053697845896 0.00127622282895 0.00124601240741
0.968256 0.168789220052 0.000533616532796 0.00031390838922 0.000249261675317 0.000367007288 0.000381821595 0.190901975141 0.000374289469713 0.000886101382188 0.000978378550222 0.000685866666 0.000707139754 0.884166965414 0.00222584286031 0.00604343847842 0.0053847498938 0.00127978246582 0.00124962710837
0.970225 0.16838766828 0.000532764069987 0.000313677010268 0.000249045140384 0.000366265324 0.000381031356 0.19049386004 0.000374537586874 0.000887328231734 0.000979614755787 0.000685400303 0.000706593669 0.88395325836 0.00222863240132 0.00606041179135 0.00539975470247 0.00128335490946 0.00125325574902
0.972196 0.167987142078 0.000531913271847 0.000313444391786 0.000248827885118 0.000365524781 0.000380242707 0.190086695504 0.000374783766133 0.000888557173058 0.000980852159699 0.000684936285 0.000706049895 0.883739609617 0.00223142477578 0.00607742361622 0.00541479892145 0.00128694012418 0.00125689832324
0.974169 0.167587638987 0.000531064135313 0.000313210544372 0.000248609916756 0.000364785658 0.000379455645 0.189680479375 0.000375028014177 0.000889788155119 0.000982090718747 0.000684474593 0.000705508418 0.883526019858 0.0022342199837 0.00609447385346 0.00542988245616 0.0012905380977 0.00126055479144
0.976144 0.167189156552 0.000530214038546 0.000312975477142 0.000248391243455 0.000364047953 0.000378670169 0.189275209492 0.0003752838257 0.00089102113021 0.000983330381117 0.000684015213 0.00070496922 0.883312489791 0.00223706754258 0.00611156235603 0.00544500523102 0.00129414878823 0.00126422514212
0.978121 0.16679169232 0.00052936370713 0.000312739201293 0.000248171869389 0.000363311664 0.000377886278 0.188870883703 0.000375547454462 0.00089225604855 0.000984571102222 0.000683558128 0.000704432287 0.883099020081 0.00223995399091 0.00612868902455 0.00546016713838 0.00129777217206 0.00126790934933
0.9801 0.166395243842 0.000528515044699 0.000312501726755 0.000247951801688 0.000362576792 0.000377103967 0.188467499856 0.000375809086668 0.000893492861458 0.00098581283424 0.000683103321 0.000703897602 0.882885611414 0.00224284335928 0.00614585372792 0.00547536808997 0.00130140823238 0.00127160737095
0.982081 0.165999808673 0.000527668048146 0.000312263065468 0.000247731045598 0.000361843333 0.000376323237 0.188065055803 0.000376068729192 0.000894731521179 0.000987055527727 0.000682650778 0.000703365149 0.882672264468 0.00224573564767 0.00616305634346 0.00549060799057 0.00130505692472 0.00127531920477
0.984064 0.165605384371 0.000526822714368 0.000312023225137 0.000247509607276 0.000361111287 0.000375544084 0.187663549401 0.000376326388891 0.000895971979171 0.000988299137597 0.000682200481 0.000702834913 0.882458979912 0.00224863085609 0.00618029674483 0.00550588674461 0.0013087182355 0.00127904480833
0.986049 0.165211968499 0.000525976704952 0.000311782216433 0.00024728749404 0.000360380652 0.000374766507 0.187262978509 0.000376594100158 0.000897214187819 0.000989543616193 0.000681752415 0.000702306878 0.882245758422 0.00225157445903 0.00619757480308 0.00552120426581 0.00131239213005 0.00128278416342
0.988036 0.164819558622 0.000525130279716 0.000311540049745 0.000247064711072 0.000359651425 0.000373990504 0.18686334099 0.000376870515705 0.000898458098495 0.00099078891737 0.000681306565 0.000701781029 0.882032600663 0.0022545616446 0.00621489040412 0.00553656045041 0.00131607858333 0.00128653725671
0.990025 0.164428152308 0.000524285524153 0.000311296736484 0.000246841264563 0.000358923608 0.000373216071 0.18646463471 0.000377144885487 0.000899703664832 0.000992034994308 0.000680862914 0.000701257348 0.881819507295 0.00225755183689 0.00623224342287 0.00555195520916 0.0013197775664 0.00129030403844
0.992016 0.164037747132 0.000523442435119 0.000311052282875 0.000246617160871 0.000358197197 0.000372443209 0.18606685754 0.000377417216535 0.000900950838283 0.000993281802025 0.000680421446 0.000700735822 0.881606478987 0.00226054503592 0.00624963372489 0.00556738844227 0.00132348904676 0.00129408449509
0.994009 0.16364834067 0.000522601009471 0.000310806700259 0.000246392406157 0.00035747219 0.000371671915 0.185670007353 0.000377687515869 0.000902199573393 0.000994529293591 0.000679982146 0.000700216435 0.881393516395 0.00226354124167 0.00626706118478 0.00558286006196 0.00132721299875 0.0012978786068
0.996004 0.1632599305 0.000521761244073 0.000310560001992 0.000246167004699 0.000356748588 0.000370902184 0.185274082025 0.000377955790491 0.000903449823858 0.000995777422973 0.000679544999 0.00069969917 0.881180620169 0.00226654045415 0.00628452569473 0.00559836996512 0.00133094940236 0.00130168633721
0.998001 0.162872514209 0.00052092313579 0.000310312192958 0.000245940964889 0.000356026386 0.000370134018 0.184879079438 0.000378222047386 0.000904701541306 0.000997026145355 0.000679109988 0.000699184014 0.88096779097 0.00226954267336 0.00630202710852 0.00561391805963 0.00133469821844 0.0013055076723


==> aux/fits/MainzOnly/FriedrichWalcher.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996656904 4.78021831181e-08 3.9302403101e-08 5.07816060402e-08 4.20590000605e-08 4.74889999547e-08 0.999997214494 1.15678596818e-08 1.05564921642e-08 2.42305957599e-08 1.05449999843e-08 1.0130000061e-08 0.999999442408 4.86043661422e-08 2.96311572377e-08 3.00443851565e-08 3.15140934459e-08 3.73591099168e-08
4e-06 0.999986627789 1.91207116637e-07 1.57197857209e-07 2.03106685946e-07 1.68230999908e-07 1.89947999996e-07 0.999988858046 4.6271047704e-08 4.22252089237e-08 9.69215256354e-08 4.21789999594e-08 4.05230000666e-08 0.999997769718 1.94417464569e-07 1.18513924492e-07 1.2016172765e-07 1.26053493199e-07 1.49426761298e-07
9e-06 0.999969913176 4.3020995315e-07 3.53645618282e-07 4.56926646626e-07 3.78495999986e-07 4.2735200001e-07 0.999974930861 1.04108391022e-07 9.50074503511e-08 2.18064806711e-07 9.49049999699e-08 9.11790000169e-08 0.999994982189 4.3743929528e-07 2.66607785905e-07 2.70316859207e-07 2.83598558859e-07 3.36181915972e-07
1.6e-05 0.999946513931 7.6480261399e-07 6.28582624739e-07 8.12153935217e-07 6.72825000048e-07 7.59657999949e-07 0.999955433283 1.85077934642e-07 1.68899957486e-07 3.87650876401e-07 1.68722000038e-07 1.62102999912e-07 0.99999108025 7.77669858275e-07 4.73856207987e-07 4.80442992737e-07 5.04126887124e-07 5.97583175166e-07
2.5e-05 0.999916431269 1.19497378973e-06 9.81916247106e-07 1.26867147639e-06 1.05117500004e-06 1.18680700001e-06 0.999930365795 2.89176941752e-07 2.63901641422e-07 6.05664763509e-07 2.63629999941e-07 2.53301000064e-07 0.999986064504 1.21510915355e-06 7.40171350914e-07 7.50452591568e-07 7.87603310459e-07 9.33574775042e-07
3.6e-05 0.999879666748 1.72070894095e-06 1.4135328443e-06 1.82632169681e-06 1.51349199995e-06 1.70872299998e-06 0.999899729014 4.16401893883e-07 3.80011955332e-07 8.72087080661e-07 3.79634000014e-07 3.64778000028e-07 0.999979935722 1.74975718112e-06 1.06544523545e-06 1.08022728424e-06 1.13397889168e-06 1.34408758223e-06
4.9e-05 0.999836222276 2.34199029905e-06 1.92328666704e-06 2.48492146744e-06 2.05970900002e-06 2.325315e-06 0.999863523698 5.66748491144e-07 5.17226554772e-07 1.18689528657e-06 5.16732999944e-07 4.96544000028e-07 0.999972694851 2.38161394097e-06 1.44954321864e-06 1.46962852575e-06 1.54319992229e-06 1.82903508639e-06
6.4e-05 0.999786100103 3.0587968675e-06 2.51101168309e-06 3.24424581408e-06 2.68974900008e-06 3.03647099997e-06 0.99982175074 7.40211652488e-07 6.75542617066e-07 1.55006004606e-06 6.7493e-07 6.48607999976e-07 0.999964343007 3.1106794331e-06 1.8923085086e-06 1.91848914422e-06 2.01520091403e-06 2.3883133915e-06
8.1e-05 0.999729302825 3.87110442309e-06 3.17651636091e-06 4.10403874971e-06 3.40351999994e-06 3.84206400006e-06 0.999774411171 9.36785516035e-07 8.54957103988e-07 1.96155000174e-06 8.5422899998e-07 8.20982999916e-07 0.999954881476 3.93695365752e-06 2.39356109091e-06 2.42661478938e-06 2.54990259285e-06 3.02180220735e-06
0.0001 0.999665833385 4.77888551749e-06 3.91957723172e-06 5.06401395931e-06 4.200919e-06 4.74195200006e-06 0.999721506159 1.15646343944e-06 1.05546741304e-06 2.42132998258e-06 1.05463099997e-06 1.01368000005e-06 0.999944311717 4.86043661422e-06 2.9530903931e-06 2.99379263107e-06 3.14721989281e-06 3.72937083737e-06
0.000121 0.999595695068 5.78210947899e-06 4.73995239799e-06 6.12384764083e-06 5.08183100001e-06 5.73597599995e-06 0.999663037011 1.39923800034e-06 1.27706671805e-06 2.92935996671e-06 1.27614000001e-06 1.226716e-06 0.999932635358 5.88112830321e-06 3.57067148823e-06 3.6197767557e-06 3.80705494496e-06 4.51086816644e-06
0.000144 0.999518891502 6.88074241445e-06 5.63737184074e-06 7.28318159488e-06 6.04612999999e-06 6.823958e-06 0.999599005167 1.66510099676e-06 1.51975307961e-06 3.48559203017e-06 1.51876100007e-06 1.46010499991e-06 0.999919854197 6.99902872448e-06 4.24604769102e-06 4.30430197774e-06 4.52930006922e-06 5.36612964674e-06
0.000169 0.999435426659 8.07474721142e-06 6.61153957681e-06 8.54162892102e-06 7.09367700003e-06 8.00570500004e-06 0.999529412208 1.9540434477e-06 1.78352011846e-06 4.08998147321e-06 1.782497e-06 1.71386699999e-06 0.999905970202 8.21413787803e-06 4.97894195605e-06 5.04707335615e-06 5.31383876357e-06 6.29497228044e-06
0.000196 0.999345304852 9.36408354052e-06 7.66213755211e-06 9.89876683588e-06 8.22432199998e-06 9.28100700004e-06 0.999454259849 2.26605559369e-06 2.06836265828e-06 4.74247259805e-06 2.0673529999e-06 1.98802000007e-06 0.999890985509 9.52645576387e-06 5.76905567421e-06 5.84777720327e-06 6.16054369151e-06 7.29720060533e-06
0.000225 0.999248530735 1.07487078579e-05 8.78882100139e-06 1.13541391069e-05 9.43790200003e-06 1.06496369999e-05 0.999373549943 2.60112689737e-06 2.37427488405e-06 5.44300871182e-06 2.37333399999e-06 2.28258500001e-06 0.999874902425 1.0935982382e-05 6.61606375079e-06 6.70607028119e-06 7.06927666938e-06 8.37260167375e-06
0.000256 0.999145109304 1.22285734084e-05 9.99121792839e-06 1.29072588269e-05 1.073424e-05 1.21113530001e-05 0.999287284479 2.95924604421e-06 2.70125066885e-06 6.19152889458e-06 2.70044600004e-06 2.59758599996e-06 0.999857723422 1.24427177324e-05 7.51961694662e-06 7.62158614224e-06 8.03988665088e-06 9.52094703399e-06
0.000289 0.999035045891 1.38036302277e-05 1.12689374406e-05 1.45576050182e-05 1.2113152e-05 1.3665895e-05 0.999195465582 3.34040094316e-06 3.04928314326e-06 6.98796660956e-06 3.04869400003e-06 2.93304499999e-06 0.999839451142 1.40466618151e-05 8.47934750785e-06 8.5939355253e-06 9.07221871815e-06 1.07419947082e-05
0.000324 0.998918346167 1.54738251462e-05 1.26215618671e-05 1.63046231816e-05 1.35744399999e-05 1.5312985e-05 0.999098095514 3.74457872749e-06 3.41836545547e-06 7.8322523726e-06 3.41808400006e-06 3.28899099999e-06 0.99982008839 1.57478146301e-05 9.49486153846e-06 9.62270020624e-06 1.016610506e-05 1.20354801658e-05
0.000361 0.998795016143 1.72391017922e-05 1.40486459863e-05 1.81477335721e-05 1.51178909999e-05 1.7052335e-05 0.998995176671 4.17176575554e-06 3.80849186135e-06 8.72431082855e-06 3.80862600002e-06 3.66544999997e-06 0.999799638144 1.75461761773e-05 1.05657387638e-05 1.07074500316e-05 1.13213609521e-05 1.340113431e-05
0.0004 0.99866506216 1.90994005954e-05 1.55497272694e-05 2.00863156233e-05 1.67432860001e-05 1.8883633e-05 0.998886711587 4.62194761165e-06 4.21965295498e-06 9.66406482253e-06 4.22032399994e-06 4.06245100004e-06 0.999778103538 1.94417464569e-05 1.16915455566e-05 1.1847716789e-05 1.25378037532e-05 1.48386634369e-05
0.000441 0.998528490899 2.10546587906e-05 1.71243156445e-05 2.21197242908e-05 1.8450388e-05 2.0806557e-05 0.99877270293 5.09510910699e-06 4.65184087233e-06 1.06514318964e-05 4.65318800003e-06 4.48002699993e-06 0.99975548788 2.14345254687e-05 1.28718192245e-05 1.30430171925e-05 1.38152288658e-05 1.634776222e-05
0.000484 0.998385309371 2.31048104219e-05 1.87718973124e-05 2.42472815232e-05 2.0238953e-05 2.2820764e-05 0.998653153503 5.59123428057e-06 5.10505027851e-06 1.16863231722e-05 5.107226e-06 4.91820799997e-06 0.999731794637 2.35245132128e-05 1.41060726007e-05 1.42928460274e-05 1.51534287357e-05 1.79281096757e-05
0.000529 0.998235524919 2.52497863466e-05 2.04919385524e-05 2.64682757796e-05 2.2108723e-05 2.49258980001e-05 0.998528066246 6.11030640026e-06 5.57926860845e-06 1.276865071e-05 5.582447e-06 5.37703199999e-06 0.999707027437 2.57117096892e-05 1.53938067005e-05 1.55966667644e-05 1.65521828187e-05 1.95793661317e-05
0.000576 0.998079145217 2.74895142396e-05 2.22838798391e-05 2.87819694733e-05 2.40594299999e-05 2.7121586e-05 0.998397444231 6.65230796383e-06 6.07448983574e-06 1.38983180567e-05 6.07886000004e-06 5.85653399998e-06 0.999681190075 2.79961148979e-05 1.67344895436e-05 1.69539302265e-05 1.80112625655e-05 2.13011802016e-05
0.000625 0.997916178268 2.98239185982e-05 2.41471403507e-05 3.11875935146e-05 2.60907909999e-05 2.94074410001e-05 0.998261290667 7.21722070002e-06 6.59070538356e-06 1.50752257633e-05 6.59647599999e-06 6.356752e-06 0.999654286506 3.03777288389e-05 1.81275732398e-05 1.83640608405e-05 1.95304243898e-05 2.30931857503e-05
0.000676 0.9977466324 3.22529207468e-05 2.6081118524e-05 3.3684344973e-05 2.8202516e-05 3.1783056e-05 0.998119608895 7.80502556976e-06 7.12790465518e-06 1.62992702727e-05 7.13530700003e-06 6.87772599994e-06 0.999626320842 3.28565515121e-05 1.95724902652e-05 1.98264570985e-05 2.11094186564e-05 2.49549968506e-05
0.000729 0.99757051627 3.47764388414e-05 2.80851882685e-05 3.62713993175e-05 3.0394299e-05 3.4248013e-05 0.997972402391 8.41570276731e-06 7.68607971156e-06 1.75703436587e-05 7.69536399992e-06 7.41949900007e-06 0.99959729736 3.54325829177e-05 2.10686474501e-05 2.13405050021e-05 2.27479826447e-05 2.68862157609e-05
0.000784 0.997387838856 3.73943878757e-05 3.01587038568e-05 3.89478970733e-05 3.2665826e-05 3.6801875e-05 0.997819674765 9.04923172157e-06 8.26522115055e-06 1.88883350485e-05 8.27665799996e-06 7.98211399999e-06 0.999567220491 3.81058230555e-05 2.26154334726e-05 2.29055609743e-05 2.44458475364e-05 2.88864278778e-05
0.000841 0.99719860946 4.01066796854e-05 3.23009976523e-05 4.17129529734e-05 3.5016769e-05 3.94441920001e-05 0.99766142976 9.70559109733e-06 8.8653180071e-06 2.02531293735e-05 8.87920399995e-06 8.56561700002e-06 0.999536094825 4.08762719256e-05 2.42122176777e-05 2.45209632413e-05 2.62027283702e-05 3.0955204705e-05
0.0009 0.997002837702 4.29132229546e-05 3.4511381267e-05 4.45656517488e-05 3.744679e-05 4.21744970001e-05 0.997497671251 1.03847587966e-05 9.48636219673e-06 2.16646042738e-05 9.50301500002e-06 9.17005500001e-06 0.999503925109 4.3743929528e-05 2.58583456837e-05 2.61860314329e-05 2.80183340312e-05 3.30921018081e-05
0.000961 0.996800533522 4.58139232211e-05 3.678914774e-05 4.75050533189e-05 3.99555389999e-05 4.4992308e-05 0.997328403248 1.10867119601e-05 1.01283425702e-05 2.31226386016e-05 1.0148104e-05 9.79548000002e-06 0.999470716241 4.67087958627e-05 2.75531488772e-05 2.79000623343e-05 2.98923632162e-05 3.52966567698e-05
0.001024 0.996591707177 4.88086828825e-05 3.91335645248e-05 5.05301875437e-05 4.2542655e-05 4.7897129e-05 0.99715362989 1.18114269686e-05 1.0791252179e-05 2.46271021204e-05 1.081449e-05 1.0441941e-05 0.999436473281 4.97708709296e-05 2.92959293313e-05 2.96623339516e-05 3.18244993922e-05 3.75683981654e-05
0.001089 0.996376369236 5.18974012023e-05 4.15438879448e-05 5.36400577033e-05 4.52077649999e-05 5.08884480001e-05 0.99697335545 1.25588794444e-05 1.14750791609e-05 2.61778624536e-05 1.1502187e-05 1.1109493e-05 0.999401201436 5.29301547289e-05 3.10859821741e-05 3.14721037165e-05 3.38144207856e-05 3.99068344964e-05
0.001156 0.996154530583 5.50799743163e-05 4.40193452696e-05 5.68336448799e-05 4.7950486e-05 5.3965738e-05 0.996787584334 1.33290442529e-05 1.21798134986e-05 2.7774785249e-05 1.22112109999e-05 1.1798193e-05 0.999364906063 5.61866472604e-05 3.29225737129e-05 3.33286129891e-05 3.58617953434e-05 4.23114591538e-05
0.001225 0.995926202409 5.8356295239e-05 4.65591529886e-05 6.01098968354e-05 5.0770424e-05 5.7128456e-05 0.996596321076 1.41218955044e-05 1.29054453608e-05 2.9417729252e-05 1.29415819999e-05 1.2508097e-05 0.999327592674 5.95403485242e-05 3.48049577245e-05 3.52310781424e-05 3.79662776901e-05 4.47817523773e-05
0.001296 0.995691396217 6.17262538706e-05 4.91625043346e-05 6.34677425541e-05 5.3667171e-05 6.0376048e-05 0.996399570343 1.49374065552e-05 1.3651966121e-05 3.11065502905e-05 1.36933180001e-05 1.3239265e-05 0.99928926693 6.29912585203e-05 3.67323652338e-05 3.71787039693e-05 4.01275120998e-05 4.73171812106e-05
0.001369 0.995450123813 6.51897370035e-05 5.18285754949e-05 6.69060843257e-05 5.664031e-05 6.3707943e-05 0.996197336931 1.57755500097e-05 1.44193657411e-05 3.28410991768e-05 1.4466441e-05 1.39917599999e-05 0.999249934636 6.65393772487e-05 3.87040113228e-05 3.91706752372e-05 4.23451314605e-05 4.99171944358e-05
0.001444 0.995202397306 6.874662833e-05 5.4556527188e-05 7.04237980829e-05 5.9689416e-05 6.71235540001e-05 0.995989625768 1.6636297722e-05 1.52076347506e-05 3.46212261236e-05 1.5260968e-05 1.4765647e-05 0.999209601745 7.01847047093e-05 4.07190953885e-05 4.12061549005e-05 4.46187672715e-05 5.25812245254e-05
0.001521 0.994948229109 7.23968084488e-05 5.73454992554e-05 7.40197392361e-05 6.28140469999e-05 7.0622284e-05 0.99577644191 1.7519620798e-05 1.60167622845e-05 3.64467729773e-05 1.6076923e-05 1.55609920001e-05 0.999168274357 7.39272409023e-05 4.27767974647e-05 4.328429681e-05 4.69480285349e-05 5.53086946188e-05
0.0016 0.994687631932 7.61401548734e-05 6.01946148253e-05 7.76927373264e-05 6.60137539999e-05 7.4203519e-05 0.995557790542 1.84254895963e-05 1.6846741171e-05 3.83175803429e-05 1.691433e-05 1.6377864e-05 0.999125958716 7.77669858275e-05 4.48762762898e-05 4.540423221e-05 4.93325187777e-05 5.80990094362e-05
0.001681 0.99442061878 7.99765420391e-05 6.31029858174e-05 8.1441598565e-05 6.9288077e-05 7.7866629e-05 0.995333676978 1.93538737312e-05 1.76975623812e-05 4.02334824906e-05 1.7773212e-05 1.7216333e-05 0.999082661203 8.1703939485e-05 4.7016683639e-05 4.75650784917e-05 5.17718330014e-05 6.09515582319e-05
0.001764 0.994147202954 8.39058413111e-05 6.60697015524e-05 8.52651092823e-05 7.26365439999e-05 8.1610976e-05 0.995104106661 2.03047420736e-05 1.85692158031e-05 4.21943146412e-05 1.8653594e-05 1.8076473e-05 0.999038388345 8.57381018748e-05 4.91971473222e-05 4.97659341859e-05 5.42655536283e-05 6.3865719766e-05
0.001849 0.993867398046 8.79279209925e-05 6.90938401958e-05 8.91620347514e-05 7.6058674e-05 8.5435903e-05 0.994869085161 2.12780627538e-05 1.94616947591e-05 4.4199902624e-05 1.95555029999e-05 1.895836e-05 0.998993146807 8.98694729969e-05 5.14167815954e-05 5.20058900711e-05 5.68132534743e-05 6.68408532039e-05
0.001936 0.993581217935 9.2042646333e-05 7.217446423e-05 9.31311151339e-05 7.9553973e-05 8.9340742e-05 0.994628618176 2.22738031628e-05 2.03749896229e-05 4.62500723012e-05 2.0478965e-05 1.9862073e-05 0.99894694339 9.40980528513e-05 5.36746881549e-05 5.42840122327e-05 5.94144946989e-05 6.98763050906e-05
0.002025 0.993288676788 9.62498795366e-05 7.53106202093e-05 9.71710746798e-05 8.3121939e-05 9.33248120001e-05 0.99438271153 2.32919299548e-05 2.13090923427e-05 4.83446443097e-05 2.1424011e-05 2.0787692e-05 0.998899785033 9.8423841438e-05 5.59699500579e-05 5.6599360897e-05 6.20688277647e-05 7.29714092932e-05
0.002116 0.992989789055 0.000100549479771 7.85013403594e-05 0.00010128061492 8.6762057e-05 9.7387417e-05 0.994131371174 2.4332409049e-05 2.22639962638e-05 5.04834340005e-05 2.239067e-05 2.17352999999e-05 0.99885167881 0.000102846838757 5.83016348353e-05 5.89509794075e-05 6.47757933957e-05 7.61254829194e-05
0.002209 0.992684569464 0.000104941303175 8.17456475326e-05 0.000105458418354 9.0473805e-05 0.000101527849 0.993874603183 2.53952056321e-05 2.32396953921e-05 5.26662559704e-05 2.3378974e-05 2.27049820001e-05 0.998802631926 0.000107367044808 6.06688001117e-05 6.13378971216e-05 6.75349235457e-05 7.93378302775e-05
0.002304 0.992373033024 0.000109425202868 8.50425460392e-05 0.000109703149384 9.42566469999e-05 0.000105745387 0.99361241376 2.648028416e-05 2.42361816746e-05 5.48929187727e-05 2.4388956e-05 2.3696826e-05 0.998752651719 0.000111984459592 6.30704862771e-05 6.37591307042e-05 7.03457363205e-05 8.2607740805e-05
0.002401 0.992055195018 0.000114001028963 8.83910312338e-05 0.000114013456318 9.811004e-05 0.000110039298 0.993344809232 2.75876083603e-05 2.52534492442e-05 5.71632291452e-05 2.5420648e-05 2.4710925e-05 0.998701745656 0.000116699083107 6.55057223145e-05 6.62136874088e-05 7.3207744987e-05 8.59344879977e-05
0.0025 0.991731071 0.000118668628569 9.17900837099e-05 0.000118387964867 0.000102033429 0.000114408836 0.993071796047 2.87171412346e-05 2.62914950082e-05 5.94769862649e-05 2.647409e-05 2.5747368e-05 0.998649921333 0.000121510915355 6.79735201339e-05 6.87005608977e-05 7.61204438445e-05 8.93173373887e-05
0.002601 0.991400676794 0.000123427845806 9.52386753613e-05 0.000122825289278 0.000106026249 0.000118853241 0.992793380782 2.98688450608e-05 2.73503105396e-05 6.18339925983e-05 2.75493140001e-05 2.6806255e-05 0.998597186469 0.000126419956336 7.04728852406e-05 7.12187318066e-05 7.9083326278e-05 9.27555303936e-05
0.002704 0.99106402849 0.000128278521813 9.8735766355e-05 0.00012732402337 0.000110087926 0.000123371742 0.992509570132 3.1042681395e-05 2.84298964339e-05 6.4234040703e-05 2.86463629999e-05 2.7887682e-05 0.998543548913 0.000131426206049 7.30028044725e-05 7.37671721558e-05 8.20958666099e-05 9.62483023453e-05
0.002809 0.990721142441 0.000133220494754 0.000102280305561 0.000131882749375 0.000114217875 0.000127963558 0.992220370918 3.22386110746e-05 2.95302449841e-05 6.6676921943e-05 2.97652760001e-05 2.8991751e-05 0.998489016633 0.000136529664493 7.55622598259e-05 7.63448471371e-05 8.51575331207e-05 9.97948733807e-05
0.002916 0.990372035261 0.000138253599838 0.000105871231532 0.00013650003204 0.000118415502 0.000132627894 0.991925790082 3.34565942203e-05 3.06513542247e-05 6.91624250378e-05 3.0906093e-05 3.0118566e-05 0.998433597718 0.000141730331671 7.81502167213e-05 7.89507064421e-05 8.82677849872e-05 0.000103394448363
0.003025 0.990016723819 0.000143377669317 0.000109507474934 0.000141174420636 0.000122680204 0.000137363943 0.991625834686 3.46965902387e-05 3.1793223713e-05 7.16903330371e-05 3.20688590001e-05 3.1268234e-05 0.998377300378 0.00014702820758 8.07656309375e-05 8.15836935007e-05 9.14260682048e-05 0.000107046217822
0.003136 0.98965522524 0.000148592532507 0.000113187956142 0.000145904454877 0.000127011367 0.000142170887 0.991320511914 3.59585578248e-05 3.29558517223e-05 7.42604289328e-05 3.32536190001e-05 3.24408629999e-05 0.99832013294 0.000152423292222 8.34074480023e-05 8.42427448871e-05 9.46318185504e-05 0.000110749360901
0.003249 0.989287556898 0.000153898015792 0.000116911588802 0.0001506886578 0.000131408368 0.000147047898 0.99100982907 3.72424549646e-05 3.41392367486e-05 7.68724888019e-05 3.446042e-05 3.36365670001e-05 0.998262103845 0.000157915585596 8.60746052855e-05 8.6926787852e-05 9.78844615325e-05 0.000114503041263
0.003364 0.988913736416 0.000159293942636 0.000120677277855 0.000155525541987 0.000135870574 0.000151994135 0.990693793577 3.85482389374e-05 3.53433808591e-05 7.9526287947e-05 3.568931e-05 3.4855461e-05 0.998203221649 0.000163505087702 8.87660278226e-05 8.96347413226e-05 0.000101183412335 0.000118306409026
0.003481 0.98853378166 0.000164780133596 0.000124483919658 0.00016041360768 0.000140397346 0.000157008747 0.990372412976 3.98758663192e-05 3.65682864554e-05 8.22215961953e-05 3.694034e-05 3.6097661e-05 0.998143495021 0.000169191798541 9.14806299525e-05 9.23655215905e-05 0.000104528077788 0.000122158603715
0.0036 0.988147710739 0.000170356406332 0.000128330406196 0.000165351346529 0.000144988029 0.000162090874 0.990045694929 4.12252929846e-05 3.78139530799e-05 8.49581823751e-05 3.82135620001e-05 3.7363291e-05 0.998082932738 0.000174975718112 9.42173244427e-05 9.51180355331e-05 0.000107917848227 0.000126058748148
0.003721 0.987755541997 0.000176022575618 0.000132215621113 0.000170337235303 0.000149641967 0.000167239642 0.989713647212 4.25964741099e-05 3.90803870388e-05 8.77358115976e-05 3.9509031e-05 3.8652472e-05 0.998021543685 0.000180856846415 9.69750073577e-05 9.78911841679e-05 0.000111352110571 0.00013000595439
0.003844 0.987357294015 0.000181778453353 0.000136138444466 0.000175369747317 0.000154358488 0.00017245417 0.98937627772 4.39893641757e-05 4.03675927143e-05 9.05542448115e-05 4.0826802e-05 3.9965333e-05 0.997959336856 0.000186835183451 9.97525715023e-05 0.000100683868995 0.000114830236137 0.000133999319667
0.003969 0.986952985602 0.000187623848575 0.000140097750451 0.000180447338711 0.000159136916 0.000177733564 0.989033594463 4.54039169699e-05 4.16755760118e-05 9.34132403533e-05 4.21669340001e-05 4.1302002e-05 0.997896321346 0.000192910729218 0.000102548902602 0.000103494978101 0.000118351588673 0.000138037929295
0.004096 0.986542635797 0.000193558567467 0.000144092409641 0.000185568465724 0.000163976565 0.000183076921 0.988685605568 4.68400855906e-05 4.30043440012e-05 9.63125544947e-05 4.3529487e-05 4.2662614e-05 0.997832506351 0.000199083483718 0.000105362878649 0.00010632340466 0.000121915521261 0.000142120852575
0.004225 0.986126263864 0.000199582413378 0.000148121285662 0.000190731573943 0.000168876738 0.000188483333 0.988332319276 4.82978224488e-05 4.43539039064e-05 9.92519407074e-05 4.49145210001e-05 4.4047304e-05 0.997767901172 0.000205353446951 0.000108193370478 0.000109168035001 0.000125521376259 0.000146247153826
0.004356 0.985703889285 0.000205695186825 0.000152183242233 0.000195935100387 0.000173836732 0.000193951874 0.987973743941 4.97770792713e-05 4.57242660993e-05 0.000102231147404 4.63221029999e-05 4.54562110001e-05 0.997702515204 0.000211720618915 0.000111039244058 0.000112027752909 0.000129168483226 0.000150415875119
0.004489 0.98527553176 0.000211896685515 0.000156277139203 0.000201177477438 0.000178855836 0.000199481614 0.987609888031 5.12778071039e-05 4.71154435153e-05 0.000105249921804 4.7752298e-05 4.6889477e-05 0.997636357939 0.000218184999612 0.000113899357169 0.000114901441119 0.000132856165924 0.000154626051365
0.004624 0.984841211205 0.000218186704351 0.00016040183247 0.000206457133241 0.000183933327 0.000205071615 0.987240760127 5.27999563142e-05 4.85274471684e-05 0.000108308008678 4.92051759999e-05 4.8347246e-05 0.997569438967 0.000224746589042 0.000116772565064 0.000117787983553 0.000136583731145 0.000158876707201
0.004761 0.984400947744 0.000224565035443 0.000164556179488 0.000211772489275 0.000189068478 0.000210720928 0.986866368923 5.43434765946e-05 4.9960289944e-05 0.000111405151291 5.0680805e-05 4.982967e-05 0.997501767963 0.000231405387203 0.000119657720362 0.000120686256893 0.000140350483811 0.000163166847811
0.0049 0.983954761709 0.000231031468132 0.000168739031357 0.000217121965178 0.00019426055 0.000216428595 0.986486723221 5.59083169659e-05 5.14139900552e-05 0.000114541085809 5.217926e-05 5.1336897e-05 0.9974333547 0.000238161394097 0.0001225536629 0.000123595147857 0.000144155709719 0.000167495472989
0.005041 0.983502673633 0.000236837818214 0.000172949245518 0.000222503973529 0.000199508801 0.00022219365 0.986101831936 5.7422683916e-05 5.28885625935e-05 0.000117715551791 5.3700616e-05 5.28690839999e-05 0.997364209031 0.000244181364722 0.000125459240088 0.000126513533535 0.000147998691668 0.000171861564931
0.005184 0.983044704252 0.000240872377168 0.000177185673355 0.000227916929418 0.000204812477 0.000228015119 0.985711704091 5.87799159757e-05 5.43840280342e-05 0.000120928280753 5.52449510001e-05 5.44263869999e-05 0.997294340903 0.000248225593102 0.000128373286816 0.00012944030265 0.000151878697241 0.000176264098261
0.005329 0.982580874495 0.000244960050366 0.000181447169666 0.000233359241877 0.000210170816 0.000233892022 0.985316348821 6.01550175673e-05 5.59004038442e-05 0.00012417900859 5.68123419999e-05 5.600897e-05 0.997223760339 0.000252326384118 0.000131294641613 0.000132374335608 0.000155794986841 0.000180702032877
0.005476 0.982111205484 0.00024910070287 0.000185732589689 0.000238829318426 0.000215583053 0.000239823367 0.984915775364 6.15479433713e-05 5.74377157536e-05 0.000127467460813 5.8402875e-05 5.7616994e-05 0.99715247745 0.000256483737767 0.000134222134251 0.00013531452289 0.000159746808576 0.0001851743189
0.005625 0.981635718532 0.000253294198094 0.000190040789204 0.000244325571543 0.000221048409 0.00024580816 0.984509993069 6.29586475139e-05 5.89959856927e-05 0.000130793367662 6.0016633e-05 5.925063e-05 0.997080502425 0.000260697654052 0.000137154597466 0.000138259757805 0.000163733399175 0.00018967989359
0.005776 0.981154435133 0.00025754039781 0.000194370629535 0.00024984640568 0.000226566104 0.000251845394 0.984099011391 6.43870835701e-05 6.05752405226e-05 0.000134156454626 6.1653703e-05 6.09100469999e-05 0.997007845528 0.000264968132971 0.000140090861474 0.0001412089316 0.000167753990033 0.000194217682231
0.005929 0.980667376966 0.000261839162155 0.00019872096919 0.000255390232884 0.000232135345 0.000257934059 0.983682839889 6.58332045658e-05 6.21755090186e-05 0.000137556443515 6.33141750001e-05 6.259542e-05 0.996934517102 0.000269295174525 0.000143029750739 0.000144160948232 0.000171807795967 0.000198786600102
0.006084 0.980174565885 0.000266190349642 0.000203090675633 0.000260955463147 0.000237755338 0.000264073135 0.983261488229 6.72969629814e-05 6.37968184537e-05 0.000140993057833 6.4998142e-05 6.4306927e-05 0.99686052756 0.000273678778713 0.000145970098345 0.000147114710384 0.000175894027338 0.000203385548319
0.006241 0.979676023921 0.000270593817169 0.000207478613659 0.000266540512339 0.000243425276 0.000270261601 0.98283496618 6.87783107546e-05 6.54392024751e-05 0.000144466016608 6.6705697e-05 6.6044748e-05 0.996785887389 0.000278118945536 0.000148910725389 0.000150069133725 0.000180011880827 0.000208013423908
0.0064 0.979171773271 0.000275049420025 0.00021188365943 0.000272143790995 0.000249144351 0.000276498422 0.982403283613 7.0277199283e-05 6.71026953362e-05 0.000147975038605 6.8436939e-05 6.7809066e-05 0.996710607145 0.000282615674994 0.000151850462761 0.00015302312991 0.000184160545483 0.000212669105484
0.006561 0.978661836304 0.000279557011901 0.000216304687569 0.00027776372535 0.000254911741 0.000282782563 0.981966450505 7.1793579427e-05 6.87873313009e-05 0.000151519840849 7.0191967e-05 6.9600072e-05 0.996634697449 0.000287168967087 0.000154788137564 0.00015597562863 0.000188339195511 0.000217351462331
0.006724 0.978146235547 0.000284116444896 0.000220740581509 0.000283398735477 0.000260726625 0.000289112981 0.98152447693 7.33274015132e-05 7.04931518303e-05 0.000155100138366 7.1970883e-05 7.1417954e-05 0.996558168989 0.000291778821814 0.000157722575339 0.000158925562295 0.000192547002424 0.000222059357333
0.006889 0.977624993688 0.000288727569533 0.000225190230029 0.000289047249902 0.000266588171 0.000295488625 0.981077373065 7.48786153374e-05 7.22201961917e-05 0.000158715643069 7.37737950001e-05 7.3262906e-05 0.996481032514 0.000296445239176 0.000160652608913 0.000161871871363 0.00019678311971 0.000226791637752
0.007056 0.977098133571 0.000293390234757 0.000229652526862 0.000294707704495 0.000272495542 0.000301908443 0.980625149188 7.64471701669e-05 7.39685067588e-05 0.000162366070365 7.5600808e-05 7.5135126e-05 0.996403298835 0.000301168219173 0.000163577068159 0.000164813508319 0.000201046698002 0.000231547144296
0.007225 0.976565678191 0.000298104287957 0.000234126373895 0.000300378539296 0.000278447896 0.000308371375 0.980167815674 7.80330147445e-05 7.57381287592e-05 0.000166051131604 7.7452033e-05 7.7034816e-05 0.99632497882 0.000305947761804 0.000166494788123 0.000167749431711 0.000205336875875 0.000236324703899
0.007396 0.976027650692 0.000302869574961 0.000238610677659 0.000306058203334 0.000284444381 0.000314876357 0.979705382997 7.9636097291e-05 7.75291111657e-05 0.000169770535764 7.9327585e-05 7.89621780001e-05 0.996246083395 0.00031078386707 0.000169404601934 0.000170678616012 0.000209652776697 0.000241123137771
0.007569 0.975484074359 0.000307685940057 0.000243104356097 0.000311745147851 0.000290484146 0.00032142232 0.979237861728 8.12563655085e-05 7.93415031788e-05 0.000173523993882 8.1227578e-05 8.0917421e-05 0.996166623539 0.000315676534971 0.000172305351368 0.000173600038915 0.000213993524862 0.000245941253174
0.007744 0.97493497262 0.000312553226 0.000247606334577 0.000317437838075 0.000296566327 0.000328008188 0.978765262533 8.28937665838e-05 8.1175360672e-05 0.000177311212677 8.3152134e-05 8.2900752e-05 0.996086610284 0.000320625765506 0.000175195876086 0.000176512699518 0.000218358222278 0.000250777850439
0.007921 0.97438036904 0.000317471274016 0.000252115543693 0.000323134745984 0.00030269006 0.000334632887 0.978287596176 8.45482471909e-05 8.30307362079e-05 0.000181131902346 8.5101373e-05 8.4912389e-05 0.996006054711 0.000325631558676 0.000178075022814 0.000179415603087 0.000222745971728 0.000255631718846
0.0081 0.973820287315 0.000322439923816 0.000256630926951 0.000328834351033 0.000308854472 0.000341295332 0.977804873515 8.62197534949e-05 8.49076876887e-05 0.000184985770797 8.7075418e-05 8.6952547e-05 0.995924967948 0.000330693914481 0.000180941642506 0.000182307767078 0.000227155862528 0.000260501637491
0.008281 0.973254751272 0.000327459013607 0.000261151435832 0.000334535147185 0.000315058686 0.00034799444 0.977317105499 8.7908231155e-05 8.68062804428e-05 0.00018887252293 8.90744000001e-05 8.9021446e-05 0.995843361173 0.00033581283292 0.000183794585152 0.00018518823188 0.000231586970458 0.000265386380346
0.008464 0.972683784861 0.000332528380096 0.000265676031642 0.000340235633172 0.000321301821 0.000354729119 0.976824303173 8.96136253277e-05 8.87265745723e-05 0.00019279186891 9.10984470001e-05 9.1119309e-05 0.995761245601 0.000340988313994 0.000186632712505 0.000188056038638 0.000236038368891 0.000270284706953
0.008649 0.972107412157 0.000337647858505 0.000270203686838 0.000345934323735 0.000327582988 0.000361498281 0.976326477673 9.13358806697e-05 9.06686377396e-05 0.000196743514193 9.31476920001e-05 9.3246365e-05 0.995678632494 0.000346220357703 0.000189454887167 0.000190910254319 0.000240509116479 0.000275195372577
0.008836 0.971525657349 0.00034281728258 0.00027473338328 0.000351629743275 0.000333901299 0.000368300826 0.975823640224 9.30749413423e-05 9.26325394907e-05 0.000200727165575 9.5222272e-05 9.540284e-05 0.99559553315 0.000351508964047 0.000192259977579 0.000193749959111 0.000244998267304 0.00028011712091
0.009025 0.970938544744 0.000348036484599 0.000279264116253 0.000357320430103 0.000340255854 0.000375135659 0.975315802143 9.48307510135e-05 9.46183541924e-05 0.000204742531113 9.7322326e-05 9.758897e-05 0.995511958907 0.000356854133025 0.000195046857676 0.000196574249539 0.000249504859524 0.000285048688132
0.009216 0.970346098757 0.000353305295382 0.000283794890392 0.000363004933065 0.000346645752 0.000382001678 0.974802974836 9.66032528619e-05 9.66261553826e-05 0.000208789316569 9.9447994e-05 9.9804989e-05 0.995427921135 0.000362255864638 0.000197814409252 0.000199382238237 0.000254027927588 0.000289988802771
0.009409 0.969748343909 0.000358623544304 0.000288324725221 0.000368681815988 0.000353070092 0.00038889778 0.974285169796 9.83923895807e-05 9.86560236294e-05 0.000212867232168 0.000101599424 0.000102051137 0.995343431238 0.000367714158886 0.000200561518212 0.000202173055639 0.000258566496039 0.000294936183592
0.009604 0.969145304827 0.000363991059302 0.000292852649923 0.000374349657907 0.00035952796 0.00039582286 0.973762398605 0.000100198103379 0.000100708039462 0.0002169759859 0.00010377676 0.000104327656 0.995258500652 0.000373229015768 0.000203287078501 0.000204945853012 0.000263119578359 0.000299889542566
0.009801 0.968537006235 0.000369407666887 0.000297377708458 0.000380007049067 0.000366018445 0.000402775812 0.973234672929 0.000102020335988 0.000102782288393 0.000221115286143 0.000105980154 0.000106634791 0.995173140842 0.000378800435285 0.00020598999097 0.000207699798603 0.000267686181042 0.00030484758479
0.01 0.967923472954 0.000374873192155 0.00030189895499 0.00038565260039 0.000372540628 0.000409755526 0.972702004521 0.000103859028664 0.000104878859545 0.000225284844635 0.000108209761 0.000108972789 0.995087363299 0.000384428417436 0.000208669160198 0.000210434083936 0.000272265297336 0.000309809006328
0.010201 0.967304729895 0.000380387458792 0.000306415462798 0.000391284933437 0.00037909359 0.000416760893 0.972164405217 0.000105714122188 0.000106997844994 0.000229484371086 0.000110465735 0.0001113419 0.995001179537 0.000390112962223 0.00021132350445 0.000213147917587 0.000276855919472 0.000314772498246
0.010404 0.96668080206 0.000385950289093 0.000310926311712 0.000396902688657 0.000385676406 0.000423790802 0.971621886938 0.000107585556876 0.000109139338402 0.000233713578418 0.000112748237 0.000113742379 0.994914601097 0.000395854069644 0.000213951943512 0.000215840531057 0.000281457024233 0.000319736741384
0.010609 0.966051714533 0.000391561503965 0.000315430603206 0.000402504521023 0.000392288148 0.00043084414 0.971074461687 0.000109473272575 0.000111303439307 0.000237972182443 0.000115057427 0.000116174482 0.994827639535 0.0004016517397 0.000216553410762 0.000218511177453 0.000286067584152 0.00032470041036
0.010816 0.965417492481 0.000397220922943 0.000319927446596 0.000408089105891 0.000398927885 0.000437919796 0.970522141548 0.000111377208673 0.000113490248923 0.000242259896865 0.000117393471 0.000118638469 0.99474030643 0.00040750597239 0.000219126842136 0.000221159133422 0.000290686560257 0.000329662174526
0.011025 0.964778161147 0.000402928364195 0.000324415971725 0.000413655133601 0.000405594684 0.000445016656 0.969964938685 0.0001132973041 0.000115699874446 0.000246576438575 0.000119756538 0.000121134599 0.994652613377 0.000413416767715 0.000221671186585 0.000223783699279 0.0002953129061 0.000334620697856
0.011236 0.96413374585 0.00040868364454 0.000328895318052 0.000419201315321 0.000412287606 0.000452133608 0.969402865344 0.000115233497328 0.000117932422023 0.00025092152971 0.000122146797 0.000123663139 0.994564571983 0.000419384125675 0.00022418539972 0.000226384197103 0.000299945566624 0.000339574634782
0.011449 0.963484271976 0.00041448657945 0.000333364646637 0.000424726377864 0.000419005713 0.000459269537 0.968835933847 0.000117185726383 0.000120188007412 0.000255294889108 0.000124564423 0.000126224354 0.994476193869 0.00042540804627 0.00022666844714 0.000228959977462 0.000304583479151 0.000344522635202
0.011664 0.962829764981 0.000420336983069 0.000337823126997 0.000430229069153 0.000425748063 0.000466423334 0.968264156595 0.00011915392884 0.000122466745394 0.000259696241399 0.00012700959 0.000128818514 0.994387490669 0.000431488529499 0.000229119299435 0.000231510414414 0.000309225575331 0.000349463346501
0.011881 0.962170250383 0.000426234668219 0.000342269949718 0.000435708158038 0.000432513711 0.000473593884 0.967687546065 0.000121138041831 0.000124768756274 0.000264125309901 0.00012948248 0.000131445889 0.994298474022 0.000437625575363 0.00023153694243 0.0002340349112 0.000313870772847 0.000354395406208
0.0121 0.961505753757 0.000432179446412 0.000346704322603 0.000441162428189 0.000439301711 0.000480780076 0.967106114812 0.000123138002049 0.000127094162263 0.000268581828175 0.000131983272 0.000134106756 0.994209155573 0.000443819183861 0.000233920371551 0.000236532889856 0.000318517988699 0.000359317445041
0.012321 0.960836300739 0.000438171127862 0.000351125462984 0.00044659069012 0.000446111114 0.000487980801 0.966519875463 0.00012515374575 0.000129443091905 0.000273065523927 0.000134512152 0.000136801389 0.994119546976 0.000450069354994 0.000236268584678 0.000239003811676 0.000323166126791 0.000364228095033
0.012544 0.960161917013 0.000444209521494 0.000355532613802 0.000451991768279 0.000452940972 0.000495194949 0.96592884072 0.000127185208759 0.000131815676515 0.000277576132514 0.000137069307 0.000139530067 0.994029659884 0.000456376088762 0.00023858059881 0.000241447154941 0.000327814088144 0.000369125978124
0.012769 0.959482628317 0.000450294434957 0.000359925024841 0.00045736451798 0.000459790328 0.000502421413 0.965333023357 0.000129232326468 0.00013421205163 0.000282113390027 0.000139654928 0.000142293069 0.993939505954 0.000462739385165 0.000240855430423 0.000243862441702 0.000332460757387 0.000374009715354
0.012996 0.95879846043 0.000456425674634 0.000364301972403 0.000462707804147 0.000466658233 0.000509659087 0.964732436223 0.000131295033849 0.000136632353559 0.000286677040312 0.000142269205 0.00014509068 0.993849096837 0.000469159244202 0.000243092119039 0.000246249205294 0.000337105025423 0.000378877918533
0.013225 0.958109439177 0.000462603045656 0.000368662743114 0.000468020522515 0.000473543731 0.000516906867 0.964127092233 0.000133373265449 0.000139076729377 0.000291266823624 0.000144912336 0.00014792318 0.993758444188 0.000475635665874 0.000245289701349 0.000248607027885 0.000341745764547 0.000383729202517
0.013456 0.95741559042 0.000468826351908 0.000373006645543 0.00047330158754 0.000480445866 0.000524163652 0.963517004377 0.000135466955399 0.000141545321282 0.000295882491205 0.000147584517 0.000150790859 0.993667559649 0.000482168650181 0.00024744723718 0.000250935510959 0.000346381845922 0.000388562170717
0.013689 0.956716940059 0.000475095396045 0.00037733299965 0.000478549939117 0.000487363679 0.000531428343 0.96290218571 0.000137576037416 0.000144038283066 0.000300523793454 0.000150285949 0.000153694002 0.993576454864 0.000488758197123 0.000249563783982 0.000253234295696 0.000351012129167 0.00039337542943
0.013924 0.956013514023 0.000481409979501 0.000381641150566 0.000483764533957 0.000494296217 0.000538699843 0.962282649358 0.000139700444807 0.00014655576801 0.000305190486216 0.000153016833 0.000156632899 0.993485141461 0.000495404306699 0.000251638421458 0.00025550304959 0.000355635476785 0.000398167577455
0.014161 0.955305338273 0.000487769902502 0.000385930455639 0.000488944358433 0.000501242518 0.000545977057 0.961658408512 0.000141840110471 0.000149097933942 0.000309882328491 0.000155777376 0.00015960784 0.993393631062 0.000502106978909 0.000253670234322 0.000257741479932 0.000360250732316 0.00040293721116
0.0144 0.954592438796 0.000494174964077 0.000390200291186 0.000494088419188 0.000508201624 0.000553258898 0.961029476431 0.000143994966909 0.000151664944013 0.000314599086439 0.000158567785 0.000162619118 0.993301935276 0.000508866213755 0.000255658318011 0.000259949325473 0.000364856739945 0.000407682927553
0.014641 0.9538748416 0.000500624962066 0.000394450050901 0.000499195748327 0.000515172577 0.000560544276 0.960395866438 0.000146164946221 0.00015425696388 0.00031934052845 0.000161388268 0.000165667026 0.993210065697 0.000515682011235 0.000257601780352 0.000262126361524 0.000369452339252 0.000412403315856
0.014884 0.953152572712 0.000507119693137 0.000398679150109 0.000504265397864 0.000522154418 0.000567832107 0.95975759192 0.000148349980111 0.000156874165247 0.000324106428455 0.000164239039 0.000168751857 0.993118033904 0.00052255437135 0.000259499741293 0.00026427239776 0.000374036358918 0.000417096966793
0.015129 0.952425658178 0.000511675367418 0.000402887017765 0.000509296450074 0.000529146189 0.000575121313 0.959114666328 0.000150439791937 0.000159516722524 0.000328896564166 0.000167120311 0.000171873906 0.99302585146 0.000527148384828 0.000261351329866 0.000266387284035 0.000378607625967 0.000421762470448
0.015376 0.951694124056 0.000514464858962 0.000407073100382 0.000514288008481 0.000536146929 0.000582410817 0.958467103176 0.000152443928933 0.000162184813317 0.000333710720797 0.0001700323 0.00017503347 0.992933529907 0.00052966315246 0.000263155685331 0.000268470906496 0.000383164957386 0.000426398410984
0.015625 0.950957996413 0.000517272973736 0.000411236866552 0.000519239200993 0.000543155682 0.000589699548 0.957814916037 0.000154461496909 0.000164878621594 0.000338548684594 0.000172975226 0.000178230845 0.992841080767 0.000532198282583 0.000264911961117 0.000270523191638 0.000387707167345 0.000431003374877
0.015876 0.950217301324 0.000520099622123 0.000415377799985 0.000524149180203 0.00055017149 0.000596986438 0.957158118548 0.000156492432606 0.000167598332576 0.000343410253224 0.000175949307 0.000181466329 0.992748515538 0.000534753775197 0.000266619321287 0.00027254409877 0.000392233066047 0.000435575944615
0.016129 0.949472064868 0.000522944714027 0.000419495403424 0.000529017126184 0.000557193397 0.000604270425 0.956496724403 0.000158536672422 0.000170344137072 0.00034829522513 0.000178954766 0.00018474022 0.992655845696 0.000537329630302 0.000268276940741 0.000274533635395 0.000396741456566 0.000440114703824
0.016384 0.948722313126 0.000525808158875 0.000423589195356 0.000533842241461 0.000564220447 0.00061155045 0.955830747356 0.000160594152421 0.000173116228777 0.000353203408448 0.000181991825 0.000188052816 0.99256308269 0.000539925847898 0.000269884004911 0.00027649184685 0.000401231138909 0.000444618234064
0.016641 0.947968072175 0.000528689865626 0.000427658716155 0.000538623755784 0.000571251686 0.000618825462 0.955160201217 0.000162664808336 0.000175914808322 0.000358134613143 0.000185060712 0.000191404413 0.992470237942 0.000542542427985 0.000271439710579 0.000278418821721 0.000405700904765 0.000449085122071
0.0169 0.947209368089 0.000531589742776 0.000431703521839 0.00054336092255 0.000578286161 0.000626094412 0.954485099854 0.000164748575568 0.000178740076473 0.000363088656664 0.000188161654 0.000194795311 0.992377322845 0.000545179370563 0.000272943268202 0.000280314690303 0.000410149543649 0.000453513947178
0.017161 0.946446226934 0.000534507698361 0.000435723186328 0.000548053024188 0.00058532292 0.00063335626 0.953805457192 0.000166845389197 0.0001815922405 0.00036806536527 0.000191294879 0.000198225808 0.992284348761 0.000547836675631 0.00027439389745 0.000282179627662 0.000414575840758 0.000457903294806
0.017424 0.945678674765 0.000537443639961 0.000439717299552 0.000552699365776 0.000592361015 0.000640609967 0.95312128721 0.000168955183976 0.000184471509144 0.000373064571367 0.000194460615 0.000201696202 0.992191327017 0.000550514343191 0.000275790829398 0.00028401384998 0.000418978581086 0.00046225174594
0.017689 0.944906737624 0.000540397474713 0.000443685473142 0.000557299278946 0.000599399497 0.000647854505 0.95243260394 0.000171077894345 0.000187378097543 0.000378086108901 0.000197659096 0.00020520679 0.992098268912 0.000553212373242 0.000277133307658 0.000285817625854 0.000423356537864 0.00046655788859
0.017956 0.944130441537 0.000543369109306 0.000447627332723 0.000561852121954 0.00060643742 0.000655088848 0.951739421468 0.000173213454429 0.000190312225458 0.000383129823265 0.000200890555 0.000208757867 0.992005185706 0.000555930765783 0.000278420583656 0.000287591265902 0.000427708483965 0.000470820309336
0.018225 0.943349812511 0.000546358449993 0.000451542523117 0.000566357277872 0.000613473842 0.000662311979 0.951041753934 0.000175361798041 0.000193274112061 0.000388195567623 0.000204155224 0.000212349731 0.991912088622 0.000558669520816 0.000279651926283 0.000289335124979 0.000432033192892 0.000475037595397
0.018496 0.942564876532 0.000549365402594 0.000455430705082 0.000570814155955 0.000620507822 0.000669522887 0.950339615528 0.000177522858689 0.000196263982347 0.000393283199908 0.000207453338 0.000215982676 0.991818988845 0.000561428638339 0.000280826611521 0.000291049610724 0.000436329431395 0.000479208338724
0.018769 0.941775659561 0.0005523898725 0.000459291558935 0.000575222192809 0.000627538421 0.000676720564 0.94963302049 0.000179696569578 0.000199282067914 0.000398392584796 0.000210785133 0.000219656995 0.991725897521 0.000564208118354 0.000281943926205 0.00029273518073 0.00044059596253 0.000483331129654
0.019044 0.940982187534 0.000555431764683 0.00046312477887 0.000579580850807 0.000634564703 0.000683904016 0.948921983111 0.000181882863612 0.000202328600049 0.000403523595724 0.000214150846 0.000223372982 0.991632825756 0.000567007960859 0.000283003170195 0.000294392340609 0.000444831546643 0.000487404566345
0.019321 0.940184486356 0.000558490983695 0.000466930075993 0.000583889617171 0.000641585738 0.000691072249 0.948206517731 0.0001840816734 0.000205403815833 0.000408676112797 0.000217550714 0.000227130926 0.991539784609 0.000569828165855 0.000284003651166 0.000296021644687 0.000449034945515 0.000491427246246
0.0196 0.939382581901 0.000561567433679 0.000470707182038 0.000588148003744 0.000648600594 0.00069822428 0.947486638737 0.00018629293126 0.000208507954792 0.000413850025675 0.000220984974 0.000230931117 0.9914467851 0.000572668733342 0.000284944693407 0.000297623700967 0.000453204913864 0.000495397771368
0.019881 0.938576500009 0.000564661018368 0.000474455839876 0.000592355552446 0.000655608347 0.000705359133 0.946762360564 0.000188516569223 0.000211641260339 0.000419045228033 0.000224453866 0.000234773842 0.991353838201 0.000575529663321 0.000285825626816 0.00029919917204 0.000457340206688 0.000499314748195
0.020164 0.937766266483 0.000567771641099 0.000478175811255 0.000596511827263 0.000662608075 0.00071247584 0.946033697694 0.000190752519032 0.00021480397979 0.000424261625213 0.000227957626 0.000238659386 0.991260954836 0.00057841095579 0.000286645794552 0.00030074876961 0.000461439580199 0.000503176787652
0.020449 0.936951907088 0.000570899204808 0.000481866872963 0.000600616421781 0.000669598856 0.000719573439 0.945300664653 0.000193000712153 0.000217996364138 0.000429499126965 0.000231496495 0.000242588031 0.991168145885 0.00058131261075 0.000287404548632 0.000302273265611 0.000465501780222 0.000506982503988
0.020736 0.936133447545 0.000574043612045 0.00048552881847 0.000604668949792 0.00067657978 0.000726650976 0.944563276015 0.000195261079773 0.00022121866344 0.000434757656466 0.000235070708 0.00024656006 0.991075422172 0.000584234628201 0.000288101257579 0.000303773479794 0.000469525566347 0.000510730512651
0.021025 0.935310913535 0.000577204764974 0.00048916145426 0.000608669056966 0.000683549932 0.000733707508 0.943821546395 0.000197533552806 0.000224471135164 0.000440037138621 0.000238680507 0.000250575749 0.990982794478 0.000587177008143 0.000288735294266 0.000305250293205 0.000473509680259 0.00051441944181
0.021316 0.93448433069 0.000580382565379 0.000492764603924 0.000612616408729 0.000690508408 0.000740742098 0.943075490452 0.000199818061897 0.00022775404047 0.000445337510169 0.00024232613 0.000254635373 0.990890273526 0.000590139750576 0.000289306042718 0.00030670464272 0.000477452874148 0.000518047920734
0.021609 0.933653724595 0.000583576914668 0.000496338106541 0.000616510699013 0.000697454305 0.000747753816 0.942325122889 0.000202114537427 0.000231067639628 0.000450658716107 0.000246007812 0.000258739203 0.990797869988 0.0005931228555 0.000289812902905 0.000308137519233 0.000481353899023 0.000521614583956
0.021904 0.932819120786 0.000586787713883 0.000499881811226 0.000620351648083 0.000704386725 0.000754741745 0.94157045845 0.000204422909512 0.000234412198791 0.000456000709497 0.000249725793 0.000262887509 0.990705594483 0.000596126322914 0.000290255277249 0.000309549979048 0.00048521150049 0.000525118074446
0.022201 0.931980544744 0.000590014863703 0.00050339558662 0.000624138997001 0.000711304777 0.000761704973 0.940811511919 0.000206743108012 0.000237787986391 0.000461363449746 0.000253480309 0.000267080554 0.99061345757 0.00059915015282 0.000290632584414 0.000310934365066 0.000489024430274 0.000528557041405
0.0225 0.931138021898 0.000593258264446 0.000506879310973 0.000627872516912 0.000718207571 0.000768642599 0.940048298123 0.000209075062533 0.000241195269999 0.000466746908242 0.000257271595 0.000271318602 0.990521469756 0.000602194345217 0.000290944252837 0.000312254658581 0.000492791436653 0.00053193013818
0.022801 0.93029157762 0.000596517816079 0.000510332877632 0.000631551999859 0.000725094224 0.000775553731 0.939280831927 0.00021141870243 0.000244634323683 0.000472151062417 0.000261099886 0.000275601908 0.990429641486 0.000605258900105 0.00029118971874 0.000313505567815 0.000496511269717 0.000535236030641
0.023104 0.929441237221 0.000599793418223 0.000513756195753 0.000635177261772 0.00073196386 0.000782437483 0.938509128235 0.000213773956812 0.000248105422532 0.000477575899121 0.000264965415 0.000279930726 0.990337983147 0.000608343817483 0.000291368432623 0.00031468563852 0.000500182683439 0.000538473385537
0.023409 0.928587025955 0.000603084970155 0.000517149180777 0.00063874814521 0.000738815605 0.000789292984 0.937733201989 0.000216140754544 0.000251608844338 0.000483021412545 0.000268868415 0.000284305304 0.990246505067 0.000611449097353 0.000291479847218 0.000315793419089 0.000503804428193 0.000541640885319
0.023716 0.927728969012 0.000606392370819 0.000520511767171 0.000642264515962 0.000745648594 0.000796119368 0.936953068171 0.000218519024254 0.000255144867601 0.000488487609812 0.000272809115 0.000288725887 0.990155217511 0.000614574739713 0.000291523434625 0.000316827454206 0.000507375262381 0.000544737214307
0.024025 0.926867091518 0.000609715518824 0.000523843896084 0.000645726262338 0.000752461965 0.000802915781 0.936168741797 0.000220908694332 0.000258713772708 0.000493974498841 0.000276787745 0.000293192714 0.990064130681 0.000617720744565 0.00029149867075 0.000317786295285 0.000510893940727 0.000547761069294
0.024336 0.926001418532 0.000613054312456 0.000527145525303 0.000649133295818 0.000759254864 0.000809681377 0.935380237921 0.000223309692938 0.000262315843998 0.0004994821021 0.000280804533 0.000297706018 0.989973254716 0.000620887111907 0.000291405044866 0.000318668492013 0.000514359222721 0.000550711155264
0.024649 0.925131975048 0.00061640864968 0.000530416618237 0.000652485554315 0.000766026441 0.000816415322 0.934587571634 0.000225721948007 0.000265951362817 0.000505010450189 0.000284859701 0.000302266031 0.989882599691 0.000624073841741 0.000291242054864 0.000319472602904 0.000517769872554 0.000553586184363
0.024964 0.924258785989 0.000619778428149 0.000533657152492 0.000655782995674 0.000772775853 0.000823116793 0.93379075806 0.000228145387245 0.000269620618455 0.000510559580709 0.000288953474 0.000306872973 0.989792175615 0.000627280934065 0.000291009205199 0.00032019718351 0.000521124652754 0.000556384886461
0.025281 0.923381876206 0.00062078637436 0.000536867116597 0.000659025599544 0.000779502265 0.000829784974 0.932989812358 0.000230877823036 0.000273323895928 0.000516129537022 0.000293086072 0.000311527063 0.989701992428 0.00062790317007 0.000290706016865 0.000320840799178 0.000524422333691 0.000559105993219
0.0256 0.922501270479 0.000621492489645 0.000540046506595 0.000662213370634 0.000786204846 0.000836419061 0.932184749723 0.000233661029584 0.000277061482956 0.000521720376977 0.000297257712 0.000316228512 0.989612060005 0.000628193461395 0.000290332016354 0.000321402015444 0.000527661687145 0.000561748250844
0.025921 0.921616993512 0.000622201560911 0.000543195329796 0.000665346330716 0.000792882773 0.00084301826 0.931375585382 0.000236456727956 0.000280833668724 0.00052733216321 0.000301468608 0.000320977526 0.98952238815 0.000628485572729 0.000289886741309 0.000321879402168 0.000530841490559 0.000564310414767
0.026244 0.920729069934 0.000622913563651 0.000546313603483 0.000668424526955 0.000799535231 0.000849581789 0.930562334596 0.0002392648351 0.000284640741251 0.000532964965553 0.000305718973 0.000325774304 0.989432986597 0.000628779504071 0.00028936974226 0.000322271537846 0.000533960524888 0.000566791253906
0.026569 0.919837524298 0.000623628473298 0.000549401349506 0.000671448026411 0.00080616141 0.000856108876 0.929745012656 0.000242085267729 0.000288482992359 0.000538618862852 0.000310009015 0.000330619037 0.989343865013 0.000629075255422 0.000288780572428 0.00032257700633 0.000537017575599 0.000569189549591
0.026896 0.918942381077 0.000624346265218 0.000552458600739 0.000674416917966 0.000812760506 0.00086259876 0.928923634889 0.000244917942328 0.00029236071161 0.00054429394316 0.000314338939 0.000335511911 0.98925503299 0.000629372826781 0.000288118800155 0.000322794396828 0.000540011431585 0.000571504093455
0.027225 0.918043664664 0.000625066914718 0.000555485397741 0.000677331309606 0.000819331727 0.000869050691 0.92809821665 0.000247762775163 0.000296274188477 0.00054999030021 0.000318708948 0.000340453103 0.989166500047 0.000629672218148 0.000287384004668 0.000322922307031 0.000542940890536 0.000573733691691
0.027556 0.917141399371 0.000625790397044 0.000558481788275 0.000680191328772 0.000825874283 0.00087546393 0.927268773329 0.000250619682274 0.000300223711887 0.000555708038963 0.000323119236 0.000345442785 0.989078275631 0.000629973429523 0.000286575775564 0.000322959338837 0.000545804755617 0.000575877160811
0.027889 0.916235609426 0.000626516687382 0.000561447826734 0.000682997121652 0.000832387396 0.000881837748 0.926435320342 0.000253488579491 0.000304209573174 0.000561447266986 0.000327570001 0.000350481118 0.988990369115 0.000630276460907 0.000285693710106 0.000322904105809 0.000548601832354 0.000577933332965
0.028224 0.915326318974 0.000627245760862 0.000564383574916 0.000685748853695 0.000838870295 0.000888171428 0.925597873138 0.000256369382428 0.000308232061851 0.000567208101448 0.000332061431 0.000355568256 0.988902789794 0.000630581312299 0.000284737419323 0.000322755228869 0.000551330938165 0.000579901053863
0.028561 0.914413552077 0.000627977592557 0.000567289096106 0.000688446712921 0.000845322212 0.000894464268 0.924756447197 0.000259262006499 0.000312291463236 0.000572990668854 0.00033659371 0.000360704348 0.988815546892 0.000630887983699 0.000283706522546 0.000322511336327 0.000553990891623 0.00058177918389
0.0289 0.913497332706 0.000628712157485 0.000570164466208 0.00069109089864 0.000851742394 0.000900715572 0.923911058027 0.000262166366912 0.000316388065585 0.000578795100945 0.000341167019 0.00036588953 0.988728649549 0.000631196475108 0.000282600655769 0.000322171066993 0.000556580524335 0.00058356659696
0.029241 0.912577684749 0.000629449430611 0.000573009758072 0.000693681633106 0.000858130092 0.000906924658 0.923061721165 0.000265082378677 0.000320522154227 0.000584621535729 0.000345781533 0.000371123933 0.988642106833 0.000631506786525 0.0002814194582 0.000321733071319 0.000559098672258 0.00058526218063
0.029584 0.911654632003 0.000630189386847 0.000575825055379 0.000696219154416 0.000864484566 0.000913090858 0.922208452177 0.000268009956612 0.000324694012999 0.000590470116373 0.000350437423 0.000376407676 0.988555927731 0.00063181891795 0.000280162588562 0.000321196010284 0.000561544178951 0.000586864843627
0.029929 0.910728198175 0.000630932001054 0.000578610443992 0.000698703714082 0.000870805087 0.00091921351 0.921351266658 0.000270949015346 0.000328903925596 0.000596340994974 0.000355134854 0.00038174087 0.98847012115 0.000632132869384 0.000278829714246 0.000320558553235 0.000563915899889 0.000588373502934
0.030276 0.909798406885 0.000631677248045 0.000581366009949 0.000701135584994 0.000877090928 0.00092529197 0.920490180231 0.000273899469323 0.00033315217139 0.000602234327387 0.000359873987 0.000387123617 0.98838469592 0.000632448640826 0.000277420513775 0.000319819385462 0.000566212690547 0.000589787097899
0.030625 0.908865281658 0.000632425102583 0.000584091847383 0.000703515052121 0.000883341378 0.000931325603 0.919625208548 0.000276861232807 0.000337439025297 0.000608150278716 0.000364654973 0.000392556009 0.988299660786 0.000632766232276 0.000275934687333 0.000318977200602 0.000568433428037 0.000591104581593
0.030976 0.907928845929 0.000633175539386 0.000586788047975 0.000705842418163 0.000889555729 0.000937313787 0.918756367287 0.000279834219885 0.000341764766095 0.000614089015939 0.000369477962 0.000398038129 0.988215024414 0.000633085643735 0.000274371936451 0.000318030708267 0.000570576987333 0.000592324924119
0.031329 0.906989123037 0.000633928533123 0.000589454713494 0.000708117995358 0.000895733289 0.00094325591 0.917883672155 0.000282818344473 0.000346129664625 0.000620050711932 0.000374343094 0.000403570047 0.988130795385 0.000633406875202 0.000272731992001 0.000316978628551 0.000572642265079 0.000593447113691
0.031684 0.906046136231 0.000634684058425 0.000592091936087 0.000710342116142 0.000901873366 0.000949151375 0.917007138885 0.00028581352032 0.000350533990157 0.000626035544837 0.000379250507 0.000409151824 0.9880469822 0.000633729926677 0.000271014585616 0.000315819698658 0.000574628153585 0.000594470157831
0.032041 0.905099908661 0.000635442089872 0.000594699820251 0.000712515121666 0.000907975286 0.000954999595 0.916126783239 0.000288819661013 0.000354978007768 0.000632043696697 0.000384200327 0.000414783513 0.987963593271 0.00063405479816 0.000269219478903 0.000314552668499 0.000576533571202 0.000595393076895
0.0324 0.904150463386 0.000636202602009 0.000597278462344 0.00071463737049 0.000914038377 0.000960799997 0.915242621005 0.000291836679977 0.000359461978551 0.000638075356348 0.000389192676 0.000420465153 0.987880636932 0.000634381489652 0.000267346441092 0.000313176302954 0.000578357436287 0.000596214914951
0.032761 0.903197823366 0.000636965569338 0.000599827964858 0.000716709231133 0.000920061981 0.00096655202 0.914354667998 0.000294864490485 0.000363986161753 0.000644130712689 0.000394227669 0.000426196771 0.987798121427 0.000634710001152 0.000265395264583 0.000311689382916 0.000580098683542 0.000596934735511
0.033124 0.902242011465 0.000637730966323 0.00060234842713 0.000718731082424 0.000926045449 0.000972255114 0.913462940059 0.000297903005662 0.000368550810498 0.000650209957776 0.000399305415 0.000431978385 0.987716054914 0.00063504033266 0.000263365759176 0.000310090706416 0.000581756257492 0.000597551617263
0.033489 0.90128305045 0.000638498767389 0.000604839948181 0.000720703317194 0.000931988138 0.000977908744 0.912567453058 0.000300952138483 0.000373156171469 0.000656313291574 0.00040442601 0.000437810002 0.987634445465 0.000635372484177 0.000265203361365 0.000308379086571 0.000583329116802 0.000598064660664
0.033856 0.900320962989 0.000639268946927 0.000607302630568 0.000722626337075 0.000937889421 0.000983512384 0.911668222888 0.000304011801783 0.000377802492499 0.000662440908836 0.00040958955 0.000443691612 0.987553301065 0.000635706455702 0.000269752624157 0.000306553354768 0.000584816231183 0.000598472987937
0.034225 0.899355771654 0.00064004147929 0.0006097365677 0.000724500557574 0.000943748675 0.000989065524 0.910765265473 0.000307081908261 0.000382490009521 0.000668593015156 0.000414796115 0.0004496232 0.98747262961 0.000636042247236 0.00027438326803 0.000304612361909 0.000586216585598 0.000598775737832
0.034596 0.898387498917 0.000640816338802 0.000612141856238 0.000726326398428 0.000949565289 0.000994567666 0.90985859676 0.000310162370483 0.000387218957785 0.000674769811184 0.000420045784 0.000455604733 0.987392438909 0.000636379858777 0.000279094234382 0.000302554971834 0.000587529172813 0.000598972075395
0.034969 0.89741616715 0.000641593499749 0.000614518589731 0.000728104293701 0.000955338664 0.001000018324 0.908948232725 0.000313253100885 0.000391989562616 0.000680971501912 0.000425338622 0.000461636168 0.987312736678 0.000636719290327 0.000283884449747 0.00030038007561 0.00058875300753 0.000599061183385
0.035344 0.896441798626 0.000640954620637 0.000616866858887 0.000729834680183 0.000961068209 0.001005417023 0.908034189368 0.000317090187329 0.000396802048225 0.000687198290456 0.000430674689 0.000467717448 0.987233530546 0.000636691435478 0.000288752824181 0.000298086576265 0.000589887112275 0.000599042265591
0.035721 0.895464415519 0.000640184937023 0.000619186749905 0.00073151800855 0.000966753342 0.001010763304 0.90711648272 0.000321006428242 0.000401656625317 0.000693450384843 0.000436054032 0.000473848505 0.987154828048 0.000636629992175 0.000293698262599 0.000295673400928 0.000590930527219 0.000598914549166
0.0361 0.894484039901 0.000639412407967 0.000621478350407 0.000733154732204 0.000972393496 0.001016056717 0.906195128834 0.00032493530527 0.000406553505507 0.000699727987729 0.000441476694 0.000480029254 0.987076636631 0.000636568222912 0.000298719660677 0.000293139497554 0.00059188230705 0.000598677283539
0.036481 0.893500693745 0.000638637050513 0.000623741738146 0.000734745313192 0.00097798811 0.001021296829 0.905270143792 0.000328876708126 0.000411492891336 0.000706031303114 0.000446942705 0.0004862596 0.986998963649 0.000636506127689 0.000303815907175 0.000290483832839 0.000592741520899 0.000598329741714
0.036864 0.892514398923 0.000637858881733 0.000625976989512 0.000736290220479 0.000983536635 0.001026483218 0.904341543705 0.00033283052639 0.000416474972302 0.000712360536705 0.000452452085 0.000492539434 0.98692181636 0.000636443706508 0.000308985897765 0.000287705396715 0.000593507255745 0.000597871218107
0.037249 0.891525177206 0.000637077918725 0.000628184177173 0.00073778992743 0.000989038532 0.001031615473 0.903409344708 0.000336796649507 0.00042149993738 0.000718715887127 0.000458004848 0.00049886863 0.986845201932 0.000636380959367 0.00031422852226 0.000284803202351 0.000594178609896 0.000597301031917
0.037636 0.890533050264 0.000636294178616 0.000630363366953 0.000739244912706 0.000994493274 0.001036693199 0.902473562966 0.000340774966802 0.000426567962486 0.000725097555885 0.000463600992 0.000505247052 0.986769127438 0.000636317886268 0.000319542680419 0.000281776283022 0.000594754706175 0.000596618525133
0.038025 0.889538039666 0.000635507678558 0.000632514621857 0.000740655658457 0.000999900343 0.001041716011 0.901534214668 0.000344765367479 0.000431679221045 0.000731505736619 0.000469240511 0.000511674546 0.986693599858 0.000636254487209 0.000324927273562 0.000278623699838 0.000595234675565 0.000595823064736
0.038416 0.888540166878 0.000634718435725 0.000634638000092 0.000742022651346 0.001005259236 0.001046683538 0.900591316035 0.000348767740629 0.000436833870835 0.000737940622806 0.000474923384 0.000518150947 0.986618626071 0.000636190762191 0.000330381214726 0.000275344532004 0.000595617675938 0.000594914039595
0.038809 0.887539453269 0.000633926467321 0.000636733548939 0.000743346383208 0.001010569454 0.001051595425 0.899644883314 0.000352781975232 0.000442032065186 0.00074440240537 0.00048064958 0.000524676071 0.986544212867 0.000636126711213 0.000335903426213 0.000271937888998 0.000595902874469 0.000593890871569
0.039204 0.886535920102 0.000633131790568 0.000638801315978 0.000744627344476 0.001015830515 0.001056451323 0.89869493278 0.000356807960164 0.000447273947243 0.000750891267049 0.00048641906 0.000531249724 0.986470366935 0.000636062334277 0.000341492840095 0.000268402899631 0.00059608945993 0.000592752994666
0.039601 0.885529588542 0.000632334422715 0.000640841337525 0.000745866031128 0.001021041945 0.001061250901 0.897741480737 0.000360845584207 0.000452559651526 0.000757407386305 0.00049223177 0.000537871692 0.986397094869 0.000635997631381 0.000347148401552 0.000264738723251 0.00059617664046 0.000591499879458
0.04 0.884520479651 0.000631534381031 0.000642853647813 0.000747062938158 0.001026203282 0.001065993841 0.896784543518 0.000364894736046 0.000457889301428 0.000763950938373 0.000498087646 0.000544541749 0.986324403163 0.000635932602527 0.000352869074759 0.000260944540969 0.0005961636426 0.000590131018897
0.040401 0.883508614391 0.000630731682807 0.000644838272188 0.000748218564248 0.001031314075 0.001070679834 0.895824137486 0.000368955304279 0.000463263008121 0.00077052209085 0.000503986614 0.000551259653 0.986252298214 0.000635867247713 0.00035865383922 0.000257019563604 0.000596049710266 0.00058864592837
0.040804 0.882494013623 0.000629926345354 0.000646795226502 0.00074933340623 0.001036373885 0.001075308589 0.894860279033 0.000373027177421 0.000468680876525 0.000777121003841 0.000509928585 0.000558025146 0.98618078632 0.000635801566939 0.000364501686748 0.000252963027268 0.000595834111453 0.000587044155877
0.041209 0.881476698108 0.000629118386005 0.000648724522482 0.000750407964231 0.001041382281 0.001079879824 0.89389298458 0.000377110243909 0.000474142998743 0.000783747830289 0.000515913461 0.000564837952 0.98610987368 0.000635735560207 0.000370411629435 0.000248774198053 0.000595516127254 0.000585325274343
0.041616 0.880456688504 0.000628307822109 0.000650626164489 0.000751442731507 0.001046338849 0.001084393271 0.892922270581 0.00038120439211 0.000479649454839 0.000790402717543 0.000521941129 0.000571697784 0.98603956639 0.000635669227516 0.00037638270503 0.000244452363198 0.000595095068624 0.00058348887963
0.042025 0.879434005371 0.000627494671037 0.000652500149542 0.000752438205195 0.001051243182 0.001088848675 0.891948153518 0.000385309510321 0.000485200315166 0.000797085799744 0.000528011467 0.000578604334 0.985969870449 0.000635602568865 0.00038241396417 0.000239996846814 0.000594570258686 0.000581534600593
0.042436 0.878408669168 0.000626678950176 0.000654346464565 0.000753394880087 0.001056094886 0.001093245793 0.890970649907 0.000389425486777 0.00049079563646 0.000803797205945 0.000534124338 0.000585557281 0.985900791749 0.000635535584255 0.000388504483186 0.000235406997853 0.000593941046162 0.000579462089292
0.042849 0.877380700255 0.000625860676928 0.000656165090553 0.000754313247778 0.001060893577 0.001097584396 0.889989776295 0.000393552209658 0.000496435465508 0.000810537053575 0.00054027959 0.000592556286 0.985832336083 0.000635468273686 0.000394653357623 0.000230682194644 0.00059320680213 0.000577271028919
0.043264 0.876350118891 0.000625039868715 0.0006579560007 0.000755193795839 0.001065638886 0.001101864266 0.889005549259 0.00039768956709 0.000502119836631 0.000817305447801 0.000546477065 0.000599600992 0.985764509143 0.000635400637158 0.000400859706549 0.000225821846178 0.000592366915783 0.000574961130591
0.043681 0.875316945238 0.000624216542972 0.000659719159116 0.000756037011935 0.00107033045 0.001106085199 0.888017985413 0.000401837447154 0.00050784876903 0.000824102487724 0.000552716584 0.000606691028 0.985697316514 0.000635332674671 0.000407122674228 0.000220825390116 0.000591420801043 0.000572532132464
0.0441 0.874281199358 0.00062339071715 0.000661454521451 0.000756843377242 0.001074967924 0.001110247005 0.887027101402 0.000405995737886 0.000513622270602 0.000830928257348 0.00055899796 0.000613826007 0.985630763678 0.000635264386224 0.000413441430111 0.000215692298434 0.000590367895765 0.000569983802115
0.044521 0.873242901216 0.000622562408715 0.000663162033933 0.000757613371704 0.001079550968 0.001114349504 0.886032913905 0.000410164327288 0.000519440337539 0.000837782828977 0.000565320989 0.000621005521 0.985564856013 0.000635195771819 0.000419815160714 0.000210422072094 0.000589207657217 0.000567315937764
0.044944 0.872202070676 0.000621731635143 0.000664841639472 0.000758347465592 0.001084079261 0.001118392528 0.885035439636 0.000414343103331 0.000525302951357 0.000844666261628 0.000571685455 0.000628229148 0.98549959879 0.000635126831454 0.000426243085889 0.000205014241174 0.000587939572426 0.000564528362927
0.045369 0.871158727509 0.000620381000852 0.000666493266405 0.00075904612945 0.001088552486 0.001122375926 0.884034695345 0.00041927419788 0.000531210077597 0.000851578601536 0.000578091129 0.000635496449 0.985434997174 0.000637135752671 0.000432724445101 0.000199468372916 0.000586563142497 0.000561620935581
0.045796 0.870112891386 0.000618947869442 0.000668116838241 0.000759709824465 0.001092970343 0.001126299554 0.883030697817 0.000424330113311 0.000537161671027 0.000858519882413 0.000584537765 0.000642806966 0.985371056224 0.000639471000714 0.000439258509741 0.000193784062957 0.000585077901875 0.000558593539276
0.046225 0.869064581882 0.000617510885807 0.000669712270069 0.000760339006681 0.001097332543 0.001130163283 0.882023463873 0.000429397944295 0.000543157671095 0.000865490120813 0.000591025106 0.000650160224 0.98530778089 0.000641817186686 0.000445844572993 0.000187960941105 0.000583483405028 0.000555446090142
0.046656 0.868013818478 0.000616070083022 0.000671279465332 0.000760934128614 0.001101638806 0.001133966998 0.881013010372 0.000434477556415 0.000549198003588 0.000872489318344 0.000597552879 0.000657555732 0.985245176018 0.000644174310589 0.000452481950385 0.000181998672712 0.000581779229888 0.000552178534843
0.047089 0.866960620558 0.000614625494175 0.00067281832258 0.000761495632996 0.001105888866 0.001137710594 0.879999354212 0.000439568815247 0.00055528257564 0.000879517464667 0.000604120795 0.000664992981 0.985183246338 0.000646542372421 0.0004591699937 0.000175896952112 0.000579964983669 0.000548790848467
0.047524 0.865905007411 0.000613177152364 0.000674328730033 0.00076202395534 0.001110082469 0.001141393978 0.878982512327 0.000444671586362 0.000561411285472 0.000886574528578 0.000610728555 0.000672471443 0.985121996476 0.000648921372183 0.000465908075009 0.000169655511789 0.000578040294038 0.000545283038113
0.047961 0.864846998234 0.000611725090696 0.000675810568385 0.000762519525121 0.001114219371 0.001145017071 0.877962501692 0.000449785735333 0.000567584010665 0.000893660463416 0.00061737584 0.000679990574 0.985061430946 0.000651311309876 0.000472695593073 0.000163274117041 0.000576004818184 0.000541655142014
0.0484 0.863786612129 0.000610269342284 0.000677263707592 0.000762982763152 0.001118299341 0.001148579804 0.876939339322 0.000454911127741 0.000573800616995 0.00090077520676 0.000624062319 0.000687549812 0.985001554152 0.000653712185498 0.000479531976499 0.000156752567295 0.000573858237429 0.000537907227427
0.048841 0.862723868106 0.000608809940248 0.00067868801199 0.000763414082802 0.001122322159 0.001152082124 0.875913042273 0.000460047629184 0.000580060952111 0.000907918677023 0.000630787646 0.000695148577 0.984942370383 0.00065612399905 0.000486416679179 0.000150090698588 0.000571600258468 0.000534039397695
0.049284 0.861658785081 0.000607346917714 0.000680083338774 0.000763813887398 0.001126287618 0.001155523983 0.874883627643 0.000465195105278 0.000586364845431 0.000915090777002 0.000637551456 0.000702786273 0.984883883817 0.000658546750532 0.000493349185621 0.00014328837815 0.00056923062032 0.000530051777649
0.049729 0.860591381882 0.000605880307809 0.00068144953269 0.000764182571931 0.001130195521 0.001158905354 0.87385111257 0.000470353421664 0.000592712119185 0.000922291384218 0.000644353376 0.000710462282 0.984826098523 0.000660980439944 0.000500329000637 0.000136345514804 0.000566749078691 0.000525944538854
0.050176 0.859521677243 0.000604410143663 0.00068278643332 0.000764520523881 0.001134045685 0.001162226213 0.872815514238 0.000475522444016 0.000599102569634 0.000929520361072 0.000651193011 0.000718175973 0.984769018449 0.000663425067286 0.000507355660209 0.00012926205247 0.000564155426472 0.000521717869132
0.050625 0.858449689809 0.000602936458408 0.000684093873598 0.000764828116919 0.001137837937 0.001165486552 0.871776849875 0.000480702038044 0.000605535979871 0.000936777553302 0.000658069953 0.000725926695 0.98471264743 0.000665880632558 0.000514428731487 0.000122045169622 0.000561449479216 0.000517371995521
0.051076 0.857375438138 0.000601459285174 0.000685371675669 0.000765105721269 0.001141572114 0.001168686376 0.870735136752 0.000485892069501 0.000612012117584 0.00094406277998 0.000664983779 0.00073371378 0.984656989192 0.00066834713576 0.00052154779908 0.000114857817346 0.000558631077549 0.000512907177706
0.051529 0.856298940697 0.000599978657088 0.000686619655666 0.000765353692735 0.001145248069 0.0011718257 0.869690392187 0.00049109240419 0.000618530732577 0.00095137584242 0.000671934049 0.000741536539 0.984602047337 0.000670824576891 0.000528712481879 0.000107806649638 0.0005557000965 0.000508323709335
0.051984 0.855220215866 0.000598494607276 0.000687837621794 0.000765572377375 0.001148865664 0.001174904549 0.868642633546 0.000496302907968 0.000625091556507 0.000958716523369 0.000678920308 0.000749394272 0.984547825352 0.000673312955953 0.000535922423083 0.000100955545799 0.000552656435402 0.000503621906926
0.052441 0.854139281939 0.000597007168856 0.000689025376711 0.000765762113579 0.001152424772 0.001177922963 0.86759187824 0.000501523446749 0.000631694305218 0.000966084578543 0.000685942086 0.000757286255 0.984494326609 0.000675812272945 0.000543177290327 9.43862770336e-05 0.000549500020364 0.00049880213057
0.0529 0.853056157122 0.000595516374945 0.000690182714167 0.000765923225367 0.001155925279 0.001180880988 0.866538143731 0.000506753886516 0.000638338675219 0.000973479746694 0.000692998895 0.00076521175 0.984441554354 0.000678322527866 0.000550476781005 8.82030936199e-05 0.000546230810169 0.000493864762486
0.053361 0.85197085954 0.000594022258648 0.000691309419116 0.000766056029887 0.001159367082 0.001183778688 0.865481447528 0.000511994093321 0.000645024349419 0.00098090174081 0.000700090234 0.000773169999 0.984389511726 0.000680843720718 0.000557820613979 8.25373084929e-05 0.000542848788493 0.000488810227897
0.053824 0.850883407228 0.000592524853063 0.000692405275661 0.000766160828803 0.00116275009 0.001186616132 0.864421807193 0.000517243933293 0.000651750986299 0.00098835025465 0.000707215582 0.000781160229 0.984338201729 0.000683375851499 0.000565208539195 7.75501552724e-05 0.000539353973217 0.000483638974604
0.054289 0.849793818142 0.000591024191279 0.000693470057262 0.000766237917557 0.001166074223 0.001189393404 0.863359240337 0.000522503272644 0.000658518232838 0.000995824953774 0.000714374406 0.000789181648 0.984287627257 0.000685918920211 0.000572640325511 7.34308648187e-05 0.000535746406378 0.000478351489318
0.054756 0.848702110153 0.000589520306373 0.00069450353175 0.000766287576057 0.001169339413 0.001192110596 0.862293764624 0.000527771977673 0.000665325715924 0.00100332548578 0.000721566156 0.000797233446 0.984237791077 0.000688472926852 0.000580115770882 7.0385365798e-05 0.000532026161213 0.000472948288694
0.055225 0.847608301053 0.000588052337442 0.000695505460291 0.000766310078519 0.001172545601 0.001194767814 0.861225397772 0.000533304046247 0.000672173042683 0.00101085147141 0.000728790263 0.000805314797 0.984188695835 0.000692692790074 0.000587634695439 6.86118980234e-05 0.000528193341178 0.000467429924245
0.055696 0.846512408549 0.000586623818659 0.000696475602054 0.00076630568058 0.001175692745 0.001197365171 0.860154157552 0.000539122096973 0.000679059804998 0.00101840250907 0.000736046146 0.000813424858 0.98414034405 0.00069873296895 0.000595196943779 6.82653007337e-05 0.000524248081463 0.000461796975625
0.056169 0.845414450273 0.000585192320701 0.000697413705239 0.000766274634145 0.001178780807 0.001199902796 0.859080061792 0.000544950053818 0.000685985571715 0.00102597817443 0.000743333205 0.000821562769 0.98409273812 0.000704798796143 0.000602802384875 6.94218437732e-05 0.000520190542103 0.000456050061331
0.056644 0.844314443774 0.000583757874586 0.000698319519113 0.000766217173089 0.001181809766 0.001202380822 0.858003128373 0.000550787770462 0.000692949900012 0.00103357801305 0.000750650826 0.000829727651 0.984045880316 0.000710890271655 0.000610450907897 7.20622078302e-05 0.000516020917581 0.000450189827314
0.057121 0.843212406526 0.00058232051131 0.000699192781257 0.000766133524755 0.00118477961 0.001204799397 0.856923375236 0.000556635100706 0.000699952323778 0.0010412015527 0.000757998378 0.00083791861 0.983999772785 0.000717007395485 0.000618142427795 7.60823904712e-05 0.000511739431192 0.000444216955451
0.0576 0.842108355924 0.000580880261858 0.000700033229568 0.000766023901974 0.001187690337 0.001207158678 0.855840820379 0.00056249189849 0.000706992360136 0.00104884829174 0.000765375212 0.000846134735 0.983954417541 0.000723150167632 0.000625876876637 8.12661127768e-05 0.000507346337574 0.000438132159125
0.058081 0.841002309287 0.000579437157193 0.000700840597738 0.000765888505639 0.00119054196 0.001209458832 0.854755481859 0.000568358017881 0.000714069506099 0.00105651770732 0.000772780667 0.000854375099 0.983909816475 0.000729318588098 0.000633654213809 8.67123731251e-05 0.000502841921886 0.000431936183502
0.058564 0.83989428386 0.000577991228259 0.000701614612213 0.000765727527926 0.001193334498 0.001211700035 0.853667377794 0.000574233313096 0.000721183241289 0.00106420924935 0.000780214063 0.000862638759 0.983865971346 0.000735512656882 0.000641483770511 9.21658866737e-05 0.00049822649757 0.000425629804621
0.059049 0.838784296813 0.000576542505981 0.000702354999133 0.000765541147581 0.001196067984 0.001213882475 0.852576526362 0.000580117638495 0.00072833302752 0.00107192234235 0.000787674705 0.000870924753 0.983822883785 0.000741732373983 0.000649932623769 9.76253392615e-05 0.000493500411332 0.000419213836646
0.059536 0.837672365243 0.00057509102126 0.000703061477889 0.000765329532999 0.001198742463 0.001216006348 0.851482945804 0.000586010848596 0.000735518306559 0.00107965638749 0.000795161882 0.000879232107 0.98378055529 0.000747977739402 0.000658502393964 0.000103089417675 0.0004886640422 0.00041268911938
0.060025 0.836558506175 0.000573636804976 0.000703733768407 0.00076509284023 0.001201357986 0.001218071862 0.850386654423 0.000591912798074 0.000742738503007 0.0010874107585 0.000802674868 0.000887559828 0.983738987229 0.00075424875314 0.00066719209521 0.00010855680034 0.000483717793575 0.000406056531305
0.060516 0.835442736563 0.000572179887984 0.000704371583885 0.000764831216498 0.001203914621 0.001220079232 0.849287670587 0.000597823341768 0.000749993022061 0.00109518480318 0.00081021292 0.000895906909 0.983698180836 0.000760545415195 0.000676000698251 0.000114106169191 0.000478662108683 0.000399316978219
0.061009 0.83432507329 0.000570720301114 0.00070497463898 0.000764544793702 0.001206412441 0.001222028684 0.84818601273 0.00060374233469 0.000757281248543 0.00110297784855 0.000817775279 0.000904272327 0.983658137211 0.000766867725568 0.00068492714604 0.000120013225555 0.000473497455582 0.000392471400521
0.061504 0.83320553317 0.00056925807517 0.000705542643039 0.000764233696262 0.001208851534 0.001223920452 0.847081699351 0.000609669632027 0.000764602552257 0.00111078919243 0.000825361173 0.000912655045 0.983618857317 0.00077321568426 0.00069397033856 0.000126271574958 0.000468224335689 0.000385520767638
0.062001 0.832084132949 0.000567793240926 0.000706075307247 0.000763898036643 0.001211231995 0.001225754781 0.845974749015 0.000615605089149 0.000771956283653 0.00111861810671 0.000832969814 0.000921054009 0.983580341988 0.000779589291269 0.000703129142298 0.000132850731977 0.000462843278073 0.000378466085325
0.0625 0.830960889305 0.000566325829132 0.000706572338636 0.000763537915612 0.001213553934 0.001227531923 0.844865180359 0.000621548561612 0.000779341769946 0.00112646384151 0.000840600394 0.000929468152 0.98354259191 0.000785988546596 0.000712402394988 0.000139723758849 0.000457354853812 0.000371308386588
0.063001 0.829835818853 0.000564855870505 0.00070703344197 0.000763153427921 0.001215817464 0.001229252142 0.843753012086 0.000627499905164 0.000786758326753 0.00113432562198 0.000848252095 0.000937896393 0.983505607644 0.000792413450241 0.000721788900376 0.000146867047437 0.000451759650445 0.000364048739021
0.063504 0.828708938138 0.000563383395733 0.000707458323859 0.000762744649876 0.001218022717 0.001230915707 0.84263826297 0.000633458975753 0.000794205246923 0.0011422026422 0.000855924083 0.000946337636 0.983469389602 0.000798864002204 0.000731287428228 0.000154259988526 0.000446058298115 0.000356688237976
0.064009 0.827580263643 0.00056190843547 0.000707846691543 0.00076231165363 0.001220169829 0.001232522898 0.841520951855 0.000639425629531 0.00080168180905 0.00115009407679 0.000863615509 0.000954790769 0.98343393806 0.000805340202485 0.000740896724036 0.000161884646954 0.00044025145092 0.000349228015127
0.064516 0.82644981179 0.000560431020339 0.000708198247643 0.000761854501149 0.001222258947 0.001234074003 0.84040109766 0.000645399722855 0.000809187267862 0.00115799907548 0.000871325507 0.000963254671 0.983399253156 0.000811842051084 0.000750615498846 0.00016972542026 0.000434339797785 0.000341669227014
0.065025 0.825317598935 0.000558973071162 0.000708512698954 0.000761373242588 0.00122429023 0.001235569319 0.839278719375 0.000651381830388 0.000816720865435 0.00116591676119 0.000879053198 0.000971728203 0.983365334879 0.000818481416845 0.000760442438395 0.000177768733567 0.000428324059266 0.000334013067044
0.065536 0.824183641375 0.000557937656117 0.000708789751084 0.000760867917655 0.001226263846 0.001237009149 0.838153836065 0.000657385030171 0.000824281822265 0.00117384623631 0.000886797689 0.000980210218 0.98333218308 0.000827321161265 0.000770376204275 0.000186002757343 0.000422204985401 0.000326260750486
0.066049 0.823047955346 0.000556900443262 0.000709029113332 0.000760338560306 0.001228179974 0.001238393806 0.837026466868 0.000663395258434 0.000831869345362 0.00118178657295 0.000894558074 0.000988699551 0.983299797467 0.00083619550351 0.000780415423883 0.000194417157072 0.000415983357187 0.000318413531245
0.066564 0.821910557027 0.000555861452753 0.000709230490684 0.000759785193199 0.001230038798 0.001239723613 0.835896631001 0.000669412372085 0.000839482618252 0.0011897368244 0.00090233343 0.000997195028 0.983268177601 0.00084510444358 0.000790558701285 0.000203002884961 0.000409659984377 0.000310472691605
0.067081 0.820771462537 0.000554820704724 0.000709393594286 0.000759207831138 0.001231840516 0.001240998897 0.834764347757 0.000675436228269 0.000847120811039 0.00119769602031 0.00091012282 0.001005695463 0.983237322895 0.000854047981477 0.000800804618453 0.000211751983511 0.000403235712974 0.00030243953885
0.0676 0.819630687937 0.000553778219287 0.000709518137168 0.000758606477986 0.001233585335 0.001242219993 0.833629636505 0.000681466684371 0.00085478307722 0.00120566316473 0.000917925296 0.001014199657 0.983207232619 0.000863026117198 0.000811151729437 0.000220657434328 0.000396711416009 0.000294315411501
0.068121 0.818488249233 0.00055273401653 0.00070960383286 0.000757981131777 0.001235273472 0.001243387246 0.832492516695 0.000687503598022 0.000862468549528 0.00121363723983 0.000925739896 0.001022706401 0.98317790589 0.000872038850746 0.000821598568132 0.000229713015884 0.00039008799853 0.000286101678473
0.068644 0.817344162378 0.000551688116516 0.000709650397593 0.000757331783767 0.001236905149 0.001244501007 0.831353007855 0.000693546827106 0.000870176347904 0.00122161720616 0.000933565643 0.001031214472 0.983149341682 0.000881086182118 0.000832143635646 0.00023891319783 0.000383366393052 0.00027779973928
0.069169 0.816198443267 0.000550640539285 0.000709657551791 0.000756658413386 0.001238480602 0.001245561634 0.830211129595 0.00069959622976 0.0008779055709 0.00122960199979 0.000941401548 0.001039722642 0.983121538813 0.000890168111317 0.000842785420613 0.000248253024545 0.000376547567098 0.000269411014882
0.069696 0.815051107745 0.000549591304851 0.000709625017366 0.000755960996096 0.001240000073 0.001246569494 0.829066901604 0.000705651664381 0.000885655306757 0.00123759053789 0.000949246612 0.001048229666 0.983094495955 0.00089928463834 0.000853522381157 0.000257728056159 0.000369632511486 0.000260936964566
0.070225 0.813902171603 0.0005485404332 0.000709552522114 0.000755239500568 0.001241463815 0.001247524957 0.827920343657 0.000711712989636 0.000893424620432 0.00124558171445 0.000957099817 0.001056734295 0.98306821162 0.00090843576319 0.00086435295805 0.000267334269603 0.000362622257278 0.000252379063601
0.070756 0.812751650581 0.000547487944294 0.000709439796565 0.000754493883801 0.001242872089 0.001248428403 0.826771475608 0.000717780064461 0.000901212566872 0.00125357440277 0.00096496014 0.001065235268 0.983042684175 0.000917621485865 0.000875275569015 0.000277068020447 0.000355517855858 0.000243738821429
0.071289 0.811599560372 0.000546433858067 0.000709286573714 0.000753724105538 0.001244225162 0.00124928022 0.825620317397 0.000723852748066 0.000909018182178 0.00126156745569 0.000972826542 0.001073731315 0.98301791183 0.000926841806365 0.000886288603629 0.000286925984425 0.000348320389809 0.000235017775991
0.071824 0.810445916615 0.000545378194424 0.00070909259402 0.000752930109916 0.001245523315 0.001250080798 0.824466889049 0.000729930899943 0.000916840486429 0.00126955970795 0.000980697972 0.001082221158 0.982993892635 0.000936096724691 0.000897390443881 0.000296905102647 0.000341030978139 0.000226217485544
0.072361 0.809290734904 0.000544320973241 0.000708857602085 0.000752111841742 0.001246766834 0.001250830537 0.823311210672 0.000736014379869 0.000924678487806 0.00127754997033 0.000988573371 0.00109070351 0.98297062449 0.000945386240842 0.000908579437528 0.000307002558407 0.000333650760898 0.000217339539801
0.0729 0.808134030786 0.000543262214367 0.000708581344701 0.00075126923748 0.001247956011 0.001251529842 0.822153302462 0.000742103047911 0.000932531175004 0.00128553703998 0.000996451666 0.001099177076 0.982948105136 0.000954710354819 0.000919853919096 0.000317215738392 0.000326180907787 0.00020838555297
0.073441 0.806975819758 0.000542201937619 0.000708263580254 0.0007504022286 0.001249091153 0.001252179122 0.820993184701 0.000748196764433 0.000940397526742 0.00129351969114 0.001004331776 0.001107640556 0.98292633215 0.000964069066621 0.000931212203039 0.000327542199128 0.000318622622216 0.000199357159201
0.073984 0.805816117277 0.000541140162784 0.000707904064954 0.000749510743338 0.001250172567 0.001252778796 0.819830877759 0.000754295390093 0.00094827650381 0.00130149668278 0.001012212606 0.001116092641 0.982905302957 0.000973462376249 0.000942652580552 0.000337979656789 0.000310977130513 0.000190256024933
0.074529 0.804654938752 0.000540076909618 0.000707502566623 0.000748594705846 0.001251200575 0.001253329288 0.818666402094 0.000760398785858 0.000956167053904 0.00130946675648 0.001020093054 0.001124532017 0.982885014817 0.000982890283703 0.000954173325901 0.000348525951722 0.000303245692074 0.000181083838306
0.075076 0.80349229955 0.000539085342575 0.000707058858187 0.000747654033749 0.001252175501 0.001253831024 0.817499778253 0.000766432232004 0.000964068110612 0.00131742863776 0.001027972006 0.001132957363 0.982865464829 0.000992422128385 0.000965772694319 0.000359179037553 0.000295429589791 0.000171842308132
0.075625 0.802328214994 0.000538546725916 0.000706572718085 0.000746688642515 0.001253097681 0.001254284438 0.81633102687 0.000772006859439 0.000971978596915 0.00132538103155 0.001035848342 0.001141367351 0.982846649931 0.00100242011744 0.000977448922105 0.00036993696648 0.000287530135311 0.000162533171492
0.076176 0.801162700367 0.000538007130642 0.000706043931937 0.000745698446029 0.001253967457 0.001254689971 0.815160168672 0.000777585392452 0.000979897419899 0.0013333226337 0.00104372093 0.001149760652 0.982828566896 0.00101245452904 0.000989200226189 0.000380797872081 0.000279548669193 0.000153158185562
0.076729 0.799995770911 0.000537466564921 0.000705472292493 0.000744671439 0.001254785178 0.001255048065 0.813987224475 0.000783167704952 0.000987823474467 0.00134125212095 0.00105158863 0.001158135929 0.982811212334 0.00102252536319 0.00100102480629 0.000391759959157 0.00027148655759 0.000143719128926
0.077284 0.798827441827 0.000536925036913 0.000704857600848 0.000743590878 0.0012555512 0.00125535917 0.812812215185 0.000788753671152 0.000995755645238 0.00134916815615 0.001059450295 0.001166491843 0.982794582689 0.00103263261989 0.00101292084354 0.000402821494441 0.000263345191308 0.000134217803182
0.077841 0.797657728279 0.000536382554768 0.000704199662549 0.000742456916 0.001256265886 0.001255623741 0.811635161802 0.000794343165564 0.0010036928007 0.00135706939148 0.001067304769 0.001174827051 0.982778674236 0.00104277629913 0.0010248865043 0.00041398079366 0.000255125988471 0.000124656031924
0.0784 0.796486645392 0.000535839126628 0.000703498295159 0.000741269838 0.001256929607 0.001255842237 0.810456085415 0.000799936063011 0.0010116338032 0.0013649544638 0.001075150889 0.001183140206 0.982763483088 0.00105295640092 0.00103691993137 0.000425236217952 0.000246830393607 0.00011503565975
0.078961 0.795314208252 0.000535294760628 0.000702753321443 0.000740029935 0.001257542742 0.00125601512 0.809275007207 0.000805532238629 0.0010195774992 0.00137282199779 0.001082987485 0.001191429959 0.982749005183 0.00106317292525 0.0010490192593 0.000436586162936 0.000238459877926 0.000105358548849
0.079524 0.794140431913 0.000534749464891 0.000701964570762 0.000738737511 0.001258105672 0.001256142859 0.808091948453 0.000811131567869 0.00102752272724 0.00138067060774 0.00109081338 0.001199694961 0.982735236297 0.00107342587213 0.00106118259784 0.000448029058124 0.000230015932158 9.56265817188e-05
0.080089 0.792965331389 0.000534203247532 0.000701131886262 0.000737392875 0.00125861879 0.001256225926 0.80690693052 0.000816733926503 0.00103546831533 0.00138849889658 0.001098627392 0.001207933856 0.982722172033 0.00108371524156 0.00107340804632 0.000459563354378 0.000221500076734 8.58416649966e-05
0.080656 0.791788921661 0.000533656116656 0.000700379241364 0.000735996345 0.001259082493 0.001256264796 0.805719974871 0.000822339190628 0.0010434130803 0.00139630545903 0.00110642833 0.001216145295 0.982709807818 0.00109404103354 0.00108569369046 0.000471187520179 0.000212913857032 7.60057126185e-05
0.081225 0.790611217678 0.00053310808036 0.00069985097715 0.000734548252 0.001259497183 0.00125625995 0.80453110306 0.000827947236667 0.0010513558292 0.00140408887816 0.001114215002 0.001224327922 0.982698138917 0.00110440324806 0.00109803759145 0.000482900048012 0.000204258835112 6.61206668114e-05
0.081796 0.789432234353 0.000532559146728 0.000699287763018 0.000733048929 0.00125986327 0.001256211872 0.803340336735 0.000833557941367 0.00105929536273 0.00141184772935 0.001121986208 0.001232480383 0.982687160415 0.00111480188513 0.00111043780427 0.000494699436014 0.000195536602212 5.61884836378e-05
0.082369 0.788251986569 0.000532009323836 0.000698689304792 0.000731498721 0.00126018117 0.00125612105 0.802147697638 0.000839171181824 0.00106723047265 0.00141958058072 0.001129740745 0.001240601325 0.982676867228 0.00112523694474 0.00112289236222 0.000506584195088 0.000186748770419 4.62111356493e-05
0.082944 0.787070489176 0.000531458619748 0.000698055318955 0.000729897981 0.001260451303 0.001255987973 0.800953207606 0.000844786835469 0.00107515993799 0.00142728599329 0.001137477405 0.001248689397 0.982667254094 0.0011357084269 0.00113539929108 0.000518552834908 0.000177896972875 3.61906071238e-05
0.083521 0.785887756994 0.000530907042518 0.000697385531852 0.000728247068 0.001260674096 0.001255813138 0.79975688857 0.000850404780064 0.00108308253559 0.00143496252398 0.001145194976 0.001256743249 0.982658315578 0.00114621633161 0.00114795660278 0.000530603876371 0.000168982866515 2.61289042288e-05
0.0841 0.784703804812 0.000530354600191 0.000696679680263 0.000726546351 0.001260849984 0.00125559704 0.798558762553 0.000856024893742 0.00109099703262 0.00144260871848 0.001152892245 0.001264761532 0.98265004607 0.00115676065887 0.00116056228885 0.000542735836555 0.000160008129892 1.60280427256e-05
0.084681 0.783518647393 0.000529801300798 0.000695937509371 0.000724796207 0.001260979401 0.001255340182 0.797358851674 0.000861647054956 0.00109890219039 0.00145022312344 0.001160567995 0.0012727429 0.982642439785 0.00116734140867 0.0011732143306 0.0005549472365 0.000150974455833 5.89005821539e-06
0.085264 0.782332299467 0.000529440251023 0.000695158777248 0.000722997018 0.001261062793 0.001255043066 0.796157178146 0.000866806452411 0.00110679676416 0.00145780428004 0.001168221007 0.001280686011 0.982635490757 0.00117753911066 0.00118591070366 0.000567236589661 0.000141883565473 -0.0
0.085849 0.781144775739 0.00052931223804 0.000694343252881 0.000721149175 0.001261100607 0.001254706198 0.794953764277 0.000871404830628 0.00111467950002 0.00146535072719 0.001175850058 0.001288589529 0.982629192843 0.00118726319736 0.00119864936439 0.000579602401643 0.000132737197186 -0.0
0.086436 0.779956090887 0.000529183591087 0.000693490713719 0.000719253078 0.001261093295 0.001254330088 0.793748632466 0.000876004414856 0.00112254914439 0.00147286100036 0.001183453928 0.001296452119 0.982623539727 0.00119702052881 0.00121142825939 0.000592043184411 0.000123537103164 -0.0
0.087025 0.778766259561 0.000529054309447 0.000692600951564 0.000717311415607 0.001261041318 0.001253915247 0.792541805208 0.000880605105963 0.00113040443625 0.00148033363281 0.001191031394 0.001304272451 0.982618524907 0.001206811105 0.00122424532593 0.00060455743353 0.000114285062084 -0.0
0.087616 0.777575296387 0.000528924392418 0.000691673768698 0.000715333956486 0.001260945136 0.001253462188 0.791333305091 0.000885206805077 0.00113824410883 0.00148776716065 0.001198581232 0.001312049204 0.982614141708 0.00121663492593 0.00123709848812 0.000617143639669 0.000104982864269 -0.0
0.088209 0.776383215965 0.000528793839309 0.000690708979955 0.000713321832639 0.001260805216 0.001252971428 0.790123154796 0.000889809413664 0.00114606689506 0.00149516011655 0.001206102221 0.001319781058 0.982610383271 0.0012264919916 0.00124998566244 0.000629800284199 9.56323170017e-05 -0.0
0.088804 0.77519003287 0.000528662649442 0.000689706410507 0.000711275130583 0.001260622031 0.001252443483 0.788911377098 0.000894412833506 0.00115387152045 0.00150251103802 0.001213593135 0.001327466705 0.982607242554 0.00123638230201 0.00126290475744 0.000642525839071 8.62352534113e-05 -0.0
0.089401 0.773995761654 0.000528530822154 0.000688665900273 0.000709193939123 0.001260396055 0.001251878873 0.787697994862 0.000899016966678 0.0011616567124 0.00150981846046 0.001221052758 0.001335104841 0.982604712342 0.00124630585717 0.00127585366886 0.000655318765627 7.67935077159e-05 -0.0
0.09 0.772800416846 0.000528398356795 0.000687587298588 0.000707078354746 0.00126012777 0.001251278121 0.786483031048 0.000903621715587 0.00116942119245 0.00151708092473 0.001228479867 0.001342694169 0.982602785233 0.00125626265706 0.00128883028646 0.000668177516868 8.66812033192e-05 -0.0
0.090601 0.771604012952 0.000528265252727 0.000686470469219 0.000704928475793 0.001259817656 0.001250641749 0.785266508706 0.000908226982962 0.00117716368233 0.00152429697419 0.001235873246 0.001350233403 0.982601453643 0.00126625270169 0.00130183249212 0.000681100532827 9.70761265497e-05 -0.0
0.091204 0.770406564455 0.000528131509327 0.000685315290976 0.000702744404735 0.001259466204 0.00124997028 0.784048450978 0.000912832671841 0.00118488290089 0.00153146515907 0.001243231681 0.001357721265 0.982600709808 0.00127627599107 0.0013148581647 0.000694086237116 0.000107485109402 -0.0
0.091809 0.769208085819 0.000527997125985 0.000684121650321 0.000700526251534 0.001259073902 0.001249264243 0.782828881094 0.000917438685596 0.00119257757159 0.00153858402784 0.001250553963 0.001365156483 0.982600545785 0.00128633252519 0.00132790516391 0.000707133056524 0.000117906000465 -0.0
0.092416 0.768008591484 0.000527862102103 0.000682889450839 0.00069827412768 0.001258641246 0.001248524161 0.781607822378 0.000922044927925 0.00120024641117 0.00154565214393 0.001257838882 0.0013725378 0.982600953439 0.00129642230404 0.00134097135928 0.000720239387932 0.000128336659326 -0.0
0.093025 0.766808095871 0.000527726437099 0.000681618607485 0.000695988149699 0.001258168734 0.001247750564 0.78038529824 0.000926651302858 0.00120788814053 0.00155266807235 0.001265085236 0.001379863967 0.98260192446 0.00130654532764 0.00135405460851 0.000733403627427 0.0001387749311 -0.0
0.093636 0.765606613383 0.000527590130403 0.000680309047164 0.000693668442382 0.001257656865 0.001246943982 0.77916133218 0.000931257714763 0.00121550148167 0.00155963038647 0.001272291827 0.001387133745 0.982603450355 0.00131670159598 0.00136715276008 0.000746624159119 0.000149218657772 -0.0
0.094249 0.7644041584 0.000527453181459 0.000678960714476 0.000691315130661 0.001257106144 0.001246104942 0.777935947784 0.00093586406833 0.00122308515739 0.00156653766757 0.001279457464 0.001394345909 0.982605522444 0.00132689110906 0.00138026366573 0.000759899347778 0.000159665687042 1.22977366179e-07
0.094864 0.763200745285 0.000527315589724 0.000677573562622 0.00068892834843 0.001256517078 0.001245233975 0.776709168728 0.000940470268593 0.00123063789119 0.00157338850954 0.001286580957 0.001401499245 0.982608131863 0.00133711386688 0.00139338517409 0.000773227551175 0.000170113859476 9.88158695192e-06
0.095481 0.761996388384 0.000527386861287 0.000676147560137 0.000686508235391 0.001255890174 0.001244331613 0.775481018771 0.00094399002437 0.00123815841324 0.00158018151115 0.001293661127 0.001408592551 0.982611269573 0.0013459108997 0.00140651512298 0.000786607117627 0.000180561013562 1.96657136148e-05
0.0961 0.760791102021 0.000527516861396 0.000674682691111 0.000684054931249 0.001255225947 0.001243398385 0.774251521758 0.000947201619136 0.00124564545247 0.0015869152866 0.0013006968 0.001415624639 0.98261492634 0.0013543225955 0.0014196513595 0.000800036373971 0.000191004993333 2.94733775185e-05
0.096721 0.759584900507 0.000527646256741 0.00067317894858 0.000681568587351 0.001254524909 0.001242434824 0.773020701618 0.000950412572578 0.001253097746 0.00159358845867 0.00130768681 0.001422594334 0.982619092758 0.00136276146964 0.00143279171982 0.000813513649519 0.000201443638042 3.93025986243e-05
0.097344 0.758377798132 0.000527775041699 0.00067163634383 0.000679049355459 0.001253787578 0.001241441459 0.771788582363 0.000953622817746 0.00126051403127 0.00160019966435 0.001314629999 0.001429500476 0.98262375923 0.00137122752212 0.00144593404944 0.000827037248956 0.000211874794995 4.91513849714e-05
0.097969 0.757169809171 0.000527903210676 0.000670054899306 0.000676497396188 0.001253014473 0.001240418823 0.770555188086 0.000956832287933 0.00126789305342 0.00160674755292 0.001321525216 0.001436341919 0.982628915979 0.00137972075294 0.00145907618736 0.000840605473689 0.000222296307904 5.90177377449e-05
0.098596 0.755960947884 0.000528030758113 0.000668434649215 0.000673912876331 0.001252206112 0.001239367448 0.769320542962 0.000960040916692 0.00127523356109 0.00161323078893 0.00132837132 0.001443117533 0.982634553048 0.0013882411621 0.00147221597341 0.000854216613389 0.000232706025881 6.88996575818e-05
0.099225 0.754751228512 0.00052815767848 0.000666775645745 0.000671295964868 0.001251363019 0.001238287863 0.768084671243 0.000963248637828 0.00128253431198 0.0016196480466 0.001335167181 0.001449826203 0.982640660294 0.00139678874959 0.00148535125086 0.000867868946863 0.000243101804768 7.87951366904e-05
0.099856 0.753540665282 0.00052828396628 0.00066507795308 0.000668646839061 0.00125048572 0.001237180598 0.766847597262 0.000966455385422 0.00128979406701 0.00162599802359 0.001341911676 0.00145646683 0.982647227392 0.00140536351543 0.00149847987068 0.000881560738524 0.000253481503214 8.87021588215e-05
0.100489 0.752329272406 0.00052840961605 0.000663341646583 0.000665965682245 0.001249574738 0.001236046185 0.765609345427 0.000969661093807 0.00129701159434 0.00163227942916 0.001348603693 0.001463038334 0.982654243838 0.0014139654596 0.00151159968038 0.000895290248065 0.000263842985213 9.86187108029e-05
0.101124 0.75111706408 0.000528534622357 0.000661566818325 0.000663252681306 0.001248630601 0.001234885151 0.764369940222 0.000972865697584 0.00130418567119 0.00163849098986 0.001355242132 0.001469539651 0.982661698944 0.00142259458211 0.00152470853714 0.000909055723415 0.000274184125425 0.000108542773343
0.101761 0.749904054487 0.000528658979804 0.000659753569745 0.000660508032455 0.001247653836 0.001233698026 0.763129406202 0.000976069131609 0.00131131508655 0.00164463144796 0.001361825906 0.001475969731 0.982669581846 0.00143125088296 0.00153780429243 0.000922855413281 0.000284502796158 0.000118472330083
0.1024 0.748690257793 0.000528782683022 0.00065790202232 0.000657731934908 0.001246644974 0.001232485336 0.761887767999 0.00097927133102 0.00131839862999 0.00165069956796 0.001368353936 0.001482327548 0.982677881493 0.00143993436215 0.00155088481928 0.000936687539437 0.000294796889426 0.000128405354566
0.103041 0.747475688151 0.000528905726677 0.000656012305553 0.000654924593535 0.001245604546 0.001231247608 0.760645050313 0.000982472231218 0.00132543510607 0.00165669413208 0.001374825158 0.001488612093 0.982686586659 0.00144864501968 0.0015639479893 0.000950550329501 0.000305064301466 0.000138339824407
0.103684 0.746260359702 0.00052902810547 0.000654084562929 0.000652086223843 0.001244533081 0.001229985369 0.759401277912 0.00098567176787 0.00133242332728 0.00166261393944 0.001381238522 0.001494822373 0.982695685941 0.00145738285555 0.00157699167437 0.000964442001083 0.000315302932767 0.000148273722631
0.104329 0.74504428657 0.000529149814132 0.000652118953403 0.000649217041116 0.001243431112 0.00122869914 0.758156475634 0.000988869876911 0.00133936211836 0.00166845781449 0.001387592988 0.00150095742 0.982705167752 0.00146614786975 0.00159001376903 0.000978360764771 0.000325510707687 0.000158205024577
0.104976 0.743827482868 0.000529270847429 0.000650115647379 0.000646317271519 0.001242299171 0.001227389445 0.756910668381 0.00099206649456 0.00134625031082 0.00167422459963 0.001393887532 0.00150701628 0.982715020333 0.0014749400623 0.00160301216788 0.000992304821747 0.00033568554843 0.000168131712195
0.105625 0.742609962694 0.000529523916551 0.000648074830002 0.000643387143435 0.001241137792 0.001226056805 0.755663881118 0.000993714366564 0.00135308675335 0.00167991315643 0.001400121146 0.001512998023 0.982725231746 0.00148145133249 0.00161598477531 0.00100627237213 0.000345825395992 0.000178051770092
0.106276 0.741391740136 0.000529781388928 0.000645996695648 0.000640426896825 0.001239947506 0.001224701741 0.754416138874 0.000995301293629 0.00135987030169 0.00168552237415 0.001406292833 0.00151890174 0.982735789882 0.00148789376403 0.00162892950676 0.00102026161093 0.000355928202409 0.000187963185642
0.106929 0.740172829265 0.000530038152521 0.000643881455807 0.000637436771651 0.001238728847 0.001223324768 0.753167466737 0.000996886748432 0.00136659982507 0.00169105116355 0.001412401614 0.001524726543 0.98274668245 0.001494355988 0.00164184429586 0.00103427072352 0.000365991938811 0.000197863950137
0.107584 0.738953244143 0.000530294199764 0.000641729332804 0.000634417019032 0.001237482348 0.001221926405 0.751917889853 0.000998470697054 0.00137327420604 0.00169649845612 0.001418446526 0.001530471565 0.982757896993 0.00150083800437 0.00165472707631 0.00104829789493 0.000376014582267 0.000207752061503
0.108241 0.737732998816 0.000530549523133 0.000639540563512 0.000631367891386 0.001236208543 0.001220507164 0.750667433423 0.00100005310569 0.00137989234248 0.00170186320874 0.00142442662 0.00153613596 0.982769420877 0.00150733981317 0.00166757580559 0.00106234130734 0.000385994130503 0.000217625519054
0.1089 0.736512107321 0.00053080411515 0.000637315392695 0.000628289651382 0.001234907964 0.001219067559 0.749416122704 0.00100163394075 0.00138645314228 0.00170714440617 0.001430340965 0.001541718908 0.9827812413 0.00151386141438 0.00168038845066 0.00107639914008 0.000395928596615 0.000227482332713
0.109561 0.735290583679 0.000531057968382 0.000635054084396 0.000625182564382 0.001233581144 0.001217608098 0.748163983002 0.00100321316877 0.00139295553045 0.0017123410529 0.001436188648 0.001547219609 0.982793345289 0.001520402808 0.0016931629949 0.00109046956692 0.000405816012017 0.000237320519073
0.110224 0.734068441903 0.000531311075436 0.00063275690792 0.000622046905601 0.001232228614 0.00121612929 0.746911039675 0.00100479075645 0.00139939844716 0.00171745218343 0.001441968772 0.001552637286 0.982805719704 0.00152696399404 0.00170589743319 0.00110455076861 0.000415654421167 0.000247138102833
0.110889 0.73284569599 0.000531563428968 0.000630424149256 0.00061888295381 0.001230850905 0.001214631639 0.745657318127 0.00100636667069 0.00140578084483 0.00172247685687 0.001447680459 0.001557971187 0.982818351238 0.0015335449725 0.00171858977986 0.00111864091489 0.000425441892383 0.000256933118098
0.111556 0.731622359927 0.000531815021675 0.000628056105222 0.000615690992845 0.001229448548 0.00121311565 0.744402843807 0.00100794087852 0.001412101695 0.00172741416027 0.001453322848 0.001563220585 0.982831226417 0.00154014574338 0.00173123806944 0.00113273818293 0.000435176509989 0.000266703605833
0.112225 0.730398447687 0.000532065846301 0.000625653085481 0.000612471314435 0.001228022074 0.001211581822 0.743147642207 0.00100951334715 0.00141835998344 0.0017322632068 0.001458895098 0.001568384774 0.982844331603 0.00154676630667 0.00174384035202 0.00114684074537 0.000444856378588 0.000276447617848
0.112896 0.729173973235 0.000532315895633 0.00062321540746 0.000609224216955 0.001226572008 0.001210030654 0.741891738858 0.00101108404396 0.00142455471349 0.0017370231372 0.001464396387 0.001573463075 0.982857653001 0.00155340666238 0.00175639469003 0.00116094678313 0.000454479623136 0.000286163223662
0.113569 0.727948950519 0.000532565162504 0.000620743404535 0.000605950002511 0.00122509888 0.00120846264 0.74063515933 0.00101265293648 0.00143068490674 0.0017416931211 0.001469825912 0.001578454834 0.98287117665 0.0015600668105 0.00176889917396 0.00117505447306 0.000464044393206 0.000295848495784
0.114244 0.726723393478 0.000532813639791 0.000618237420326 0.000602648979673 0.001223603216 0.001206878272 0.739377929227 0.00101421999245 0.00143674959901 0.00174627235716 0.001475182891 0.001583359419 0.982884888433 0.00156674675104 0.00178135191395 0.00118916199415 0.000473548855183 0.000305501524576
0.114921 0.725497316039 0.000533061320419 0.000615697807464 0.000599321465304 0.00122208554 0.001205278041 0.738120074187 0.00101578517971 0.00144274784688 0.00175076007385 0.00148046656 0.001588176229 0.982898774076 0.001573446484 0.00179375103756 0.00120326753507 0.000482991203078 0.000315120411687
0.1156 0.724270732115 0.00053336551697 0.000613124932929 0.000595967777487 0.001220546376 0.001203662433 0.736861619876 0.00101588337485 0.00144867872424 0.00175515552694 0.001485676179 0.001592904683 0.982912819149 0.00157790106797 0.00180609469896 0.00121736928104 0.000492369649521 0.000324703275443
0.116281 0.723043655609 0.000533676439353 0.000610519171808 0.000592588243127 0.001218986244 0.00120203193 0.735602591988 0.00101578700407 0.00145454132435 0.00175945800141 0.001490811026 0.00159754423 0.982927009073 0.00158206967726 0.00181838106719 0.00123146542722 0.000501682437989 0.000334248248419
0.116964 0.721816100411 0.000533986520022 0.000607880909628 0.00058918319646 0.001217405665 0.001200387014 0.734343016242 0.00101568928508 0.00146033476039 0.00176366681639 0.001495870403 0.001602094343 0.982941329115 0.00158625052916 0.00183060834243 0.0012455541762 0.000510927829587 0.000343753478783
0.117649 0.720588080399 0.000534295750997 0.000605210544032 0.000585752972567 0.001215805157 0.001198728162 0.733082918379 0.0010155902142 0.00146605816114 0.00176778131973 0.00150085363 0.001606554524 0.982955764393 0.00159044362367 0.00184277474912 0.00125963372821 0.000520104116793 0.000353217127857
0.118336 0.719359609438 0.000534604124344 0.00060250848443 0.00058229791636 0.001214185236 0.001197055847 0.731822324158 0.00101548978779 0.00147171068048 0.00177180088912 0.001505760051 0.001610924299 0.982970299882 0.0015946489608 0.00185487853276 0.00127370229626 0.000529209615667 0.000362637376924
0.119025 0.718130701381 0.000534911632185 0.000599775145599 0.000578818376095 0.001212546416 0.00119537054 0.730561259354 0.00101538800229 0.00147729148837 0.00177572493403 0.001510589035 0.001615203221 0.98298492041 0.00159886654054 0.00186691796668 0.00128775810063 0.000538242667397 0.000372012428755
0.119716 0.71690137007 0.000535218266689 0.00059701095457 0.000575314705607 0.001210889208 0.001193672707 0.729299749755 0.00101528485414 0.00148279977955 0.00177955289516 0.001515339969 0.001619390872 0.982999610669 0.00160309636289 0.00187889134764 0.00130179937138 0.000547201645387 0.000381340499774
0.120409 0.715671629331 0.000535524020077 0.000594216351529 0.000571787264398 0.001209214123 0.001191962812 0.728037821159 0.00101518033984 0.00148823476686 0.00178328424587 0.001520012266 0.00162348686 0.983014355204 0.00160733842785 0.00189079700641 0.00131582434259 0.000556084947381 0.000390619826843
0.121104 0.714441492981 0.000535828884622 0.000591391778834 0.000568236417736 0.001207521667 0.001190241314 0.726775499374 0.00101507445596 0.00149359568202 0.00178691849255 0.001524605359 0.001627490821 0.983029138429 0.00161159273542 0.00190263329894 0.00132983126053 0.000564891002578 0.000399848666243
0.121801 0.713210974822 0.000536132852648 0.000588537693359 0.000564662535381 0.001205812345 0.001188508671 0.725512810207 0.00101496719907 0.00149888178536 0.00179045517056 0.001529118709 0.001631402418 0.983043944625 0.0016158592856 0.00191439860486 0.0013438183855 0.000573618265083 0.000409025299186
0.1225 0.711980088644 0.00053643591653 0.000585654559859 0.000561065994373 0.001204086658 0.001186765334 0.72424977947 0.00101485856581 0.00150409235384 0.00179389384941 0.001533551797 0.001635221342 0.98305875794 0.0016201380784 0.00192609133645 0.00135778398421 0.000582265223819 0.000418148025342
0.123201 0.710748848221 0.000536738068696 0.000582742853163 0.000557447170931 0.001202345108 0.001185011751 0.722986432971 0.00101474855285 0.00150922668679 0.00179723413237 0.001537904128 0.001638947311 0.983073562391 0.00162442911381 0.00193770994379 0.00137172633248 0.000590830395985 0.000427215161561
0.123904 0.709517267318 0.000537039301621 0.000579803051845 0.000553806453813 0.001200588189 0.001183248367 0.721722796513 0.00101463715694 0.00151428410806 0.0018004756533 0.001542175234 0.001642580073 0.983088341876 0.00162873239183 0.00194925289257 0.00138564372761 0.000599312331475 0.000436225058588
0.124609 0.708285359683 0.000537339607837 0.000576835648136 0.000550144232262 0.001198816396 0.001181475624 0.720458895891 0.00101452437481 0.00151926396344 0.0018036180818 0.001546364667 0.001646119402 0.983103080165 0.00163304791246 0.00196071869394 0.00139953447284 0.000607709607723 0.000445176079379
0.125316 0.707053139052 0.000537659458005 0.00057384114039 0.000546460899987 0.001197030219 0.001179693957 0.719194756888 0.00101371363781 0.00152416562042 0.00180666111853 0.001550472007 0.001649565102 0.983117760913 0.0016362925683 0.00197210588337 0.00141339688501 0.000616020841082 0.000454066618494
0.126025 0.705820619146 0.000538003722055 0.000570820035383 0.000542756857394 0.001195230146 0.0011779038 0.717930405271 0.0010120390407 0.00152898847158 0.00180960449629 0.001554496858 0.001652917002 0.983132367656 0.00163820243761 0.00198341303033 0.0014272292985 0.000624244671985 0.000462895092771
0.126736 0.704587813672 0.000538347010618 0.000567772846432 0.000539032508692 0.001193416662 0.001176105581 0.71666586679 0.00101036395537 0.0015337319317 0.00181244798323 0.001558438848 0.001656174963 0.983146883816 0.00164011769442 0.00199463873756 0.00144103006097 0.000632379781835 0.000471659942959
0.127449 0.703354736322 0.000538689315713 0.000564700096449 0.000535288261786 0.001191590248 0.001174299724 0.715401167173 0.00100868840321 0.00153839544034 0.00181519138207 0.001562297629 0.001659338872 0.983161292707 0.00164203833873 0.00200578164727 0.00145479753658 0.000640424882374 0.000480359635363
0.128164 0.702121400774 0.000539030629413 0.000561602314458 0.000531524530061 0.001189751382 0.001172486648 0.714136332121 0.00100701240554 0.00154297845963 0.00181783452435 0.001566072882 0.001662408644 0.983175577538 0.00164396437054 0.00201684042573 0.001468530103 0.000648378720185 0.000488992667596
0.128881 0.700887820691 0.000539370943849 0.000558480035602 0.000527741730518 0.001187900538 0.001170666771 0.712871387309 0.00100533598361 0.00154748047776 0.00182037727923 0.001569764309 0.001665384224 0.983189721412 0.00164589578985 0.0020278137829 0.0014822261605 0.000656240074204 0.00049755755928
0.1296 0.69965400972 0.000539710251205 0.000555333803888 0.000523940285942 0.001186038188 0.001168840504 0.711606358379 0.00100365915855 0.00155190100371 0.00182281954676 0.001573371639 0.001668265584 0.983203707333 0.00164783259667 0.00203870045794 0.00149588411903 0.000664007760379 0.000506052857768
0.130321 0.698419981493 0.000540048543724 0.000552164168657 0.000520120619499 0.001184164799 0.001167008253 0.710341270938 0.00100198195145 0.00155623957403 0.00182516126309 0.001576894627 0.001671052726 0.983217518209 0.00164977479099 0.00204949923572 0.00150950241324 0.000671680633419 0.000514477141267
0.131044 0.697185749627 0.000540385813702 0.000548971684158 0.000516283164785 0.001182280834 0.001165170422 0.709076150552 0.0010003043833 0.0015604957485 0.00182740239388 0.001580333055 0.001673745675 0.983231136859 0.00165172237281 0.00206020892144 0.00152307949588 0.000679257573244 0.00052282901916
0.131769 0.69595132772 0.000540722053493 0.000545756916314 0.000512428351661 0.001180386753 0.001163327408 0.707811022746 0.000998626474994 0.00156466911349 0.00182954293974 0.001583686729 0.00167634449 0.983244546009 0.00165367534213 0.00207082837201 0.00153661383433 0.00068673750767 0.000531107126743
0.132496 0.694716729356 0.000541057255507 0.000542520431152 0.000508556619418 0.001178483014 0.001161479606 0.706545913001 0.000996948247385 0.00156875927505 0.00183158293854 0.001586955478 0.001678849256 0.983257728299 0.00165563369895 0.00208135648072 0.00155010391856 0.000694119394671 0.000539310122731
0.133225 0.693481968101 0.00054139141221 0.000539262803253 0.000504668407384 0.001176570068 0.001159627403 0.705280846745 0.0009952697212 0.00157276587008 0.00183352245461 0.001590139161 0.001681260086 0.983270666291 0.00165759744327 0.00209179217081 0.00156354825954 0.000701402234064 0.000547436706339
0.133956 0.692247057505 0.000541724516123 0.000535984612344 0.000500764162248 0.001174648363 0.001157771185 0.704015849355 0.000993590917106 0.00157668855531 0.00183536158905 0.001593237662 0.001683577121 0.983283342469 0.0016595665751 0.00210213440908 0.00157694538729 0.000708585057979 0.000555485605062
0.134689 0.691012011099 0.000542056559826 0.000532686444533 0.000496844330576 0.001172718345 0.001155911332 0.702750946149 0.000991911855682 0.00158052701875 0.00183710047457 0.00159625089 0.001685800528 0.983295739245 0.00166154109443 0.00211238219932 0.00159029385688 0.000715666935568 0.000563455573575
0.135424 0.689776842397 0.00054242343222 0.00052936888839 0.000492909364441 0.001170780453 0.001154048219 0.701486162387 0.000989462651091 0.00158428096652 0.00183873927788 0.001599178779 0.001687930504 0.98330783896 0.00166234530428 0.00212253458584 0.00160359224093 0.000722646977604 0.000571345401147
0.136161 0.688541564895 0.000542815557477 0.000526032540831 0.000488959718253 0.001168835124 0.001152182216 0.700221523265 0.000986448550205 0.00158795013253 0.00184027819901 0.00160202129 0.001689967273 0.983319623888 0.00166228699326 0.00213259065594 0.00161683913297 0.00072952433272 0.000579153907697
0.1369 0.68730619207 0.000543206552015 0.000522677999868 0.000484995851115 0.001166882788 0.001150313689 0.698957053908 0.000983435295211 0.00159153427825 0.00184171746568 0.001604778411 0.001691911085 0.983331076247 0.001662228524 0.00214254952535 0.00163003315814 0.000736298185005 0.00058687995129
0.137641 0.686070737379 0.000543596407728 0.000519305872428 0.000481018221594 0.001164923876 0.001148442998 0.697692779373 0.000980422925878 0.00159503318924 0.00184305734284 0.001607450154 0.001693762219 0.983342178194 0.0016621698965 0.0021524103643 0.0016431729571 0.000742967761491 0.000594522412861
0.138384 0.684835214262 0.000543985116571 0.000515916765236 0.000477027294691 0.001162958808 0.001146570501 0.696428724641 0.000977411481787 0.00159844667203 0.00184429812634 0.001610036556 0.001695520979 0.983352911836 0.00166211111076 0.00216217237614 0.00165625719524 0.000749532321234 0.000602080215122
0.139129 0.683599636138 0.000544372670561 0.000512511291646 0.0004730235386 0.001160988004 0.001144696548 0.695164914613 0.000974401002306 0.001601774565 0.00184544014045 0.001612537682 0.001697187697 0.983363259233 0.00166205216679 0.00217183480026 0.00166928456692 0.000755991168591 0.000609552311442
0.139876 0.682364016405 0.000544759061777 0.000509090068593 0.000469007420548 0.001159011879 0.001142821485 0.693901374109 0.000971391526625 0.00160501672744 0.00184648374514 0.001614953621 0.001698762732 0.983373202397 0.00166199306457 0.00218139692778 0.00168225378627 0.000762343646507 0.000616937687725
0.140625 0.681128368442 0.000545144282361 0.000505653717506 0.000464979414086 0.001157030843 0.001140945654 0.692638127863 0.000968383093736 0.00160817304381 0.0018474293304 0.001617284486 0.001700246469 0.983382723304 0.00166193380411 0.00219085808673 0.00169516359301 0.000768589135541 0.000624235362794
0.141376 0.679892705605 0.000545528324512 0.000502202861429 0.000460939991184 0.001155045302 0.001139069392 0.691375200517 0.000965375742431 0.00161124342619 0.00184827731284 0.001619530421 0.001701639316 0.983391803895 0.00166187438542 0.0022002176415 0.00170801275497 0.000774727051462 0.000631444397245
0.142129 0.678657041232 0.000545911180498 0.000498738127611 0.000456889632858 0.001153055654 0.00113719303 0.690112616622 0.00096236951131 0.00161422780783 0.00184902814632 0.001621691588 0.001702941713 0.983400426084 0.00166181480849 0.00220947500386 0.00172080006329 0.000780756859978 0.000638563881209
0.142884 0.677421388636 0.000546292842642 0.000495260147711 0.000452828815915 0.001151062298 0.001135316896 0.68885040063 0.000959364438773 0.00161712614985 0.00184968231074 0.001623768179 0.00170415412 0.983408571754 0.00166175507332 0.00221862962689 0.00173352433469 0.000786678055718 0.000645592938748
0.143641 0.67618576111 0.000546673303333 0.000491769551871 0.000448758023872 0.001149065623 0.001133441311 0.687588576892 0.000956360563034 0.0016199384384 0.00185024031507 0.00162576041 0.001705277024 0.983416222774 0.00166169517991 0.00222768099993 0.00174618442126 0.000792490178476 0.000652530735647
0.1444 0.674950171921 0.000547052555021 0.0004882669817 0.000444677736555 0.001147066019 0.001131566591 0.686327169656 0.000953357922087 0.00162266468078 0.00185070270151 0.00162766852 0.001706310939 0.983423360989 0.00166163512826 0.00223662866739 0.00175877918197 0.000798192810759 0.000659376462439
0.145161 0.673714634317 0.000547450474794 0.000484753071538 0.000440588442988 0.001145063865 0.001129693048 0.685066203059 0.00095014088322 0.00162530491465 0.00185107003638 0.001629492775 0.0017072564 0.983429968241 0.00166126506689 0.00224547219844 0.00177130752757 0.000803785568208 0.000666129357941
0.145924 0.672479161521 0.000547921318304 0.000481228462483 0.000436490630748 0.001143059538 0.001127820991 0.683805701129 0.00094612094011 0.00162785919497 0.00185134292201 0.001631233463 0.00170811397 0.983436026361 0.00165973627219 0.00225421122003 0.0017837683786 0.000809268108581 0.000672788689442
0.146689 0.67124376673 0.000548390840818 0.000477693801271 0.000432384787922 0.001141053412 0.001125950718 0.682545687774 0.000942103317695 0.00163032760766 0.00185152197854 0.0016328909 0.001708884232 0.983441517181 0.00165820347016 0.00226284538851 0.00179616068869 0.000814640132437 0.000679353763148
0.147456 0.670008463119 0.000548859033747 0.000474149729794 0.000428271406805 0.001139045853 0.001124082528 0.681286186787 0.000938088067114 0.00163271025732 0.00185160786365 0.001634465421 0.001709567797 0.983446422536 0.00165666666081 0.00227137441233 0.00180848344097 0.000819901377524 0.000685823918968
0.148225 0.668773263837 0.000549325888575 0.000470596897051 0.000424150978798 0.001137037225 0.001122216713 0.680027221835 0.000934075239233 0.00163500727691 0.00185160125847 0.001635957388 0.001710165297 0.98345072427 0.00165512584413 0.00227979804095 0.00182073564585 0.000825051620864 0.000692198533653
0.148996 0.667538182008 0.000549791396854 0.00046703595141 0.000420024000521 0.001135027883 0.001120353558 0.678768816458 0.000930064884616 0.00163721882072 0.00185150286817 0.001637367187 0.001710677386 0.983454404242 0.00165358102012 0.00228811605442 0.00183291634031 0.000830090680647 0.000698477027165
0.149769 0.66630323073 0.000550255550209 0.000463467542626 0.000415890966813 0.00113301818 0.001118493346 0.677510994068 0.000926057053569 0.00163934506502 0.00185131343073 0.001638695225 0.001711104742 0.983457444328 0.00165203218879 0.00229632829174 0.00184502459097 0.000835018412192 0.000704658848491
0.150544 0.665068423074 0.000550718340328 0.000459892322941 0.000411752374398 0.001131008465 0.001116636353 0.67625377794 0.000922051796093 0.00164138621432 0.00185103370335 0.001639941933 0.001711448065 0.983459826428 0.00165047935014 0.00230443462188 0.0018570594966 0.000839834712893 0.000710743483315
0.151321 0.663833772086 0.000551179758976 0.000456310944901 0.000407608725064 0.001128999078 0.001114782851 0.674997191213 0.000918049161918 0.00164334249048 0.00185066447423 0.001641107766 0.001711708075 0.983461532474 0.00164892250415 0.00231243495777 0.00186902017748 0.0008445395153 0.00071673046181
0.1521 0.662599290782 0.000551639797984 0.000452724063145 0.000403460515021 0.001126990357 0.001112933105 0.673741256885 0.000914049200476 0.00164521414305 0.00185020655338 0.0016421932 0.001711885518 0.983462544428 0.00164736165085 0.00232032926155 0.00188090578992 0.000849132800759 0.000722619344392
0.152881 0.661364992152 0.000552098449253 0.000449132332625 0.000399308247598 0.001124982635 0.001111087378 0.672485997807 0.000910051960921 0.0016470014414 0.00184966077435 0.001643198733 0.001711981154 0.983462844295 0.00164579679022 0.00232811752496 0.00189271551538 0.00085361457492 0.000728409728015
0.153664 0.660130889157 0.000552555704754 0.000445536408869 0.000395152423731 0.00112297624 0.001109245923 0.671231436684 0.000906057492126 0.00164870467724 0.00184902799784 0.001644124886 0.00171199577 0.983462414124 0.00164422792226 0.00233579979255 0.0019044485657 0.000857984899064 0.000734101248014
0.154449 0.658896994731 0.000553011556527 0.000441936946805 0.000390993549886 0.00112097149 0.001107408996 0.669977596069 0.00090206584266 0.00165032416406 0.0018483091071 0.001644972199 0.001711930169 0.983461236013 0.00164265504697 0.00234337614109 0.00191610418028 0.000862243855064 0.000739693580156
0.155236 0.657663321776 0.000553503580008 0.000438334604415 0.000386832128028 0.001118968705 0.001105576839 0.668724498357 0.000897880849462 0.00165186024006 0.0018475050049 0.001645741238 0.001711785174 0.983459292118 0.00164084285836 0.00235084669306 0.00192768163353 0.000866391577039 0.000745186433447
0.156025 0.656429883166 0.000554081952767 0.000434730038527 0.000382668664019 0.001116968195 0.001103749695 0.667472165788 0.000893240557494 0.00165331326076 0.00184661661985 0.001646432583 0.00171156163 0.983456564651 0.00163847528861 0.00235821161077 0.00193918021994 0.000870428232324 0.000750579550814
0.156816 0.655196691745 0.000554658758101 0.00043112390458 0.000378503666395 0.001114970266 0.001101927801 0.666220620436 0.000888603961035 0.00165468360664 0.00184564490013 0.00164704684 0.001711260397 0.983453035897 0.00163610171742 0.00236547109331 0.00195059927524 0.00087435402205 0.000755872718201
0.157609 0.653963760324 0.00055523398674 0.000427516861292 0.000374337639907 0.00111297522 0.001100111385 0.664969884211 0.000883971115821 0.00165597167548 0.00184459081423 0.001647584635 0.001710882354 0.983448688206 0.00163372214478 0.00237262538459 0.00196193815325 0.000878169191953 0.000761065756164
0.158404 0.652731101686 0.000555807629491 0.000423909565299 0.000370171094996 0.001110983352 0.001098300676 0.663719978855 0.000879342077261 0.00165717788876 0.00184345535317 0.001648046609 0.001710428399 0.983443504009 0.00163133657069 0.00237967476466 0.00197319624458 0.00088187401778 0.000766158517416
0.159201 0.651498728579 0.000556379677243 0.000420302674813 0.000366004539665 0.001108994954 0.001096495893 0.662470925936 0.000874716900415 0.00165830268524 0.00184223952698 0.001648433426 0.001709899447 0.983437465816 0.00162894499517 0.00238661955679 0.00198437296339 0.000885468819288 0.000771150893001
0.16 0.650266653721 0.000556950120964 0.000416696844829 0.000361838484581 0.001107010311 0.001094697253 0.661222746847 0.000870095639988 0.00165934652473 0.0018409443646 0.001648745769 0.001709296429 0.983430556226 0.00162654741819 0.0023934601192 0.00199546775795 0.000888953947118 0.000776042812842
0.160801 0.649034889797 0.000557518951703 0.000413092732007 0.000357673440757 0.001105029701 0.001092904968 0.659975462802 0.000865478350377 0.00166030988712 0.0018395709122 0.001648984339 0.001708620291 0.983422757933 0.00162414383978 0.00240019684822 0.00200648010433 0.000892329786193 0.000780834244684
0.161604 0.647803449458 0.000558086160587 0.000409490990507 0.000353509920606 0.0011030534 0.001091119243 0.658729094833 0.000860865085602 0.00166119327099 0.00183812023499 0.001649149853 0.001707871997 0.983414053728 0.00162173425992 0.00240683017852 0.00201740951002 0.000895596763644 0.000785525183964
0.162409 0.64657234532 0.000558651738825 0.000405892279087 0.000349348433836 0.00110108168 0.001089340277 0.657483663788 0.000856255899357 0.00166199719028 0.00183659341692 0.001649243047 0.001707052525 0.983404426499 0.00161931867862 0.00241336059186 0.00202825550026 0.000898755341726 0.00079011566164
0.163216 0.645341589968 0.000559215677705 0.000402297248857 0.000345189497329 0.001099114802 0.00108756827 0.656239190323 0.000851650845 0.00166272218484 0.00183499155451 0.001649264677 0.001706162866 0.983393859258 0.00161689709587 0.0024197885868 0.00203901764585 0.000901806006049 0.000794605756766
0.164025 0.644111195949 0.000559777968593 0.00039870655434 0.000341033624037 0.001097153027 0.00108580341 0.654995694907 0.000847049975533 0.00166336880453 0.00183331576495 0.00164921551 0.001705204029 0.983382335117 0.00161446951167 0.00242611471919 0.00204969553566 0.000904749293219 0.000798995566723
0.164836 0.642881175777 0.000560338602936 0.000395120847724 0.000336881329396 0.001095196609 0.001084045886 0.653753197811 0.000842453343629 0.00166393762102 0.0018315671755 0.001649096336 0.001704177031 0.983369837317 0.00161203592604 0.00243233956582 0.00206028878869 0.0009075857564 0.000803285236189
0.165649 0.641651541929 0.000561014453247 0.00039154078 0.000332733129969 0.001093245795 0.001082295879 0.652511719112 0.000837635879515 0.00166442921909 0.00182974693374 0.001648907954 0.001703082909 0.98335634922 0.00160952638187 0.00243846374921 0.0020707970505 0.000910315997448 0.000807474936567
0.166464 0.640422306845 0.000561718035637 0.00038796700367 0.000328589540921 0.00109130083 0.001080553563 0.651271278682 0.000832766119949 0.00166484420836 0.00182785619316 0.001648651184 0.001701922704 0.983341854321 0.00160699294278 0.00244448791903 0.0020812200034 0.00091294064168 0.00081156487674
0.167281 0.639193482931 0.000562419749729 0.000384400164283 0.000324451085871 0.00108936195 0.001078819114 0.650031896194 0.000827901113248 0.0016651832046 0.00182589612841 0.001648326859 0.001700697476 0.983326336251 0.00160445328665 0.00245041275821 0.00209155734801 0.000915460346997 0.000815555302132
0.1681 0.637965082551 0.000563119585572 0.000380840914494 0.000320318279023 0.001087429392 0.001077092695 0.648793591114 0.000823040914011 0.00166544684515 0.0018238679232 0.001647935824 0.001699408294 0.983309778778 0.00160190741349 0.00245623899655 0.0021018088111 0.000917875812202 0.000819446478221
0.168921 0.636737118037 0.000563817533305 0.000377289895644 0.000316191644552 0.001085503379 0.001075374472 0.647556382697 0.000818185576495 0.0016656357827 0.00182177277158 0.001647478942 0.001698056234 0.983292165827 0.00159935532331 0.00246196737876 0.00211197416193 0.000920187749657 0.000823238723016
0.169744 0.635509601677 0.000564513583157 0.000373747757197 0.0003120717036 0.001083584136 0.001073664599 0.646320289988 0.000813335154555 0.00166575068346 0.00181961187897 0.001646957087 0.001696642387 0.983273481464 0.0015967970161 0.00246759869134 0.00212205318029 0.000922396920865 0.000826932372237
0.170569 0.634282545724 0.000565207725453 0.000370215141029 0.000307958980097 0.00108167188 0.001071963231 0.64508533182 0.000808489701718 0.00166579222574 0.00181738646523 0.001646371145 0.001695167854 0.983253709915 0.00159423249186 0.00247313375526 0.00213204567708 0.000924504109152 0.000830527796544
0.171396 0.63305596239 0.000565899950604 0.000366692689325 0.000303853999225 0.001079766824 0.001070270515 0.643851526804 0.000803649271128 0.00166576110764 0.00181509775393 0.001645722018 0.001693633739 0.983232835577 0.00159166175059 0.00247857341282 0.002141951496 0.000926510123213 0.000834025401831
0.172225 0.631829863849 0.000566590249115 0.000363181041005 0.000299757290306 0.001077869172 0.001068586597 0.642618893337 0.000798813915563 0.00166565803533 0.00181274698225 0.001645010616 0.001692041161 0.983210843005 0.00158908479229 0.00248391854308 0.00215177050334 0.00092841580484 0.00083742562512
0.173056 0.630604262231 0.000567278611582 0.000359680838267 0.000295669380679 0.001075979129 0.001066911611 0.641387449591 0.000793983687445 0.00166548373051 0.00181033539342 0.001644237864 0.001690391244 0.98318771693 0.00158650161697 0.00248917005436 0.00216150258587 0.000930222031104 0.000840728930071
0.173889 0.629379169629 0.000567965028693 0.000356192715246 0.000291590802066 0.001074096889 0.001065245696 0.640157213516 0.000789158638828 0.00166523892591 0.00180786423761 0.001643404694 0.001688685118 0.983163442262 0.00158391222461 0.00249432887932 0.00217114766049 0.000931929689631 0.000843935813731
0.174724 0.628154598092 0.000568649491222 0.000352717307938 0.000287522088852 0.001072222646 0.001063588978 0.638928202832 0.000784338821393 0.0016649243702 0.0018053347719 0.001642512053 0.001686923922 0.983138004095 0.00158131661523 0.00249939597938 0.0021807056752 0.000933539711602 0.000847046801984
0.175561 0.626930559629 0.000569434592279 0.000349255251467 0.000283463777651 0.001070356585 0.001061941584 0.637700435035 0.000779561170093 0.00166454081879 0.00180274826215 0.001641560893 0.0016851088 0.983111387708 0.0015790682829 0.00250437234802 0.00219017658948 0.000935053043968 0.000850062448557
0.1764 0.625707066206 0.000570268079989 0.000345807174447 0.00027941640906 0.001068498887 0.001060303633 0.636473927385 0.000774806955554 0.00166408904282 0.00180010597372 0.00164055218 0.001683240901 0.983083578579 0.00157698890531 0.0025092589921 0.00219956040256 0.000936470663832 0.000852983341377
0.177241 0.624484129746 0.000571099370065 0.000342373708201 0.000275380524348 0.00106664973 0.001058675243 0.635248696914 0.000770058047459 0.00166356981936 0.001797409185 0.001639486885 0.001681321382 0.983054562378 0.00157490457092 0.00251405696201 0.00220885712298 0.000937793572309 0.000855810087427
0.178084 0.62326176213 0.000571928451982 0.000338955478318 0.000271356671618 0.001064809283 0.001057056526 0.634024760415 0.000765314495453 0.00166298393722 0.00179465917185 0.001638365988 0.0016793514 0.983024324984 0.00157281527972 0.00251876731668 0.00221806679066 0.000939022790283 0.000858543328631
0.178929 0.622039975193 0.000572755315321 0.00033555311318 0.000267345399435 0.001062977714 0.001055447587 0.632802134445 0.000760576348814 0.00166233219816 0.00179185721375 0.00163719048 0.001677332118 0.982992852479 0.00157072103173 0.00252339114543 0.00222718946714 0.000940159369494 0.000861183732663
0.179776 0.620818780727 0.000573579949764 0.000332167233365 0.000263347263485 0.001061155184 0.001053848529 0.631580835321 0.000755843656459 0.00166161540948 0.00178900459489 0.001635961356 0.001675264701 0.982960131163 0.00156862182693 0.00252792955642 0.00223622523814 0.000941204378687 0.000863731991857
0.180625 0.61959819048 0.000574402345099 0.000328798462301 0.000259362822444 0.001059341849 0.001052259452 0.630360879122 0.000751116466958 0.00166083438854 0.00178610260118 0.001634679616 0.001673150321 0.982926147547 0.00156651766534 0.00253238368594 0.00224517420784 0.000942158913167 0.000866188821836
0.181476 0.618378216154 0.000575222491212 0.000325447416333 0.000255392639897 0.001057537861 0.00105068045 0.62914228168 0.000746394828511 0.00165998996018 0.00178315251703 0.001633346273 0.001670990146 0.982890888374 0.00156440854695 0.00253675468297 0.00225403650578 0.000943024082614 0.00086855497266
0.182329 0.617158869406 0.000576040378095 0.000322114713374 0.000251437287994 0.001055743365 0.001049111613 0.627925058587 0.000741678788977 0.00165908295728 0.00178015563047 0.001631962336 0.00166878535 0.982854340604 0.00156229447175 0.0025410437206 0.00226281228098 0.000943801023706 0.000870831207371
0.183184 0.615940161846 0.000576855995841 0.000318800967675 0.000247497341256 0.001053958505 0.001047553027 0.626709225184 0.000736968395843 0.00165811422128 0.0017771132264 0.00163052883 0.001666537105 0.982816491436 0.00156017543976 0.00254525198819 0.00227150170331 0.000944490887812 0.000873018323895
0.184041 0.614722105039 0.000577669334645 0.000315506790197 0.000243573384358 0.001052183416 0.001046004773 0.625494796569 0.000732263696254 0.00165708459766 0.00177402659215 0.001629046774 0.001664246585 0.982777328302 0.00155805145096 0.00254938069687 0.00228010496343 0.000945094849006 0.000875117133652
0.1849 0.613504710501 0.000578480384803 0.000312232790389 0.000239666005579 0.00105041823 0.001044466929 0.624281787587 0.000727564736993 0.00165599494132 0.001770897008 0.001627517199 0.001661914962 0.982736838876 0.00155592250537 0.0025534310686 0.00228862227278 0.000945614094767 0.000877128480378
0.185761 0.612287989701 0.000579417961173 0.000308979577155 0.000235775803803 0.001048663077 0.001042939567 0.623070212836 0.00072315349798 0.00165484611021 0.00176772575822 0.001625941134 0.001659543411 0.982695011071 0.00155464607442 0.00255740434996 0.00229705385723 0.000946049838812 0.000879053216812
0.186624 0.611071954062 0.000580369967718 0.000305747753594 0.000231903386763 0.001046918077 0.001041422758 0.62186008666 0.000718784722887 0.00165363896863 0.00176451411926 0.001624319613 0.001657133102 0.982651833058 0.00155347961715 0.00256130179281 0.00230539996464 0.000946403300619 0.000880892228676
0.187489 0.609856614958 0.000581319432666 0.000302537918972 0.000228049371807 0.001045183348 0.001039916567 0.620651423149 0.000714421335127 0.00165237438725 0.00176126336482 0.001622653676 0.001654685204 0.982607293259 0.00155231045661 0.00256512466521 0.00231366087003 0.000946675719882 0.000882646423702
0.188356 0.608641983712 0.000582266345263 0.000299350675445 0.000224214385127 0.001043459004 0.001038421056 0.619444236142 0.000710063376884 0.00165105323679 0.00175797476683 0.001620944358 0.001652200886 0.982561380348 0.00155113859282 0.00256887425383 0.00232183684508 0.000946868353389 0.000884316717644
0.189225 0.6074280716 0.000583210694868 0.00029618661786 0.000220399063984 0.001041745154 0.001036936281 0.618238539219 0.000705710889995 0.00164967639635 0.00175464958726 0.0016191927 0.00164968131 0.982514083265 0.00154996402576 0.00257255185084 0.00232992819764 0.000946982468925 0.000885904053451
0.190096 0.606214889849 0.000584152470952 0.000293046337737 0.000216604062536 0.001040041901 0.001035462297 0.617034345706 0.000701363915998 0.00164824474727 0.00175128908649 0.001617399743 0.001647127638 0.982465391218 0.00154878675544 0.00257615875719 0.00233793524686 0.000947019348376 0.000887409393574
0.190969 0.605002449633 0.0005850916631 0.000289930428117 0.000212830042553 0.001038349345 0.001033999152 0.615831668672 0.000697022496086 0.00164675916995 0.0017478945184 0.001615566527 0.001644541026 0.982415293675 0.00154760678186 0.00257969629445 0.00234585831948 0.000946980287992 0.000888833713699
0.191844 0.603790762079 0.000586028261007 0.000286839473952 0.00020907768457 0.001036667582 0.001032546895 0.614630520925 0.000692686671135 0.0016452205533 0.00174446712731 0.001613694095 0.001641922627 0.98236378039 0.00154642410502 0.00258316578122 0.00235369777272 0.000946866590307 0.000890178010904
0.192721 0.602579838261 0.000586962254483 0.000283774060147 0.000205347682922 0.001034996701 0.001031105566 0.613430915017 0.000688356481693 0.00164362978438 0.00174100815024 0.001611783484 0.001639273587 0.982310841384 0.00154523872491 0.00258656854625 0.00236145396551 0.000946679574029 0.000891443294315
0.1936 0.601369689203 0.000587893633448 0.000280734764556 0.000201640750539 0.001033336788 0.001029675204 0.61223286324 0.000684031967993 0.00164198775143 0.00173751881886 0.001609835735 0.001636595048 0.98225646696 0.00154405064155 0.00258990592852 0.00236912727916 0.000946420565923 0.000892630594714
0.194481 0.600160325876 0.000588822387934 0.000277722165845 0.000197957616986 0.001031687926 0.001028255845 0.611036377625 0.000679713169924 0.00164029534499 0.00173400035411 0.001607851884 0.001633888147 0.982200647707 0.00154285985492 0.00259317927395 0.00237671810542 0.000946090902514 0.000893740950308
0.195364 0.598951759199 0.000589801027012 0.000274736839468 0.000194299034567 0.001030050193 0.001026847518 0.609841469943 0.00067559958311 0.00163855345585 0.00173045396627 0.001605832965 0.001631154011 0.982143374499 0.00154215443486 0.00259638992579 0.00238422684549 0.000945691928637 0.000894775414863
0.196249 0.597744000041 0.000590851841537 0.000271779350512 0.000190665777029 0.00102842366 0.001025450254 0.608648151702 0.000671775939858 0.00163676297818 0.0017268808567 0.001603780012 0.001628393763 0.982084638505 0.00154214489499 0.00259953923276 0.00239165392905 0.000945224992392 0.000895735064355
0.197136 0.596537059214 0.000591899791651 0.000268850268299 0.000187058640273 0.001026808398 0.001024064074 0.607456434153 0.00066795732984 0.00163492479718 0.00172328221757 0.001601694052 0.001625608518 0.982024431177 0.00154213533356 0.00260262855334 0.00239899977155 0.000944691458388 0.000896620974331
0.198025 0.595330947482 0.000592944866654 0.000265950150661 0.000183478449513 0.00102520447 0.001022689002 0.606266328279 0.000664143787192 0.00163303980766 0.00171965922628 0.001599576113 0.001622799381 0.981962744281 0.00154212575057 0.00260565923315 0.00240626482772 0.000944092683212 0.00089743424605
0.198916 0.59412567555 0.000593987055969 0.000263079556797 0.000179926054478 0.001023611939 0.001021325053 0.605077844808 0.000660335345801 0.0016311088943 0.00171601305265 0.001597427213 0.001619967453 0.981899569862 0.00154211614603 0.00260863263347 0.0024134495414 0.000943430044839 0.000898175975618
0.199809 0.592921254074 0.000595026349139 0.000260239036533 0.000176402338259 0.001022030858 0.001019972242 0.6038909942 0.000656532039238 0.00162913294747 0.00171234485042 0.00159524837 0.00161711382 0.981834900286 0.00154210651992 0.00261155010081 0.00242055438477 0.00094270491002 0.000898847286737
0.200704 0.591717693652 0.000596062735824 0.000257429138355 0.000172908213921 0.001020461281 0.001018630581 0.602705786658 0.000652733900817 0.00162711285053 0.00170865576423 0.001593040595 0.001614239565 0.98176872821 0.00154209687226 0.00261441299309 0.00242757982677 0.000941918658638 0.000899449301285
0.201601 0.590515004828 0.00059709620581 0.000254650406362 0.000169444629908 0.001018903258 0.001017300074 0.601522232119 0.000648940963576 0.00162504948736 0.0017049469215 0.001590804893 0.001611345756 0.981701046606 0.00154208720303 0.00261722265822 0.00243452634912 0.00094107267253 0.00089998314925
0.2025 0.589313198094 0.000598126748998 0.000251903373142 0.000166012578911 0.001017356832 0.001015980729 0.60034034026 0.000645153260261 0.00162294373714 0.00170121943691 0.001588542265 0.001608433453 0.981631848759 0.00154207751225 0.00261998043097 0.00244139444684 0.000940168326883 0.000900449976997
0.203401 0.588112283882 0.000599154355411 0.000249188574403 0.000162613086473 0.001015822043 0.001014672545 0.599160120498 0.00064137082335 0.00162079647522 0.0016974744144 0.001586253702 0.001605503708 0.981561128256 0.00154206779991 0.00262268766482 0.00244818461369 0.000939207011835 0.000900850930904
0.204304 0.586912272573 0.000600179015189 0.000246506529788 0.000159247229566 0.001014298928 0.001013375521 0.597981581986 0.000637593685036 0.00161860857745 0.0016937129378 0.001583940194 0.001602557556 0.981488879012 0.00154205806601 0.00262534568265 0.0024548973674 0.00093819010272 0.000901187172114
0.205209 0.585713174488 0.000601224303704 0.000243857760957 0.000155916128966 0.001012787521 0.001012089652 0.596804733619 0.000633947215335 0.00161638091003 0.0016899360793 0.001581602716 0.001599596028 0.981415095246 0.00154231886762 0.00262795581768 0.00246153321389 0.000937118987972 0.000901459853627
0.206116 0.584514999893 0.000602345144474 0.000241242779901 0.000152620958672 0.00101128785 0.001010814928 0.595629584029 0.000630723376503 0.00161411433946 0.00168614489315 0.001579242242 0.001596620136 0.981339771506 0.00154348323058 0.00263051938746 0.00246809267595 0.000935995046133 0.000901670148244
0.207025 0.583317759 0.000603462829759 0.000238662088084 0.000149362950468 0.00100979994 0.001009551341 0.59445614159 0.000627503974704 0.0016118097247 0.00168234041695 0.001576859735 0.001593630884 0.981262902659 0.00154465016106 0.0026330376964 0.0024745762854 0.000934819652099 0.000901819227219
0.207936 0.58212146196 0.00060457734931 0.000236116185509 0.000146143393911 0.001008323813 0.001008298875 0.593284414418 0.000624289036437 0.00160946792002 0.00167852367649 0.001574456147 0.001590629265 0.981184483889 0.00154581965903 0.00263551205237 0.00248098456925 0.000933594188917 0.000901908260173
0.208849 0.580926118868 0.000605688693004 0.000233605558499 0.000142963641954 0.001006859489 0.001007057512 0.592114410367 0.000621078587964 0.00160708977728 0.00167469567257 0.001572032428 0.001587616253 0.981104510711 0.00154699172451 0.00263794373791 0.00248731807071 0.000932320024398 0.000901938428262
0.209764 0.579731739764 0.000606796850842 0.000231130686893 0.000139825119456 0.001005406979 0.001005827236 0.590946137037 0.000617872655331 0.00160467613763 0.00167085739541 0.001569589512 0.001584592815 0.981022978965 0.0015481663575 0.00264033403263 0.00249357733058 0.000930998524076 0.000901910912858
0.210681 0.578538334626 0.000607901812946 0.000228692042501 0.000136729321738 0.001003966297 0.001004608022 0.589779601771 0.000614671264346 0.00160222783969 0.00166700981459 0.001567128325 0.001581559903 0.980939884812 0.00154934355799 0.00264268420342 0.00249976289376 0.000929631056466 0.000901826888474
0.2116 0.577345913378 0.000609003569578 0.000226290084265 0.000133677318 0.001002537448 0.001003399845 0.588614811654 0.000611474440588 0.00159974571464 0.00166315388102 0.001564649786 0.001578518451 0.980855224753 0.00155052332598 0.00264499549402 0.00250587531537 0.000928218972731 0.000901687544682
0.212521 0.576154485881 0.000610102111102 0.000223925267151 0.000130654628 0.001001120439 0.001002202677 0.587451773519 0.000608282209414 0.00159723058612 0.00165929052834 0.001562154799 0.001575469385 0.980768995606 0.00155170566147 0.00264726915146 0.00251191513952 0.000926763628265 0.00090149405416
0.213444 0.574964061942 0.000611197428026 0.000221598025929 0.00012765406 0.000999715268 0.001001016489 0.586290493944 0.000605094595947 0.00159468327323 0.00165542067025 0.001559644262 0.001572413612 0.980681194529 0.00155289056447 0.00264950638766 0.00251788293265 0.000925266360846 0.000901247606261
0.214369 0.573774651306 0.000612289510973 0.000219308790953 0.000124675684 0.000998321934 0.000999841247 0.585130979256 0.000601911625092 0.00159210458368 0.00165154520209 0.001557119057 0.001569352026 0.980591819007 0.00155407803497 0.00265170841138 0.00252377924412 0.000923728507298 0.000900949373328
0.215296 0.57258626366 0.000613401918913 0.000217057977682 0.000121719568 0.000996940431 0.000998676916 0.583973235531 0.000598896314369 0.00158949532171 0.00164766499993 0.001554580058 0.001566285506 0.980500866858 0.00155558266288 0.0026538764091 0.00252960463871 0.000922151393209 0.000900600534133
0.216225 0.57139890863 0.000614561279895 0.000214845991731 0.000118785772 0.00099557075 0.000997523456 0.582817268593 0.00059623290533 0.00158685628217 0.00164378091827 0.001552028128 0.001563214915 0.980408336235 0.00155776261305 0.00265601155334 0.00253535967303 0.000920536337951 0.00090020226544
0.217156 0.570212595785 0.000615717241803 0.00021267322023 0.000115874357 0.000994212879 0.000996380829 0.581663084022 0.000593573259855 0.00158418825049 0.00163989379376 0.001549464115 0.001560141103 0.98031422562 0.00155994725632 0.00265811499089 0.00254104491112 0.000918884647549 0.000899755735193
0.218089 0.569027334632 0.000616869795177 0.00021054003764 0.000112985373 0.000992866802 0.000995248992 0.580510687147 0.00059091739801 0.00158149200677 0.0016360044405 0.001546888857 0.001557064898 0.980218533837 0.00156213659271 0.00266018785583 0.00254666091739 0.000917197611346 0.00089926211254
0.219024 0.567843134618 0.00061801893069 0.000208446805458 0.00011011887 0.000991532502 0.000994127898 0.579360083056 0.000588265339675 0.00157876831971 0.00163211365483 0.001544303177 0.001553987121 0.980121260034 0.00156433062221 0.0026622312606 0.00255220824863 0.000915476525485 0.000898722554155
0.219961 0.566660005131 0.000619164639144 0.000206393866679 0.000107274894 0.000990209956 0.000993017502 0.578211276592 0.000585617104544 0.0015760179487 0.00162822220998 0.001541707888 0.001550908569 0.980022403698 0.00156652934482 0.00266424629171 0.00255768746762 0.00091372265362 0.000898138221169
0.2209 0.565477955496 0.000620306911473 0.000204381549675 0.000104453482 0.000988899142 0.000991917752 0.577064272355 0.000582972712133 0.00157324164795 0.00162433085935 0.001539103789 0.001547830026 0.979921964651 0.00156873276054 0.00266623402306 0.00256309913471 0.000911937260906 0.000897510260274
0.221841 0.564296994979 0.000621445738719 0.000202410164204 0.000101654672 0.000987600031 0.000990828598 0.575919074708 0.000580332181775 0.00157044015823 0.00162044033597 0.001536491663 0.00154475226 0.979819943045 0.00157094086938 0.00266819549996 0.00256844380621 0.000910121593152 0.000896839813987
0.222784 0.563117132784 0.000622581112081 0.000200479999976 9.88784929999e-05 0.000986312595 0.000989749985 0.574775687773 0.000577695532619 0.00156761421322 0.0016165513472 0.001533872285 0.001541676019 0.97971633937 0.00157315367132 0.00267013174295 0.00257372204326 0.00090827688196 0.000896128020277
0.223729 0.561938378055 0.000623713022848 0.000198591330959 9.6124974e-05 0.0009850368 0.000988681857 0.573634115439 0.000575062783638 0.00156476453732 0.00161266458606 0.00153124641 0.001538602038 0.979611154446 0.00157537116637 0.00267204375674 0.00257893439971 0.000906404349504 0.000895376004192
0.224676 0.560760739874 0.000624841462464 0.000196744406105 9.3394139e-05 0.00098377261 0.000987624158 0.572494361359 0.000572433953624 0.00156189184377 0.00160878071852 0.001528614783 0.001535531032 0.979504389428 0.00157759335454 0.00267393251127 0.00258408142932 0.000904505194624 0.000894584887777
0.225625 0.55958422726 0.000625996431147 0.000194939458439 9.0686004e-05 0.000982519989 0.000986576825 0.571356428956 0.000570084612377 0.00155899683463 0.0016049003919 0.001525978134 0.001532463702 0.979396045797 0.00158028349241 0.00267579896552 0.00258916332395 0.000902580615114 0.000893755777931
0.226576 0.558408849173 0.000627163410843 0.000193176695228 8.80005870001e-05 0.000981278894 0.000985539799 0.570220321421 0.000567881544298 0.00155608020589 0.00160102422907 0.001523337178 0.001529400727 0.979286125372 0.00158321995804 0.00267764403718 0.00259417341043 0.000900631774568 0.00089288977849
0.227529 0.557234614507 0.000628326804936 0.00019145630526 8.53378969999e-05 0.000980049284 0.000984513013 0.569086041719 0.000565681628737 0.00155314264039 0.00159715283289 0.001520692615 0.001526342771 0.979174630296 0.00158616259919 0.00267946863097 0.00259910950683 0.000898659835159 0.000891987974311
0.228484 0.556061532099 0.000629486605035 0.000189778447686 8.2697942e-05 0.000978831112 0.000983496404 0.56795359259 0.000563484880855 0.00155018480994 0.00159328678502 0.001518045131 0.001523290481 0.979061563046 0.00158911141588 0.00268127361967 0.00260397233671 0.000896665932967 0.000891051446851
0.229441 0.554889610719 0.00063064280288 0.000188143263715 8.0080723e-05 0.00097762433 0.000982489903 0.566822976551 0.000561291315667 0.00154720737629 0.0015894266448 0.001515395397 0.001520244487 0.97894692642 0.0015920664081 0.00268305985601 0.00260876261516 0.000894651195315 0.00089008126351
0.2304 0.553718859078 0.000631795390333 0.000186550863243 7.7486243e-05 0.000976428887 0.000981493443 0.565694195897 0.000559100948044 0.00154421099422 0.00158557294677 0.00151274407 0.001517205398 0.97883072355 0.00159502757585 0.00268482814819 0.00261348106976 0.000892616719539 0.000889078482738
0.231361 0.552549285821 0.000632944359386 0.000185001336133 7.4914493e-05 0.000975244732 0.000980506949 0.564567252707 0.000556913792716 0.0015411963025 0.00158172620788 0.001510091788 0.001514173808 0.978712957883 0.00159799491914 0.00268657930135 0.00261812841268 0.000890563600785 0.0008880441399
0.232324 0.551380899535 0.000634089702153 0.000183494739504 7.2365469e-05 0.000974071807 0.000979530353 0.563442148843 0.000554729864268 0.001538163932 0.00157788691898 0.001507439179 0.001511150291 0.978593633201 0.00160096843795 0.00268831406787 0.0026227053668 0.000888492896582 0.000886979275022
0.233289 0.550213708739 0.000635231410869 0.000182031108298 6.9839156e-05 0.000972910058 0.000978563578 0.562318885956 0.000552549177142 0.00153511450161 0.00157405555499 0.001504786851 0.001508135405 0.978472753594 0.0016039481323 0.00269003319689 0.00262721264103 0.000886405661863 0.000885884895862
0.234256 0.549047721894 0.000636369477911 0.00018061044518 6.7335541e-05 0.000971759421 0.00097760655 0.561197465484 0.00055037174564 0.00153204862141 0.00157023256068 0.0015021354 0.001505129689 0.978350323483 0.00160693400218 0.00269173738309 0.00263165095495 0.000884302922272 0.000884762016399
0.235225 0.547882947393 0.000637508427627 0.000179232728074 6.4854603e-05 0.000970619838 0.000976659191 0.56007788866 0.000548267882223 0.00152896688556 0.00156641836717 0.001499485404 0.001502133664 0.978226347596 0.0016100188831 0.0026934273162 0.00263602100881 0.000882185688025 0.00088361161782
0.236196 0.546719393569 0.000638658696993 0.000177897901805 6.2396319e-05 0.000969491243 0.000975721421 0.558960156511 0.000546399613984 0.00152586988244 0.00156261338038 0.001496837424 0.001499147833 0.978100830982 0.00161341774084 0.00269510364637 0.00264032351327 0.000880054950184 0.000882434674936
0.237169 0.545557068691 0.000639805262486 0.000176605883845 5.99606649999e-05 0.000968373572 0.000974793162 0.557844269862 0.000544534022478 0.00152275818563 0.00155881798314 0.00149419201 0.001496172683 0.977973779001 0.00161682359932 0.00269676698876 0.00264455917016 0.000877911676715 0.000881232148641
0.238144 0.544395980965 0.000640948116837 0.000175356561049 5.7547611e-05 0.000967266756 0.000973874332 0.556730229337 0.000542671119528 0.00151963236195 0.00155503253711 0.001491549693 0.001493208677 0.977845197329 0.00162023645853 0.00269841793359 0.00264872868096 0.000875756808932 0.000880004984275
0.239121 0.543236138533 0.000642087252909 0.000174149788008 5.51571240001e-05 0.000966170724 0.000972964849 0.555618035368 0.000540810916839 0.00151649295947 0.00155125738812 0.001488910986 0.001490256269 0.977715091939 0.00162365631848 0.00270005705017 0.00265283273284 0.000873591280419 0.000878754107754
0.2401 0.542077549473 0.000643222663683 0.000172985391904 5.2789168e-05 0.000965085406 0.000972064627 0.554507688189 0.000538953426001 0.00151334052358 0.0015474928538 0.001486276392 0.001487315887 0.977583469119 0.00162708317916 0.00270168486675 0.00265687202308 0.000871415994104 0.000877480434035
0.241081 0.5409202218 0.000644354342258 0.000171862617 5.0443703e-05 0.000964010729 0.000971173582 0.553399187846 0.00053709865849 0.00151017558297 0.00154373923377 0.001483646393 0.001484387945 0.977450335454 0.00163051704058 0.00270330188687 0.00266084723439 0.000869231832287 0.000876184854771
0.242064 0.539764163465 0.000645482281865 0.000170757385 4.8120688e-05 0.000962946616 0.000970291627 0.552292534198 0.000535246625664 0.00150699865472 0.00153999680855 0.001481021457 0.001481472839 0.977315697828 0.00163395790274 0.00270490858494 0.00266475904176 0.000867039658358 0.000874868252193
0.243049 0.538609382355 0.000646606475852 0.000169657004 4.5820076e-05 0.000961892992 0.000969418675 0.551187726917 0.000533397338766 0.00150381024927 0.00153626583553 0.001478402036 0.001478570946 0.977179563427 0.00163740576564 0.00270650540582 0.00266860812481 0.00086484030936 0.000873531484592
0.244036 0.537455886295 0.000647726917682 0.000168561612 4.3541821e-05 0.000960849776 0.000968554637 0.550084765496 0.000531550808927 0.00150061086248 0.0015325465521 0.001475788566 0.001475682626 0.977041939728 0.00164086062927 0.00270809275657 0.0026723951536 0.000862634602866 0.000872175400525
0.245025 0.536303683043 0.000648843522712 0.00016747135 4.1285868e-05 0.00095981689 0.000967699422 0.548983649249 0.000529711922651 0.00149740098065 0.00152883917657 0.001473181467 0.001472808221 0.976902834495 0.00164432573796 0.00270967103014 0.00267612078825 0.000860423334958 0.000870800822319
0.246016 0.535152780296 0.000649953346413 0.000166386347 3.9052166e-05 0.000958794251 0.000966852941 0.547884377317 0.00052806379373 0.00149418107454 0.00152514390746 0.001470581142 0.001469948058 0.976762255782 0.00164792320784 0.00271124057477 0.00267978568454 0.000858207278038 0.000869408558558
0.247009 0.534003185685 0.0006510594057 0.000165306734 3.68406550001e-05 0.000957781776 0.000966015102 0.546786948665 0.000526418042953 0.00149095161241 0.00152146092183 0.001467987982 0.001467102441 0.976620211929 0.00165152793801 0.00271280171884 0.00268339049874 0.000855987175384 0.000867999403708
0.248004 0.532854906778 0.000652161694528 0.000164232636 3.4651277e-05 0.000956779379 0.00096518581 0.545691362093 0.000524774679898 0.00148771304305 0.00151779037909 0.001465402358 0.001464271662 0.97647671155 0.00165513992845 0.00271435475539 0.00268693587182 0.000853763760562 0.000866574129105
0.249001 0.531707951079 0.000653260206992 0.000163164172 3.24839670001e-05 0.000955786975 0.000964364975 0.544597616235 0.000523133714047 0.00148446580778 0.00151413241985 0.001462824626 0.001461455994 0.976331763541 0.00165875917918 0.00271589995592 0.0026904224397 0.000851537729976 0.000865133484325
0.25 0.530562326027 0.000654354937289 0.00016210146 3.0338661e-05 0.000954804477 0.000963552499 0.543505709563 0.000521495154783 0.00148121033848 0.00151048716536 0.001460255129 0.001458655694 0.976185377065 0.0016623856902 0.00271743755574 0.00269385083695 0.000849309771855 0.000863678205997
0.251001 0.529418038998 0.00065544587974 0.000161044613 2.821529e-05 0.000953831794 0.000962748288 0.542415640389 0.000519859011392 0.00147794705466 0.00150685471724 0.001457694192 0.001455870998 0.976037561561 0.00166601946149 0.00271896776361 0.0026972216858 0.000847080534938 0.000862209012367
0.252004 0.528275097304 0.000656533028782 0.000159993738 2.67369020001e-05 0.000952868837 0.000961952247 0.541327406873 0.000518225293062 0.00147467636442 0.00150323516241 0.001455142124 0.001453102131 0.975888326726 0.00166966049307 0.00272049076422 0.0027005356033 0.000844850655378 0.00086072659558
0.253009 0.527133508191 0.000657616378972 0.000158948944 2.8979337e-05 0.000951915515 0.000961164276 0.540241007019 0.000516594008886 0.001471398517 0.00149962856562 0.001452599221 0.001450349297 0.97573768252 0.00167330878492 0.00272200670903 0.00270379319556 0.00084262074591 0.000859231634207
0.254016 0.525993278845 0.00065869592497 0.000157910328 3.11973220001e-05 0.000950971733 0.000960384281 0.539156438686 0.000514965167859 0.001468113735 0.00149603497721 0.001450065763 0.001447612687 0.975585639164 0.00167696433707 0.00272351571962 0.00270699507074 0.000840391389652 0.000857724791342
0.255025 0.524854416383 0.000659771122396 0.000156877991 3.33909420001e-05 0.0009500374 0.000959612162 0.538073699587 0.000513341390307 0.001464822424 0.00149245442979 0.001447542013 0.001444892474 0.975432207123 0.00168062503095 0.00272501789872 0.00271014182015 0.000838163153016 0.000856206697764
0.256036 0.523716927861 0.00066082128687 0.000155852025 3.5560289e-05 0.00094911242 0.000958847819 0.536992787291 0.000511822841913 0.001461524977 0.00148888693902 0.001445028223 0.001442188813 0.975277397119 0.00168420942994 0.00272651331634 0.00271323403139 0.000835936574377 0.000854677979206
0.257049 0.522580820271 0.000661867680024 0.000154832521 3.77054589999e-05 0.000948196696 0.000958091155 0.535913699233 0.000510306529786 0.001458221775 0.00148533250523 0.001442524625 0.001439501848 0.975121220112 0.00168780091973 0.00272800201676 0.00271627228437 0.00083371217087 0.000853139232445
0.258064 0.52144610054 0.000662910297092 0.000153819565 3.9826547e-05 0.000947290131 0.000957342068 0.534836432711 0.000508792462007 0.00145491319 0.00148179111221 0.00144003144 0.001436831703 0.974963687303 0.00169139950033 0.0027294840176 0.0027192571474 0.000831490436725 0.000851591039517
0.259081 0.52031277553 0.000663949133433 0.000152813242 4.1923654e-05 0.00094639263 0.000956600458 0.533760984892 0.00050728064657 0.001451599584 0.00147826272711 0.001437548872 0.001434178489 0.974804810125 0.00169500517172 0.00273095931464 0.00272218918822 0.000829271842683 0.000850033952852
0.2601 0.519180852043 0.000664984184491 0.000151813628 4.3996885e-05 0.000945504091 0.000955866224 0.532687352815 0.000505771091383 0.001448281306 0.00147474730368 0.001435077114 0.001431542301 0.974644600251 0.0016986179339 0.0027324278699 0.0027250689648 0.000827056835906 0.000848468522776
0.261121 0.518050336813 0.000666015445847 0.000150820801 4.60463419999e-05 0.000944624415 0.000955139265 0.531615533397 0.000504263804265 0.001444958696 0.00147124478067 0.00143261634 0.001428923219 0.974483069565 0.00170223778689 0.00273388963173 0.00272789701927 0.000824845839613 0.000846895264029
0.262144 0.516921236512 0.000667042913183 0.000149834834 4.80721349999e-05 0.000943753502 0.000954419478 0.530545523431 0.000502758792954 0.001441632084 0.00146775508185 0.001430166716 0.001426321307 0.974320230183 0.00170586473068 0.00273534451365 0.00273067389666 0.00082263925483 0.0008453146831
0.263169 0.515793557749 0.000668066582288 0.000148855795 5.0074376e-05 0.000942891249 0.000953706763 0.529477319597 0.000501256065097 0.001438301788 0.00146427811844 0.001427728386 0.001423736619 0.974156094432 0.00170949876527 0.00273679241209 0.00273340012981 0.000820437461709 0.000843727256159
0.264196 0.514667307067 0.000669086449052 0.000147883751 5.2053174e-05 0.000942037555 0.000953001015 0.528410918459 0.000499755628259 0.001434968119 0.00146081378818 0.001425301488 0.00142116919 0.973990674848 0.00171313989065 0.0027382332006 0.00273607623902 0.000818240817852 0.000842133448717
0.265225 0.513542490946 0.000670094538512 0.000146918765 5.4008647e-05 0.000941192319 0.00095230213 0.52734631647 0.000498267313213 0.001431631376 0.00145736197256 0.001422886143 0.001418619042 0.973823984177 0.00171673639206 0.00273966672918 0.00273870274536 0.000816049657793 0.000840533699033
0.266256 0.512419115806 0.000671070357831 0.000145964721192 5.5940913e-05 0.000940355433 0.000951610009 0.526283509981 0.000496816377525 0.001428291846 0.00145392254752 0.001420482458 0.001416086186 0.973656035365 0.00172015473045 0.00274109282209 0.00274128015351 0.000813864288828 0.000838928436594
0.267289 0.511297187998 0.000672042446617 0.000145038016639 5.78500899999e-05 0.000939526797 0.000950924544 0.525222495235 0.000495367652202 0.001424949813 0.00145049536972 0.001418090529 0.001413570615 0.973486841551 0.00172357969995 0.00274251128705 0.00274380896825 0.000811685004441 0.00083731805909
0.268324 0.510176713813 0.000673010801349 0.000144140267649 5.97363e-05 0.000938706305 0.000950245634 0.524163268379 0.000493921144268 0.001421605547 0.0014470802879 0.001415710438 0.001411072312 0.973316416068 0.00172701130057 0.00274392190993 0.0027462896816 0.000809512068456 0.000835702953137
0.269361 0.509057699478 0.000673975418635 0.000143271176506 6.1599669e-05 0.000937893851 0.000949573175 0.523105825464 0.000492476860672 0.001418259307 0.00144367714134 0.001413342254 0.001408591248 0.97314477243 0.00173044953229 0.00274532445905 0.00274872277826 0.000807345730163 0.000834083484571
0.2704 0.507940151157 0.000674936295162 0.000142430429632 6.3440322e-05 0.000937089329 0.000948907062 0.522050162448 0.000491034808278 0.001414911347 0.00144028575521 0.001410986033 0.001406127378 0.972971924336 0.00173389439513 0.00274671867612 0.00275110873705 0.000805186212837 0.000832459998233
0.271441 0.50682407495 0.000675893427737 0.000141617703949 6.52583880001e-05 0.000936292634 0.000948247192 0.5209962752 0.000489594993872 0.001411561911 0.00143690594521 0.001408641822 0.001403680646 0.972797885658 0.00173734588908 0.00274810428993 0.00275344803104 0.000803033717071 0.000830832823252
0.272484 0.505709476894 0.000676846813271 0.000140832661032 6.7053994e-05 0.000935503659 0.000947593458 0.519944159506 0.00048815742416 0.001408211233 0.00143353752063 0.001406309652 0.001401250987 0.972622670432 0.00174080401414 0.00274948101402 0.002755741116 0.000800888435842 0.00082920226557
0.273529 0.504596362966 0.000677796448757 0.00014007494646 6.8827276e-05 0.000934722295 0.000946945761 0.518893811068 0.000486722105768 0.001404859539 0.00143018027695 0.001403989545 0.001398838318 0.972446292869 0.00174426877032 0.0027508485334 0.00275798845503 0.00079875051436 0.000827568620808
0.274576 0.503484739075 0.000678742331314 0.000139344200549 7.0578365e-05 0.000933948437 0.000946303991 0.517845225512 0.000485289045244 0.001401507048 0.00142683400539 0.001401681509 0.001396442551 0.972268767328 0.0017477401576 0.00275220653445 0.00276019049344 0.000796620110799 0.000825932153167
0.275625 0.502374611071 0.000679656183606 0.000138640045082 7.23073960001e-05 0.000933181976 0.000945668046 0.516798398388 0.000483863089473 0.001398153968 0.00142349848479 0.001399385543 0.001394063582 0.972090108325 0.00175102080662 0.00275355466939 0.00276234766847 0.000794497338855 0.000824293119979
0.276676 0.501265984741 0.000680547167001 0.000137962093355 7.40145070001e-05 0.000932422804 0.000945037822 0.515753325175 0.000482442676019 0.001394800504 0.00142017348964 0.001397101636 0.001391701298 0.971910330527 0.00175417355978 0.00275489258767 0.00276446042221 0.000792382299949 0.000822651760045
0.277729 0.500158865809 0.000681434501427 0.000137309947247 7.56998360001e-05 0.000931670813 0.000944413215 0.514710001286 0.000481024520424 0.001391446847 0.00141685878449 0.001394829763 0.001389355576 0.971729448737 0.00175733231247 0.00275621991731 0.00276652917512 0.000790275077296 0.000821008287833
0.278784 0.499053259937 0.000682318184567 0.000136683196961 7.7363524e-05 0.000930925893 0.000943794121 0.513668422068 0.00047960862889 0.001388093186 0.00141355412933 0.001392569891 0.001387026281 0.9715474779 0.00176049706469 0.00275753627716 0.00276855435417 0.000788175731945 0.00081936290845
0.279841 0.497949172723 0.000683198214215 0.000136081426531 7.900571e-05 0.000930187938 0.000943180433 0.512628582809 0.000478195007545 0.001384739699 0.00141025927743 0.001390321975 0.001384713271 0.971364433084 0.00176366781644 0.00275884127605 0.00277053636614 0.000786084317905 0.000817715798268
0.2809 0.496846609707 0.000684074588237 0.000135504205615 8.0626539e-05 0.000929456836 0.000942572051 0.511590478739 0.000476783662439 0.001381386558 0.00140697397488 0.001388085962 0.00138241639 0.971180329493 0.00176684456772 0.00276013449828 0.00277247562248 0.000784000849172 0.000816067131739
0.281961 0.495745576362 0.000684947304611 0.000134951099802 8.2226154e-05 0.000928732481 0.000941968869 0.510554105034 0.000475374599544 0.001378033928 0.00140369796299 0.001385861787 0.001380135477 0.970995182438 0.00177002731853 0.00276141553287 0.00277437252173 0.000781925341991 0.000814417050286
0.283024 0.494646078104 0.000685816361401 0.000134421662079 8.3804702e-05 0.000928014761 0.000941370783 0.509519456819 0.000473967824759 0.001374681968 0.00140043097802 0.001383649379 0.001377870359 0.970809007358 0.00177321606887 0.0027626839448 0.002776227463 0.000779857785798 0.000812765696902
0.284089 0.493548120285 0.000686681756763 0.000133915440688 8.5362328e-05 0.000927303569 0.000940777691 0.508486529174 0.000472563343906 0.00137133083 0.00139717275353 0.001381448654 0.001375620855 0.970621819789 0.00177641081874 0.00276393929739 0.00277804083227 0.000777798150561 0.000811113181205
0.285156 0.492451708195 0.000687535415801 0.000133431978847 8.6899181e-05 0.000926598794 0.000940189489 0.507455317133 0.000471159440203 0.00136798066 0.00139392301733 0.001379259523 0.001373386777 0.970433635374 0.00177955593333 0.00276518114615 0.00277981301591 0.000775746396442 0.000809459612071
0.286225 0.491356847064 0.00068833829734 0.000132970810636 8.8415409e-05 0.000925900329 0.000939606075 0.506425815691 0.000469747789653 0.001364631597 0.00139068149248 0.001377081885 0.001371167927 0.970244469851 0.00178238144114 0.00276640903121 0.00278154438887 0.000773702459999 0.000807805068485
0.287296 0.49026354206 0.00068913764641 0.000132531465668 8.9911162e-05 0.000925208063 0.000939027344 0.505398019806 0.000468338478625 0.001361283774 0.00138744790359 0.001374915632 0.001368964101 0.97005433905 0.00178521223521 0.00276762249311 0.00278323532234 0.000771666271569 0.000806149624577
0.288369 0.489171798291 0.00068993346171 0.000132113467282 9.1386591e-05 0.000924521888 0.000938453196 0.5043719244 0.000466931512679 0.00135793732 0.00138422196753 0.00137276065 0.001366775085 0.96986325889 0.00178804831554 0.00276882105744 0.00278488618559 0.000769637731611 0.000804493337669
0.289444 0.488081620804 0.000690725742044 0.000131716336848 9.2841849e-05 0.000923841695 0.000937883528 0.503347524367 0.0004655268973 0.001354592357 0.00138100340168 0.001370616814 0.00136460066 0.969671245364 0.00179088968214 0.0027700042501 0.00278649734204 0.000767616735967 0.000802836246386
0.290521 0.486993014585 0.000691514486288 0.000131339592457 9.4277088e-05 0.000923167374 0.000937318238 0.502324814571 0.000464124637901 0.001351249004 0.00137779191997 0.001368483996 0.0013624406 0.969478314546 0.00179373633501 0.00277117158923 0.00278806915096 0.000765603164 0.000801178385882
0.2916 0.485905984559 0.00069229969341 0.000130982746117 9.56924610001e-05 0.000922498817 0.000936757225 0.501303789855 0.00046272473982 0.00134790737 0.00137458723898 0.001366362054 0.001360294673 0.969284482568 0.00179658827413 0.00277232259199 0.00278960195782 0.000763596880323 0.000799519760594
0.292681 0.484820535592 0.000693081362462 0.000130710592625 9.7088123e-05 0.000921835916 0.000936200389 0.500284445037 0.000461327208318 0.001344567565 0.0013713890678 0.001364250846 0.001358162639 0.969089765636 0.00179944549952 0.00277345676492 0.0027910961174 0.000761597730825 0.000797860375005
0.293764 0.483736672489 0.000693859492586 0.000132183410706 9.8464229e-05 0.000921178562 0.000935647627 0.49926677492 0.000459932048588 0.00134122969 0.00136819712232 0.00136215022 0.001356044253 0.968894180003 0.00180230801117 0.00277457362382 0.00279255197043 0.000759605556305 0.000796200216232
0.294849 0.482654399996 0.000694634082999 0.000133645681477 9.9820934e-05 0.000920526647 0.000935098841 0.498250774289 0.000458539265744 0.001337893846 0.00136501111301 0.001360060019 0.001353939265 0.968697741985 0.00180517580909 0.00277567266691 0.00279396986094 0.000757620176373 0.00079453925958
0.295936 0.481573722799 0.000695353274236 0.000135097006115 0.000101158397 0.000919880063 0.000934553931 0.49723643792 0.00045713019888 0.001334560125 0.00136183075208 0.001357980079 0.00135184742 0.968500467933 0.00180770654778 0.00277675340021 0.00279535012669 0.000755641403308 0.000792877466503
0.297025 0.480494645524 0.00069606069007 0.000136537018628 0.000102476773 0.000919238703 0.000934012798 0.496223760579 0.000455720555045 0.001331228617 0.00135865575575 0.00135591023 0.001349768457 0.968302374242 0.00181018661241 0.00277781533582 0.00279669309667 0.000753669033992 0.000791214784415
0.298116 0.479417172738 0.000696764714353 0.000137965379375 0.000103776219 0.000918602459 0.000933475342 0.495212737023 0.000454313356998 0.001327899411 0.00135548583466 0.001353850299 0.001347702111 0.968103477346 0.0018126712318 0.00277885796652 0.00279799910503 0.000751702857749 0.000789551156437
0.299209 0.478341308949 0.0006974653468 0.000139381778293 0.000105056894 0.000917971226 0.000932941465 0.49420336201 0.000452908609624 0.001324572588 0.00135232070658 0.001351800106 0.001345648112 0.9679037937 0.00181516040595 0.00277988080074 0.00279926847733 0.000749742648174 0.000787886505419
0.300304 0.477267058607 0.000698162587203 0.000140785930394 0.000106318957 0.000917344894 0.00093241107 0.493195630296 0.000451506317734 0.001321248228 0.00134916008906 0.001349759465 0.001343606187 0.967703339789 0.00181765413485 0.00278088334661 0.00280050154013 0.000747788168988 0.000786220751913
0.301401 0.476194426101 0.000698856435442 0.000142177574693 0.000107562565 0.00091672336 0.000931884059 0.492189536638 0.000450106486069 0.001317926408 0.00134600370251 0.001347728188 0.00134157606 0.967502132113 0.00182015241851 0.00278186511238 0.00280169861297 0.000745839178003 0.000784553797646
0.3025 0.475123415764 0.000699546891458 0.000143556474093 0.000108787878 0.000916106517 0.000931360336 0.491185075801 0.000448709119295 0.001314607199 0.00134285127037 0.001345706081 0.00133955745 0.967300187183 0.00182265525692 0.00278282561227 0.00280286001253 0.000743895416977 0.000782885539807
0.303601 0.47405403187 0.00070023395528 0.000144922407949 0.000109995057 0.000915494259 0.000930839804 0.490182242555 0.000447314222006 0.001311290675 0.00133970251672 0.001343692948 0.001337550073 0.967097521524 0.00182516265009 0.00278376435493 0.00280398606617 0.000741956621582 0.000781215868715
0.304704 0.472986278635 0.000700917627007 0.000146275181549 0.00011118426 0.000914886481 0.00093032237 0.489181031683 0.000445921798727 0.001307976903 0.00133655716978 0.001341688586 0.001335553644 0.966894151655 0.00182767459801 0.00278468085859 0.00280507708415 0.000740022515032 0.000779544657863
0.305809 0.471920160216 0.00070155177474 0.00014761461434 0.000112355647 0.00091428308 0.000929807936 0.48818143798 0.000444512271804 0.001304665949 0.00133341496365 0.001339692792 0.001333567873 0.966690094094 0.001829904784 0.00278557465277 0.00280613338147 0.000738092818508 0.000777871775536
0.306916 0.470855680713 0.000702165775523 0.000148940547427 0.000113509378 0.000913683953 0.000929296407 0.487183456257 0.000443098115453 0.001301357876 0.00133027563239 0.001337705358 0.001331592469 0.96648536535 0.00183203405828 0.00278644526223 0.00280715526985 0.000736167242645 0.000776197078963
0.308025 0.469792844171 0.00070277654559 0.000150252831382 0.000114645614 0.000913088993 0.000928787693 0.486187081345 0.000441686514433 0.001298052745 0.00132713891903 0.001335726072 0.001329627142 0.966279981918 0.00183416717948 0.00278729222423 0.00280814306168 0.000734245487295 0.000774520424389
0.309136 0.468731654575 0.000703384085481 0.000151551338879 0.000115764515 0.000912498099 0.000928281699 0.485192308093 0.000440277473042 0.001294750618 0.00132400456547 0.001333754723 0.001327671595 0.966073960276 0.00183630414761 0.00278811507783 0.00280909707182 0.000732327246092 0.000772841656436
0.310249 0.467672115853 0.000703988395803 0.000152835954907 0.000116866241 0.000911911169 0.000927778332 0.484199131376 0.000438870995506 0.001291451552 0.00132087232262 0.001331791094 0.001325725533 0.96586731687 0.00183844496267 0.00278891337597 0.0028100176077 0.000730412209903 0.00077116060845
0.311364 0.46661423188 0.000704589477231 0.000154106573865 0.000117950953 0.0009113281 0.000927277502 0.483207546094 0.00043746708598 0.001288155604 0.0013177419453 0.001329834967 0.00132378866 0.965660068126 0.00184058962466 0.00278968666707 0.00281090498129 0.000728500058746 0.000769477112401
0.312481 0.465558006469 0.000705187330521 0.000155363111208 0.00011901881 0.000910748793 0.000926779114 0.482217547174 0.000436065748548 0.00128486283 0.00131461319327 0.001327886124 0.001321860678 0.965452230425 0.00184273813357 0.002790434528 0.00281175950085 0.000726590476266 0.000767790990463
0.3136 0.464503443382 0.000705781956478 0.000156605486173 0.000120069974 0.000910173144 0.000926283082 0.481229129575 0.000434666987224 0.001281573283 0.00131148583014 0.001325944342 0.001319941288 0.965243820116 0.00184489048941 0.00279115651845 0.00281258147727 0.000724683122653 0.000766102063609
0.314721 0.463450546323 0.000706373355994 0.000157833633781 0.000121104605 0.000909601055 0.000925789316 0.480242288289 0.000433270805949 0.001278287018 0.00130835963074 0.001324009399 0.001318030195 0.965034853499 0.00184704669218 0.00279185223238 0.00281337122361 0.000722777671602 0.000764410140748
0.315844 0.462399318939 0.000706913407099 0.000159047499157 0.000122122862 0.000909032427 0.000925297724 0.47925701834 0.000431854754719 0.001275004088 0.0013052343672 0.001322081072 0.001316127098 0.964825346827 0.00184892921903 0.00279252125496 0.00281412904925 0.000720873786088 0.000762715029168
0.316969 0.461349764823 0.0007074344576 0.000160247036666 0.000123124904 0.00090846716 0.000924808219 0.478273314793 0.000430433930161 0.001271724544 0.00130210982716 0.001320159136 0.0013142317 0.964615316292 0.0018507231948 0.00279316319598 0.0028148552618 0.000718971123796 0.000761016532477
0.318096 0.460301887513 0.000707952451499 0.000161432210463 0.000124110893 0.000907905157 0.000924320714 0.477291172748 0.000429015774889 0.001268448439 0.00129898579767 0.001318243368 0.001312343703 0.964404778037 0.00185252035985 0.00279377766392 0.00281555018144 0.000717069337484 0.000759314450317
0.319225 0.459255690491 0.000708467390063 0.00016260299463 0.000125080986 0.00090734632 0.000923835122 0.476310587351 0.000427600292619 0.001265175824 0.00129586207684 0.001316333539 0.001310462811 0.964193748128 0.0018543207142 0.00279436428811 0.00281621411615 0.000715168080955 0.000757608570473
0.320356 0.458211177186 0.000708979274603 0.000163759367224 0.000126035344 0.000906790552 0.000923351357 0.475331553787 0.000426187486996 0.001261906751 0.00129273846654 0.001314429425 0.001308588729 0.963982242574 0.00185612425784 0.00279492270042 0.00281684738652 0.000713267005002 0.000755898686882
0.321489 0.45716835097 0.000709488106507 0.000164901321537 0.000126974125 0.000906237758 0.000922869333 0.474354067288 0.000424777361592 0.001258641271 0.00128961477731 0.001312530801 0.001306721162 0.963770277303 0.00185793099077 0.00279545255487 0.00281745030707 0.000711365757391 0.000754184585359
0.322624 0.456127215164 0.000709993887209 0.000166028851867 0.000127897487 0.00090568784 0.000922388967 0.473378123133 0.000423369919915 0.001255379436 0.00128649082764 0.001310637442 0.001304859818 0.963557868169 0.00185974091299 0.00279595351222 0.00281802319654 0.000709463982645 0.000752466056124
0.323761 0.455087773032 0.000710496618219 0.000167141962485 0.000128805589 0.000905140707 0.000921910173 0.47240371665 0.000421965165398 0.001252121297 0.0012833664406 0.001308749121 0.001303004405 0.963345030939 0.0018615540245 0.00279642524342 0.00281856637593 0.000707561328575 0.000750742868636
0.3249 0.454050027787 0.00071099630109 0.000168240662761 0.000129698589 0.000904596262 0.000921432871 0.471430843216 0.00042056310141 0.001248866907 0.00128024144884 0.001306865617 0.001301154633 0.963131781301 0.0018633703253 0.00279686743792 0.00281908017038 0.000705657431314 0.000749014815206
0.326041 0.453013982586 0.000711434827644 0.000169324971436 0.000130576643 0.000904054414 0.000920956976 0.470459498263 0.000419134603154 0.001245616319 0.00127711569206 0.001304986705 0.001299310218 0.962918134842 0.00186488213454 0.0027972797991 0.00281956490296 0.000703751946799 0.000747281665333
0.327184 0.451979640534 0.000711864884164 0.000170394911294 0.000131439907 0.00090351507 0.000920482407 0.469489677275 0.000417706082519 0.001242369587 0.00127398901821 0.001303112164 0.001297470872 0.962704107058 0.00186636698567 0.00279766204411 0.00282002090093 0.000701844511226 0.000745543198863
0.328329 0.450947004684 0.000712292066898 0.000171450508505 0.000132288539 0.000902978139 0.000920009085 0.468521375792 0.000416280346969 0.001239126765 0.00127086128194 0.001301241774 0.001295636315 0.962489713349 0.00186785443497 0.00279801389646 0.00282044849798 0.000699934769851 0.000743799191418
0.329476 0.449916078036 0.000712716377714 0.000172491796723 0.000133122695 0.000902443528 0.000919536929 0.467554589412 0.000414857399633 0.001235887909 0.00126773234545 0.001299375315 0.001293806267 0.962274969008 0.00186934448243 0.00279833510126 0.00282084802978 0.000698022369123 0.000742049420813
0.330625 0.448886863536 0.00071313781855 0.000173518816036 0.000133942528 0.00090191115 0.000919065861 0.466589313791 0.000413437243578 0.001232653075 0.00126460208246 0.00129751257 0.001291980451 0.962059889218 0.00187083712805 0.00279862542436 0.00282121982775 0.000696106952163 0.000740293656154
0.331776 0.44785936408 0.000713556391381 0.000174531607773 0.000134748195 0.000901380914 0.000918595802 0.465625544646 0.000412019881794 0.00122942232 0.00126147037126 0.001295653323 0.001290158596 0.961844489053 0.00187233237184 0.00279888463558 0.00282156423604 0.000694188173572 0.000738531675046
0.332929 0.446833582511 0.000713972098243 0.000175530220993 0.000135539849 0.000900852732 0.000918126675 0.464663277754 0.000410605317211 0.001226195703 0.00125833709843 0.001293797362 0.001288340429 0.961628783473 0.00187383021379 0.00279911252412 0.00282188159655 0.000692265676451 0.000736763254844
0.334084 0.445809521621 0.000714384941217 0.000176514705564 0.000136317644 0.000900326517 0.000917658403 0.463702508957 0.000409193552684 0.001222973285 0.00125520216193 0.001291944475 0.001286525686 0.961412787314 0.00187533065391 0.00279930889655 0.00282217225955 0.000690339119489 0.00073498816866
0.335241 0.44478718415 0.000714781928555 0.000177485119563 0.000137081732 0.000899802181 0.000917190911 0.462743234159 0.000407777832894 0.001219755127 0.00125206546323 0.001290094455 0.001284714103 0.961196515295 0.00187677166733 0.00279947357425 0.00282243657323 0.000688408154032 0.000733206200002
0.3364 0.443766572787 0.000715126728044 0.000178441522418 0.000137832264 0.000899279641 0.000916724124 0.461785449331 0.000406339263082 0.001216541293 0.00124892691802 0.001288247094 0.001282905421 0.960979982002 0.00187797901821 0.00279960639903 0.00282267489194 0.000686472438782 0.000731417117451
0.337561 0.442747690173 0.00071546883908 0.000179383973806 0.000138569395 0.000898758808 0.000916257969 0.460829150511 0.000404903589318 0.001213331845 0.00124578644522 0.001286402189 0.001281099387 0.960763201898 0.00187918845253 0.00279970721343 0.00282288757674 0.000684531637627 0.0007296207108
0.338724 0.441730538894 0.000715808264009 0.000180312543332 0.000139293273 0.000898239601 0.000915792371 0.459874333802 0.000403470814217 0.001210126854 0.00124264397508 0.001284559542 0.001279295747 0.960546189308 0.00188039997029 0.00279977589834 0.00282307499441 0.000682585413715 0.000727816760885
0.339889 0.440715121489 0.000716145005217 0.000181227298772 0.000140004048 0.000897721935 0.00091532726 0.458920995379 0.000402040940325 0.001206926385 0.00123949944594 0.001282718954 0.001277494256 0.960328958419 0.00188161357148 0.00279981233798 0.00282323750581 0.000680633435166 0.000726005053053
0.341056 0.439701440446 0.000716479065142 0.000182128313512 0.00014070187 0.000897205728 0.000914862562 0.457969131486 0.000400613970121 0.00120373054299 0.00123635280444 0.001280880231 0.001275694673 0.960111523279 0.0018828292561 0.00279981643607 0.0028233754844 0.000678675384294 0.000724185374499
0.342225 0.438689498204 0.000716810446272 0.000183015661493 0.000141386888 0.000896690899 0.000914398209 0.457018738437 0.000399189906018 0.00120053952481 0.00123320400521 0.001279043182 0.00127389676 0.959893897796 0.00188404702417 0.00279978810879 0.00282348930787 0.000676710933712 0.000722357514474
0.343396 0.437679297152 0.000717139151133 0.000183889420238 0.000142059249 0.000896177367 0.000913934131 0.456069812617 0.000397768750359 0.00119735342095 0.00123005301103 0.00127720762 0.001272100282 0.959676095729 0.00188526687566 0.00279972729708 0.00282357936019 0.000674739763816 0.000720521268567
0.344569 0.436670839629 0.000717465182304 0.000184749672487 0.000142719098 0.000895665053 0.000913470257 0.455122350486 0.000396350505422 0.00119417230882 0.00122689979665 0.001275373362 0.001270305014 0.959458130682 0.0018864888106 0.00279963396074 0.00282364601902 0.000672761575441 0.000718676434363
0.345744 0.435664127929 0.0007177503461 0.000185596496257 0.000143366586 0.000895153875 0.000913006522 0.454176348576 0.000394915964788 0.00119099626837 0.00122374434099 0.001273540226 0.001268510731 0.959240016119 0.00188755189596 0.00279950806197 0.00282368968374 0.000670776053462 0.000716822816173
0.346921 0.434659164292 0.000718010831181 0.000186429979969 0.000144001853 0.000894643759 0.000912542856 0.453231803492 0.000393473270418 0.00118782538506 0.0012205866326 0.001271708039 0.001266717215 0.959021765338 0.00188852340348 0.00279934959534 0.00282371074452 0.000668782905783 0.000714960217713
0.3481 0.433655950915 0.000718268816782 0.00018725020708 0.000144625047 0.000894134626 0.000912079197 0.452288711916 0.000392033576796 0.00118465973984 0.00121742667042 0.001269876626 0.001264924254 0.958803391484 0.00188949656183 0.00279915856337 0.00282370960303 0.000666781832649 0.000713088447547
0.349281 0.432654489943 0.000718524305676 0.000188057269046 0.000145236309 0.0008936264 0.000911615476 0.451347070604 0.000390596885948 0.00118149942118 0.00121426445993 0.00126804582 0.001263131639 0.958584907539 0.00189047137099 0.00279893499574 0.00282368666475 0.000664772553468 0.0007112073226
0.350464 0.431654783475 0.000718777300672 0.000188851256643 0.000145835782 0.000893119006 0.000911151629 0.450406876389 0.000389163199833 0.00117834451502 0.00121110001565 0.001266215456 0.001261339168 0.958366326322 0.00189144783097 0.00279867893256 0.0028236423377 0.000662754788846 0.000709316659954
0.351649 0.430656833564 0.00071902780463 0.000189632257694 0.00014642361 0.000892612369 0.000910687594 0.44946812618 0.000387732520344 0.00117519511079 0.00120793336094 0.001264385375 0.001259546645 0.95814766049 0.00189242594177 0.00279839042798 0.00282357704302 0.000660728265156 0.000707416287575
0.352836 0.429660642214 0.000719275820444 0.000190400368179 0.000146999931 0.000892106416 0.000910223309 0.448530816963 0.000386304849308 0.00117205129941 0.00120476452591 0.001262555421 0.001257753877 0.957928922528 0.0018934057034 0.00279806956002 0.00282349119522 0.000658692712607 0.000705506033556
0.354025 0.428666211382 0.000719521351045 0.000191155684105 0.000147564886 0.000891601074 0.000909758709 0.447594945802 0.000384880188487 0.00116891317428 0.00120159355147 0.001260725443 0.001255960679 0.957710124751 0.00189438711584 0.00279771642775 0.0028233852243 0.000656647882745 0.000703585734845
0.355216 0.42767354298 0.000719753913494 0.000191898299571 0.000148118615 0.000891096272 0.000909293736 0.446660509839 0.000383454067627 0.00116578082926 0.00119842048334 0.001258895293 0.00125416687 0.957491279303 0.00189533260488 0.00279733113216 0.00282325956266 0.000654593517624 0.000701655228603
0.356409 0.426682638872 0.000719936720316 0.000192628313593 0.000148661253 0.00089059194 0.000908828329 0.445727506293 0.000382010798249 0.00116265436071 0.00119524537689 0.001257064831 0.001252372275 0.957272398153 0.00189610979095 0.00279691380934 0.00282311464046 0.000652529376499 0.000699714365127
0.357604 0.425693500878 0.000720117212851 0.000193345824867 0.00014919294 0.000890088008 0.000908362428 0.444795932464 0.000380570613025 0.00115953386745 0.00119206829846 0.001255233918 0.001250576726 0.957053493092 0.00189688827993 0.00279646460496 0.00282295090799 0.000650455229135 0.000697762995207
0.358801 0.424706130772 0.000720295394172 0.000194050930541 0.000149713811 0.000889584404 0.000907895978 0.44386578573 0.000379133513457 0.00115641944777 0.00118888931781 0.001253402419 0.00124878006 0.956834575734 0.00189766807182 0.00279598367401 0.00282276880693 0.000648370842556 0.000695800981073
0.36 0.42372053028 0.000720471267408 0.000194743734708 0.000150224 0.000889081065 0.000907428917 0.442937063546 0.000377699500984 0.00115331120448 0.00118570851448 0.001251570208 0.001246982118 0.956615657511 0.00189844916663 0.00279547120636 0.00282256879006 0.000646276005999 0.000693828182505
0.361201 0.422736701086 0.000720644835707 0.000195424337411 0.000150723641 0.00088857792 0.000906961192 0.442009763448 0.000376268576981 0.00115020924185 0.00118252597574 0.001249737162 0.00124518275 0.956396749674 0.00189923156434 0.00279492739441 0.00282235131709 0.000644170505718 0.00069184448221
0.362404 0.421754644827 0.000720816102255 0.000196092842827 0.000151212868 0.000888074907 0.000906492744 0.441083883053 0.000374840742758 0.00114711366263 0.00117934179762 0.001247903159 0.001243381811 0.956177863285 0.00190001526496 0.0027943524595 0.00282211684823 0.000642054150293 0.000689849743271
0.363609 0.420774363099 0.000720985070275 0.00019674934968 0.000151691814 0.000887571956 0.000906023523 0.440159420054 0.000373415999562 0.0011440245751 0.00117615608249 0.001246068088 0.001241579161 0.955959009232 0.0019008002685 0.00279374662383 0.00282186585713 0.00063992673677 0.000687843869179
0.364816 0.419795857449 0.000721151743019 0.000197393966562 0.000152160608 0.000887069006 0.000905553471 0.439236372225 0.000371994348579 0.00114094208804 0.00117296893979 0.001244231838 0.001239774665 0.955740198205 0.00190158657494 0.00279311014257 0.00282159881329 0.000637788089251 0.000685826741691
0.366025 0.418819129382 0.000721269507814 0.000198026796115 0.000152619379 0.000886565994 0.000905082536 0.438314737419 0.000370563149827 0.00113786631274 0.00116978048723 0.001242394305 0.001237968195 0.955521440708 0.0019022391969 0.00279244327989 0.00282131619545 0.000635638031575 0.000683798260903
0.367236 0.417844180362 0.000721376753358 0.000198647941761 0.00015306826 0.000886062855 0.000904610667 0.43739451357 0.000369132813537 0.00113479736001 0.00116659085049 0.00124055539 0.001236159633 0.955302747059 0.0019028686265 0.00279174631927 0.00282101849429 0.000633476405334 0.000681758341063
0.368449 0.416871011805 0.000721481869951 0.000199257511588 0.000153507374 0.00088555953 0.000904137812 0.436475698689 0.000367705615037 0.00113173534321 0.00116340016068 0.001238714998 0.00123434886 0.95508412738 0.00190349909562 0.00279101955759 0.00282070618708 0.000631303050465 0.000679706890233
0.369664 0.415899625088 0.000721584860949 0.000199855608633 0.000153936851 0.000885055958 0.00090366392 0.435558290867 0.000366281555258 0.00112868038024 0.0011602085578 0.001236873039 0.001232535767 0.954865591607 0.00190413060426 0.00279026331139 0.0028203797808 0.000629117824869 0.000677643830761
0.370881 0.414930021542 0.000721685729732 0.000200442341002 0.000154356816 0.000884552078 0.000903188943 0.434642288273 0.000364860635064 0.00112563258658 0.00115701618624 0.00123502943 0.001230720251 0.954647149477 0.00190476315242 0.00278947790998 0.00282003976963 0.000626920591116 0.000675569099171
0.3721 0.413962202457 0.00072178447972 0.000201017815202 0.000154767392 0.000884047834 0.00090271283 0.433727689157 0.00036344285526 0.00112259208127 0.00115382320136 0.001233184089 0.001228902214 0.954428810532 0.0019053967401 0.00278866370797 0.00281968665479 0.000624711228159 0.000673482621656
0.373321 0.412996169081 0.000721881114349 0.000201582138747 0.000155168704 0.000883543166 0.000902235534 0.432814491844 0.000362028216591 0.00111955898596 0.00115062976101 0.001231336943 0.001227081563 0.954210584127 0.0019060313673 0.00278782106565 0.00281932095168 0.000622489615317 0.000671384352319
0.374544 0.41203192262 0.000721975637096 0.000202135416139 0.000155560875 0.000883038018 0.000901757009 0.43190269474 0.000360616719739 0.0011165334219 0.00114743603399 0.00122948792 0.001225258215 0.953992479413 0.00190666703402 0.0027869503675 0.00281894317417 0.00062025565027 0.00066927423732
0.375769 0.411069464238 0.000722035390125 0.000202677755061 0.000155944026 0.000882532334 0.000901277209 0.430992296327 0.00035920753103 0.00111351551299 0.00114424219057 0.001227636957 0.001223432088 0.953774505348 0.00190723380766 0.00278605200317 0.00281855384113 0.000618009231611 0.000667152241727
0.376996 0.410108795056 0.000722073777185 0.000203209266435 0.000156318275 0.00088202606 0.000900796086 0.430083295165 0.000357800993319 0.00111050538272 0.00114104841203 0.001225783993 0.001221603109 0.953556670688 0.00190775997045 0.0027852116336 0.0028181534676 0.000615750281295 0.000665018329564
0.378225 0.409149916158 0.000722110213004 0.00020373005121 0.000156683745 0.000881519139 0.000900313598 0.429175689889 0.000356397602949 0.00110750316232 0.00113785488111 0.001223928974 0.001219771209 0.953338984004 0.00190828699089 0.0027843713941 0.002817742601 0.000613478715086 0.000662872486551
0.379456 0.408192828582 0.000722144701118 0.000204240223518 0.00015704055 0.000881011522 0.0008998297 0.428269479215 0.000354997360364 0.00110450897466 0.00113466179296 0.001222071848 0.001217936328 0.953121453647 0.00190881486897 0.00278350507768 0.00281732175335 0.000611194474625 0.0006607146835
0.380689 0.407237533331 0.000722177245087 0.000204739885234 0.000157388811 0.000880503153 0.000899344351 0.427364661929 0.000353600265946 0.00110152295233 0.00113146934297 0.00122021257 0.001216098406 0.952904087794 0.00190934360468 0.00278261341941 0.00281689147831 0.00060889749127 0.000658544922429
0.381924 0.406284031363 0.000722207848486 0.000205229146238 0.000157728641 0.000879993983 0.000898857507 0.426461236896 0.000352206320024 0.00109854522565 0.00112827773566 0.0012183511 0.001214257395 0.952686894406 0.00190987319804 0.00278169718876 0.0028164523097 0.000606587729218 0.00065636319954
0.383161 0.405332323599 0.000722236514932 0.00020570811332 0.000158060157 0.000879483961 0.000898369128 0.425559203056 0.000350815522864 0.00109557592668 0.00112508717975 0.001216487402 0.00121241325 0.952469881249 0.00191040364904 0.00278075716747 0.00281600479838 0.000604265149193 0.000654169524098
0.3844 0.404382410918 0.000722263248042 0.000206176893083 0.00015838347 0.000878973037 0.000897879172 0.424658559422 0.000349427874678 0.00109261518928 0.00112189789044 0.001214621443 0.001210565932 0.952253055887 0.00191093495768 0.00277979415117 0.00281554948897 0.000601929729312 0.000651963909251
0.385641 0.403434294163 0.000722262727628 0.000206635592015 0.000158698695 0.000878461162 0.000897387601 0.42375930508 0.000348051227777 0.00108966314711 0.0011187100883 0.001212753199 0.001208715406 0.952036425694 0.00191143307566 0.00277880894915 0.00281508693881 0.000599581446579 0.000649746385547
0.386884 0.402487974134 0.000722236666722 0.000207084317055 0.000159005942 0.000877948289 0.000896894376 0.42286143919 0.000346685052236 0.00108671993864 0.00111552399887 0.001210882647 0.001206861644 0.951819997834 0.00191190007457 0.00277780239173 0.00281461770801 0.000597220295446 0.000647516980725
0.388129 0.401543451594 0.00072220882682 0.000207523176646 0.000159305321 0.000877434371 0.000896399458 0.421964960984 0.000345321981524 0.00108378569918 0.00111233985382 0.001209009769 0.001205004625 0.951603779275 0.00191236782488 0.00277677532201 0.00281414235342 0.000594846285658 0.000645275733465
0.389376 0.400600727269 0.000722179211584 0.000207952272844 0.000159596944 0.000876919361 0.000895902812 0.421069869765 0.000343962015642 0.00108086056696 0.00110915788784 0.001207134554 0.00120314433 0.95138777679 0.0019128363266 0.00277572858561 0.00281366144679 0.000592459421543 0.00064302269799
0.390625 0.399659801844 0.000722147824687 0.000208371714716 0.000159880916 0.000876403215 0.0008954044 0.420176164908 0.000342605154541 0.00107794468209 0.00110597834306 0.001205256992 0.001201280748 0.951171996944 0.00191330557973 0.00277466305875 0.00281317555124 0.000590059732248 0.000640757923533
0.391876 0.398720675968 0.000722114669831 0.000208781604433 0.000160157347 0.000875885888 0.000894904188 0.419283845857 0.000341251398115 0.00107503818357 0.00110280146587 0.00120337708 0.001199413873 0.950956446111 0.00191377558426 0.00277357962129 0.00281268524303 0.000587647248472 0.0006384814774
0.393129 0.39778335025 0.000722079750732 0.000209182051527 0.000160426339 0.000875367337 0.000894402138 0.418392912124 0.000339900746204 0.00107214121444 0.0010996275058 0.00120149482 0.001197543702 0.950741130462 0.0019142463402 0.00277247917107 0.00281219109199 0.000585222017062 0.000636193433452
0.394384 0.396847825264 0.000722043071123 0.000209573158222 0.000160688 0.00087484752 0.000893898219 0.417503363292 0.000338553198593 0.00106925391568 0.00109645671901 0.001199610214 0.00119567024 0.95052605597 0.00191471784754 0.0027713626172 0.00281169368121 0.000582784086186 0.000633893863213
0.395641 0.395914101546 0.000721981147482 0.000209955028251 0.000160942433 0.000874326394 0.000893392396 0.41661519901 0.000337225707435 0.00106637643028 0.00109328936491 0.001197723272 0.001193793497 0.950311228411 0.00191517755258 0.00277023087893 0.00281119359006 0.000580333524956 0.00063158285883
0.3969 0.394982179594 0.000721894984619 0.000210327767821 0.000161189739 0.00087380392 0.000892884637 0.415728418992 0.000335917549888 0.00106350890432 0.00109012570565 0.00119583401 0.001191913484 0.950096653367 0.00191562590575 0.00276908488887 0.00281069140351 0.000577870397586 0.000629260516736
0.398161 0.394052059872 0.000721807208901 0.000210691479282 0.000161430022 0.000873280056 0.000892374912 0.414843023022 0.00033461239728 0.00106065147789 0.00108696601386 0.001193942441 0.001190030222 0.949882336218 0.00191607497116 0.00276792560099 0.00281018770375 0.000575394786419 0.000626926933949
0.399424 0.393123742805 0.000721717824066 0.000211046263842 0.000161663381 0.000872754763 0.000891863187 0.413959010943 0.000333310249242 0.00105780430125 0.00108381055681 0.00119204859 0.001188143733 0.949668282155 0.00191652474881 0.00276675395756 0.00280968308741 0.000572906785962 0.000624582227979
0.400689 0.392197228783 0.000721626833859 0.000211392226892 0.000161889916 0.000872228004 0.000891349434 0.413076382668 0.000332011105354 0.00105496751573 0.00108065961465 0.00119015248 0.001186254047 0.949454496163 0.0019169752387 0.00276557093963 0.00280917813668 0.000570406494816 0.000622226507299
0.401956 0.391272518161 0.000721534242051 0.000211729468685 0.000162109724 0.00087169974 0.000890833623 0.412195138167 0.000330714965143 0.0010521412719 0.00107751346421 0.001188254142 0.001184361194 0.949240983047 0.00191742644082 0.00276437751715 0.00280867345083 0.000567894016782 0.000619859903977
0.403225 0.390349611258 0.000721440052419 0.000212058090421 0.000162322904 0.000871169935 0.000890315726 0.411315277477 0.000329421828092 0.00104932571342 0.00107437239226 0.001186353607 0.001182465214 0.949027747407 0.00191787835518 0.00276317468471 0.00280816962165 0.000565369474219 0.000617482543305
0.404496 0.389428508356 0.00072134426876 0.000212378194843 0.00016252955 0.000870638553 0.000889795713 0.410436800691 0.000328131693629 0.0010465209903 0.0010712366835 0.001184450914 0.001180566146 0.948814793655 0.00191833098177 0.00276196343683 0.0028076672464 0.00056283299256 0.00061509456952
0.405769 0.388509209704 0.000721220811567 0.000212689882258 0.000162729758 0.00087010556 0.000889273558 0.409559707966 0.000326875398823 0.0010437272487 0.00106810662971 0.001182546101 0.001178664039 0.948602126009 0.00191879085745 0.00276074478912 0.00280716692174 0.000560284711173 0.000612696120304
0.407044 0.387591715517 0.000721078763404 0.000212993250669 0.000162923622 0.00086957092 0.000888749234 0.408683999516 0.000325642209429 0.0010409446371 0.0010649825258 0.001180639213 0.001176758941 0.9483897485 0.00191925574658 0.00275951975556 0.0028066692479 0.000557724770189 0.000610287355021
0.408321 0.386676025973 0.000720935262026 0.000213288400096 0.000163111233 0.000869034602 0.000888222716 0.407809675612 0.000324411867721 0.00103817330429 0.00106186466682 0.001178730298 0.001174850908 0.948177664968 0.00191972136496 0.00275828935921 0.0028061748216 0.000555153324108 0.000607868428522
0.4096 0.385762141219 0.000720790311201 0.000213575429342 0.000163292686 0.000868496569 0.000887693978 0.406936736583 0.000323184373039 0.00103541339942 0.00105875335514 0.001176819405 0.001172939997 0.947965879066 0.00192018771257 0.00275705464116 0.00280568425319 0.00055257053299 0.000605439513432
0.410881 0.384850061365 0.000720643914711 0.00021385443686 0.000163468069 0.000867956794 0.000887162996 0.406065182813 0.000321959724677 0.00103266506899 0.00105564889341 0.001174906589 0.001171026272 0.947754394255 0.00192065478942 0.00275581664417 0.00280519813279 0.000549976569132 0.000603000772651
0.412164 0.38393978649 0.000720496076355 0.000214125518015 0.000163637473 0.000867415242 0.000886629747 0.405195014739 0.000320737921883 0.00102992846593 0.0010525515857 0.001172991908 0.001169109795 0.947543213821 0.0019211225955 0.00275457640966 0.00280471707569 0.000547371598597 0.000600552396597
0.413449 0.383031316637 0.000720346799934 0.000214388772026 0.000163800985 0.000866871885 0.000886094206 0.404326232855 0.000319518963863 0.00102720373554 0.00104946174283 0.00117107542 0.001167190641 0.947332340849 0.00192159113083 0.00275333500867 0.00280424167258 0.000544755823779 0.00059809455942
0.414736 0.382124651819 0.000720196089268 0.00021464429389 0.000163958695 0.000866326692 0.000885556353 0.403458837703 0.000318302849777 0.00102449102865 0.00104637967487 0.001169157189 0.00116526888 0.947121778258 0.00192206039539 0.00275209349569 0.00280377253712 0.000542129424072 0.000595627457691
0.416025 0.381219792013 0.00072001180397 0.000214892178976 0.000164110686 0.000865779636 0.000885016163 0.40259282988 0.000317142726961 0.00102179049349 0.0010433056978 0.001167237281 0.00116334459 0.946911528769 0.00192256146562 0.00275085295216 0.00280331026256 0.000539492611125 0.00059315128381
0.417316 0.380316737166 0.000719817916545 0.000215132521644 0.000164257045 0.000865230688 0.000884473618 0.401728210029 0.000315998963984 0.00101910227993 0.00104024012422 0.001165315766 0.00116141785 0.946701594938 0.00192307132979 0.00274961444303 0.00280285545831 0.000536845582767 0.000590666245651
0.418609 0.379415487192 0.000719622728827 0.000215365416863 0.000164397858 0.00086467982 0.000883928697 0.400864978845 0.000314857839728 0.00101642653428 0.00103718327463 0.001163392714 0.001159488745 0.946491979133 0.00192358198384 0.00274837905845 0.00280240872583 0.000534188559641 0.000588172549777
0.419904 0.378516041973 0.000719426244587 0.000215590956104 0.000164533207 0.000864127005 0.00088338138 0.400003137068 0.000313719353339 0.00101376340845 0.00103413546826 0.001161468201 0.00115755736 0.94628268355 0.00192409342777 0.0027471478819 0.00280197067236 0.000531521761226 0.00058567041562
0.421201 0.377618401358 0.000719228467604 0.000215809232175 0.000164663173 0.000863572218 0.000882831647 0.399142685487 0.000312583503919 0.00101111304693 0.00103109702769 0.001159542301 0.001155623786 0.9460737102 0.00192460566156 0.00274592200455 0.00280154188769 0.000528845422555 0.00058316005417
0.4225 0.376722565165 0.000719029401664 0.000216020340707 0.000164787838 0.000863015435 0.00088227948 0.398283624934 0.000311450290534 0.00100847559986 0.00102806827716 0.001157615096 0.001153688114 0.945865060928 0.00192511868524 0.00274470253011 0.00280112297982 0.000526159775096 0.000580641694113
0.423801 0.375828533183 0.000718829050565 0.000216224367996 0.000164907284 0.00086245663 0.000881724863 0.397425956287 0.000310319712209 0.00100585121198 0.00102504954321 0.001155686664 0.00115175044 0.945656737406 0.00192563249879 0.00274349055474 0.00280071454655 0.000523465058629 0.000578115561059
0.425104 0.374936305166 0.000718624397264 0.000216421408352 0.000165021587 0.000861895781 0.000881167776 0.396569680465 0.000309198082156 0.00100324003171 0.0010220411527 0.001153757091 0.001149810863 0.94544874113 0.00192615183 0.00274228718434 0.00280031718162 0.000520761531706 0.000575581890931
0.426409 0.374045880842 0.000718383675359 0.000216611547238 0.000165130828 0.000861332862 0.000880608205 0.395714798429 0.000308151805909 0.00100064220624 0.00101904343337 0.001151826462 0.001147869481 0.945241073437 0.00192672654797 0.00274109351556 0.00279993149056 0.000518049436964 0.000573040928843
0.427716 0.373157259904 0.000718141795579 0.000216794877393 0.000165235083 0.000860767853 0.000880046133 0.394861311181 0.000307107919424 0.000998057879354 0.00101605671773 0.001149894866 0.001145926399 0.945033735485 0.00192730214673 0.00273991067107 0.00279955806073 0.000515329042959 0.000570492915811
0.429025 0.372270442018 0.000717898761654 0.000216971484299 0.000165334428 0.000860200731 0.000879481544 0.394009219763 0.000306066421783 0.000995487195611 0.0010130813365 0.00114796239 0.001143981722 0.944826728273 0.00192787862629 0.00273873975366 0.00279919748338 0.000512600617467 0.000567938097193
0.430336 0.371385426818 0.000717654577325 0.000217141457608 0.000165428939 0.000859631477 0.000878914424 0.393158525252 0.000305027312033 0.000992930301399 0.00101011762082 0.001146029127 0.001142035555 0.944620052636 0.00192845598664 0.00273758187577 0.00279885035608 0.000509864424916 0.000565376724143
0.431649 0.370502213909 0.000717409246327 0.000217304883439 0.00016551869 0.000859060069 0.000878344758 0.392309228766 0.000303990589187 0.000990387337752 0.00100716590741 0.00114409517 0.001140088012 0.944413709243 0.00192903422779 0.00273643816025 0.00279851726088 0.000507120755726 0.000562809057021
0.432964 0.369620802867 0.000717162772418 0.00021746184698 0.000165603754 0.000858486488 0.000877772534 0.391461331455 0.000302956252223 0.000987858448594 0.00100422652954 0.001142160613 0.001138139201 0.944207698608 0.00192961334973 0.00273530971601 0.002798198786 0.000504369880084 0.000560235352677
0.434281 0.368741193239 0.000716915159345 0.000217612432611 0.000165684204 0.000857910715 0.000877197738 0.390614834504 0.000301924300084 0.000985343776659 0.00100129982112 0.001140225554 0.001136189237 0.944002021089 0.00193019335246 0.00273419765388 0.00279789551874 0.000501612092065 0.000557655879265
0.4356 0.367863384541 0.000716650305674 0.000217756726867 0.00016576011 0.000857332733 0.000876620358 0.389769739134 0.000300934150679 0.000982843459417 0.000998386120937 0.001138290088 0.001134238236 0.943796676875 0.00193080661488 0.0027331030969 0.00279760802817 0.000498847684973 0.000555070894312
0.436921 0.366987376263 0.000716365085999 0.000217894811647 0.000165831544 0.000856752522 0.000876040381 0.388926046593 0.000299993461825 0.000980357639323 0.00099548576318 0.001136354316 0.001132286313 0.943591666019 0.00193145966673 0.00273202715597 0.00279733690198 0.000496076954296 0.000552480679298
0.438244 0.366113167865 0.000716078847907 0.000218026769862 0.000165898575 0.000856170066 0.000875457798 0.388083758164 0.000299054886564 0.00097788645354 0.000992599087092 0.001134418338 0.001130333587 0.94338698841 0.00193211370731 0.00273097094547 0.00279708270953 0.000493300196908 0.00054988550485
0.439569 0.365240758779 0.000715791595074 0.000218152683016 0.000165961272 0.000855585348 0.000874872597 0.387242875158 0.000298118423967 0.000975430039181 0.000989726429665 0.001132482254 0.00112838018 0.943182643786 0.0019327687366 0.00272993558189 0.0027968460216 0.00049051772682 0.000547285645993
0.440896 0.364370148408 0.000715503331179 0.00021827263498 0.000166019701 0.000854998354 0.000874284767 0.386403398912 0.000297184073076 0.000972988535296 0.000986868126613 0.001130546168 0.00112642621 0.942978631746 0.00193342475462 0.00272892216985 0.00279662740746 0.00048772984783 0.000544681381608
0.442225 0.363501336129 0.000715214059899 0.000218386704122 0.00016607393 0.000854409068 0.000873694299 0.385565330794 0.000296251832905 0.000970562074687 0.000984024517735 0.001128610182 0.001124471802 0.942774951732 0.00193408176137 0.00272793182573 0.00279642742833 0.000484936877791 0.000542072992741
0.443556 0.362634321291 0.000714923784924 0.000218494970803 0.000166124025 0.000853817474 0.000873101184 0.384728672195 0.000295321702436 0.000968150791173 0.000981195939752 0.001126674401 0.001122517079 0.942571603052 0.00193473975684 0.00272696565003 0.00279624664403 0.000482139131867 0.000539460769702
0.444889 0.361769103216 0.000714632509943 0.000218597511972 0.000166170051 0.00085322356 0.000872505415 0.383893424531 0.000294393680626 0.000965754818445 0.000978382729119 0.00112473893 0.001120562164 0.94236858487 0.00193539874103 0.00272602474195 0.00279608561312 0.000479336922196 0.000536844994412
0.446224 0.360905681197 0.000714309862572 0.000218694408715 0.00016621207 0.000852627312 0.000871906981 0.383059589243 0.000293549369858 0.000963374285108 0.000975585223525 0.001122803873 0.001118607184 0.9421658962 0.00193612763067 0.00272511021163 0.00279594487536 0.00047653058341 0.000534225953451
0.447561 0.360044054502 0.000713983564991 0.000218785737416 0.000166250147 0.000852028717 0.000871305875 0.382227167791 0.000292714305038 0.000961009324708 0.000972803759501 0.001120869339 0.001116652264 0.941963535933 0.00193686387145 0.00272422314962 0.00279582499183 0.000473720437116 0.000531603945096
0.4489 0.359184222374 0.000713656381853 0.0002188715719 0.000166284345 0.000851427763 0.000870702093 0.381396161661 0.000291881067896 0.000958660061664 0.000970038674631 0.001118935431 0.001114697534 0.941761502816 0.00193760121356 0.00272336464813 0.00279572649755 0.000470906811658 0.000528979252298
0.450241 0.358326184025 0.00071332831676 0.000218951992723 0.000166314723 0.000850824439 0.000870095624 0.380566572353 0.000291049657573 0.000956326626436 0.000967290300444 0.001117002259 0.001112743117 0.941559795464 0.001938339657 0.00272253579197 0.00279564993301 0.00046809003879 0.000526352174627
0.451584 0.357469938647 0.000712999373302 0.000219027069676 0.000166341345 0.000850218732 0.000869486466 0.379738401391 0.000290220073183 0.000954009139288 0.000964558975647 0.001115069928 0.001110789145 0.941358412364 0.00193907920177 0.00272173766562 0.0027955958283 0.000465270451257 0.000523723006661
0.452929 0.3566154854 0.000712669555076 0.00021909688115 0.000166364267 0.000849610633 0.000868874611 0.378911650313 0.000289392313815 0.000951707726491 0.000961845031764 0.001113138546 0.001108835744 0.941157351867 0.00193981984788 0.00272097134992 0.00279556470838 0.000462448385085 0.000521092041939
0.454276 0.355762823423 0.000712338865686 0.000219161497719 0.000166383549 0.000849000133 0.000868260054 0.378086320673 0.000288566378537 0.000949422510265 0.000959148800184 0.001111208223 0.001106883043 0.940956612209 0.00194056159531 0.00272023790387 0.00279555709998 0.00045962417829 0.000518459581066
0.455625 0.354911951827 0.000711992922852 0.000219220994738 0.00016639925 0.000848387221 0.000867642791 0.377262414044 0.000287782273933 0.000947153607674 0.000956470613717 0.001109279063 0.001104931172 0.940756191486 0.00194133775265 0.00271953840632 0.00279557351574 0.00045679817111 0.000515825917105
0.456976 0.354062869699 0.000711629510666 0.000219275442335 0.000166411425 0.000847771888 0.000867022817 0.37643993201 0.000287046171544 0.000944901138781 0.000953810802882 0.001107351175 0.001102980259 0.940556087683 0.00194215370254 0.00271887390918 0.0027956144662 0.000453970703928 0.000513191352391
0.458329 0.353215576102 0.000711265335868 0.000219324910447 0.000166420134 0.000847154127 0.000866400129 0.375618876167 0.000286311618477 0.000942665220567 0.000951169692963 0.001105424668 0.001101030433 0.940356298667 0.00194297086035 0.00271824545751 0.00279568046866 0.000451142116779 0.000510556186128
0.459684 0.352370070072 0.000710900401947 0.000219369470622 0.000166425429 0.000846533929 0.000865774725 0.374799248126 0.000285578614016 0.000940445965867 0.000948547612459 0.001103499648 0.001099081823 0.940156822176 0.00194378922609 0.00271765410002 0.00279577201008 0.000448312749444 0.000507920717436
0.461041 0.351526350622 0.000710534712399 0.000219409191839 0.000166427367 0.000845911286 0.0008651466 0.373981049506 0.000284847157424 0.000938243488471 0.000945944886628 0.001101576222 0.001097134558 0.939957655839 0.00194460879974 0.00271710087374 0.00279588959408 0.000445482952251 0.000505285247462
0.4624 0.350684416741 0.000710168270722 0.000219444142955 0.000166426001 0.000845286193 0.000864515752 0.373164281937 0.000284117247945 0.000936057897055 0.000943361837458 0.001099654497 0.001095188766 0.939758797173 0.00194542958131 0.00271658680204 0.00279603370193 0.000442653067498 0.000502650071495
0.463761 0.349844267393 0.000709801080407 0.000219474391629 0.000166421384 0.000844658643 0.000863882181 0.372348947056 0.000283388884803 0.00093388930118 0.000940798784854 0.00109773458 0.001093244574 0.939560243581 0.0019462515708 0.00271611290307 0.00279620481811 0.000439823432069 0.000500015492316
0.465124 0.349005901518 0.000709430494696 0.000219500006758 0.000166413567 0.00084402863 0.000863245882 0.37153504651 0.00028266928206 0.000931737807228 0.000938256049409 0.001095816574 0.001091302112 0.939361992351 0.00194708047174 0.00271568019536 0.00279640341493 0.000436994406394 0.000497381802115
0.466489 0.348169318034 0.00070903271721 0.000219521053161 0.000166402604 0.000843396149 0.000862606857 0.370722581949 0.000282023229896 0.000929603519516 0.000935733946414 0.001093900588 0.001089361506 0.939164040679 0.00194796766191 0.00271528967122 0.00279662996839 0.000434166324505 0.0004947493077
0.467856 0.347334515834 0.000708634294056 0.000219537596826 0.000166388545 0.000842761195 0.000861965103 0.369911555031 0.000281378469853 0.000927486539153 0.000933232788688 0.001091986724 0.001087422882 0.93896638564 0.001948856152 0.00271494232736 0.00279688493677 0.000431339536399 0.000492118300375
0.469225 0.34650149379 0.000708235228614 0.00021954970145 0.00016637144 0.000842123762 0.000861320622 0.369101967416 0.000280735001385 0.000925386967081 0.00093075288867 0.001090075088 0.001085486366 0.938769024223 0.00194974594199 0.00271463913756 0.00279716877892 0.000428514381115 0.000489489086438
0.470596 0.345670250749 0.000707835524261 0.000219557432196 0.000166351339 0.000841483848 0.000860673413 0.368293820769 0.000280092823928 0.000923304901068 0.000928294553246 0.001088165781 0.001083552083 0.938571953304 0.0019506370319 0.00271438107969 0.00279748194657 0.00042569120577 0.00048686195088
0.471969 0.344840785535 0.000707435184378 0.000219560852436 0.000166328289 0.000840841449 0.000860023476 0.367487116757 0.000279451936903 0.00092124043463 0.000925858088718 0.001086258905 0.001081620159 0.938375169661 0.00195152942171 0.00271416911275 0.00279782487365 0.000422870359885 0.00048423718874
0.473344 0.344013096952 0.00070703421234 0.000219560024334 0.00016630234 0.000840196562 0.000859370812 0.366681857046 0.000278812339716 0.00091919366308 0.000923443794526 0.001084354564 0.001079690714 0.938178669988 0.00195242311145 0.00271400417826 0.00279819800766 0.000420052177478 0.000481615099639
0.474721 0.343187183779 0.000706632611525 0.000219555011082 0.000166273536 0.000839549185 0.000858715423 0.365878043304 0.000278174031755 0.000917164676485 0.000921051972507 0.001082452857 0.001077763872 0.937982450873 0.00195331810109 0.00271388722736 0.00279860176744 0.000417237002554 0.000478995969873
0.4761 0.342363044775 0.000706208573936 0.000219545872494 0.000166241927 0.000838899314 0.00085805731 0.365075677199 0.000277591955441 0.000915153562597 0.000918682915557 0.001080553883 0.001075839755 0.937786508819 0.0019542535548 0.0027138191753 0.00279903658328 0.000414425179277 0.00047638009331
0.477481 0.341540678676 0.000705778456855 0.000219532669916 0.000166207556 0.000838246949 0.000857396474 0.364274760395 0.000277024914469 0.000913160406887 0.00091633691748 0.001078657741 0.001073918482 0.937590840237 0.00195520031307 0.00271380094637 0.00279950286153 0.000411617046638 0.000473767755057
0.478864 0.340720084197 0.000705347808583 0.000219515460957 0.000166170469 0.000837592088 0.00085673292 0.363475294554 0.000276458940449 0.000911185293503 0.000914014263084 0.001076764529 0.001072000171 0.937395441457 0.00195614844247 0.00271383342871 0.00280000101427 0.000408812932532 0.000471159245236
0.480249 0.339901260032 0.000704916632375 0.000219494305115 0.000166130712 0.000836934729 0.000856066649 0.362677281336 0.000275894032997 0.00090922830321 0.000911715238963 0.001074874341 0.001070084943 0.937200308715 0.00195709794299 0.00271391752182 0.00280053144602 0.000406013186118 0.000468554845806
0.481636 0.339084204851 0.000704484931486 0.000219469262759 0.000166088326 0.000836274873 0.000855397664 0.361880722393 0.000275330191711 0.000907289513429 0.000909440123265 0.001072987273 0.001068172912 0.93700543817 0.00195804881463 0.00271405410159 0.00280109453987 0.000403218135452 0.000465954837721
0.483025 0.338268917307 0.00070405270916 0.000219440389305 0.000166043355 0.000835612519 0.000854725969 0.361085619374 0.000274767416179 0.000905369002123 0.000907189190746 0.00107110342 0.001066264192 0.936810825902 0.00195900105739 0.00271424402746 0.00280169068971 0.000400428108272 0.000463359506961
0.484416 0.337455396029 0.000703619968643 0.000219407742764 0.000165995842 0.000834947669 0.000854051566 0.360291973921 0.000274205705974 0.000903466840843 0.000904962712558 0.001069222873 0.001064358899 0.936616467907 0.00195995467126 0.00271448814852 0.00280232027109 0.000397643445529 0.000460769122948
0.485809 0.336643639627 0.000703171773382 0.000219371379077 0.000165945827 0.000834280322 0.000853374461 0.35949978767 0.000273677882923 0.000901583098639 0.000902760957272 0.001067345722 0.001062457144 0.936422360104 0.00196092852784 0.00271478731043 0.00280298364591 0.000394864466507 0.000458183962827
0.487204 0.335833646691 0.00070271233955 0.000219331351813 0.000165893353 0.000833610479 0.000852694659 0.358709062245 0.000273174690886 0.000899717847072 0.000900584182332 0.001065472059 0.001060559037 0.936228498352 0.00196191742518 0.00271514232037 0.00280368119195 0.000392091493091 0.000455604305488
0.488601 0.335025415789 0.000702252480165 0.000219287717646 0.000165838459 0.000832938142 0.000852012162 0.357919799265 0.000272672380649 0.000897871148153 0.000898432647403 0.00106360197 0.001058664688 0.93603487842 0.00196290774029 0.00271555399604 0.00280441325224 0.000389324857928 0.00045303041343
0.49 0.334218945471 0.000701792198345 0.000219240528438 0.000165781186 0.000832263312 0.000851326977 0.357132000337 0.000272170951986 0.000896043066313 0.000896306601902 0.001061735543 0.001056774203 0.935841496017 0.00196389947317 0.00271602312401 0.00280518018281 0.000386564871649 0.000450462559149
0.491401 0.333414234265 0.000701331497211 0.000219189840372 0.000165721572 0.000831585992 0.000850639108 0.356345667059 0.000271670404659 0.000894233658369 0.000894206294019 0.001059872861 0.001054887689 0.935648346777 0.00196489262384 0.00271655049217 0.00280598231265 0.000383811858249 0.00044790099847
0.492804 0.332611280682 0.000700870379869 0.000219135703958 0.000165659656 0.000830906185 0.000849948563 0.355560801016 0.00027117073842 0.000892442984494 0.000892131963443 0.001058014009 0.00105300525 0.935455426278 0.00196588719227 0.00271713685985 0.00280681998349 0.00038106612499 0.000445345994393
0.494209 0.331810083212 0.00070040884943 0.000219078170426 0.000165595477 0.000830223891 0.000849255345 0.35477740378 0.000270671953008 0.000890671086 0.000890083843213 0.00105615907 0.001051126987 0.935262730029 0.00196688317848 0.00271778296556 0.00280769351825 0.000378327987625 0.000442797815056
0.495616 0.331010640326 0.000699936295661 0.000219017292027 0.00016552907 0.000829539116 0.000848559463 0.353995476913 0.000270193072186 0.000888917578 0.000888062164738 0.001054308122 0.001049253001 0.935070253475 0.00196788692577 0.0027184895529 0.00280860322531 0.000375597747257 0.000440256700518
0.497025 0.330212950475 0.000699449753467 0.00021895312051 0.000165460473 0.000828851864 0.000847860921 0.35321502196 0.000269739416074 0.000887182259 0.000886067149347 0.001052461246 0.001047383389 0.934877992002 0.00196890025682 0.00271925733512 0.00280954941816 0.000372875710834 0.000437722906199
0.498436 0.329417012094 0.000698962886171 0.000218885703526 0.000165389723 0.000828162136 0.000847159727 0.352436040454 0.000269286498876 0.000885465139 0.000884099014406 0.001050618517 0.00104551825 0.934685940943 0.00196991502625 0.00272008700879 0.00281053240151 0.000370162181548 0.000435196682053
0.499849 0.328622823596 0.000698475696751 0.000218815091468 0.000165316854 0.000827469938 0.000846455887 0.351658533911 0.000268834320493 0.000883766223 0.000882157969914 0.001048780012 0.001043657676 0.934494095568 0.00197093123404 0.00272097925988 0.00281155246017 0.000367457451891 0.000432678271019
0.501264 0.327830383378 0.000697988188177 0.000218741333369 0.000165241901 0.000826775275 0.00084574941 0.350882503833 0.000268382880818 0.000882085515 0.000880244222511 0.001046945804 0.001041801763 0.934302451096 0.0019719488802 0.00272193476394 0.00281260988087 0.000364761818657 0.00043016791007
0.502681 0.327039689818 0.000697500363419 0.000218664476034 0.0001651649 0.00082607815 0.000845040303 0.350107951704 0.000267932179733 0.000880423014 0.000878357967208 0.001045115963 0.001039950599 0.934111002696 0.00197296796472 0.00272295416485 0.00281370494165 0.000362075565179 0.000427665835668
0.5041 0.326250741276 0.000697012225433 0.000218584566628 0.000165085884 0.000825378568 0.000844328573 0.34933487899 0.000267482217114 0.000878778719 0.000876499395203 0.001043290561 0.001038104274 0.933919745487 0.00197398848762 0.00272403809714 0.00281483791362 0.000359398982276 0.000425172285673
0.505521 0.325463536093 0.000696515387223 0.000218501654201 0.000165004886 0.000824676537 0.000843614229 0.348563287141 0.000267044316318 0.000877152622 0.000874668689753 0.001041469666 0.001036262874 0.933728674533 0.00197500914786 0.00272518718485 0.00281600905084 0.00035673234641 0.000422687480428
0.506944 0.324678072595 0.000696003789444 0.000218415780959 0.00016492194 0.00082397206 0.000842897279 0.347793177587 0.000266626659164 0.000875544717 0.000872866026994 0.001039653344 0.001034426483 0.933537784863 0.00197602899401 0.00272640201742 0.00281721861705 0.000354075933635 0.000420211650927
0.508369 0.323894349087 0.000695491962086 0.000218326995451 0.000164837077 0.000823265145 0.000842177731 0.347024551741 0.000266209639094 0.000873954989 0.000871091577767 0.00103784166 0.001032595186 0.933347071445 0.00197705027353 0.00272768319017 0.00281846684475 0.000351430024709 0.000417745012795
0.509796 0.32311236386 0.000694979907986 0.000218235341263 0.00016475033 0.000822555796 0.000841455594 0.346257410992 0.000265793256099 0.000872383426 0.000869362161427 0.001036034677 0.001030769059 0.933156529226 0.00197807298643 0.00272903125955 0.00281975398165 0.000348794875319 0.000415287789463
0.511225 0.322332115185 0.000694467629957 0.000218140863353 0.000164661728 0.000821844021 0.000840730878 0.345491756714 0.000265377510162 0.000870830009 0.000867667710968 0.001034232454 0.001028948185 0.932966153088 0.0019790971327 0.00273044678242 0.00282108024638 0.00034617075903 0.000412840183648
0.512656 0.321553601319 0.000693955130819 0.000218043603439 0.000164571305 0.000821129827 0.000840003591 0.344727590255 0.000264962401257 0.00086929472 0.00086599991697 0.001032435053 0.001027132637 0.932775937897 0.00198012271235 0.00273193027767 0.002822445876 0.000343557930182 0.000410402410612
0.514089 0.3207768205 0.000693442413383 0.000217943605624 0.000164479089 0.000820413219 0.000839273744 0.343964912946 0.000264547929352 0.000867777533 0.000864358857497 0.001030642528 0.001025322491 0.932585878462 0.00198114972537 0.00273348227161 0.00282385106983 0.000340956644351 0.000407974671332
0.515524 0.320001770949 0.000692921578693 0.000217840913003 0.000164385109 0.000819694208 0.000838541345 0.343203726092 0.000264141307299 0.000866278425 0.000862744599192 0.001028854938 0.001023517816 0.932395969568 0.00198217069553 0.00273510325178 0.00282529603927 0.000338367148711 0.000405557164414
0.516961 0.319228450874 0.000692386832779 0.000217735564919 0.000164289398 0.000818972797 0.000837806405 0.34244403098 0.00026374782647 0.000864797871559 0.000861157207346 0.001027072332 0.001021718686 0.932206205961 0.0019831800727 0.00273679369135 0.00282678098405 0.000335789697122 0.000403150086067
0.5184 0.318456858462 0.000691851948139 0.000217627605995 0.00016419198 0.000818248998 0.000837068933 0.341685828869 0.000263354917515 0.000863338464825 0.000859596737743 0.001025294766 0.001019925163 0.932016582356 0.00198419085472 0.00273855405747 0.00282830608954 0.000333224518343 0.000400753626723
0.519841 0.317686991888 0.000691316927455 0.000217517075225 0.000164092887 0.000817522816 0.000836328941 0.340929120997 0.000262962580472 0.0008619006171 0.000858063239703 0.001023522287 0.001018137315 0.931827093441 0.00198520304158 0.00274038478224 0.00282987154908 0.000330671850444 0.00039836797417
0.521284 0.316918849309 0.00069078177339 0.000217404011609 0.000163992145 0.000816794261 0.000835586439 0.34017390858 0.000262570815372 0.000860484374792 0.000856556761027 0.001021754943 0.001016355206 0.931637733864 0.00198621663327 0.00274228629416 0.00283147752843 0.0003281319281 0.000395993305616
0.522729 0.316152428866 0.000690246488605 0.000217288456379 0.000163889782 0.000816063341 0.000834841436 0.339420192806 0.000262179622239 0.000859089780433 0.000855077336872 0.00101999278 0.001014578895 0.931448498253 0.0019872316298 0.00274425899037 0.00283312419728 0.000325604976921 0.000393629799988
0.524176 0.315387728687 0.000689711075754 0.000217170447324 0.000163785826 0.000815330064 0.000834093946 0.338667974839 0.00026178900109 0.000857716872509 0.000853624999707 0.001018235844 0.00101280844 0.931259381218 0.00198824803118 0.00274630325696 0.00283481172334 0.000323091206601 0.00039127763753
0.525625 0.314624746881 0.000689166695363 0.000217050023802 0.000163680301 0.000814594441 0.000833343976 0.337917255821 0.000261403578115 0.000856365680264 0.000852199777486 0.001016484173 0.0010110439 0.931070377322 0.00198925057482 0.00274841946816 0.00283654024674 0.000320590851818 0.000388936968918
0.527076 0.313863481545 0.000688610575302 0.000216927221732 0.000163573235 0.000813856478 0.000832591541 0.337168036863 0.000261024805072 0.000855036230673 0.00085080168721 0.001014737811 0.001009285326 0.930881481131 0.0019902343523 0.00275060796035 0.0028383099228 0.000318104103081 0.000386607977267
0.528529 0.313103930759 0.000688054402938 0.000216802080986 0.000163464653 0.000813116187 0.000831836651 0.336420319054 0.000260646568525 0.000853728542144 0.000849430743203 0.001012996794 0.001007532771 0.93069268717 0.00199121948577 0.00275286907042 0.00284012088476 0.000315631172643 0.000384290807138
0.529984 0.312346092589 0.00068749818079 0.000216674636977 0.00016335458 0.000812373577 0.000831079317 0.335674103456 0.000260268868523 0.000852442628519 0.000848086953015 0.001011261159 0.001005786286 0.930503989951 0.00199220597525 0.00275520310918 0.00284197326357 0.000313172265744 0.000381985615796
0.531441 0.311589965086 0.000686941911367 0.000216544926335 0.000163243041 0.000811628657 0.000830319552 0.334929391101 0.000259891705104 0.000851178498861 0.000846770315136 0.001009530942 0.001004045916 0.930315383973 0.00199319382072 0.00275761035688 0.00284386718789 0.000310727566404 0.000379692558885
0.5329 0.310835546287 0.000686385597164 0.000216412983263 0.000163130062 0.000810881437 0.000829557367 0.334186182999 0.000259515078303 0.000849936152285 0.000845480827342 0.001007806174 0.001002311708 0.930126863707 0.00199418302219 0.00276009109865 0.00284580277309 0.000308297271475 0.000377411776264
0.534361 0.310082834213 0.000685829240685 0.000216278846118 0.000163015664 0.000810131929 0.000828792774 0.333444480128 0.000259138988147 0.000848715584957 0.000844218476306 0.001006086887 0.001000583704 0.929938423614 0.00199517357966 0.00276264558421 0.00284778012273 0.000305881562229 0.000375143405602
0.535824 0.309331826874 0.00068526188735 0.000216142545858 0.000162899873 0.000809380141 0.000828025787 0.332704283442 0.000258765796231 0.000847516784833 0.000842983245774 0.001004373109 0.000998861946 0.929750058141 0.00199613865161 0.00276527404771 0.00284979934441 0.000303480615163 0.000372887586358
0.537289 0.308582522262 0.00068468604453 0.00021600411877 0.00016278271 0.000808626084 0.000827256415 0.331965593863 0.000258394962693 0.000846339736628 0.000841775110371 0.001002664868 0.000997146472 0.929561761721 0.0019970841992 0.00276797670574 0.00285186053376 0.000301094611863 0.000370644449967
0.538756 0.307834918358 0.000684110231612 0.000215863599259 0.0001626642 0.00080786977 0.000826484674 0.331228412287 0.000258024651889 0.000845184414717 0.000840594040651 0.001000962191 0.000995437317 0.929373528776 0.00199803103764 0.00277075375672 0.00285396378183 0.000298723705543 0.000368414122963
0.540225 0.307089013128 0.000683534450958 0.000215721019506 0.000162544364 0.000807111209 0.000825710574 0.330492739582 0.000257654863843 0.000844050787846 0.000839440001055 0.000999265099 0.000993734517 0.929185353713 0.00199897916692 0.00277360537751 0.00285610916489 0.000296368071448 0.000366196721951
0.541696 0.306344804525 0.000682958704913 0.0002155764122 0.000162423225 0.000806350413 0.00082493413 0.329758576586 0.000257285598576 0.000842938819284 0.000838312949878 0.000997573616 0.000992038103 0.928997230934 0.00199992858706 0.00277653173047 0.00285829676243 0.000294027856708 0.000363992366712
0.543169 0.305602290489 0.000682382995818 0.000215429809013 0.000162300805 0.000805587391 0.000824155354 0.329025924108 0.0002569168561 0.000841848466558 0.000837212840191 0.00099588776 0.000990348107 0.928809154833 0.00200087929805 0.00277953295647 0.00286052664814 0.000291703221401 0.000361801170046
0.544644 0.304861468945 0.000681807326003 0.000215281243145 0.000162177123 0.000804822156 0.000823374258 0.328294782928 0.000256548636423 0.000840779677339 0.000836139616723 0.000994207552 0.000988664556 0.928621119794 0.00200183129989 0.00278260917986 0.00286279887242 0.000289394312468 0.0003596232418
0.546121 0.304122337807 0.000681217661217 0.000215130745256 0.000162052202 0.00080405472 0.000822590857 0.327565153796 0.000256181162565 0.000839732396508 0.000835093220094 0.000992533006 0.000986987474 0.928433120198 0.00200274139498 0.00278576050031 0.00286511350331 0.000287101260131 0.000357458675837
0.5476 0.303384894975 0.000680623634194 0.000214978344948 0.000161926063 0.000803285093 0.000821805164 0.326837037433 0.000255814281509 0.000838706558907 0.000834073585465 0.00099086414 0.000985316888 0.928245150421 0.00200363898545 0.002788987006 0.00286747058846 0.000284824210099 0.000355307584015
0.549081 0.302649138336 0.000680029715281 0.000214824074408 0.000161798725 0.000802513288 0.000821017192 0.326110434529 0.000255447922253 0.000837702094429 0.000833080641658 0.000989200965 0.000983652817 0.928057204833 0.00200453778969 0.00279228876877 0.0028698701692 0.000282563286198 0.000353170049921
0.550564 0.301915065765 0.000679435906675 0.000214667962928 0.000161670208 0.000801739317 0.000820226954 0.325385345745 0.000255082084782 0.00083671892566 0.000832114310258 0.000987543495 0.000981995281 0.927869277806 0.00200543780771 0.00279566582844 0.00287231228389 0.000280318615884 0.000351046169228
0.552049 0.301182675123 0.000678842210559 0.000214510041484 0.000161540531 0.000800963192 0.000819434464 0.324661771711 0.000254716769074 0.000835756969185 0.000831174508234 0.000985891738 0.000980344299 0.927681363703 0.00200633903951 0.00279911822224 0.00287479696462 0.000278090321444 0.00034893602112
0.553536 0.300451964262 0.000678248629111 0.000214350335417 0.000161409716 0.000800184925 0.000818639737 0.323939713028 0.000254351975103 0.000834816132238 0.000830261149297 0.000984245704 0.000978699886 0.927493456895 0.00200724148509 0.00280264595928 0.00287732424095 0.000275878511348 0.000346839690976
0.555025 0.299722931019 0.00067765486852 0.00021418887641 0.000161277779 0.000799404528 0.000817842785 0.323219170265 0.00025398768538 0.000833896317721 0.000829374138569 0.000982605398 0.000977062055 0.927305551751 0.00200814408776 0.00280624903749 0.00287989412636 0.000273683298239 0.000344757250379
0.556516 0.29899557322 0.00067704391316 0.000214025691177 0.000161144741 0.000798622013 0.000817043624 0.32250014396 0.000253622896198 0.000832997423331 0.000828513374728 0.000980970829 0.000975430818 0.927117642642 0.00200898593965 0.00280992742404 0.00288250664923 0.00027150478012 0.000342688782792
0.558009 0.298269888677 0.000676433138271 0.000213860809678 0.000161010618 0.000797837396 0.000816242266 0.321782634623 0.000253258632136 0.000832119334301 0.000827678753938 0.000979341997 0.000973806186 0.926929723931 0.00200982892078 0.0028136810882 0.00288516180192 0.000269343065067 0.000340634333898
0.559504 0.297545875195 0.000675822545894 0.000213694255382 0.00016087543 0.000797050685 0.000815438728 0.32106664273 0.000252894893138 0.000831261935314 0.000826870165772 0.000977718906 0.000972188165 0.926741790007 0.00201067303117 0.00281750995768 0.00288785960291 0.000267198231758 0.000338593985983
0.561001 0.296823530562 0.00067521213805 0.00021352605876 0.000160739193 0.000796261896 0.00081463302 0.320352168728 0.000252531679141 0.000830425100875 0.000826087493295 0.000976101557 0.000970576762 0.926553835239 0.00201151827079 0.00282141396505 0.00289060004325 0.000265070383999 0.000336567788215
0.5625 0.296102852558 0.000674601916765 0.000213356246019 0.000160601926 0.000795471042 0.00081382516 0.319639213032 0.000252168990078 0.000829608699831 0.000825330615988 0.000974489951 0.000968971981 0.926365854018 0.00201236463966 0.00282539301466 0.00289338312264 0.000262959592405 0.000334555799369
0.564001 0.295383838951 0.000673991884049 0.000213184842 0.000160463644 0.000794678134 0.000813015161 0.318927776029 0.000251806825875 0.000828812592387 0.000824599408843 0.000972884082 0.000967373825 0.926177840729 0.00201321213777 0.0028294469938 0.0028962088189 0.000260865940668 0.000332558064461
0.565504 0.294666487498 0.000673376404112 0.000213011871697 0.000160324367 0.000793883186 0.000812203038 0.31821785807 0.000251445179625 0.000828036635658 0.000823893738887 0.00097128395 0.000965782295 0.925989789778 0.00201403865541 0.00283357576747 0.00289907713052 0.000258789500804 0.000330574636743
0.567009 0.293950795943 0.000672749972395 0.000212837363551 0.000160184109 0.000793086213 0.000811388805 0.317509459478 0.00025108404457 0.000827280677041 0.000823213467853 0.00096968955 0.000964197387 0.925801695566 0.00201482238994 0.00283777919039 0.00290198802477 0.000256730333628 0.000328605551987
0.568516 0.293236762022 0.000672123792074 0.000212661339819 0.000160042886 0.000792287227 0.000810572477 0.316802580546 0.000250723434192 0.000826544559245 0.00082255845682 0.000968100874 0.000962619102 0.925613552505 0.00201560716597 0.00284205710274 0.00290494147722 0.000254688511687 0.000326650846776
0.570025 0.292524383459 0.00067149786503 0.00021248382499 0.000159900716 0.000791486241 0.000809754069 0.316097221532 0.000250363348396 0.000825828119998 0.000821928556958 0.000966517917 0.000961047432 0.925425355026 0.00201639298351 0.00284640931699 0.00290793746889 0.000252664081434 0.000324710563427
0.571536 0.291813657967 0.00067087219312 0.000212304845275 0.000159757614 0.000790683269 0.000808933596 0.315393382667 0.000250003787081 0.000825131185063 0.000821323617933 0.000964940669 0.000959482373 0.925237097555 0.00201717984255 0.00285083564264 0.00291097595291 0.000250657101147 0.000322784726578
0.573049 0.291104583249 0.0006702467782 0.000212124423638 0.000159613595 0.000789878324 0.000808111072 0.314691064149 0.00024964475014 0.000824453579917 0.000820743483916 0.00096336912 0.000957923917 0.925048774538 0.00201796774311 0.00285533586236 0.002914056896 0.000248667620716 0.00032087336406
0.574564 0.290397156998 0.000669621622124 0.000211942581986 0.000159468675 0.000789071421 0.000807286513 0.313990266145 0.000249286237463 0.000823795119919 0.000820187992989 0.00096180326 0.000956372054 0.924860380429 0.00201875668517 0.00285990974259 0.00291718470177 0.000246695677855 0.000318976497382
0.576081 0.289691376896 0.000668985283359 0.000211759345163 0.000159322869 0.000788262573 0.000806459933 0.313290988791 0.000248930392897 0.000823155617713 0.000819656980915 0.000960243075 0.000954826773 0.924671909696 0.00201949961246 0.00286455704461 0.00292036577196 0.000244741313734 0.00031709414261
0.5776 0.288987240614 0.000668344635379 0.000211574737151 0.000159176189 0.000787451795 0.000805631347 0.312593232192 0.000248575928889 0.000822534876805 0.000819150275617 0.000958688554 0.000953288062 0.924483356813 0.00202022451497 0.00286927750294 0.00292360006398 0.000242804563385 0.000315226318197
0.579121 0.288284745817 0.00066770430626 0.000211388777314 0.000159028653 0.000786639099 0.000804800772 0.311896996422 0.000248221978561 0.000821932697311 0.000818667704289 0.00095713968 0.000951755906 0.924294716282 0.00202095037193 0.00287407083283 0.00292688749219 0.000240885446523 0.000313373034441
0.580644 0.287583890156 0.000667064297711 0.000211201489792 0.000158880274 0.0007858245 0.000803968221 0.311202281525 0.000247868541801 0.000821348870315 0.000818209087476 0.000955596439 0.00095023029 0.9241059826 0.00202167718334 0.00287893674872 0.00293022792844 0.000238983995566 0.000311534300737
0.582169 0.286884671274 0.00066642461143 0.000211012896183 0.000158731066 0.000785008013 0.00080313371 0.310509087513 0.00024751561849 0.000820783184613 0.00081777424115 0.000954058814 0.000948711197 0.923917150289 0.0020224049492 0.00288387493508 0.00293362124203 0.000237100227275 0.000309710117479
0.583696 0.286187086805 0.000665785249109 0.000210823016868 0.000158581042 0.000784189651 0.000802297254 0.309817414367 0.000247163208506 0.000820235423078 0.000817362979252 0.000952526788 0.000947198608 0.923728213889 0.0020231336695 0.00288888506705 0.00293706728136 0.00023523415551 0.000307900491293
0.585225 0.285491134372 0.000665143949847 0.000210631874973 0.000158430216 0.00078336943 0.000801458868 0.30912726204 0.000246812438043 0.000819705360235 0.000816975109617 0.000951000341 0.000945692504 0.92353916794 0.00202385400291 0.00289396681192 0.00294056587401 0.000233385793899 0.000306105409999
0.586756 0.284796811591 0.000664489886534 0.000210439489862 0.000158278602 0.000782547361 0.000800618569 0.308438630452 0.000246468697589 0.000819192766132 0.000816610438894 0.000949479453 0.000944192865 0.923350007013 0.00202452106951 0.00289911981332 0.00294411683314 0.000231555146422 0.000304324877305
0.588289 0.284104116067 0.000663836204676 0.000210245881569 0.000158126212 0.000781723461 0.000799776372 0.307751519492 0.000246125443941 0.000818697410788 0.000816268764189 0.000947964105 0.000942699667 0.923160725692 0.00202518900752 0.00290434369395 0.0029477199653 0.000229742211249 0.000302558880285
0.589824 0.283413045397 0.000663182905819 0.000210051069813 0.00015797306 0.000780897744 0.000798932291 0.307065929021 0.000245782677007 0.000818219051436 0.000815949885122 0.000946454276 0.000941212886 0.922971318572 0.00202585781694 0.00290963807186 0.0029513750447 0.000227946989479 0.000300807409416
0.591361 0.282723597168 0.000662529991514 0.000209855076504 0.000157819158 0.000780070224 0.000798086342 0.306381858869 0.000245440396688 0.000817757444655 0.000815653595544 0.000944949941 0.0009397325 0.922781780265 0.00202652749778 0.00291500256279 0.00295508183615 0.000226169481414 0.000299070442872
0.5929 0.28203576896 0.000661877463291 0.000209657918625 0.000157664519 0.000779240915 0.000797238542 0.305699308835 0.000245098602885 0.000817312342718 0.000815379682712 0.000943451079 0.00093825848 0.922592105408 0.00202719805003 0.00292043673478 0.00295884009324 0.00022440966259 0.000297347970485
0.594441 0.281349558342 0.00066122532268 0.000209459618946 0.000157509154 0.000778409832 0.000796388904 0.305018278688 0.000244757295489 0.000816883492368 0.000815127934014 0.000941957666 0.000936790799 0.92240228865 0.00202786947369 0.00292594017894 0.00296264954504 0.000222667527229 0.000295639969455
0.595984 0.280664962876 0.000660564180236 0.000209260194097 0.000157353075 0.000777576991 0.000795537445 0.304338768169 0.000244425050569 0.000816470634792 0.00081489813179 0.000940469677 0.000935329431 0.922212324656 0.00202850424975 0.00293151244777 0.00296650990592 0.000220943059051 0.000293946410269
0.597529 0.279981980116 0.000659898131438 0.000209059661725 0.000157196296 0.000776742405 0.000794684181 0.303660776989 0.000244098129238 0.000816073507316 0.000814690058278 0.000938987084 0.000933874346 0.922022208111 0.00202911850681 0.00293715309359 0.0029704208827 0.00021923623245 0.000292267263726
0.599076 0.279300607607 0.000659232525224 0.000208858042214 0.000157038827 0.000775906089 0.000793829127 0.302984304826 0.000243771647897 0.000815691847398 0.000814503484287 0.000937509866 0.000932425511 0.921831933728 0.00202973355903 0.00294286164117 0.0029743821669 0.000217547015471 0.000290602514839
0.600625 0.278620842886 0.000658567362984 0.000208655351844 0.00015688068 0.000775068058 0.000792972299 0.302309351334 0.000243445606513 0.000815325380833 0.000814338188232 0.000936037992 0.000930982898 0.921641496224 0.0020303494064 0.0029486376237 0.00297839342011 0.000215875387505 0.000288952117835
0.602176 0.277942683482 0.0006579026461 0.000208451609981 0.000156721866 0.000774228326 0.000792113712 0.301635916134 0.000243120005048 0.000814973837383 0.000814193936782 0.000934571437 0.000929546472 0.921450890346 0.00203096604893 0.0029544805411 0.00298245430883 0.000214221309362 0.000287316047951
0.603729 0.277266126915 0.000657238375944 0.000208246833922 0.000156562395 0.000773386909 0.000791253382 0.30096399882 0.000242794843459 0.000814636937758 0.000814070498282 0.000933110171 0.000928116201 0.921260110851 0.00203158348661 0.0029603898968 0.00298656446592 0.000212584747061 0.000285694258086
0.605284 0.2765911707 0.00065657197273 0.000208041039278 0.000156402281 0.000772543821 0.000790391325 0.300293598957 0.000242473766401 0.000814314402055 0.000813967639509 0.000931654166 0.000926692051 0.921069152525 0.00203219215175 0.00296636517099 0.00299072353357 0.000210965659895 0.000284086713304
0.606841 0.275917812341 0.000655894488783 0.000207834245223 0.000156241532 0.000771699076 0.000789527556 0.299624716079 0.000242169410273 0.000814005946593 0.000813885118724 0.000930203394 0.000925273986 0.920878010171 0.00203275872586 0.00297240583728 0.00299493111714 0.000209364003672 0.00028249337815
0.6084 0.275246049336 0.000655217504254 0.000207626468387 0.000156080159 0.000770852691 0.000788662091 0.298957349695 0.000241865425199 0.000813711284994 0.000813822696739 0.000928757824 0.00092386197 0.920686678608 0.00203332602775 0.00297851135764 0.00299918682126 0.000207779730137 0.000280914197414
0.609961 0.274575879177 0.000654541020389 0.000207417722309 0.000155918174 0.000770004679 0.000787794947 0.298291499284 0.000241561811259 0.000813430126864 0.000813780129182 0.000927317426 0.000922455966 0.920495152681 0.00203389405742 0.00298468117045 0.00300349023826 0.000206212783889 0.000279349131679
0.611524 0.273907299345 0.00065386503841 0.000207208027376 0.000155755584 0.000769155057 0.000786926138 0.297627164297 0.00024125856853 0.000813162180923 0.0008137571721 0.00092588217 0.000921055938 0.920303427249 0.00203446281486 0.00299091473166 0.00300784093578 0.00020466312192 0.00027779812754
0.613089 0.273240307318 0.000653189559539 0.000206997397126 0.000155592403 0.000768303837 0.000786055681 0.296964344158 0.000240955697081 0.000812907152474 0.000813753577205 0.000924452024 0.000919661846 0.920111497199 0.00203503230007 0.00299721146006 0.00301223849059 0.000203130678013 0.000276261141561
0.614656 0.272574900563 0.000652514584988 0.000206785848699 0.000155428637 0.000767451037 0.000785183589 0.296303038263 0.000240653196982 0.00081266474484 0.000813769093894 0.000923026957 0.000918273652 0.919919357428 0.00203560251307 0.00300357077326 0.0030166824418 0.000201615404809 0.000274738112595
0.616225 0.271911076544 0.000651829525051 0.000206573394264 0.0001552643 0.000766596669 0.000784309882 0.29564324598 0.000240371892326 0.00081243465939 0.000813803470274 0.000921606937 0.000916891316 0.91972700287 0.00203613851733 0.0030099920679 0.0030211723447 0.000200117224297 0.000273228995932
0.617796 0.271248832714 0.000651142037604 0.000206360052839 0.000155099398 0.00076574075 0.000783434573 0.29498496665 0.000240096728465 0.000812216596821 0.000813856452086 0.000920191932 0.000915514797 0.919534428464 0.0020366653816 0.00301647475034 0.00302570772073 0.000198636078116 0.000271733729328
0.619369 0.270588166522 0.000650455104888 0.000206145837612 0.000154933941 0.000764883294 0.000782557678 0.294328199589 0.000239821844055 0.000812010252956 0.000813927783288 0.000918781909 0.000914144056 0.919341629174 0.0020371929166 0.00302301820555 0.0030302880844 0.000197171903158 0.000270252256842
0.620944 0.26992907541 0.000649768727971 0.000205930763685 0.000154767941 0.000764024317 0.000781679214 0.293672944083 0.000239547239339 0.000811815328278 0.000814017205988 0.000917376836 0.00091277905 0.919148599994 0.00203772112233 0.00302962179988 0.0030349129654 0.000195724619519 0.000268784518206
0.622521 0.269271556812 0.000649082907933 0.000205714846635 0.000154601404 0.000763163833 0.000780799194 0.293019199394 0.000239272914557 0.000811631515577 0.00081412446046 0.000915976681 0.000911419736 0.918955335926 0.00203824999881 0.0030362849085 0.00303958184498 0.000194294159958 0.000267330459179
0.6241 0.268615608157 0.000648397645826 0.000205498099491 0.00015443434 0.000762301857 0.000779917637 0.292366964758 0.000238998869944 0.000811458510148 0.00081424928696 0.000914581408 0.000910066075 0.918761831999 0.00203877954602 0.00304300688694 0.00304429421856 0.000192880448399 0.00026589000892
0.625681 0.267961226868 0.000647707323719 0.000205280535285 0.000154266759 0.000761438405 0.000779034557 0.291716239382 0.000238739418863 0.000811296007312 0.000814391420333 0.000913190986 0.000908718019 0.91856808327 0.00203929415332 0.00304978706851 0.00304904957694 0.000191483396596 0.000264463108077
0.627264 0.267308410359 0.00064701016336 0.000205062171664 0.000154098667 0.000760573491 0.00077814997 0.291067022452 0.000238499093889 0.000811143699569 0.000814550600786 0.000911805379 0.00090737553 0.918374084797 0.00203978875471 0.00305662481713 0.003053847381 0.000190102939938 0.000263049687619
0.628849 0.266657156042 0.000646313609276 0.000204843018568 0.000153930076 0.00075970713 0.000777263892 0.290419313124 0.000238258934598 0.000811001281571 0.000814726559971 0.000910424556 0.00090603856 0.918179831684 0.00204028398098 0.00306351944129 0.00305868711356 0.000188738981321 0.000261649690128
0.630436 0.266007461319 0.000645617662397 0.000204623092276 0.000153760992 0.000758839338 0.000776376338 0.289773110531 0.000238018941452 0.000810868445883 0.00081491903311 0.000909048482 0.000904707066 0.917985319037 0.00204077983215 0.00307047027716 0.00306356822343 0.000187391441803 0.000260263041341
0.632025 0.265359323589 0.00064492232364 0.000204402403589 0.000153591424 0.000757970129 0.000775487324 0.289128413781 0.000237779114914 0.000810744887096 0.000815127752892 0.000907677122 0.000903381004 0.917790541991 0.0020412763082 0.0030774766287 0.00306849016929 0.00018606023484 0.000258889673072
0.633616 0.264712740244 0.000644227593917 0.000204180966398 0.000153421382 0.000757099518 0.000774596866 0.288485221957 0.000237539455441 0.000810630298921 0.000815352450699 0.000906310444 0.000902060329 0.917595495701 0.00204177340915 0.0030845378008 0.00307345240407 0.000184745269647 0.000257529522383
0.635209 0.264067708669 0.000643531826996 0.00020395879663 0.00015325087 0.000756227522 0.000773704979 0.287843534118 0.000237305107619 0.000810524375021 0.000815592858547 0.000904948411 0.000900744995 0.917400175335 0.00204226754394 0.00309165310681 0.0030784543529 0.000183446454627 0.000256182502754
0.636804 0.263424226247 0.000642825781433 0.000203735901485 0.0001530799 0.000755354152 0.000772811679 0.287203349298 0.000237104936376 0.000810426812675 0.000815848705999 0.000903590992 0.000899434958 0.917204576099 0.00204273848929 0.0030988218203 0.00308349547219 0.00018216370007 0.000254848566682
0.638401 0.262782290351 0.000642120391266 0.000203512298104 0.000152908477 0.000754479427 0.000771916982 0.286564666507 0.000236904797142 0.000810337308688 0.000816119722449 0.000902238151 0.000898130171 0.9170086932 0.00204321002516 0.00310604323628 0.00308857518628 0.000180896905516 0.000253527622217
0.64 0.262141898352 0.000641415657272 0.000203287997287 0.00015273661 0.000753603359 0.000771020903 0.285927484731 0.000236704690654 0.000810255562896 0.000816405635663 0.000900889855 0.000896830588 0.916812521883 0.00204368215156 0.00311331662216 0.00309369293491 0.000179645976116 0.000252219610442
0.641601 0.261503047614 0.000640711580233 0.000203063010695 0.000152564307 0.000752725965 0.000770123457 0.285291802936 0.000236504617646 0.000810181270118 0.00081670617692 0.000899546069 0.000895536165 0.916616057394 0.00204415486849 0.0031206412536 0.00309884813176 0.000178410822308 0.000250924447789
0.643204 0.260865735497 0.000640008160904 0.000202837349795 0.000152391575 0.000751847259 0.000769224662 0.284657620059 0.000236304578851 0.000810114138346 0.000817021071485 0.00089820676 0.000894246852 0.916419295022 0.00204462817594 0.00312801638917 0.00310404021988 0.000177191323591 0.000249642066761
0.644809 0.260229959354 0.000639305400049 0.00020261102746 0.00015221842 0.000750967256 0.000768324531 0.28402493502 0.000236104574997 0.000810053865983 0.00081735004934 0.000896871893 0.000892962607 0.916222230051 0.00204510207392 0.00313544128966 0.00310926860277 0.000175987401609 0.000248372389046
0.646416 0.259595716535 0.000638592655853 0.000202384056019 0.000152044851 0.000750085971 0.00076742308 0.283393746712 0.000235943589495 0.000810000162244 0.000817692837374 0.000895541436 0.00089168338 0.916024857806 0.0020455602173 0.00314291520944 0.00311453271863 0.000174798940546 0.000247115345179
0.648025 0.258963004384 0.00063787917488 0.000202156444393 0.000151870875 0.000749203418 0.000766520325 0.282764054009 0.00023578775648 0.000809952733754 0.000818049162585 0.000894215353 0.000890409127 0.915827173619 0.00204601672337 0.00315043738307 0.00311983198493 0.00017362584276 0.000245870855453
0.649636 0.258331820241 0.000637166396724 0.000201928205261 0.0001516965 0.000748319612 0.000765616282 0.28213585576 0.00023563180627 0.000809911292408 0.000818418753786 0.000892893613 0.000889139799 0.915629172851 0.00204647379688 0.0031580070586 0.00312516582987 0.000172467993239 0.000244638851947
0.651249 0.257702161439 0.000636454322008 0.000201699350284 0.00015152173 0.00074743457 0.000764710965 0.281509150794 0.000235475739919 0.000809875554254 0.000818801336615 0.000891576182 0.000887875352 0.91543085087 0.00204693143783 0.00316562346341 0.00313053367273 0.000171325299096 0.000243419249092
0.652864 0.257074025309 0.000635742951355 0.000201469890421 0.000151346573 0.000746548305 0.00076380439 0.280883937919 0.000235319558479 0.000809845233709 0.000819196640527 0.000890263026 0.000886615738 0.915232203071 0.00204738964622 0.00317328583743 0.00313593493509 0.000170197646165 0.000242211974589
0.654481 0.256447409177 0.00063503228538 0.000201239834945 0.000151171037 0.000745660832 0.000762896573 0.28026021592 0.000235163263 0.000809820053252 0.000819604393213 0.000888954114 0.00088536091 0.915033224873 0.00204784842205 0.00318099339233 0.00314136905553 0.000169084922308 0.000241016957972
0.6561 0.255822310363 0.000634314417234 0.000201009195323 0.000150995128 0.000744772166 0.000761987528 0.279637983562 0.000235039578611 0.000809799738804 0.000820024322029 0.000887649412 0.000884110822 0.914833911704 0.00204830092683 0.00318874535264 0.00314683546727 0.000167987024574 0.000239834118146
0.657721 0.255198726184 0.000633593556046 0.000200777982199 0.000150818852 0.000743882321 0.000761077272 0.279017239591 0.000234931089828 0.000809784015465 0.000820456158417 0.000886348887 0.000882865429 0.914634259009 0.00204875076009 0.00319654093739 0.00315233359462 0.000166903841346 0.000238663379944
0.659344 0.254576653952 0.000632873442048 0.00020054620653 0.000150642215 0.000742991313 0.000760165818 0.278397982729 0.000234822321587 0.000809772619378 0.000820899627939 0.000885052509 0.000881624682 0.914434262262 0.00204920114835 0.00320437935026 0.00315786288781 0.000165835261029 0.000237504670035
0.660969 0.253956090976 0.000632154075725 0.000200313877238 0.000150465225 0.000742099155 0.000759253184 0.277780211681 0.000234713275301 0.000809765284938 0.000821354462593 0.000883760245 0.000880388536 0.914233916949 0.00204965209163 0.00321225979902 0.00316342279142 0.000164781165932 0.000236357915144
0.662596 0.25333703456 0.00063143545756 0.000200081003403 0.000150287888 0.000741205863 0.000758339383 0.277163925132 0.00023460395238 0.000809761753357 0.000821820393808 0.000882472063 0.000879156947 0.91403321857 0.00205010358991 0.00322018148814 0.00316901275573 0.000163741458467 0.000235223033645
0.664225 0.252719482003 0.000630717588019 0.000199847597546 0.000150110208 0.000740311451 0.000757424431 0.276549121745 0.000234494354233 0.000809761773867 0.000822297150782 0.000881187933 0.000877929865 0.913832162649 0.0020505556432 0.00322814361343 0.00317463224173 0.000162716009176 0.000234099956811
0.665856 0.252103430602 0.000629994579252 0.000199613667888 0.000149932193 0.000739415935 0.000756508343 0.275935800167 0.000234411125218 0.000809765094775 0.000822784467177 0.000879907823 0.000876707248 0.913630744722 0.00205100708041 0.00323614537597 0.0031802807139 0.000161704717416 0.00023298860127
0.667489 0.25148887765 0.000629267015715 0.000199379223348 0.00014975385 0.000738519327 0.000755591135 0.275323959023 0.000234351624296 0.000809771475372 0.000823282074937 0.000878631704 0.000875489049 0.913428960351 0.00205145800963 0.00324418595824 0.00318595765968 0.000160707461151 0.000231888907151
0.669124 0.250875820434 0.000628540241551 0.000199144274886 0.000149575183 0.000737621643 0.00075467282 0.274713596922 0.000234291674144 0.000809780676426 0.000823789709286 0.000877359545 0.000874275222 0.913226805098 0.00205190949113 0.00325226456243 0.0031916625534 0.00015972413126 0.00023080079266
0.670761 0.25026425624 0.000627814257114 0.000198908830405 0.000149396198 0.000736722898 0.000753753414 0.274104712453 0.000234231276562 0.000809792465635 0.000824307105669 0.000876091316 0.000873065723 0.913024274557 0.00205236152489 0.00326038036562 0.00319739489035 0.00015875461317 0.00022972418209
0.6724 0.249654182349 0.000627089062741 0.000198672900864 0.000149216901 0.000735823106 0.000752832932 0.273497304186 0.000234170433347 0.000809806618653 0.000824833996244 0.00087482699 0.000871860506 0.912821364335 0.00205281411093 0.00326853254758 0.00320315418268 0.000157798788022 0.000228659012488
0.674041 0.249045596039 0.000626364658765 0.000198436492953 0.000149037297 0.000734922281 0.00075191139 0.272891370677 0.000234109146292 0.000809822914435 0.000825370124654 0.000873566535 0.000870659528 0.912618070044 0.00205326724923 0.00327672030126 0.0032089399438 0.000156856542022 0.000227605203433
0.675684 0.248438494584 0.000625636541312 0.000198199617984 0.000148857393 0.000734020439 0.0007509888 0.27228691046 0.000234069044843 0.000809841138937 0.000825915224425 0.000872309924 0.000869462743 0.912414387325 0.00205372290576 0.00328494279686 0.00321475170623 0.000155927764822 0.000226562683028
0.677329 0.247832875257 0.000624902922979 0.000197962281786 0.000148677195 0.000733117591 0.000750065181 0.271683922055 0.000234058714822 0.000809861085598 0.000826469039523 0.000871057129 0.000868270109 0.91221031183 0.00205418187667 0.00329319921495 0.00322058901893 0.000155012332492 0.000225531393523
0.678976 0.247228735324 0.000624170134086 0.000197724496021 0.000148496707 0.000732213754 0.000749140545 0.271082403962 0.000234047763417 0.000809882556676 0.000827031307989 0.000869808122 0.000867081581 0.912005839223 0.00205464140559 0.00330148872616 0.00322645144065 0.000154110135532 0.000224511254385
0.680625 0.24662607205 0.000623438174844 0.000197486267538 0.000148315934 0.000731308942 0.000748214906 0.270482354667 0.00023403619283 0.000809905358047 0.000827601775285 0.000868562876 0.000865897116 0.911800965182 0.00205510149254 0.0033098105104 0.00323233854027 0.000153221062587 0.000223502198581
0.682276 0.246024882698 0.00062270704546 0.000197247603889 0.000148134882 0.000730403169 0.000747288281 0.269883772638 0.000234024005262 0.000809929304671 0.000828180184006 0.000867321366 0.000864716672 0.911595685406 0.0020555621375 0.00331816372651 0.0032382499115 0.000152344993357 0.000222504165045
0.683929 0.245425164525 0.000621976746132 0.000197008516894 0.000147953556 0.000729496449 0.000746360683 0.269286656328 0.00023401120291 0.000809954217924 0.000828766281443 0.000866083563 0.000863540205 0.911389995597 0.00205602334048 0.0033265475636 0.00324418515814 0.000151481814308 0.000221517078424
0.685584 0.244826914788 0.000621243594678 0.000196769011874 0.000147771962 0.000728588796 0.000745432127 0.268691004173 0.000234016036987 0.00080997992834 0.000829359816068 0.000864849442 0.000862367674 0.91118389148 0.00205648885522 0.00333496118167 0.00325014390999 0.000150631413463 0.000220540876069
0.687241 0.24423013074 0.00062050454142 0.00019652909689 0.000147590104 0.000727680225 0.000744502629 0.268096814594 0.000234053624119 0.000810006273897 0.000829960537045 0.00086361898 0.000861199037 0.910977368791 0.0020569618248 0.00334340374682 0.00325612580734 0.000149793670458 0.000219575497605
0.6889 0.243634809631 0.000619766355603 0.00019628878016 0.000147407988 0.000726770748 0.000743572201 0.267504085995 0.000234090420453 0.000810033102986 0.000830568193816 0.000862392151 0.000860034252 0.910770423281 0.00205743536527 0.00335187442471 0.00326213052263 0.000148968478653 0.000218620882927
0.690561 0.243040948709 0.00061902903731 0.000196048069747 0.000147225619 0.000725860381 0.00074264086 0.266912816769 0.000234126428602 0.000810060267594 0.00083118254353 0.000861168929 0.000858873279 0.910563050703 0.0020579094766 0.00336037239474 0.0032681577322 0.000148155718261 0.000217676956218
0.692224 0.242448545218 0.00061829258661 0.000195806973712 0.000147043 0.000724949138 0.000741708618 0.266323005289 0.000234161651171 0.0008100876347 0.000831803337782 0.000859949294 0.000857716076 0.910355246836 0.00205838415882 0.00336889681086 0.00327420714433 0.000147355280226 0.000216743668758
0.693889 0.241857596401 0.00061755700357 0.000195565499764 0.000146860138 0.000724037032 0.00074077549 0.265734649918 0.000234196090768 0.000810115074366 0.000832430335287 0.00085873322 0.000856562606 0.910147007459 0.0020588594119 0.00337744684829 0.00328027848863 0.000146567060137 0.000215820954411
0.695556 0.241268099498 0.000616818930674 0.000195323655104 0.000146677036 0.000723124078 0.000739841492 0.265147749002 0.000234246468796 0.000810142469169 0.000833063295913 0.000857520686 0.000855412826 0.90993832837 0.00205934037808 0.00338602167403 0.00328637151125 0.000145790928009 0.000214908755863
0.697225 0.240680051747 0.000616075036219 0.000195081447284 0.0001464937 0.000722210289 0.000738906636 0.264562300874 0.000234329378118 0.000810169710339 0.000833701981338 0.000856311669 0.0008542667 0.909729205378 0.00205983220882 0.00339462045244 0.00329248599411 0.000145026791813 0.000214007015751
0.698896 0.240093450384 0.000615332045203 0.000194838882292 0.000146310135 0.000721295677 0.000737970939 0.263978303852 0.000234411334831 0.000810196700924 0.000834346153286 0.000855106149 0.000853124186 0.909519634305 0.00206032462892 0.00340324234596 0.00329862174726 0.000144274518751 0.000213115690088
0.700569 0.23950829264 0.000614589957578 0.000194595969911 0.000146126344 0.00072038026 0.000737034412 0.263395756243 0.000234492341947 0.000810223350155 0.000834995579191 0.000853904104 0.000851985249 0.909309610968 0.0020608176384 0.00341188653147 0.00330477858631 0.000143534021684 0.00021223470463
0.702244 0.238924575749 0.000613848773287 0.000194352714251 0.000145942333 0.000719464047 0.000736097072 0.262814656339 0.000234572402474 0.000810249578984 0.000835650027463 0.000852705514 0.00085084985 0.909099131217 0.00206131123725 0.00342055217211 0.0033109563739 0.000142805175772 0.000211364025377
0.703921 0.238342296937 0.000613108492266 0.000194109124742 0.000145758105 0.000718547056 0.00073515893 0.262235002418 0.000234651519418 0.000810275320296 0.000836309267065 0.00085151036 0.000849717951 0.908888190895 0.00206180542547 0.00342923843806 0.00331715499093 0.000142087881233 0.00021050358699
0.7056 0.237761453433 0.000612365644238 0.000193865207725 0.000145573666 0.000717629298 0.000734220002 0.261656792749 0.000234746604806 0.000810300515278 0.000836973073448 0.000850318621 0.000848589518 0.908676785858 0.00206230700501 0.00343794450936 0.00332337435551 0.000141382031976 0.000209653343096
0.707281 0.237182042462 0.000611617478454 0.00019362096852 0.00014538902 0.000716710786 0.000733280303 0.261080025585 0.000234871064643 0.000810325117156 0.000837641219913 0.000849130281 0.000847464513 0.908464911977 0.00206282142874 0.00344666954417 0.00332961441068 0.000140687510645 0.000208813256412
0.708964 0.236604061246 0.000610870250156 0.00019337641707 0.000145204171 0.000715791536 0.000732339844 0.260504699167 0.000234994422002 0.00081034909204 0.000838313484251 0.000847945321 0.0008463429 0.908252565127 0.00206333646452 0.00345541272525 0.0033358751372 0.000140004221025 0.000207983267175
0.710649 0.236027507007 0.000610123959169 0.000193131556973 0.000145019122 0.00071487156 0.00073139864 0.259930811728 0.000235116680276 0.000810372412521 0.000838989649402 0.000846763723 0.000845224646 0.908039741183 0.00206385211234 0.00346417322913 0.00334215652917 0.000139332060891 0.000207163333667
0.712336 0.235452376965 0.000609378605316 0.000192886396291 0.000144833879 0.000713950872 0.000730456706 0.259358361484 0.000235237842854 0.000810395068458 0.000839669496656 0.000845585471 0.000844109715 0.907826436047 0.0020643683722 0.00347295022927 0.00334845864471 0.000138670916423 0.000206353412926
0.714025 0.234878668338 0.0006086341884 0.000192640940504 0.000144648446 0.000713029484 0.000729514055 0.258787346643 0.000235357913123 0.000810417057113 0.000840352811919 0.000844410549 0.000842998074 0.907612645614 0.00206488524412 0.00348174290578 0.00335478155403 0.00013802069085 0.000205553469033
0.715716 0.234306378343 0.000607886742495 0.000192395197163 0.000144462826 0.00071210741 0.000728570701 0.258217765401 0.000235495298311 0.000810438389395 0.000841039384967 0.000843238941 0.00084188969 0.907398365791 0.00206541183557 0.00349055044388 0.00336112536546 0.00013738128247 0.000204763457817
0.717409 0.233735504194 0.000607134853421 0.000192149171748 0.000144277024 0.000711184664 0.000727626656 0.257649615943 0.000235656563667 0.000810459090585 0.000841729006347 0.000842070632 0.000840784529 0.907183592487 0.00206595146649 0.00349937202621 0.00336749023839 0.000136752592705 0.000203983337971
0.719104 0.233166043105 0.000606383933981 0.00019190287181 0.000144091044 0.000710261258 0.000726681935 0.257082896442 0.000235816592286 0.000810479196975 0.000842421469599 0.00084090561 0.000839682559 0.906968321627 0.0020664917349 0.00350820683755 0.0033738763612 0.000136134517309 0.000203213085925
0.720801 0.232597992288 0.000605633983876 0.00019165630197 0.000143904889 0.000709337207 0.000725736551 0.256517605064 0.000235975387914 0.000810498754466 0.000843116573916 0.000839743857 0.000838583751 0.906752549128 0.00206703264079 0.0035170540749 0.00338028394735 0.000135526969317 0.000202452644806
0.7225 0.232031348955 0.0006048850028 0.000191409468408 0.000143718564 0.000708412522 0.000724790518 0.25595373996 0.000236132954292 0.000810517828526 0.000843814116658 0.000838585365 0.00083748807 0.906536270934 0.00206757418417 0.00352591291736 0.00338671328105 0.000134929835613 0.000201702007961
0.724201 0.231466110315 0.000604136990438 0.000191162378326 0.000143532073 0.000707487216 0.000723843849 0.255391299276 0.000236289295161 0.00081053649101 0.000844513904071 0.000837430118 0.000836395488 0.906319482971 0.00206811636502 0.00353478257658 0.00339316465919 0.000134343030655 0.000200961132233
0.725904 0.230902273576 0.000603385151777 0.000190915036341 0.000143345418 0.000706561305 0.000722896558 0.254830281145 0.000236465003837 0.000810554833314 0.000845215740841 0.000836278104 0.000835305976 0.906102181179 0.00206867136505 0.00354366224776 0.00339963843569 0.000133766460471 0.00020022997633
0.727609 0.230339835947 0.000602630065587 0.000190667448129 0.000143158605 0.000705634798 0.000721948657 0.254270683691 0.000236657597248 0.00081057295795 0.0008459194359 0.000835129315 0.000834219504 0.905884361513 0.00206923779628 0.00355255112526 0.00340613501335 0.000133200034381 0.000199508540006
0.729316 0.229778794633 0.000601875979325 0.000190419621397 0.000142971637 0.00070470771 0.000721000161 0.253712505029 0.000236848838124 0.000810590981326 0.000846624802312 0.000833983738 0.000833136042 0.905666019918 0.00206980489195 0.0035614484274 0.0034126548281 0.000132643648798 0.000198796781349
0.731025 0.22921914684 0.000601122892571 0.000190171559396 0.000142784517 0.000703780054 0.000720051081 0.253155743266 0.000237038730526 0.000810609034273 0.000847331655696 0.000832841364 0.000832055563 0.905447152345 0.00207037265206 0.00357035336146 0.00341919836347 0.000132097225649 0.000198094679973
0.732736 0.228660889772 0.000600370804899 0.000189923270537 0.000142597249 0.000702851842 0.000719101432 0.252600396499 0.000237227278511 0.00081062726196 0.000848039814285 0.000831702183 0.000830978041 0.905227754751 0.00207094107659 0.0035792651439 0.0034257661522 0.00013156067367 0.000197402215421
0.734449 0.228104020633 0.000599619715881 0.000189674758421 0.000142409837 0.000701923088 0.000718151225 0.252046462816 0.000237414486133 0.000810645827284 0.000848749101442 0.000830566187 0.000829903448 0.905007823099 0.00207151016557 0.00358818299329 0.00343235878644 0.000131033909309 0.000196719366061
0.736164 0.227548536627 0.000598863714716 0.000189426027667 0.000142222285 0.000700993802 0.000717200476 0.251493940298 0.000237623110984 0.000810664903559 0.000849459342285 0.000829433368 0.000828831757 0.904787353355 0.00207209586942 0.00359710613443 0.00343897689274 0.000130516831732 0.000196046125645
0.737881 0.226994434955 0.000598105938066 0.000189177086179 0.000142034596 0.000700063999 0.000716249195 0.250942827016 0.000237841079966 0.000810684684035 0.000850170365549 0.000828303719 0.000827762943 0.904566341482 0.00207268981552 0.00360603379557 0.00344562115902 0.000130009370225 0.000195382471327
0.7396 0.226441712818 0.000597349189828 0.000188927937714 0.000141846772 0.000699133691 0.000715297396 0.250393121036 0.000238057601029 0.000810705373235 0.000850882004627 0.000827177232 0.000826696983 0.904344783439 0.00207328445347 0.00361496521673 0.00345229230795 0.000129511444433 0.000194728388097
0.741321 0.225890367419 0.000596593469463 0.000188678587594 0.000141658819 0.00069820289 0.000714345093 0.249844820413 0.000238272678506 0.000810727195175 0.00085159409354 0.000826053902 0.00082563385 0.904122675209 0.00207387978326 0.00362389962801 0.00345899114403 0.000129022958628 0.000194083871436
0.743044 0.225340395957 0.000595838776437 0.000188429041141 0.000141470739 0.000697271609 0.000713392297 0.249297923197 0.000238486316724 0.000810750388507 0.000852306475382 0.000824933723 0.000824573522 0.903900012753 0.0020744758049 0.00363283628445 0.00346571850562 0.000128543846224 0.000193448908811
0.744769 0.224791795632 0.000595085110201 0.000188179304343 0.000141282535 0.000696339859 0.000712439022 0.248752427429 0.000238698520005 0.000810775208947 0.000853018989715 0.000823816691 0.000823515975 0.903676792043 0.00207507251837 0.00364177443291 0.0034724752937 0.000128074020485 0.00019282350259
0.746496 0.224244563644 0.000594325200823 0.000187929381152 0.000141094212 0.000695407654 0.000711485279 0.248208331144 0.000238933484635 0.000810801927072 0.000853731485148 0.000822702801 0.000822461187 0.903453009053 0.00207569017441 0.00365071332954 0.00347926246769 0.000127613413126 0.00019220763919
0.748225 0.223698697191 0.000593565222067 0.000187679279278 0.000140905771 0.000694475007 0.000710531081 0.247665632371 0.000239170667231 0.000810830832409 0.000854443814788 0.000821592048 0.000821409137 0.903228659744 0.00207631167632 0.00365965225821 0.00348608103791 0.000127161950571 0.000191601308608
0.749956 0.223154193474 0.00059280629844 0.000187428999073 0.000140717218 0.000693541927 0.000709576443 0.247124329129 0.000239406327956 0.000810862231513 0.000855155828763 0.000820484432 0.000820359802 0.903003740103 0.00207693389714 0.0036685904547 0.00349293209415 0.000126719543017 0.00019100453489
0.751689 0.22261104969 0.000592048429293 0.000187178549106 0.000140528554 0.000692608429 0.000708621374 0.246584419434 0.000239640471359 0.000810896447487 0.000855867388909 0.000819379949 0.000819313163 0.902778246091 0.00207755683688 0.0036775272214 0.00349981676353 0.000126286138677 0.00019041730304
0.753424 0.222069263038 0.000591291613976 0.000186927932979 0.000140339783 0.000691674524 0.000707665889 0.246045901294 0.000239873101993 0.000810933821205 0.000856578355691 0.000818278597 0.000818269198 0.90255217368 0.00207818049553 0.00368646183284 0.00350673624912 0.00012586164963 0.0001898396212
0.755161 0.221528830716 0.000590535101645 0.00018667715617 0.000140150908 0.000690740224 0.000706709998 0.245508772711 0.00024010628893 0.000810974714249 0.000857288594548 0.000817180376 0.000817227889 0.902325518839 0.00207880699006 0.00369539358144 0.00351369182374 0.00012544602215 0.000189271500526
0.7569 0.220989749923 0.000589772310011 0.000186426222123 0.000139961933 0.000689805541 0.000705753715 0.244973031683 0.000240358149407 0.000811019500285 0.000857997978549 0.000816085285 0.000816189219 0.902098277532 0.00207945495238 0.00370432176838 0.00352068480722 0.000125039189121 0.000188712948278
0.758641 0.220452017857 0.000589010599247 0.000186175136316 0.00013977286 0.000688870487 0.000704797053 0.2444386762 0.000240608430839 0.000811068578346 0.000858706380633 0.000814993323 0.000815153167 0.901870445725 0.00208010365992 0.00371324570013 0.00352771660387 0.000124641071924 0.000188163971479
0.760384 0.219915631716 0.000588249968605 0.00018592390321 0.000139583693 0.000687935073 0.000703840022 0.243905704247 0.000240857137965 0.000811122362493 0.000859413678911 0.000813904492 0.000814119717 0.901642019382 0.00208075311267 0.00372216468874 0.00353478867836 0.000124251621926 0.000187624592027
0.762129 0.219380588699 0.000587490417328 0.000185672527267 0.000139394435 0.000686999312 0.000702882635 0.243374113804 0.000241104275505 0.000811181287177 0.000860119755953 0.000812818793 0.00081308885 0.901412994464 0.00208140331063 0.00373107805419 0.00354190256828 0.000123870766333 0.000187094819811
0.763876 0.218846886004 0.000586731944663 0.000185421013966 0.000139205088 0.000686063216 0.000701924904 0.242843902847 0.000241349848181 0.000811245804976 0.000860824500956 0.000811736229 0.000812060553 0.901183366921 0.0020820542538 0.00373998514426 0.00354905987317 0.000123498457944 0.000186574675943
0.765625 0.218314520829 0.000585971765271 0.000185169367768 0.000139015655 0.000685126796 0.000700966841 0.242315069346 0.000241599847937 0.000811316388128 0.000861527803788 0.0008106568 0.000811034808 0.900953132705 0.00208271390032 0.00374888529348 0.00355626226862 0.000123134630266 0.000186064174392
0.767376 0.217783490375 0.000585207671356 0.000184917591764 0.000138826141 0.000684190064 0.000700008458 0.241787611265 0.000241859024928 0.000811393531742 0.000862229559028 0.000809580512 0.0008100116 0.900722287778 0.00208338862941 0.00375777784033 0.00356351152368 0.000122779227281 0.000185563347125
0.769129 0.21725379184 0.000584444681723 0.000184665691434 0.000138636546 0.00068325303 0.000699049767 0.241261526567 0.000242116591003 0.000811477745107 0.000862929669113 0.000808507366 0.000808990916 0.900490828071 0.00208406412918 0.00376666216098 0.00357080944149 0.000122432199648 0.000185072215602
0.770884 0.216725422424 0.000583682795524 0.000184413670219 0.000138446875 0.000682315708 0.000698090779 0.240736813207 0.000242372551015 0.000811569563666 0.000863628038401 0.000807437369 0.000807972741 0.900258749532 0.00208474039964 0.00377553761518 0.00357815794165 0.000122093494102 0.000184590807005
0.772641 0.216198379328 0.000582922011899 0.000184161531879 0.000138257131 0.000681378107 0.000697131507 0.240213469138 0.000242626909807 0.000811669539557 0.000864324576378 0.000806370524 0.000806957062 0.900026048097 0.00208541744077 0.00378440358744 0.00358555900123 0.00012176305583 0.000184119154174
0.7744 0.215672659751 0.000582162329987 0.000183909283456 0.000138067315 0.00068044024 0.000696171962 0.239691492308 0.000242879672222 0.000811778249068 0.000865019196236 0.000805306837 0.000805943866 0.899792719693 0.00208609525258 0.00379325946895 0.00359301467894 0.00012144083766 0.000183657284456
0.776161 0.215148260895 0.000581398806667 0.000183656926477 0.000137877432 0.000679502118 0.000695212155 0.239170880661 0.000243138525533 0.000811896286195 0.000865711817623 0.000804246315 0.00080493314 0.899558760249 0.00208678836704 0.0038021046632 0.0036005271195 0.000121126791817 0.000183205237184
0.777924 0.214625179962 0.000580633850147 0.000183404466107 0.000137687483 0.000678563752 0.000694252098 0.238651632139 0.000243399729794 0.000812024267106 0.000866402363922 0.000803188964 0.000803924874 0.899324165682 0.00208748978729 0.00381093857722 0.0036080985362 0.000120820876986 0.000182763047879
0.779689 0.214103414153 0.000579870019679 0.000183151907473 0.000137497471 0.000677625154 0.000693291802 0.238133744679 0.000243659310255 0.000812162831476 0.00086709076387 0.000802134791 0.000802919057 0.899088931901 0.00208819200324 0.00381976064647 0.00361573124094 0.000120523051677 0.00018233075157
0.781456 0.213582960673 0.000579107314305 0.000182899251788 0.0001373074 0.000676686333 0.000692331281 0.237617216215 0.000243917271842 0.000812312636537 0.000867776952564 0.000801083804 0.000801915678 0.898853054821 0.00208889501491 0.00382857030068 0.00362342761977 0.000120233261174 0.000181908399606
0.783225 0.213063816724 0.000578345733071 0.0001826465059 0.000137117271 0.000675747303 0.000691370543 0.237102044677 0.000244173619471 0.000812474368647 0.000868460867093 0.000800036012 0.000800914727 0.898616530339 0.00208959882229 0.00383736699522 0.00363119015798 0.000119951479201 0.000181496026117
0.784996 0.212545979512 0.00057758527501 0.000182393671532 0.000136927089 0.000674808073 0.000690409601 0.236588227994 0.000244428358059 0.000812648726687 0.000869142451402 0.000798991424 0.000799916195 0.89837935435 0.00209030342539 0.0038461501843 0.00363902141096 0.000119677661639 0.000181093686212
0.786769 0.212029446241 0.000576818748018 0.000182140754513 0.000136736854 0.000673868655 0.000689448466 0.236075764091 0.000244688687557 0.000812836440286 0.000869821655199 0.000797950048 0.000798920075 0.898141522733 0.00209103139452 0.00385491935223 0.00364692403176 0.000119411779854 0.000180701418606
0.788544 0.211514214118 0.000576053351976 0.000181887757075 0.000136546571 0.000672929059 0.000688487149 0.23556465089 0.000244947408095 0.000813038256295 0.000870498433231 0.000796911895 0.000797926356 0.897903031371 0.00209176023592 0.00386367398375 0.00365490076551 0.000119153789443 0.000180319281841
0.790321 0.211000280349 0.000575289102143 0.000181634685206 0.00013635624 0.000671989296 0.000687525661 0.23505488631 0.000245204508327 0.000813254947488 0.000871172743412 0.000795876978 0.000796935032 0.897663876133 0.00209248989854 0.00387241358777 0.00366295443889 0.000118903664525 0.000179947337904
0.7921 0.210487642144 0.000574525997461 0.000181381539609 0.000136165867 0.000671049377 0.000686564014 0.234546468271 0.000245459993209 0.000813487307077 0.000871844553743 0.000794845304 0.000795946097 0.897424052878 0.0020932203824 0.00388113767698 0.0036710879887 0.000118661374461 0.00017958562602
0.793881 0.20997629671 0.000573764036881 0.000181128327133 0.000135975451 0.000670109314 0.000685602217 0.234039394686 0.000245713867692 0.000813736152626 0.000872513833764 0.000793816888 0.000794959542 0.897183557459 0.00209395168749 0.0038898457925 0.00367929244225 0.000118426889416 0.000179234211656
0.795664 0.209466241258 0.000573000637792 0.00018087505036 0.000135784997 0.000669169116 0.000684640283 0.233533663469 0.000245967507767 0.00081400232464 0.000873180560495 0.000792791741 0.000793975364 0.896942385721 0.00209469294285 0.00389853747854 0.00368753896481 0.000118200184995 0.000178893157901
0.797449 0.208957473 0.000572234044904 0.000180621711679 0.000135594507 0.000668228794 0.000683678222 0.233029272531 0.000246221850035 0.000814286688021 0.00087384471501 0.000791769876 0.000792993555 0.896700533501 0.00209545043159 0.00390721229592 0.00369582628271 0.000117981229946 0.000178562527092
0.799236 0.208449989147 0.000571468617941 0.00018036831727 0.000135403982 0.000667288359 0.000682716045 0.232526219783 0.000246474583424 0.000814590127004 0.000874506287788 0.000790751306 0.000792014113 0.896457996614 0.00209620876905 0.00391586983997 0.00370415457939 0.000117770011343 0.00017824238161
0.801025 0.207943786913 0.000570704355767 0.000180114869015 0.000135213426 0.000666347821 0.000681753762 0.232024503131 0.000246725712892 0.00081491355562 0.000875165271772 0.000789736046 0.000791037031 0.896214770884 0.00209696795524 0.00392450970173 0.00371252407835 0.000117566500891 0.000177932795997
0.802816 0.207438863514 0.000569941257236 0.000179861369494 0.000135022842 0.00066540719 0.000680791385 0.231524120483 0.000246975243393 0.00081525790611 0.000875821667437 0.00078872411 0.000790062308 0.895970852114 0.00209772799015 0.00393313149141 0.00372093498382 0.000117370684396 0.000177633841088
0.804609 0.206935216164 0.000569179321201 0.000179607825048 0.00013483223 0.000664466479 0.000679828923 0.231025069744 0.000247223179868 0.000815624136864 0.000876475482082 0.000787715513 0.000789089939 0.895726236089 0.0020984888738 0.00394173485737 0.00372938749899 0.000117182544705 0.000177345578773
0.806404 0.206432842082 0.000568413343064 0.000179354237046 0.000134641595 0.000663525694 0.000678866388 0.230527348817 0.000247470543851 0.000816013230823 0.000877126727414 0.00078671027 0.000788119921 0.895480918604 0.00209927280413 0.00395031944258 0.00373788185675 0.000117002059058 0.000177068101336
0.808201 0.205931738486 0.000567647096661 0.000179100610459 0.000134450938 0.000662584849 0.00067790379 0.230030955606 0.000247716602755 0.000816426191859 0.000877775423772 0.000785708398 0.000787152253 0.895234895423 0.00210006379673 0.00395888493057 0.00374641826538 0.000116829220702 0.00017680147442
0.81 0.205431902597 0.000566882033317 0.000178846946499 0.000134260263 0.000661643952 0.00067694114 0.229535888013 0.000247961077738 0.000816864049671 0.000878421596031 0.000784709913 0.000786186933 0.89498816231 0.00210085566968 0.00396743099791 0.00375499695818 0.0001166640143 0.000176545785955
0.811801 0.204933331636 0.000566118151806 0.000178593250645 0.00013406957 0.000660703014 0.000675978447 0.229042143939 0.000248203973722 0.000817327857919 0.000879065277579 0.000783714831 0.00078522396 0.894740715013 0.00210164842297 0.00397595737127 0.00376361815539 0.000116506436773 0.000176301111075
0.813604 0.204436022826 0.000565355450894 0.000178339525127 0.000133878862 0.000659762045 0.000675015723 0.228549721285 0.000248445295638 0.000817818693134 0.000879706507148 0.000782723172 0.000784263333 0.894492549265 0.00210244205661 0.00398446378029 0.00377228209075 0.000116356471558 0.000176067545029
0.815409 0.203939973392 0.000564592482235 0.000178085773546 0.000133688142 0.000658821055 0.000674052977 0.228058617951 0.000248685124187 0.000818337656696 0.000880345331021 0.000781734951 0.000783305052 0.894243660793 0.00210324446434 0.00399294998241 0.00378098900623 0.000116214118822 0.000175845163854
0.817216 0.20344518056 0.000563825763886 0.000177831998994 0.000133497412 0.000657880055 0.000673090219 0.227568831837 0.000248923646567 0.000818885872782 0.000880981801727 0.000780750189 0.000782349119 0.893994045308 0.00210407473394 0.00400141575076 0.00378973913998 0.000116079381904 0.000175634062841
0.819025 0.202951641558 0.000563060245536 0.000177578205579 0.000133306674 0.000656939053 0.000672127461 0.227080360841 0.000249160608396 0.000819464490362 0.000881615979054 0.000779768906 0.000781395531 0.893743698514 0.0021049059225 0.00400986089043 0.00379853273847 0.000115952235321 0.000175434346848
0.820836 0.202459353615 0.000562295925872 0.000177324397763 0.00013311593 0.00065599806 0.00067116471 0.226593202865 0.00024939601457 0.000820074679991 0.000882247933787 0.000778791118 0.000780444293 0.893492616085 0.00210573803 0.00401828524449 0.00380737004467 0.000115832706827 0.000175246092132
0.822649 0.201968313964 0.000561532803584 0.000177070574176 0.000132925184 0.000655057085 0.00067020198 0.226107355807 0.000249629869979 0.000820707409 0.000882877737355 0.000777816847 0.000779495405 0.893240793707 0.00210657105645 0.00402668863095 0.00381625132275 0.000115720773306 0.000175069407613
0.824464 0.201478519836 0.000560770877356 0.000176816742018 0.000132734436 0.000654116139 0.000669239278 0.225622817566 0.000249862179509 0.000821348498 0.000883505472747 0.000776846114 0.000778548869 0.892988227031 0.00210740500185 0.00403507094235 0.00382517681979 0.000115616450159 0.000174904389755
0.826281 0.200989968466 0.000560005834117 0.00017656290352 0.000132543688 0.000653175231 0.000668276614 0.225139586044 0.000250093695474 0.000821997867 0.000884131233698 0.000775878939 0.00077760469 0.892734911695 0.00210827139818 0.00404343209086 0.0038341467882 0.000115519751182 0.000174751140198
0.8281 0.200502657092 0.000559240198092 0.000176309060052 0.000132352945 0.000652234369 0.000667313999 0.224657659138 0.000250323984944 0.000822655555 0.0008847551125 0.000774915345 0.000776662869 0.892480843348 0.0021091519564 0.00405177197554 0.00384316151807 0.000115430669653 0.000174609777309
0.829921 0.200016582951 0.000558475776305 0.000176055216936 0.000132162207 0.000651293566 0.000666351443 0.224177034752 0.000250552739303 0.000823321595 0.000885377220539 0.000773955352 0.000775723411 0.892226017586 0.00211003348279 0.00406009057979 0.0038522212541 0.000115349218812 0.000174480385644
0.831744 0.199531743283 0.000557712567367 0.000175801377419 0.000131971475 0.000650352829 0.000665388954 0.223697710785 0.000250779963417 0.000823996027 0.000885997667987 0.000772998983 0.000774786318 0.891970430018 0.00211091597737 0.00406838787658 0.00386132627373 0.000115275408755 0.000174363088666
0.833569 0.199048135332 0.000556950569884 0.000175547542716 0.000131780754 0.000649412168 0.000664426543 0.22321968514 0.000251005662145 0.000824678888 0.000886616579914 0.000772046262 0.000773851598 0.891714076235 0.00211179944012 0.00407666387843 0.00387047686098 0.000115209259914 0.000174258000889
0.835396 0.198565756341 0.000556188512888 0.000175293716074 0.000131590044 0.000648471592 0.00066346422 0.222742955719 0.000251230658254 0.000825370219 0.000887234085972 0.000771097212 0.000772919252 0.891456951804 0.00211269661818 0.00408491862917 0.00387967329406 0.000115150768929 0.000174165237681
0.837225 0.198084603557 0.000555423087226 0.000175039900584 0.000131399349 0.000647531111 0.000662501994 0.222267520427 0.000251457087588 0.000826070057 0.00088785032698 0.000770151856 0.000771989289 0.891199052279 0.00211364089226 0.00409315220757 0.0038889158538 0.000115099968814 0.000174084910324
0.839056 0.197604674227 0.000554658890072 0.000174786099847 0.000131208669 0.000646590734 0.000661539874 0.221793377169 0.000251681992374 0.000826778445 0.000888465450808 0.000769210219 0.000771061714 0.890940373194 0.0021145861989 0.00410136472146 0.00389820482761 0.000115056876383 0.000174017142932
0.840889 0.197125965602 0.000553895919962 0.000174532316602 0.000131018007 0.00064565047 0.00066057787 0.221320523849 0.000251905377473 0.000827495425 0.000889079613479 0.000768272326 0.000770136531 0.890680910084 0.00211553253809 0.00410955630646 0.00390754051315 0.00011502149975 0.000173962060127
0.842724 0.196648474934 0.000553134175428 0.000174278554802 0.000130827364 0.00064471033 0.00065961599 0.220848958377 0.000252127247744 0.000828221038 0.000889692982847 0.0007673382 0.00076921375 0.890420658441 0.00211647990985 0.0041177271425 0.00391692319562 0.000114993880057 0.000173919769828
0.844561 0.196172199479 0.000552373655 0.000174024814447 0.000130636744 0.00064377032 0.000658654246 0.22037867866 0.000252347608033 0.000828955328 0.000890305734314 0.00076640787 0.000768293376 0.890159613769 0.00211742831416 0.00412587742782 0.00392635318658 0.000114974020054 0.000173890427106
0.8464 0.195697136493 0.000551610097925 0.000173771099645 0.000130446148 0.00064283045 0.000657692646 0.219909682609 0.000252573151902 0.000829698339 0.000890918054133 0.000765481359 0.000767375418 0.889897771536 0.00211843725472 0.00413400741811 0.00393583078467 0.000114961956607 0.000173874145313
0.848241 0.195223283234 0.00055084644362 0.000173517415718 0.000130255577 0.000641890731 0.000656731197 0.219441968136 0.000252799265844 0.000830450116 0.000891530135812 0.000764558695 0.000766459883 0.889635127192 0.00211946597151 0.00414211739529 0.00394535629323 0.000114957722981 0.000173871053794
0.850084 0.194750636965 0.000550084029297 0.000173263760946 0.000130065034 0.00064095117 0.000655769912 0.218975533154 0.000253023852416 0.000831210706 0.000892490932253 0.000763639906 0.00076554678 0.889371676186 0.00212049580585 0.00415020766809 0.00395493003351 0.000114961333093 0.000173881300589
0.851929 0.194279194948 0.000549322853424 0.000173010141511 0.000129874521 0.000640011776 0.000654808797 0.218510375578 0.000253246916517 0.000831980154 0.000893832146395 0.000762725018 0.000764636117 0.889107413934 0.00212152675776 0.00415827860353 0.00396455231488 0.000114972828624 0.000173905017047
0.853776 0.19380895445 0.000548562914455 0.000172756559291 0.00012968404 0.000639072558 0.000653847862 0.218046493327 0.000253468463046 0.000832758507 0.000895216588893 0.000761814058 0.000763727905 0.888842335838 0.00212255882724 0.00416633060704 0.00397422345545 0.000114992245133 0.000173942339035
0.855625 0.193339912739 0.000547802404658 0.000172503016007 0.000129493592 0.000638133525 0.000652887117 0.217583884318 0.000253694057765 0.000833545816 0.000896645649155 0.000760907057 0.000762822151 0.88857643729 0.0021236270579 0.00417436410657 0.00398394378583 0.00011501960175 0.000173993419209
0.857476 0.192872067086 0.000547039602537 0.000172249514401 0.00012930318 0.000637194686 0.00065192657 0.217122546475 0.00025392900089 0.000834342127 0.000898120739731 0.00076000404 0.000761918867 0.888309713649 0.0021247651477 0.0041823795964 0.00399371362614 0.000115054947122 0.000174058386296
0.859329 0.192405414763 0.00054627805211 0.00017199605858 0.000129112805 0.000636256049 0.00065096623 0.216662477719 0.000254162381267 0.000835147492 0.000899643287298 0.00075910504 0.000761018062 0.88804216027 0.0021259044672 0.0041903776024 0.00400353331258 0.00011509831301 0.000174137406751
0.861184 0.191939953046 0.000545517751777 0.000171742650618 0.00012892247 0.000635317622 0.000650006106 0.216203675978 0.000254394203919 0.00083596196 0.000901214740964 0.000758210083 0.000760119749 0.887773772475 0.0021270450164 0.00419835869344 0.00401340317903 0.000115149747511 0.000174230619027
0.863041 0.191475679213 0.00054475869993 0.000171489292395 0.000128732175 0.000634379416 0.000649046205 0.215746139179 0.000254624473862 0.000836785583 0.000902836566989 0.000757319202 0.000759223936 0.887504545581 0.00212818679531 0.00420632349089 0.00402332355862 0.000115209287441 0.00017433817692
0.8649 0.191012590545 0.000544000894957 0.000171235986139 0.000128541924 0.000633441436 0.000648086539 0.215289865254 0.000254853196099 0.000837618413 0.000904510249184 0.000756432425 0.000758330637 0.887234474877 0.00212932980392 0.00421427266332 0.00403329480367 0.000115276971034 0.000174460241994
0.866761 0.190550684324 0.000543239519852 0.000170982735962 0.000128351717 0.000632503694 0.000647127113 0.214834852135 0.00025510601053 0.000838460504 0.000906237285772 0.000755549785 0.000757439862 0.886963555635 0.00213060339489 0.00422220692712 0.00404331725709 0.000115352852583 0.000174596964557
0.868624 0.190089957836 0.000542479132855 0.000170729544953 0.000128161556 0.000631566196 0.000646167937 0.214381097759 0.000255358647619 0.000839311908 0.000908019196034 0.000754671312 0.000756551625 0.886691783105 0.00213188570788 0.00423012705797 0.00405339126357 0.000115436979639 0.000174748510943
0.870489 0.18963040837 0.000541720006395 0.000170476412605 0.000127971444 0.000630628951 0.000645209021 0.213928600066 0.00025560965347 0.000840172679 0.000909857512155 0.000753797036 0.000755665938 0.886419152519 0.00213316939749 0.00423803386048 0.00406351718145 0.00011552939143 0.000174915034158
0.872356 0.189172033217 0.0005409621388 0.000170223342165 0.000127781383 0.000629691967 0.000644250373 0.213477356995 0.000255859033321 0.000841042876 0.00091175378014 0.000752926992 0.000754782813 0.886145659099 0.0021344544637 0.00424738250041 0.00407369538597 0.000115630136561 0.00017509671313
0.874225 0.188714829669 0.000540205528398 0.000169970338446 0.000127591373 0.000628755253 0.000643291999 0.213027366493 0.000256106792405 0.000841922551 0.000913709564751 0.00075206121 0.000753902264 0.88587129802 0.00213574090653 0.00426378345936 0.00408392621489 0.000115739281306 0.000175293702
0.876096 0.188258795024 0.00053944733612 0.000169717401958 0.000127401417 0.000627818815 0.00064233391 0.212578626507 0.000256377021811 0.000842811762 0.000915726441288 0.000751199725 0.000753024305 0.885596064465 0.00213713312164 0.00428046077546 0.00409421004562 0.000115856868572 0.000175506190337
0.877969 0.18780392658 0.00053868840426 0.00016946453544 0.000127211516 0.000626882664 0.000641376113 0.212131134988 0.000256662562531 0.000843710567 0.000917806000339 0.000750342568 0.00075214895 0.885319953578 0.0021386007238 0.00429742167619 0.00410454724703 0.000115982960072 0.000175734328316
0.879844 0.187350221639 0.0005379307422 0.000169211741474 0.000127021672 0.000625946807 0.000640418616 0.21168488989 0.000256946348399 0.000844619024 0.000919949843997 0.000749489774 0.000751276212 0.885042960489 0.00214006989307 0.00431467347821 0.00411493819355 0.000116117608693 0.000175978302082
0.881721 0.186897677506 0.00053717434821 0.000168959021939 0.000126831888 0.00062501125 0.000639461428 0.21123988917 0.000257228385022 0.000845537192 0.00092215958554 0.000748641377 0.000750406107 0.884765080309 0.00214154062945 0.00433222360344 0.00412538326934 0.000116260875215 0.000176238299062
0.8836 0.186446291487 0.00053641922056 0.000168706381805 0.000126642162 0.000624076004 0.000638504557 0.210796130789 0.000257508677987 0.000846465132 0.000924436850445 0.000747797412 0.00074953865 0.884486308117 0.00214301293295 0.00435007958074 0.00413588284411 0.000116412820988 0.000176514487923
0.885481 0.185996060894 0.000535664180673 0.000168453818685 0.0001264525 0.000623141075 0.000637548011 0.210353612711 0.000257802284728 0.000847402903 0.00092678327479 0.000746957913 0.000748673855 0.884206638987 0.00214454552911 0.00436824900549 0.00414643731794 0.000116573503279 0.000176807057453
0.887364 0.185546983039 0.000534906987075 0.000168201338057 0.000126262902 0.000622206472 0.000636591797 0.209912332905 0.000258137857205 0.000848350566 0.000929200502603 0.000746122914 0.000747811739 0.88392606795 0.0021462508633 0.00438673959637 0.00415704707168 0.000116742996782 0.00017711618285
0.889249 0.185099055238 0.000534151071389 0.00016794894266 0.000126073369 0.000621272202 0.000635635924 0.209472289341 0.00025847148813 0.000849308185 0.000931690188375 0.000745292453 0.000746952318 0.883644590033 0.0021479580088 0.00440555916048 0.00416771250436 0.000116921362597 0.000177442066299
0.891136 0.18465227481 0.000533396431829 0.000167696633709 0.000125883902 0.000620338273 0.0006346804 0.209033479994 0.000258803183643 0.000850275822 0.000934253990719 0.000744466565 0.000746095606 0.883362200234 0.00214966696558 0.00442471556258 0.00417843400752 0.000117108658177 0.000177784893363
0.893025 0.184206639078 0.000532643066605 0.00016744441171 0.000125694506 0.000619404691 0.000633725233 0.208595902844 0.000259132949876 0.000851253539 0.000936893581555 0.000743645286 0.000745241622 0.883078893528 0.00215137773366 0.00444421679358 0.00418921199258 0.000117304962243 0.000178144864033
0.894916 0.183762145365 0.000531890973933 0.000167192282145 0.000125505178 0.000618471466 0.00063277043 0.208159555874 0.000259460792943 0.000852241402 0.000939610633814 0.000742828653 0.000744390384 0.882794664859 0.00215309031304 0.00446407092273 0.00420004685046 0.000117510354221 0.000178522164107
0.896809 0.183318791 0.000531135987484 0.000166940244854 0.000125315923 0.000617538605 0.000631815999 0.207724437069 0.000259863673956 0.000853239476 0.000942406824657 0.000742016705 0.000743541906 0.882509509168 0.00215508440117 0.00448428606625 0.00421093900707 0.000117724891908 0.000178917002946
0.898704 0.182876573314 0.000530382092096 0.000166688303087 0.000125126742 0.000616606115 0.000630861948 0.207290544422 0.000260267931454 0.000854247825 0.000945283840933 0.000741209476 0.000742696207 0.882223421353 0.00215709359744 0.00450487046939 0.00422188886576 0.000117948654395 0.000179329569436
0.900601 0.18243548964 0.000529629479764 0.000166436459427 0.000124937636 0.000615674003 0.000629908284 0.206857875926 0.000260669990538 0.000855266518 0.000948243367993 0.000740407006 0.000741853305 0.881936396298 0.00215910491423 0.00452583242025 0.00423289685195 0.000118181721555 0.00017976007864
0.9025 0.181995537316 0.000528878148648 0.00016618471489 0.000124748606 0.000614742278 0.000628955015 0.206426429581 0.000261069858089 0.000856297601574 0.00095128709616 0.000739609334 0.000741013219 0.881648428864 0.00216111835154 0.00454718030066 0.0042439633792 0.000118424172843 0.000180208732519
0.904401 0.181556713682 0.000528128096905 0.000165933071709 0.000124559655 0.000613810945 0.000628002149 0.205996203389 0.000261467540979 0.000857352551724 0.000954416713022 0.0007388165 0.000740175964 0.881359513889 0.00216313390938 0.00456892254302 0.00425508888862 0.000118676070707 0.000180675757371
0.906304 0.18111901608 0.000527376497617 0.000165681533834 0.000124370783 0.000612880015 0.000627049692 0.20556719536 0.000261936039985 0.000858433835415 0.000957633914293 0.000738028539 0.000739341563 0.88106964617 0.00216540387062 0.00459106768206 0.00426627378637 0.000118937521727 0.000181161329867
0.908209 0.180682441859 0.000526624888324 0.000165430100405 0.000124181993 0.000611949491 0.000626097654 0.205139403504 0.00026243558749 0.000859542230062 0.000960940387578 0.000737245493 0.000738510032 0.880778820513 0.00216779222692 0.00461362427613 0.0042775185282 0.000119208583231 0.000181665696111
0.910116 0.180246988366 0.000525874567917 0.000165178776392 0.000123993285 0.000611019383 0.000625146039 0.204712825839 0.000262932582134 0.000860678524078 0.000964337824255 0.000736467402 0.000737681392 0.880487031661 0.00217018309068 0.00463660099443 0.00428882353475 0.000119489363373 0.000182189060434
0.912025 0.179812652956 0.000525125534507 0.000164927560777 0.000123804662 0.000610089696 0.000624194857 0.204287460384 0.000263427031816 0.000861843527147 0.000967827909412 0.000735694307 0.000736855661 0.880194274372 0.00217257646191 0.00466000651167 0.00430018926363 0.000119779928358 0.000182731656656
0.913936 0.179379432983 0.000524377786201 0.000164676459548 0.000123616125 0.00060916044 0.000623244114 0.203863305167 0.000263918944424 0.000863038062182 0.000971412329143 0.000734926247 0.000736032861 0.879900543337 0.0021749723406 0.00468384962401 0.0043116161506 0.000120080381286 0.000183293686309
0.915849 0.178947325808 0.000523629594413 0.000164425471335 0.000123427674 0.00060823162 0.000622293818 0.203440358217 0.000264469077296 0.000864262971669 0.000975092761603 0.000734163264 0.00073521301 0.879605833259 0.0021775738664 0.00470813912953 0.00432310464042 0.000120390798463 0.000183875389087
0.917764 0.178516328793 0.000522880529126 0.000164174599582 0.000123239313 0.000607303243 0.000621343975 0.20301861757 0.000265092500464 0.000865519115597 0.000978870882208 0.000733405399 0.00073439613 0.879310138793 0.00218043296077 0.00473288389606 0.00433465520248 0.000120711283487 0.000184476991386
0.919681 0.178086439303 0.000522132757483 0.000163923847185 0.000123051041 0.000606375317 0.000620394593 0.202598081265 0.000265712910076 0.000866807370834 0.00098274835661 0.000732652695 0.000733582241 0.879013454575 0.00218329504113 0.0047580928398 0.00434626828265 0.000121041921657 0.000185098724146
0.9216 0.177657654709 0.000521386277541 0.000163673213478 0.000122862862 0.000605447847 0.000619445679 0.202178747348 0.000266330315352 0.000868128629829 0.000986726849924 0.000731905192 0.000732771364 0.87871577522 0.0021861601075 0.00478377491946 0.00435794434789 0.000121382807759 0.00018574082092
0.923521 0.177229972383 0.000520641087368 0.000163422701358 0.000122674776 0.000604520842 0.00061849724 0.201760613868 0.000266944725493 0.000869483807277 0.000990808011524 0.000731162935 0.00073196352 0.878417095315 0.00218902815986 0.00480993912923 0.00436968386797 0.00012173403678 0.000186403518014
0.925444 0.1768033897 0.000519896339583 0.000163172314267 0.000122486783 0.000603594308 0.000617549283 0.20134367888 0.00026759575873 0.000870873832716 0.000994993488252 0.000730425967 0.00073115873 0.878117409414 0.00219202909949 0.00483659451816 0.00438148730483 0.000122095703896 0.000187087058678
0.927369 0.17637790404 0.000519150068251 0.000162922053576 0.000122298887 0.000602668251 0.000616601815 0.200927940445 0.000268375437907 0.000872299650749 0.000999284915763 0.00072969433 0.000730357018 0.877816712048 0.00219546632191 0.00486375016242 0.00439335513242 0.000122467917655 0.000187791682685
0.929296 0.175953512785 0.000518405094261 0.000162671921164 0.000122111088 0.000601742679 0.000615654841 0.200513396627 0.000269151522175 0.000873762231545 0.00100368391446 0.000728968068 0.000729558404 0.877514997725 0.00219890711547 0.00489141515334 0.00440528784044 0.000122850779346 0.000188517629428
0.931225 0.175530213322 0.000517661415636 0.000162421918751 0.000121923387 0.000600817598 0.00061470837 0.200100045496 0.000269924022426 0.000875262557155 0.00100819209786 0.000728247227 0.00072876291 0.877212260931 0.00220235148017 0.00491959862099 0.00441728590281 0.000123244379257 0.000189265157804
0.933156 0.175108003041 0.000516919030398 0.000162172047199 0.000121735787 0.000599893014 0.000613762408 0.19968788513 0.000270692949527 0.000876801628223 0.00101281106979 0.000727531849 0.000727970561 0.876908496111 0.00220579941602 0.00494830973326 0.00442934980845 0.000123648836064 0.000190034510088
0.935089 0.174686879335 0.000516177778376 0.000161922308386 0.000121548289 0.000598968934 0.000612816963 0.199276913608 0.000271467995313 0.000878380465724 0.00101754241406 0.000726821981 0.000727181377 0.8766036977 0.00220928241355 0.00497755765343 0.00444148005042 0.000124064236703 0.000190825946334
0.937024 0.174266839599 0.000515434543112 0.000161672706773 0.000121360892 0.000598045366 0.000611872039 0.198867129018 0.000272439771423 0.000880000107974 0.00102238770673 0.000726117667 0.000726395383 0.876297860081 0.00221342214589 0.0050073516001 0.00445367711247 0.000124490710433 0.000191639709232
0.938961 0.173847881235 0.000514692607869 0.000161423240483 0.0001211736 0.000597122313 0.000610927645 0.198458529452 0.000273407237382 0.000881661612085 0.00102734850542 0.000725418954 0.000725612603 0.875990977637 0.00221756615703 0.00503770075843 0.0044659415087 0.000124928357307 0.000192476080615
0.9409 0.173430001645 0.000513951970629 0.000161173915502 0.000120986413 0.000596199785 0.000609983786 0.198051113006 0.00027437040614 0.000883366053393 0.0010324263528 0.000724725888 0.000724833057 0.875683044708 0.00222171444695 0.0050686143666 0.00447827373844 0.000125377280033 0.000193335303711
0.942841 0.173013198237 0.000513212629374 0.000160924730812 0.000120799333 0.000595277787 0.000609040469 0.197644877786 0.000275329290624 0.000885114521703 0.00103762277978 0.000724038514 0.000724056773 0.875374055605 0.00222586701567 0.00510010165109 0.00449067429862 0.00012583760692 0.000194217643231
0.944784 0.172597468423 0.00051247458209 0.000160675686415 0.000120612362 0.000594356324 0.000608097702 0.197239821899 0.000276283903739 0.000886908132642 0.00104293929647 0.000723356882 0.000723283773 0.875064004628 0.00223002386318 0.00513217183591 0.00450314372228 0.000126309434923 0.000195123386964
0.946729 0.172182809615 0.000511734974249 0.000160426788649 0.000120425499 0.000593435404 0.000607155488 0.19683594346 0.000277458451728 0.000888748014117 0.00104837739464 0.000722681037 0.000722514081 0.874752886025 0.00223491694531 0.00516483416677 0.00451568250613 0.000126792895453 0.000196052786304
0.948676 0.171769219232 0.000510996310912 0.000160178037515 0.000120238746 0.000592515033 0.000606213836 0.196433240591 0.000278655903015 0.000890635313414 0.00105393855432 0.000722011027 0.000721747724 0.874440694025 0.00223990659447 0.00519809788775 0.00452829117155 0.000127288103119 0.000197006116879
0.950625 0.171356694696 0.000510258947221 0.000159929433363 0.000120052106 0.000591595216 0.000605272752 0.196031711417 0.000279848199203 0.000892571197626 0.00105962423164 0.000721346902 0.000720984724 0.874127422841 0.00224490136911 0.00523197221148 0.00454097025483 0.000127795165787 0.000197983669236
0.952576 0.170945233432 0.000509522881123 0.000159680979444 0.000119865579 0.000590675961 0.000604332241 0.195631354072 0.000281035355698 0.000894556850655 0.00106543586867 0.000720688708 0.000720225108 0.873813066637 0.00224990126922 0.00526646638507 0.0045537202777 0.000128314219015 0.000198985701778
0.954529 0.170534832869 0.000508788110562 0.000159432675248 0.000119679167 0.000589757271 0.000603392311 0.195232166693 0.000282217387886 0.000896593475488 0.00107137488114 0.000720036496 0.0007194689 0.873497619566 0.0022549062948 0.00530158959341 0.00456654177744 0.000128845369922 0.000200012521516
0.956484 0.170125490439 0.000508052363947 0.000159184525745 0.00011949287 0.000588839156 0.000602452967 0.194834147426 0.000283619961252 0.000898682292586 0.00107744267443 0.000719390314 0.000718716127 0.873181075733 0.00226066026563 0.00533735107359 0.00457943528621 0.000129388754684 0.000201064387303
0.958441 0.169717203578 0.000507317197723 0.000158936531795 0.00011930669 0.000587921619 0.000601514215 0.19443729442 0.000285088136458 0.000900824541371 0.0010836406245 0.000718750214 0.000717966814 0.872863429232 0.00226665644197 0.00537375998668 0.00459240135176 0.00012994449575 0.000202141612509
0.9604 0.169309969728 0.000506583331818 0.000158688691169 0.000119120628 0.000587004667 0.000600576062 0.194041605834 0.000286550145492 0.000903021476472 0.00108997009528 0.000718116244 0.000717220988 0.872544674119 0.00227265874623 0.00541082550627 0.00460544051296 0.000130512719676 0.00020324447313
0.962361 0.16890378633 0.000505850764145 0.000158441011927 0.000118934685 0.000586088306 0.000599638513 0.19364707983 0.000288006006709 0.000905274374103 0.00109643242434 0.000717488456 0.000716478674 0.872224804414 0.00227866717841 0.00544855679259 0.00461855332726 0.000131093554598 0.000204373269027
0.964324 0.168498650834 0.00050511949262 0.000158193489608 0.000118748864 0.000585172541 0.000598701575 0.193253714578 0.000289455738421 0.000907584524154 0.00110302893119 0.000716866901 0.0007157399 0.871903814123 0.00228468173853 0.00548696295341 0.00463174034988 0.000131687132226 0.000205528301748
0.966289 0.16809456069 0.000504387695596 0.000157946129184 0.000118563164 0.000584257379 0.000597765253 0.192861508254 0.000291125228882 0.000909953236905 0.00110976091346 0.00071625163 0.000715004692 0.871581697207 0.0022914595358 0.00552605310632 0.00464500213397 0.000132293585849 0.0002067098634
0.968256 0.167691513353 0.000503656244243 0.000157698931865 0.000118377586 0.000583342825 0.000596829554 0.192470459041 0.000292906094892 0.000912381837596 0.0011166296481 0.000715642694 0.000714273078 0.8712584476 0.00229864169223 0.00556583631878 0.00465840624185 0.000132913047749 0.000207918257319
0.970225 0.167289506282 0.000502926092938 0.00015745190004 0.000118192133 0.000582428885 0.000595894482 0.192080565126 0.00029467962536 0.000914871673646 0.00112363638652 0.000715040149 0.000713545084 0.870934059218 0.00230583115132 0.0056063216279 0.00467205136782 0.000133545657121 0.000209153805216
0.972196 0.166888536939 0.000502197239563 0.000157205034061 0.000118006805 0.000581515565 0.000594960043 0.191691824707 0.000296445842053 0.000917424102238 0.00113078236668 0.000714444043 0.00071282074 0.87060852592 0.00231302791305 0.00564751806436 0.00468594538496 0.000134191561187 0.000210416793545
0.974169 0.166488602792 0.000501469682003 0.000156958334436 0.000117821603 0.000580602869 0.000594026245 0.191304235984 0.000298204766697 0.000920040504375 0.00113806879641 0.000713854434 0.00071210007 0.870281841568 0.00232023197744 0.00568943458419 0.00470009570181 0.000134850869777 0.00021170756539
0.976144 0.16608970131 0.000500741934385 0.000156711805627 0.000117636529 0.000579690804 0.000593093092 0.190917797167 0.000300183740039 0.00092272227218 0.00114549686777 0.000713271373 0.000711383105 0.869953999965 0.00232822283188 0.00573208015402 0.00471450985534 0.000135523745766 0.000213026417444
0.978121 0.165691829968 0.000500014407435 0.000156465446264 0.000117451583 0.000578779376 0.00059216059 0.190532506472 0.000302319534602 0.00092547081624 0.00115306774992 0.000712694914 0.000710669873 0.869624994895 0.00233678857028 0.0057754636703 0.00472919552861 0.000136210328289 0.000214373666119
0.9801 0.165294986244 0.000499288179341 0.000156219259086 0.000117266768 0.000577868589 0.000591228745 0.190148362121 0.000304446664343 0.000928287564785 0.00116078258875 0.000712125112 0.000709960403 0.869294820109 0.00234536297407 0.0058195940086 0.00474416057213 0.000136910761362 0.000215749643775
0.982081 0.16489916762 0.000498563247961 0.000155973246324 0.000117082084 0.000576958449 0.000590297562 0.189765362343 0.000306565154927 0.000931173959341 0.00116864250945 0.000711562022 0.000709254723 0.868963469329 0.00235394604326 0.00586447999789 0.00475941295496 0.000137625190021 0.00021715467329
0.984064 0.164504371581 0.000497839611152 0.0001557274097 0.000116897531 0.000576048962 0.000589367045 0.189383505374 0.000308675031968 0.000934131460631 0.00117664861766 0.000711005701 0.000708552861 0.868630936238 0.00236253777783 0.00591013043384 0.00477496081143 0.00013835376491 0.000218589087581
0.986049 0.164110595618 0.000497116023538 0.000155481747492 0.000116713111 0.000575140133 0.000588437203 0.189002789458 0.000311009245916 0.000937161540117 0.00118480199522 0.000710456203 0.000707854848 0.868297214494 0.00237195916542 0.0059565540517 0.00479081241274 0.00013909662434 0.000220053212097
0.988036 0.163717837225 0.000496392622947 0.000155236264161 0.000116528827 0.000574231966 0.000587508039 0.188623212845 0.000313541598554 0.000940265687509 0.0011931037056 0.000709913585 0.000707160713 0.867962297724 0.00238212333317 0.00600375957068 0.00480697619512 0.000139853929547 0.000221547392223
0.990025 0.163326093898 0.000495670519129 0.000154990961077 0.000116344677 0.000573324469 0.000586579559 0.188244773792 0.000316063798819 0.000943445407769 0.00120155478963 0.000709377904 0.000706470486 0.867626179511 0.00239229773159 0.00605175565675 0.00482346071722 0.000140625830778 0.000223071953162
0.992016 0.16293536314 0.00049494970992 0.0001547458391 0.000116160664 0.000572417645 0.000585651768 0.187867470565 0.000318575876762 0.000946702217877 0.0012101562705 0.000708849216 0.000705784198 0.867288853413 0.00240248236067 0.00610055092717 0.00484027470126 0.000141412488605 0.000224627242895
0.994009 0.162545642456 0.000494230193156 0.0001545008996 0.000115976787 0.0005715115 0.000584724671 0.187491301434 0.000321077862374 0.000950037651821 0.00121890914721 0.000708327582 0.000705101877 0.866950312963 0.00241267722043 0.00615015395659 0.0048574270055 0.000142214050068 0.000226213617517
0.996004 0.162156929357 0.000493511966675 0.000154256143439 0.000115793051 0.000570606038 0.000583798275 0.187116264679 0.000323569785585 0.000953453255841 0.00122781440179 0.000707813057 0.000704423555 0.866610551655 0.00242288231085 0.00620057326302 0.00487492666037 0.000143030670349 0.000227831417094
0.998001 0.161769221354 0.000492795028313 0.000154011574725 0.000115609452 0.000569701266 0.000582872583 0.186742358586 0.000326051676272 0.000956950589598 0.00123687299597 0.000707305702 0.000703749263 0.866269562936 0.00243309763194 0.0062518173546 0.00489278278982 0.000143862521727 0.000229480994257


==> aux/fits/MainzOnly/InversePolynomial.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996638488 3.28143164386e-08 3.11225569525e-08 4.51342520854e-08 4.87749999278e-08 4.85200000178e-08 0.99999747608 7.99389723666e-08 8.28860011964e-08 8.96899491846e-08 5.99189999839e-08 5.94529999676e-08 0.999999162406 7.65775717918e-08 7.60656885005e-08 7.15547869974e-08 1.09329783005e-08 1.11439774075e-08
4e-06 0.999986554125 1.31256156547e-07 1.24481283854e-07 1.80525868594e-07 1.95088999955e-07 1.94071000048e-07 0.999989904304 3.19753187325e-07 3.31527168978e-07 3.58738314615e-07 2.39665999935e-07 2.37804000047e-07 0.999996649787 3.06310287167e-07 3.04243601426e-07 2.86204940376e-07 4.37326551639e-08 4.45766363821e-08
9e-06 0.999969747427 2.95322192772e-07 2.80052919852e-07 4.06134365474e-07 4.38907000078e-07 4.36618999955e-07 0.999977284625 7.19434538622e-07 7.45869218566e-07 8.07087230424e-07 5.39211999939e-07 5.35021000059e-07 0.999992462631 6.89198146126e-07 6.84486869413e-07 6.43898645596e-07 9.84002552773e-08 1.0030316e-07
1.6e-05 0.999946219253 5.25006879425e-07 4.97802574048e-07 7.21893848869e-07 7.8017400007e-07 7.76107e-07 0.999959616966 1.2789695164e-06 1.3258175433e-06 1.43463928676e-06 9.58507999971e-07 9.51057000043e-07 0.999986601746 1.22524114867e-06 1.21671750409e-06 1.14454153768e-06 1.74944488784e-07 1.78328187994e-07
2.5e-05 0.999915970807 8.2030245304e-07 7.77674781013e-07 1.12771221111e-06 1.21881100001e-06 1.21245499995e-06 0.999936901217 1.99833920808e-06 2.07124739994e-06 2.24125482256e-06 1.497485e-06 1.48584100002e-06 0.999979068269 1.91443929479e-06 1.90081899821e-06 1.78801720332e-06 2.73372554482e-07 2.78659820885e-07
3.6e-05 0.999879003636 1.18119893285e-06 1.11960379098e-06 1.62347108148e-06 1.75471499997e-06 1.74556200006e-06 0.99990913724 2.87751929952e-06 2.98199114269e-06 3.22676112104e-06 2.156054e-06 2.13928899995e-06 0.999969863658 2.7567925845e-06 2.7366513409e-06 2.57416102073e-06 3.93699144396e-07 4.0130962331e-07
4.9e-05 0.99983531963 1.60768412145e-06 1.52350506108e-06 2.20902549493e-06 2.38776299999e-06 2.37530500002e-06 0.999876324863 3.91648007657e-06 4.0578482027e-06 4.39093901071e-06 2.93410800001e-06 2.9112890001e-06 0.999958989695 3.7523010178e-06 3.72403478418e-06 3.50278279735e-06 5.35932448975e-07 5.46290631065e-07
6.4e-05 0.999784921023 2.09974360551e-06 1.98928242397e-06 2.88420631039e-06 3.11780700002e-06 3.10153700001e-06 0.999838463885 5.11518642699e-06 5.29858238717e-06 5.73353540059e-06 3.83152000005e-06 3.80171399994e-06 0.999946448487 4.90096459468e-06 4.86276240918e-06 4.57365403479e-06 7.00089163641e-07 7.13620357473e-07
8.1e-05 0.999727810391 2.65736075678e-06 2.51681913819e-06 3.6488158961e-06 3.944679e-06 3.92409100003e-06 0.999795554076 6.47359784262e-06 6.70391756972e-06 7.25425583483e-06 4.84814099999e-06 4.81041899991e-06 0.999932242462 6.20278331514e-06 6.15259113373e-06 5.7865107634e-06 8.8618749805e-07 9.03313801315e-07
0.0001 0.99966399065 3.28051673304e-06 3.10599219639e-06 4.50263106933e-06 4.86818699996e-06 4.84277299995e-06 0.999747595175 7.99166842196e-06 8.27354147585e-06 8.95277010982e-06 5.98380600003e-06 5.93723700004e-06 0.999916374367 7.65775717918e-06 7.59325385551e-06 7.14105074112e-06 1.0942501858e-06 1.11539345682e-06
0.000121 0.99959346506 3.96919047939e-06 3.7566562323e-06 5.44540323789e-06 5.88811799995e-06 5.85737100001e-06 0.99969458689 9.66934687314e-06 1.00071107031e-05 1.08287050881e-05 7.23832899996e-06 7.18198100003e-06 0.999898847277 9.26588618681e-06 9.18444337874e-06 8.63694331454e-06 1.324297492e-06 1.34988132383e-06
0.000144 0.999516237221 4.72335872951e-06 4.46865425102e-06 6.47685759622e-06 7.004235e-06 6.96765000008e-06 0.999636528901 1.15065765171e-05 1.19042413208e-05 1.28816490921e-05 8.61150600007e-06 8.54444599996e-06 0.999879664582 1.1027170338e-05 1.09258230691e-05 1.02738209922e-05 1.57635422859e-06 1.60680492112e-06
0.000169 0.999432311073 5.54299600717e-06 5.24181449861e-06 7.59669426083e-06 8.21628000003e-06 8.17335199998e-06 0.99957342086 1.3503295291e-05 1.39645135259e-05 1.51111561217e-05 1.0103109e-05 1.0024407e-05 0.999858829993 1.29416096328e-05 1.28170278176e-05 1.20512779946e-05 1.85044776657e-06 1.88618829611e-06
0.000196 0.999341690895 6.42807462784e-06 6.07594956708e-06 8.80458661353e-06 9.523974e-06 9.47419600006e-06 0.999505262389 1.56594357529e-05 1.61874720591e-05 1.75167382343e-05 1.17128960001e-05 1.1621621e-05 0.999836347541 1.50092040712e-05 1.48576586187e-05 1.39688780679e-05 2.14661004883e-06 2.188062044e-06
0.000225 0.999244381306 7.37856470042e-06 6.97085639893e-06 1.01001834797e-05 1.0927013e-05 1.0869883e-05 0.999432053084 1.79749250848e-05 1.85726258491e-05 2.00978706328e-05 1.34406010001e-05 1.3335825e-05 0.999812221574 1.72299536532e-05 1.7047285397e-05 1.60261488181e-05 2.46487060651e-06 2.51245731864e-06
0.000256 0.999140387261 8.39443412917e-06 7.92632120546e-06 1.14831059072e-05 1.2425075e-05 1.2360087e-05 0.99935379251 2.04496850982e-05 2.11194493344e-05 2.28539879999e-05 1.5285945e-05 1.51667330001e-05 0.999786456758 1.96038583787e-05 1.93854464319e-05 1.82225831507e-05 2.80526257512e-06 2.85940985301e-06
0.000289 0.999029714055 9.47564861572e-06 8.94210962735e-06 1.29529555557e-05 1.4017813e-05 1.3944466e-05 0.999270480208 2.30836322392e-05 2.38273817848e-05 2.57844888988e-05 1.7248625e-05 1.7114046e-05 0.999759058075 2.21309182478e-05 2.187164485e-05 2.05576449238e-05 3.16782171172e-06 3.22895597527e-06
0.000324 0.998912367315 1.06221716613e-05 1.00179783587e-05 1.45093016613e-05 1.5704859e-05 1.5622651e-05 0.999182115693 2.58766775925e-05 2.66958219739e-05 2.8888734889e-05 1.9328317e-05 1.9177443e-05 0.999730030818 2.48111332605e-05 2.45053629606e-05 2.30307541121e-05 3.55258841733e-06 3.62113162633e-06
0.000361 0.998788353005 1.18339645687e-05 1.11536684494e-05 1.61516915129e-05 1.7485826e-05 1.73942530001e-05 0.999088698452 2.88287268887e-05 2.97241414943e-05 3.21660472255e-05 2.1524684e-05 2.1356583e-05 0.999699380598 2.76445034168e-05 2.72860443206e-05 2.56413066244e-05 3.95960275235e-06 4.0359783825e-06
0.0004 0.998657677424 1.31109864455e-05 1.23489030661e-05 1.78796514476e-05 1.9360302e-05 1.9258865e-05 0.998990227949 3.19396805088e-05 3.29116695472e-05 3.56157133478e-05 2.3837365e-05 2.36511080001e-05 0.999667113335 3.06310287167e-05 3.02131014566e-05 2.83886587494e-05 4.38890545817e-06 4.47353847577e-06
0.000441 0.998520347201 1.44531942058e-05 1.36033959816e-05 1.96926755691e-05 2.1327856e-05 2.12160550001e-05 0.998886703621 3.52094334917e-05 3.6257706947e-05 3.92369774336e-05 2.6265984e-05 2.6060639e-05 0.999633235262 3.37707091602e-05 3.32859188728e-05 3.1272137781e-05 4.84054098093e-06 4.93385781675e-06
0.000484 0.998376369299 1.58605425733e-05 1.49168421952e-05 2.15902399692e-05 2.3388035e-05 2.3265373e-05 0.998778124885 3.863787554e-05 3.9761513388e-05 4.3029052679e-05 2.8810143e-05 2.85847799999e-05 0.999597752918 3.70635447472e-05 3.6503850493e-05 3.42910342493e-05 5.31455449282e-06 5.4169820155e-06
0.000529 0.998225751009 1.73329840844e-05 1.62889277686e-05 2.35717931045e-05 2.5540366e-05 2.54063440001e-05 0.998664491133 4.22248910273e-05 4.34223198871e-05 4.69911130756e-05 3.1469425e-05 3.1223115e-05 0.999560673151 4.05095354779e-05 3.98662196229e-05 3.74446061747e-05 5.81099592123e-06 5.92295740676e-06
0.000576 0.998068499952 1.88704690909e-05 1.77193217726e-05 2.56367592579e-05 2.77843550001e-05 2.7638476e-05 0.998545801733 4.59703590053e-05 4.72393205521e-05 5.11222934269e-05 3.4243398e-05 3.397521e-05 0.999522003117 4.41086813521e-05 4.33723185347e-05 4.07320805013e-05 6.32991396565e-06 6.4518360785e-06
0.000625 0.997904624078 2.04729457629e-05 1.92076767413e-05 2.77845429943e-05 3.01194850001e-05 2.9961256e-05 0.998422056036 4.98741532119e-05 5.12116760588e-05 5.54216955873e-05 3.7131607e-05 3.68406119999e-05 0.999481750273 4.78609823699e-05 4.70214084752e-05 4.4152654526e-05 6.87135912758e-06 7.00366989592e-06
0.000676 0.997734131659 2.21403600928e-05 2.07536376126e-05 3.00145174526e-05 3.2545224e-05 3.23741480001e-05 0.99829325337 5.39361420785e-05 5.53385114865e-05 5.98883852436e-05 4.01335810001e-05 3.9818851e-05 0.999439922378 5.17664385313e-05 5.08127258791e-05 4.77054831685e-05 7.43538774417e-06 7.57850952238e-06
0.000729 0.997557031295 2.3872655898e-05 2.235683234e-05 3.23260389928e-05 3.50610140001e-05 3.48765979999e-05 0.998159393044 5.81561887392e-05 5.96189201211e-05 6.45213898048e-05 4.324883e-05 4.2909437e-05 0.999396527495 5.58250498362e-05 5.47454731727e-05 5.13896973893e-05 8.02205400485e-06 8.17641246154e-06
0.000784 0.997373331909 2.56697748249e-05 2.40168723384e-05 3.47184399456e-05 3.766628e-05 3.74680340001e-05 0.998020474347 6.25341510382e-05 6.40519650734e-05 6.9319700913e-05 4.6476847e-05 4.611186e-05 0.999351573986 6.00368162848e-05 5.88188212777e-05 5.52044006807e-05 8.6314099782e-06 8.79743607662e-06
0.000841 0.997183042743 2.75316563524e-05 2.57333623256e-05 3.7191025197e-05 4.0360425e-05 4.0147858e-05 0.997876496554 6.70698815401e-05 6.86366713817e-05 7.42822781887e-05 4.9817103e-05 4.94255970001e-05 0.999305070504 6.44017378769e-05 6.30319209091e-05 5.91486541881e-05 9.26352066788e-06 9.44163762073e-06
0.0009 0.99698617336 2.94582377955e-05 2.75058895899e-05 3.97430819567e-05 4.3142837e-05 4.29154589999e-05 0.997727458919 7.17632275384e-05 7.33720336309e-05 7.94080403453e-05 5.3269057e-05 5.28501020001e-05 0.999257026002 6.89198146126e-05 6.73838815703e-05 6.32214930294e-05 9.91844100384e-06 1.01090772681e-05
0.000961 0.996782733642 3.14494543096e-05 2.93340271185e-05 4.23738732621e-05 4.6012878e-05 4.5770203e-05 0.997573360684 7.6614031065e-05 7.82570144083e-05 8.46958780753e-05 5.6832144e-05 5.63848120001e-05 0.999207449724 7.35910464919e-05 7.18737947823e-05 6.74219248942e-05 1.05962319012e-05 1.07998171528e-05
0.001024 0.996572733785 3.35052388948e-05 3.12173398632e-05 4.50826386433e-05 4.8969895e-05 4.8711438e-05 0.997414201076 8.16221289007e-05 8.32905417661e-05 9.01446434622e-05 6.0505783e-05 6.002915e-05 0.999156351203 7.84154335148e-05 7.65007198398e-05 7.17489180074e-05 1.12969582893e-05 1.15139183881e-05
0.001089 0.996356184301 3.5625522399e-05 3.31553735579e-05 4.78685954985e-05 5.2013217e-05 5.1738491e-05 0.997249979306 8.67873525853e-05 8.84715165869e-05 9.57531539669e-05 6.42893789999e-05 6.3782516e-05 0.999103740262 8.33929756813e-05 8.12636846457e-05 7.62014209957e-05 1.20206831357e-05 1.22514461105e-05
0.001156 0.996133096015 3.7810233524e-05 3.51476650066e-05 5.07309440718e-05 5.5142149e-05 5.4850675e-05 0.997080694576 9.21095284278e-05 9.37988033567e-05 0.000101520196106 6.8182312e-05 6.76442950001e-05 0.99904962701 8.85236729913e-05 8.61616921274e-05 8.0778344474e-05 1.27674684756e-05 1.30124645106e-05
0.001225 0.995903480059 4.0059298828e-05 3.71937398471e-05 5.36688546061e-05 5.83559840001e-05 5.8047278e-05 0.996906346076 9.75884775181e-05 9.92712384781e-05 0.000107444519439 7.21839509999e-05 7.16138560001e-05 0.998994021835 9.3807525445e-05 9.11937196344e-05 8.54785709844e-05 1.35373854747e-05 1.379703886e-05
0.001296 0.995667347879 4.23726427322e-05 3.92931053965e-05 5.66814858338e-05 6.165399e-05 6.1327576e-05 0.996726932984 0.000103224015737 0.0001048876284 0.000113524842204 7.62936450001e-05 7.5690546e-05 0.998936935413 9.92445330422e-05 9.63587092596e-05 9.03009606738e-05 1.43304954159e-05 1.46052395688e-05
0.001369 0.995424711222 4.47501875239e-05 4.14452649639e-05 5.97679687149e-05 6.5035423e-05 6.46908230001e-05 0.996542454473 0.00010901595377 0.000110646744535 0.000119759851154 8.05107259999e-05 7.98736990001e-05 0.998878378692 0.000104834695783 0.000101655587925 9.52443328935e-05 1.51468687821e-05 1.54371321868e-05
0.001444 0.995175582143 4.71918533624e-05 4.36497021967e-05 6.2927416016e-05 6.84995170001e-05 6.8136256e-05 0.996352909707 0.000114964097117 0.000116547331259 0.000126148196954 8.4834508e-05 8.4162632e-05 0.998818362899 0.000110578013667 0.000107083244105 0.000100307486774 1.59865762709e-05 1.62927864706e-05
0.001521 0.994919972998 4.96975582834e-05 4.59058913672e-05 6.61589211251e-05 7.20454900001e-05 7.1663095e-05 0.996158297842 0.000121068246104 0.000122588104637 0.00013268850005 8.926429e-05 8.8556642e-05 0.998756899534 0.000116474486695 0.000112640544032 0.000105489192738 1.68496858232e-05 1.71722734085e-05
0.0016 0.994657896443 5.22672182049e-05 4.8213298269e-05 6.94615568645e-05 7.5672543e-05 7.52705439999e-05 0.995958618034 0.000127328195898 0.000128767747403 0.000139379352048 9.37993510001e-05 9.3055012e-05 0.998694000366 0.000122524114867 0.000118326331622 0.000110788188231 1.77362676693e-05 1.80756612481e-05
0.001681 0.994389365433 5.49007469315e-05 5.05713690353e-05 7.28343768248e-05 7.9379858e-05 7.8957788e-05 0.99575386943 0.000133743736521 0.000135084918499 0.000146219304997 9.8438958e-05 9.7657005e-05 0.998629677434 0.000128726898182 0.000124139413364 0.000116203192694 1.86463913655e-05 1.90030255642e-05
0.001764 0.994114393215 5.75980561605e-05 5.29795498191e-05 7.62764123247e-05 8.31666050001e-05 8.2723994e-05 0.99554405118 0.000140314652856 0.000141538241694 0.000153206891363 0.000103182357 0.000102361872 0.998563943039 0.000135082836641 0.000130078587334 0.000121732884788 1.95801328501e-05 1.99544332457e-05
0.001849 0.993832993334 6.03590554873e-05 5.54372630896e-05 7.97866804307e-05 8.703193e-05 8.6568318e-05 0.99532916243 0.000147040724669 0.000148126317975 0.000160340601493 0.00010802878 0.000107168844 0.998496809746 0.000141591930243 0.000136142608397 0.000127375930907 2.05375594289e-05 2.09299616035e-05
0.001936 0.993545179621 6.31836524111e-05 5.79439313328e-05 8.33641762719e-05 9.09749710001e-05 9.0489893e-05 0.995109202329 0.000153921726621 0.000154847718292 0.000167618903638 0.000112977441 0.000112077139 0.998428290378 0.000148254178989 0.000142330218133 0.000133130960226 2.1518748889e-05 2.19296783296e-05
0.002025 0.9932509662 6.60717523401e-05 6.04989560376e-05 8.70078800606e-05 9.4994843e-05 9.44878429999e-05 0.994884170028 0.000160957428274 0.000161700984228 0.000175040233981 0.00011802754 0.000117085956 0.998358398015 0.000155069582878 0.000148640128337 0.0001389965826 2.25237694543e-05 2.29536606169e-05
0.002116 0.992950367477 6.90232585985e-05 6.31017342378e-05 9.07167497003e-05 9.90906489999e-05 9.85612710001e-05 0.994654064681 0.000168147594117 0.000168684634368 0.000182602998452 0.00012317826 0.00012219448 0.998287145989 0.000162038141911 0.000155071026357 0.000144971379256 2.35526968986e-05 2.40019811397e-05
0.002209 0.992643398144 7.20380724315e-05 6.5751650019e-05 9.44897302603e-05 0.000103261476 0.000102709267 0.994418885448 0.000175491983574 0.000175797158316 0.000190305573585 0.000128428768 0.000127401878 0.998214547883 0.000169159856088 0.000161621574723 0.000151053909903 2.46056025335e-05 2.50747131162e-05
0.002304 0.992330073171 7.51160930123e-05 6.84480798857e-05 9.83257441706e-05 0.000107506398 0.000106930906 0.994178631497 0.00018299035102 0.000183037017998 0.00019814631174 0.000133778215 0.000132707306 0.998140617523 0.000176434725408 0.000168290419623 0.000157242702872 2.56825622835e-05 2.61719273309e-05
0.002401 0.992010407808 7.82572174475e-05 7.11903878348e-05 0.00010222370099 0.00011182447 0.000111225247 0.993933302003 0.000190642445797 0.000190402653077 0.000206123531129 0.000139225738 0.0001381099 0.998065368983 0.000183862749872 0.000175076173477 0.000163536267865 2.67836486987e-05 2.72937002197e-05
0.0025 0.991684417581 8.14613407846e-05 7.39779253654e-05 0.000106182495219 0.000116214736 0.000115591338 0.993682896151 0.00019844801223 0.000197892476561 0.000214235526241 0.00014477046 0.000143608782 0.997988816575 0.00019144392948 0.000181977428787 0.000169933093186 2.79089319875e-05 2.84401058654e-05
0.002601 0.991352118288 8.47283560176e-05 7.68100377338e-05 0.000110201002138 0.000120676223 0.00012002821 0.99342741314 0.000206406789641 0.000205504874205 0.000222480563909 0.000150411483 0.000149203062 0.997910974849 0.00019917826423 0.000188992758222 0.000176431637831 2.90584881033e-05 2.96112150451e-05
0.002704 0.991013525997 8.80581540942e-05 7.96860594793e-05 0.000114278081784 0.000125207948 0.00012453488 0.99316685218 0.000214518512368 0.000213238211827 0.000230856883896 0.000156147902 0.000154891831 0.997831858586 0.000207065754125 0.000196120708721 0.000183030342295 3.02323887378e-05 3.08071022865e-05
0.002809 0.990668657042 9.14506239221e-05 8.26053171172e-05 0.00011841257929 0.000129808912 0.000129110354 0.992901212498 0.00022278290978 0.000221090828072 0.000239362700766 0.000161978792 0.000160674169 0.997751482798 0.000215106399163 0.000203359809646 0.000189727622093 3.14307063753e-05 3.20278388917e-05
0.002916 0.990317528024 9.49056523768e-05 8.55671250969e-05 0.000122603325214 0.000134478102 0.000133753622 0.992630493338 0.000231199706292 0.000229061035712 0.000247996203097 0.000167903213 0.000166549139 0.997669862724 0.000223300199345 0.000210708563311 0.000196521869218 3.26535133417e-05 3.32734959879e-05
0.003025 0.989960155805 9.84231243077e-05 8.85707898434e-05 0.00012684913848 0.000139214493 0.000138463666 0.992354693961 0.000239768621388 0.000237147131482 0.000256755552925 0.000173920215 0.000172515791 0.997587013826 0.00023164715467 0.000218165452213 0.000203411463536 3.39008778041e-05 3.45441475804e-05
0.003136 0.989596557503 0.000102002922546 9.16156106436e-05 0.00013114881624 0.000144017052 0.000143239448 0.992073813649 0.00024848936963 0.000245347385696 0.000265638890573 0.000180028831 0.00017857316 0.997502951785 0.000240147265139 0.000225728943052 0.000210394755064 3.51728738938e-05 3.58398595263e-05
0.003249 0.989226750496 0.000105644927911 9.47008747156e-05 0.000135501151553 0.000148884725 0.000148079926 0.991787851708 0.000257361660685 0.0002536600445 0.000274644329487 0.000186228079 0.000184720269 0.997417692496 0.000248800530752 0.00023339747191 0.000217470075999 3.64695686376e-05 3.7160704685e-05
0.003364 0.988850752412 0.000109349019217 9.78258634971e-05 0.000139904917083 0.000153816453 0.000152984042 0.991496807465 0.000266385199334 0.000262083335588 0.000283769960872 0.000192516967 0.000190956126 0.99733125207 0.000257606951508 0.000241169464507 0.000224635739377 3.77910310762e-05 3.85067518647e-05
0.003481 0.98846858113 0.000113115073285 0.000100989850378 0.000144358876614 0.000158811164 0.000157950728 0.991200680275 0.000275559685497 0.000270615466658 0.000293013852927 0.000198894487 0.000197279726 0.997243646822 0.000266566527407 0.000249043321785 0.000231890041794 3.91373282661e-05 3.98780678904e-05
0.0036 0.988080254775 0.000116942964946 0.000104192099369 0.000148861777813 0.000163867773 0.000162978902 0.990899469521 0.000284884814248 0.000279254620437 0.000302374051677 0.000205359616 0.00020369005 0.997154893274 0.00027567925845 0.000257017426671 0.00023923125229 4.05085283498e-05 4.127471865e-05
0.003721 0.987685791716 0.000120832567049 0.000107431868243 0.00015341235999 0.000168985187 0.000168067476 0.990593174613 0.000294360275837 0.000287998963814 0.000311848578414 0.000211911322 0.000210186068 0.997065008147 0.000284945144637 0.000265090142274 0.000246657631235 4.19046955399e-05 4.26967701286e-05
0.003844 0.987285210563 0.000124783750469 0.000110708405837 0.000158009348756 0.000174162301 0.000173215347 0.990281794995 0.000303985755705 0.000296846643857 0.000321435437527 0.000218548558 0.000216766735 0.996974008361 0.000294364185968 0.000273259816384 0.000254167417191 4.33258952169e-05 4.41442864461e-05
0.003969 0.986878530165 0.000128796384119 0.000114020951157 0.000162651462376 0.000179397998 0.000178421407 0.989965330143 0.000313760934506 0.000305795785855 0.000331132609545 0.000225270263 0.000223430994 0.996881911029 0.000303936382442 0.000281524772452 0.000261758834378 4.47721868901e-05 4.56173309047e-05
0.004096 0.986465769602 0.00013287033495 0.000117368741882 0.000167337401665 0.000184691156 0.000183684534 0.989643779569 0.000323685488127 0.000314844500123 0.000340938053566 0.000232075366 0.000230177777 0.996788733449 0.000313661734059 0.000289883322228 0.000269430085208 4.62436343314e-05 4.71159629839e-05
0.004225 0.986046948187 0.000137005467971 0.000120751006297 0.00017206586181 0.00019004064 0.000189003598 0.989317142822 0.000333759087706 0.000323990875891 0.000350849712492 0.000238962781 0.000237006002 0.996694493107 0.00032354024082 0.000298333758965 0.000277179358415 4.7740296533e-05 4.86402414251e-05
0.004356 0.985622085463 0.000141201646246 0.000124166963761 0.000176835529467 0.000195445306 0.000194377462 0.98898541949 0.000343981399656 0.000333232988121 0.000360865507475 0.000245931414 0.000243914577 0.996599207672 0.000333571902725 0.000306874356508 0.000285004830267 4.9262230761e-05 5.01902272797e-05
0.004489 0.985191201194 0.000145458730904 0.000127615829159 0.000181645076237 0.000200904004 0.000199804978 0.988648609202 0.00035435208568 0.000342568893656 0.000370983340749 0.000252980155 0.000250902397 0.996502894986 0.000343756719773 0.000315503373845 0.000292904657839 5.08094936114e-05 5.17659728556e-05
0.004624 0.984754315369 0.000149776581157 0.000131096809777 0.000186493170691 0.000206415572 0.000205284991 0.988306711632 0.000364870802798 0.000351996631931 0.00038120110005 0.000260107884 0.000257968347 0.996405573066 0.000354094691965 0.000324219056372 0.000300876986867 5.23821400282e-05 5.33675338628e-05
0.004761 0.984311448193 0.000154155054297 0.000134609110223 0.000191378471664 0.000211978844 0.000210816339 0.987959726496 0.000375537203363 0.000361514229748 0.000391516650284 0.000267313471 0.000265111299 0.996307260099 0.000364585819301 0.000333019629601 0.000308919948273 5.39802203106e-05 5.49949613616e-05
0.0049 0.983862620087 0.000158594005714 0.000138151924362 0.000196299626391 0.000217592643 0.000216397851 0.987607653559 0.000386350935085 0.000371119695942 0.000401927842942 0.000274595775 0.000272330113 0.996207974433 0.00037523010178 0.000341903305967 0.000317031659643 5.56037831781e-05 5.66483078711e-05
0.005041 0.983407851682 0.000162647108402 0.000141724446521 0.000201255275641 0.000223255789 0.000222028348 0.987250492637 0.000396415016848 0.000380811025544 0.000412432513936 0.00028195364 0.000279623644 0.996107734578 0.000385269555863 0.000350868288355 0.000325210222957 5.72528818577e-05 5.83276152734e-05
0.005184 0.98294716382 0.000165651185112 0.000145325858481 0.000206244057845 0.000228967089 0.000227706647 0.986888243594 0.000404396694248 0.00039058620138 0.000423028479435 0.000289385903 0.000286990729 0.996006559203 0.000393576449943 0.000359912754693 0.000333453735455 5.89275569493e-05 6.00329330388e-05
0.005329 0.982480577546 0.00016869481107 0.00014895534381 0.000211264599327 0.000234725349 0.000233431558 0.986520906349 0.000412483454883 0.000400443191603 0.000433713544724 0.000296891392 0.0002944302 0.995904467126 0.000401999524359 0.000369034878401 0.00034176027589 6.06278526106e-05 6.1764304093e-05
0.005476 0.982008114107 0.000171777885849 0.000152612075343 0.000216315521332 0.000240529366 0.000239201884 0.986148480877 0.000420675032042 0.000410379952195 0.000444485498011 0.000304468921 0.000301940877 0.995801477313 0.000410538779112 0.000378232815607 0.000350127918245 6.23538095268e-05 6.35217679062e-05
0.005625 0.981529794947 0.000174900307795 0.000156295226791 0.000221395440887 0.000246377934 0.000245016422 0.985770967211 0.000428971155751 0.000420394423351 0.000455342115674 0.000312117295 0.000309521572 0.995697608872 0.000419194214202 0.000387504712353 0.000358554716667 6.41054679654e-05 6.53053594882e-05
0.005776 0.981045641707 0.000178061974029 0.000160003962908 0.00022650296842 0.000252269839 0.000250873965 0.985388365441 0.000437371552794 0.000430484540101 0.000466281158484 0.000319835312 0.000317171084 0.995592881055 0.000427965829629 0.000396848700102 0.000367038727656 6.58828607297e-05 6.71151165088e-05
0.005929 0.980555676217 0.00018126278046 0.000163737446195 0.000231636710487 0.000258203863 0.000256773302 0.985000675721 0.000445875946723 0.000440648222312 0.000477300375087 0.000327621759 0.000324888206 0.995487313244 0.000436853625393 0.000406262897497 0.000375577992119 6.76860202522e-05 6.89510712327e-05
0.006084 0.980059920496 0.000184502621786 0.000167494835102 0.000236795266537 0.000264178782 0.000262713214 0.98460789827 0.00045448405788 0.000450883379885 0.00048839750559 0.000335475411 0.000332671721 0.995380924953 0.000445857601493 0.000415745416288 0.000384170540613 6.95149786453e-05 7.08132515675e-05
0.006241 0.979558396747 0.000187781391502 0.000171275284946 0.000241977236796 0.000270193371 0.000268692483 0.98421003337 0.000463195603413 0.000461187913183 0.000499570272399 0.000343395039 0.000340520402 0.995273735823 0.00045497775793 0.000425294352475 0.000392814400744 7.13697585881e-05 7.27016840968e-05
0.0064 0.979051127352 0.000191098981908 0.000175077947424 0.000247181210614 0.0002762464 0.00027470988 0.983807081373 0.00047201029729 0.000471559715484 0.0005108163907 0.000351379403 0.000348433016 0.995165765615 0.000464214094704 0.000434907794774 0.000401507589842 7.32503895853e-05 7.46163910941e-05
0.006561 0.978538134874 0.000194455284111 0.000178901969281 0.00025240578328 0.000282336633 0.000280764182 0.983399042703 0.000480927850322 0.000481996665087 0.000522133569233 0.000359427253 0.00035640832 0.995057034207 0.000473566611815 0.000444583822011 0.000410248117356 7.51568866718e-05 7.65573925749e-05
0.006724 0.978019442047 0.000197850188038 0.000182746494583 0.000257649540932 0.000288462833 0.000286854155 0.982985917853 0.000489947970174 0.000492496641968 0.000533519498343 0.000367537334 0.000364445063 0.994947561592 0.000483035309262 0.000454320501366 0.000419033995299 7.70892697378e-05 7.85247062997e-05
0.006889 0.977495071775 0.000201283582437 0.000186610668217 0.000262911069652 0.000294623761 0.000292978566 0.982567707394 0.00049907036139 0.000503057509668 0.000544971867307 0.000375708381 0.000372541987 0.994837367867 0.000492620187047 0.000464115893054 0.000427863217022 7.90475523619e-05 8.05183437513e-05
0.007056 0.976965047131 0.000204755354889 0.000190493627005 0.000268188954279 0.000300818173 0.00029913618 0.982144411971 0.000508294725401 0.000513677130027 0.00055648835259 0.000383939123 0.000380697826 0.994726473239 0.000502321245168 0.000473968047251 0.000436733782662 8.10317438712e-05 8.25383172607e-05
0.007225 0.976429391348 0.000208265391808 0.000194394510862 0.000273481775837 0.000307044827 0.000305325757 0.981716032312 0.000517620760556 0.000524353356691 0.000568066627233 0.000392228277 0.000388911308 0.994614898005 0.000512138483626 0.000483875011142 0.000445643679623 8.3041854439e-05 8.45846268245e-05
0.007396 0.975888127822 0.000211813578453 0.000198312452502 0.000278788119089 0.000313302475 0.000311546061 0.981282569221 0.000527048162128 0.000535084040435 0.000579704350001 0.000400574561 0.000397181152 0.994502662568 0.00052207190242 0.00049383481497 0.00045459090125 8.50778829015e-05 8.66572814359e-05
0.007569 0.975341280102 0.000215399798938 0.000202246585926 0.000284106564659 0.000319589871 0.000317795848 0.980844023591 0.000536576622341 0.000545867023257 0.000591399182493 0.000408976679 0.000405506072 0.994389787411 0.000532121501552 0.000503845491005 0.000463573429528 8.71398330474e-05 8.87562757647e-05
0.007744 0.974788871891 0.000219023936228 0.000206196045114 0.000289435693667 0.000325905766 0.000324073879 0.980400396397 0.000546205830381 0.00055670014407 0.000603148774079 0.000417433332 0.000413884775 0.994276293108 0.00054228728102 0.000513905063119 0.000472589245894 8.92276983651e-05 9.08816064091e-05
0.007921 0.974230927041 0.000222685872157 0.000210159957251 0.000294774089796 0.000332248912 0.000330378912 0.979951688703 0.000555935472424 0.000567581240276 0.000614950771001 0.000425943214 0.000422315962 0.994162200313 0.000552569240825 0.000524011544197 0.000481636334964 9.13414712195e-05 9.30332637844e-05
0.0081 0.973667469548 0.000226385487429 0.000214137453971 0.000300120335186 0.00033861806 0.000336709704 0.979497901662 0.000565765231644 0.000578508145025 0.000626802814202 0.000434505012 0.000430798328 0.994047529756 0.000562967380966 0.000534162947044 0.000490712677035 9.34811408325e-05 9.52112341723e-05
0.008281 0.973098523553 0.000230122661628 0.00021812766145 0.000305473017986 0.000345011961 0.000343065017 0.979039036522 0.000575694788242 0.000589478686581 0.000638702543079 0.000443117409 0.000439330562 0.99393230224 0.000573481701445 0.000544357275437 0.000499816251226 9.56466871621e-05 9.74155017598e-05
0.008464 0.97252411333 0.000233897273223 0.000222129709444 0.000310830720874 0.000351429368 0.000349443606 0.978575094623 0.000585723819461 0.000600490694687 0.000650647593432 0.000451779081 0.00044791135 0.993816538632 0.00058411220226 0.000554592537724 0.000508945039026 9.78380962187e-05 9.96460435624e-05
0.008649 0.971944263292 0.000237709199578 0.000226142722656 0.000316192034275 0.000357869033 0.000355844234 0.978106077403 0.0005958519996 0.000611541995125 0.000662635595405 0.000460488698 0.00045653937 0.993700259866 0.000594858883412 0.000564866725331 0.000518097021267 0.000100055339672 0.000101902833514
0.008836 0.971358997981 0.000241558316956 0.000230165829769 0.000321555551732 0.000364329711 0.000362265661 0.977631986397 0.000606079000044 0.00062263041618 0.000674664180959 0.00046924493 0.000465213296 0.993583486932 0.000605721744901 0.000575177833977 0.000527270183765 0.000102298390161 0.000104185844482
0.009025 0.970768342067 0.000245444500531 0.000234198156744 0.00032691986787 0.000370810157 0.000368706652 0.977152823244 0.000616404489275 0.000633753781401 0.000686730979496 0.000478046434 0.000473931799 0.993466240873 0.000616700786727 0.000585523855728 0.000536462509209 0.000104567214135 0.000106495038135
0.009216 0.970172320342 0.000249367624387 0.000238238832579 0.000332283578397 0.00037730913 0.00037516597 0.976668589684 0.000626828132898 0.000644909919685 0.000698833621253 0.000486891871 0.000482693545 0.99334854278 0.000627796008889 0.000595902783202 0.000545671985391 0.000106861776991 0.00010883037813
0.009409 0.969570957722 0.000253327561538 0.000242286981716 0.000337645290063 0.000383825388 0.000381642386 0.976179287562 0.000637349593654 0.000656096660772 0.000710969731187 0.000495779894 0.000491497195 0.993230413794 0.000639007411388 0.00060631259644 0.00055489661147 0.000109182032839 0.00011119182304
0.009604 0.968964279236 0.000257324183924 0.000246341733459 0.000343003609015 0.000390357696 0.000388134669 0.975684918833 0.000647968531447 0.000667311832377 0.000723136942127 0.000504709151 0.000500341407 0.993111875087 0.000650334994224 0.000616751285934 0.000564134379769 0.000111527936769 0.000113579321214
0.009801 0.968352310028 0.000261357362424 0.00025040221834 0.00034835714698 0.00039690482 0.000394641593 0.975185485561 0.000658684603359 0.000678553266013 0.000735332884474 0.000513678287 0.000509224838 0.992992947871 0.000661778757397 0.000627216835154 0.000573383288979 0.00011389943973 0.000115992818953
0.01 0.96773507535 0.000265426966865 0.000254467565073 0.000353704521109 0.000403465528 0.000401161934 0.97468098992 0.000669497463674 0.000689818800447 0.000747555191816 0.000522685947 0.000518146137 0.992873653388 0.000673338700907 0.000637707230005 0.000582641351151 0.000116296484469 0.000118432262542
0.010201 0.967112600562 0.000269532866025 0.000258536906259 0.000359044356547 0.000410038595 0.000407694475 0.974171434201 0.000680406763895 0.000701106272805 0.000759801499888 0.00053173077 0.000527103955 0.992754012907 0.000685014824753 0.000648220454194 0.000591906577331 0.000118719010582 0.000120897587017
0.010404 0.966484911124 0.000273674927645 0.000262609375776 0.000364375280639 0.000416622796 0.000414238 0.97365682081 0.000691412152769 0.000712413526838 0.000772069447676 0.000540811392 0.000536096938 0.992634047713 0.000696807128936 0.000658754493873 0.000601176986735 0.000121166953535 0.000123388726391
0.010609 0.965852032598 0.000277853018434 0.000266684104732 0.000369695932185 0.000423216914 0.0004207913 0.973137152271 0.000702513276302 0.000723738411167 0.000784356678334 0.000549926448 0.000545123729 0.992513779115 0.000708715613456 0.000669307334034 0.000610450611691 0.000123640240539 0.000125905607478
0.010816 0.965213990638 0.000282067004079 0.000270760234425 0.000375004953747 0.000429819734 0.000427353167 0.97261243123 0.000713709777786 0.000735078778766 0.000796660840796 0.000559074571 0.000554182972 0.992393228428 0.000720740278312 0.000679876965306 0.000619725483608 0.000126138800779 0.000128448155029
0.011025 0.964570810991 0.000286316749251 0.000274836902033 0.000380300995102 0.000436430049 0.000433922403 0.972082660454 0.000725001297815 0.00074643249054 0.000808979585193 0.000568254391 0.000563273307 0.992272416978 0.000732881123506 0.000690461374757 0.000628999648708 0.000128662551061 0.000131016284538
0.011236 0.963922519493 0.000290602117614 0.000278913248669 0.000385582716481 0.000443046655 0.000440497811 0.971547842837 0.000736387474309 0.000757797412771 0.000821310573945 0.000577464536 0.000572393373 0.99215136609 0.000745138149036 0.000701058559405 0.000638271163123 0.000131211408109 0.00013360990839
0.011449 0.963269142065 0.000294922971834 0.000282988418463 0.000390848785198 0.000449668354 0.000447078205 0.971007981398 0.000747867942536 0.000769171419977 0.000833651470097 0.000586703635 0.000581541808 0.992030097094 0.000757511354903 0.000711666511325 0.000647538091668 0.000133785278263 0.000136228935824
0.011664 0.962610704706 0.000299279173585 0.000287061559937 0.000396097873923 0.000456293956 0.000453662398 0.970463079288 0.000759442335126 0.000780552390882 0.000845999948273 0.000595970313 0.000590717251 0.991908631302 0.000770000741107 0.000722283236001 0.000656798504359 0.000136384071867 0.000138873265761
0.011881 0.961947233497 0.000303670583558 0.00029113182331 0.000401328670315 0.000462922274 0.000460249215 0.969913139785 0.000771110282105 0.000791938220559 0.000858353686819 0.000605263198 0.000599918336 0.991786990029 0.000782606307647 0.000732906734579 0.000666050494887 0.000139007683732 0.000141542799083
0.0121 0.961278754592 0.000308097061469 0.000295198358658 0.000406539870511 0.00046955213 0.000466837488 0.969358166304 0.000782871410908 0.000803326803944 0.000870710375966 0.000614580914 0.000609143701 0.991665194566 0.000795328054524 0.00074353501422 0.000675292159997 0.000141656007458 0.000144237425288
0.012321 0.960605294213 0.000312558466067 0.000299260326298 0.000411730172997 0.000476182353 0.000473426051 0.968798162393 0.000794725346398 0.000814716053318 0.000883067711162 0.000623922087 0.000618391981 0.991543266185 0.000808165981739 0.000754166092062 0.00068452161093 0.000144328933421 0.000146957030657
0.012544 0.959926878653 0.000317054655144 0.000303316885945 0.000416898296082 0.00048281178 0.00048001375 0.968233131741 0.000806671710898 0.000826103884298 0.000895423404773 0.000633285341 0.000627661816 0.991421226133 0.000821120089289 0.0007647979903 0.000693736970269 0.000147026346623 0.000149701493115
0.012769 0.959243534268 0.000321585485542 0.000307367201277 0.000422042964216 0.000489439252 0.000486599436 0.967663078172 0.000818710124205 0.000837488227931 0.00090777516997 0.000642669303 0.00063695184 0.991299095632 0.000834190377177 0.000775428730916 0.000702936380168 0.00014974812263 0.000152470691452
0.012996 0.958555287473 0.000326150813157 0.000311410442565 0.000427162911973 0.000496063621 0.00049318197 0.967088005654 0.000830840203615 0.000848867027408 0.000920120737183 0.0006520726 0.000646260692 0.991176895866 0.000847376845401 0.000786056350544 0.000712117993242 0.000152494133645 0.000155264495006
0.013225 0.957862164743 0.000330750492958 0.000315445779971 0.000432256889845 0.000502683747 0.00049976022 0.966507918298 0.000843061563942 0.000860238233573 0.000932457845765 0.000661493858 0.000655587012 0.991054647984 0.000860679493963 0.000796678886653 0.000721279981052 0.000155264247487 0.00015808276571
0.013456 0.957164192603 0.000335384378982 0.000319472392983 0.00043732365337 0.000509298498 0.000506333061 0.965922820361 0.000855373817547 0.000871599813116 0.00094478424929 0.000670931707 0.000664929441 0.990932373091 0.000874098322861 0.000807294392335 0.00073042052596 0.000158058327565 0.00016092536318
0.013689 0.956461397632 0.000340052324353 0.000323489463606 0.000442361975772 0.00051590675 0.000512899381 0.965332716247 0.000867776574353 0.000882949743805 0.00095709771142 0.000680384776 0.00067428662 0.990810092245 0.000887633332095 0.000817900920312 0.000739537829762 0.000160876225611 0.000163792139572
0.013924 0.955753806455 0.000344754181288 0.000327496176041 0.000447370640992 0.000522507389 0.000519458072 0.96473761051 0.000880269441872 0.000894286018057 0.000969396010632 0.000689851697 0.000683657194 0.990687826454 0.000901284521667 0.000828496536304 0.000748630113237 0.000163717795068 0.000166682941574
0.014161 0.955041445739 0.000349489801101 0.000331491725561 0.000452348444364 0.000529099309 0.000526008039 0.964137507855 0.000892852025225 0.00090560664131 0.000981676939965 0.000699331104 0.000693039811 0.990565596669 0.000915051891575 0.00083907931829 0.000757695610803 0.000166582880718 0.000169597611425
0.0144 0.954324342194 0.000354259034217 0.000335475307796 0.000457294196808 0.000535681416 0.000532548194 0.963532413139 0.000905523927168 0.000916909637581 0.000993938303423 0.000708821636 0.000702433118 0.990443423782 0.00092893544182 0.000849647347881 0.000766732581573 0.000169471320748 0.00017253598582
0.014641 0.953602522566 0.000359061730177 0.000339446124982 0.000462206720684 0.000542252623 0.000539077461 0.962922331377 0.00091828474811 0.000928193040256 0.00100617792543 0.000718321929 0.000711835768 0.990321328619 0.000942935172402 0.000860198722344 0.000775739297279 0.000172382948722 0.000175497892833
0.014884 0.952876013635 0.000363897737649 0.000343403387309 0.000467084852413 0.000548811855 0.000545594773 0.96230726774 0.000931134086141 0.000939454900835 0.00101839364141 0.000727830626 0.000721246418 0.990199331938 0.000957051083321 0.000870731546717 0.000784714050462 0.000175317594607 0.00017848315697
0.015129 0.952144842212 0.000367574353398 0.000347346307144 0.000471927445089 0.000555358047 0.000552099074 0.961687227556 0.000941149668172 0.000950693289894 0.00103058330529 0.000737346372 0.000730663722 0.990077454425 0.000968696163863 0.000881243937605 0.000793655160244 0.000178275075447 0.00018149159607
0.015376 0.951409035136 0.000370195481586 0.000351274104817 0.000476733364188 0.000561890144 0.000558589318 0.961062216316 0.00094858603827 0.000961906291256 0.00104274478559 0.000746867817 0.000740086345 0.989955716689 0.000978091011842 0.000891734023662 0.000802560960886 0.000181255210772 0.000184523024349
0.015625 0.95066861927 0.000372834135533 0.000355186007279 0.000481501490193 0.000568407101 0.00056506447 0.960432239674 0.000956072154333 0.000973092006122 0.00105487597273 0.000756393611 0.000749512953 0.989834139255 0.000987561931464 0.000902199948238 0.000811429808212 0.000184257811222 0.000187577247211
0.015876 0.949923621497 0.000375490231617 0.000359081247253 0.000486230718254 0.000574907888 0.000571523505 0.959797303446 0.000963607779645 0.000984248555488 0.0010669747684 0.000765922412 0.000758942215 0.989712742562 0.00099710892273 0.000912639864235 0.000820260083142 0.000187282681605 0.000190654064241
0.016129 0.94917406872 0.000378163685769 0.000362959063167 0.000490919959816 0.000581391481 0.00057796541 0.959157413615 0.00097119267622 0.000995374078178 0.00107903909674 0.000775452882 0.000768372804 0.989591546963 0.00100673198564 0.000923051937129 0.000829050188874 0.000190329619796 0.000193753274408
0.016384 0.948419987857 0.000380854413474 0.000366818701046 0.000495568142056 0.000587856871 0.000584389187 0.958512576335 0.000978826604823 0.00100646672869 0.00109106690345 0.000784983682 0.000777803403 0.989470572711 0.00101643112019 0.000933434352862 0.00083779854866 0.000193398419748 0.000196874661491
0.016641 0.947661405836 0.000383562329782 0.000370659413979 0.000500174209512 0.00059430306 0.000590793844 0.957862797924 0.000986509324973 0.00101752468561 0.00110305614528 0.000794513487 0.000787232693 0.989349839967 0.00102620632639 0.000943785301158 0.000846503616382 0.000196488868453 0.000200018013666
0.0169 0.946898349596 0.000386287349307 0.000374480462169 0.000504737119649 0.000600729062 0.000597178404 0.957208084876 0.000994240594962 0.00102854614415 0.00111500480836 0.000804040969 0.000796659365 0.989229368783 0.00103605760423 0.000954102996149 0.00085516386356 0.000199600748885 0.000203183104878
0.017161 0.94613084608 0.000389029386237 0.000378281112082 0.000509255850091 0.000607133903 0.000603541902 0.956548443855 0.00100202017186 0.0010395293197 0.00112691089288 0.000813564809 0.000806082112 0.98910917911 0.00104598495371 0.000964385662057 0.000863777791245 0.000202733834819 0.000206369707169
0.017424 0.945358922236 0.000391788354332 0.000382060639511 0.000513729393457 0.000613516622 0.000609883385 0.955883881702 0.00100984781155 0.00105047244955 0.00113877242204 0.000823083694 0.000815499636 0.988989290784 0.00105598837484 0.000974631540252 0.000872343925251 0.000205887898013 0.000209577586489
0.017689 0.944582605011 0.000394564166936 0.000385818323372 0.000518156761963 0.000619876269 0.000616201914 0.955214405431 0.00101772326872 0.00106137379186 0.00115058744116 0.000832596316 0.000824910643 0.988869723531 0.00106606786761 0.000984838886217 0.00088086082104 0.000209062700889 0.000212806503701
0.017956 0.943801921349 0.000397356736978 0.000389553455084 0.000522536983263 0.000626211908 0.000622496561 0.954540022238 0.00102564629689 0.00107223162424 0.00116235401824 0.000842101371 0.000834313847 0.988750496953 0.00107622343203 0.000995005974866 0.000889327053767 0.000212258003758 0.000216056210347
0.018225 0.943016898186 0.000400165976979 0.000393265334142 0.00052686910035 0.000632522618 0.000628766409 0.953860739494 0.00103361664841 0.00108304424894 0.00117407024034 0.000851597567 0.000843707965 0.988631630532 0.00108645506808 0.001005131098 0.000897741229925 0.000215473559587 0.000219326455825
0.018496 0.942227562454 0.000402991799053 0.000396953262736 0.000531152181278 0.000638807487 0.000635010561 0.953176564753 0.0010416340745 0.00109380999079 0.00118573422081 0.000861083613 0.000853091725 0.988513143625 0.00109676277578 0.00101521256267 0.000906101990865 0.000218709112796 0.000222616982228
0.018769 0.941433941069 0.000405834114915 0.000400616556936 0.00053538530481 0.00064506562 0.000641228126 0.952487505751 0.00104969832523 0.00110452719339 0.00119734409508 0.000870558227 0.000862463859 0.988395055457 0.00110714655513 0.00102524869725 0.000914407994003 0.000221964406618 0.000225927524183
0.019044 0.940636060935 0.000408692835886 0.000404254537763 0.000539567573604 0.000651296133 0.000647418231 0.951793570409 0.00105780914958 0.00111519422667 0.00120889802372 0.000880020134 0.000871823109 0.988277385117 0.00111760640612 0.001035237847 0.000922657935586 0.000225239176678 0.00022925781301
0.019321 0.939833948938 0.000411567872899 0.000407866535251 0.00054369810744 0.000657498158 0.000653580015 0.951094766829 0.00106596629539 0.00112580948632 0.00122039418743 0.00088946807 0.00088116822 0.98816015156 0.00112814232875 0.00104517837233 0.000930850541275 0.00022853314996 0.000232607575569
0.0196 0.939027631944 0.000414459136499 0.000411451890655 0.000547776044994 0.00066367084 0.00065971263 0.950391103305 0.00107416950945 0.00113637138606 0.00123183079754 0.00089890077 0.00089049795 0.988043373595 0.00113875432303 0.00105506865965 0.000938984559554 0.000231846054079 0.000235976524883
0.019881 0.938217136798 0.000417366536853 0.000415009948025 0.000551800544627 0.000669813337 0.000665815246 0.949682588315 0.00108241853743 0.0011468783696 0.00124320608688 0.000908316987 0.000899811062 0.987927069888 0.00114944238895 0.00106490711005 0.000947058781237 0.000235177603646 0.000239364379806
0.020164 0.937402490317 0.000420289983754 0.000418540068058 0.000555770782692 0.000675924823 0.000671887041 0.948969230528 0.00109071312397 0.00115732889979 0.00125451831525 0.000917715474 0.000909106327 0.987811258955 0.00116020652651 0.00107469215061 0.000955072016868 0.000238527513841 0.000242770843104
0.020449 0.936583719292 0.000423229386623 0.000422041614662 0.000559685957935 0.000682004485 0.000677927212 0.948251038802 0.00109905301266 0.00116772147113 0.00126576576698 0.000927094997 0.000918382526 0.987695959158 0.00117104673571 0.00108442222117 0.000963023118873 0.000241895490853 0.000246195618052
0.020736 0.935760850484 0.000426184654517 0.000425513962182 0.000563545289046 0.000688051525 0.000683934971 0.947528022188 0.00110743794604 0.00117805459854 0.0012769467546 0.000936454331 0.000927638448 0.987581188705 0.00118196301656 0.00109409578794 0.000970910967963 0.000245281233932 0.000249638402111
0.021025 0.934933910619 0.000429155696134 0.000428956496301 0.000567348011102 0.00069406516 0.000689909539 0.946800189931 0.00111586766565 0.00118832682321 0.00128805961769 0.000945792255 0.000936872891 0.98746696564 0.00119295536906 0.00110371134093 0.000978734476238 0.000248684442698 0.000253098881641
0.021316 0.934102926388 0.000432142419816 0.000432368610475 0.000571093382493 0.000700044621 0.000695850158 0.946067551467 0.00112434191202 0.00119853671451 0.00129910271995 0.000955107563 0.000946084662 0.987353307847 0.0012040237932 0.00111326738535 0.000986492592507 0.000252104804407 0.000256576744348
0.021609 0.933267924446 0.000435144733556 0.000435749706415 0.000574780683761 0.000705989155 0.000701756081 0.945330116431 0.00113286042466 0.00120868286595 0.0013100744568 0.000964399054 0.000955272578 0.987240233041 0.00121516828898 0.00112276245581 0.000994184300718 0.000255542005479 0.000260071666683
0.021904 0.932428931404 0.000438162545001 0.000439099199854 0.000578409212549 0.000711898024 0.000707626577 0.94458789465 0.00114142294217 0.00121876389971 0.00132097324839 0.00097366554 0.000964435462 0.987127758767 0.0012263888564 0.00113219510442 0.00100180861494 0.000258995721969 0.000263583323161
0.022201 0.931585973833 0.000441195761459 0.000442416510846 0.000581978289906 0.000717770503 0.000713460931 0.943840896154 0.0011500292021 0.00122877846242 0.00133179754598 0.000982905839 0.000973572155 0.987015902393 0.00123768549547 0.00114156391082 0.00100936458831 0.000262465632028 0.000267111381102
0.0225 0.930739078257 0.000444244289903 0.000445701073973 0.000585487258874 0.000723605885 0.000719258442 0.943089131166 0.00115867894112 0.00123872523154 0.00134254582604 0.000992118783 0.000982681498 0.986904681116 0.00124905820618 0.00115086747318 0.00101685130979 0.000265951399134 0.000270655503622
0.022801 0.929888271152 0.000447308036975 0.000448952331733 0.000588935479985 0.000729403479 0.000725018424 0.942332610113 0.00116737189494 0.00124860290729 0.00135321659796 0.00100130321 0.00099176235 0.986794111944 0.00126050698853 0.00116010442122 0.00102426789941 0.000269452689778 0.000274215343311
0.023104 0.929033578946 0.000450386908997 0.000452169737185 0.000592322340925 0.000735162604 0.000730740209 0.941571343619 0.00117610779835 0.00125841022276 0.0013638083954 0.001010457972 0.001000813577 0.986684211708 0.00127203184253 0.0011692733998 0.00103161352189 0.000272969158706 0.000277790556878
0.023409 0.928175028013 0.000453480811964 0.000455352752245 0.00059564724563 0.000740882601 0.00073642314 0.940805342512 0.00118488638523 0.00126814593558 0.00137431978776 0.00101958193 0.001009834056 0.98657499705 0.00128363276817 0.0011783730874 0.00103888737352 0.000276500460452 0.000281380787134
0.023716 0.927312644673 0.00045658965156 0.000458500851248 0.000598909624829 0.000746562822 0.00074206658 0.940034617822 0.00119370738858 0.00127780883062 0.00138474937122 0.001028673956 0.001018822676 0.986466484417 0.00129530976546 0.00118740218356 0.00104608868783 0.000280046240753 0.000284985676659
0.024025 0.926446455189 0.000459713333163 0.000461613518787 0.000602108926984 0.000752202638 0.000747669904 0.939259180779 0.00120257054052 0.00128739772612 0.00139509576886 0.001037732934 0.001027778335 0.98635869007 0.00130706283439 0.00119635941202 0.00105321674023 0.000283606141832 0.0002886048603
0.024336 0.925576485765 0.00046285176184 0.000464690250124 0.000605244625243 0.000757801435 0.000753232506 0.938479042822 0.0012114755723 0.00129691146406 0.00140535764223 0.001046757757 0.001036699945 0.986251630065 0.00131889197496 0.00120524352924 0.00106027084006 0.000287179800113 0.000292237966169
0.024649 0.924702762544 0.000466004842363 0.00046773055037 0.000608316214295 0.000763358613 0.000758753792 0.937694215591 0.00122042221434 0.00130634891807 0.00141553367698 0.001055747331 0.001045586427 0.986145320264 0.00133079718718 0.00121405331083 0.00106725033843 0.000290766848355 0.000295884620845
0.024964 0.923825311606 0.000469172479207 0.000470733936324 0.000611323211324 0.000768873591 0.000764233187 0.936904710932 0.0012294101962 0.00131570898902 0.00142562259078 0.001064700575 0.001054436715 0.986039776326 0.00134277847104 0.00122278756261 0.00107415462461 0.000294366912313 0.000299544443966
0.025281 0.922944158967 0.000470968043571 0.00047369993466 0.000614265157428 0.0007743458 0.000769670131 0.936110540898 0.00123389133416 0.00132499060927 0.00143562313435 0.001073616418 0.001063249754 0.985935013702 0.00135053179894 0.00123144511592 0.00108098312945 0.000297979612815 0.000303217052458
0.0256 0.922059330574 0.000472593036864 0.000476628084235 0.00061714161506 0.000779774691 0.000775064079 0.935311717749 0.00123780666903 0.00133419273798 0.00144553409117 0.001082493801 0.001072024502 0.985831047635 0.00135777915916 0.00124002483329 0.00108773532123 0.000301604567793 0.000306902054021
0.025921 0.921170852305 0.000474225196072 0.000479517935254 0.000619952168421 0.000785159729 0.000780414503 0.934508253951 0.00124173923219 0.00134331436662 0.00145535427098 0.001091331677 0.001080759929 0.985727893157 0.00136507195738 0.0012485256013 0.00109441071009 0.000305241389017 0.000310599053451
0.026244 0.920278749969 0.000475864470646 0.000482369047878 0.000622696427345 0.000790500395 0.000785720891 0.933700162179 0.00124568890124 0.00135235451441 0.00146508252244 0.001100129013 0.001089455017 0.985625565086 0.0013724101936 0.00125694633865 0.00110100884795 0.000308889683074 0.000314307652527
0.026569 0.9193830493 0.000477510809906 0.000485180993261 0.000625374024849 0.000795796188 0.000790982746 0.932887455316 0.00124965555346 0.0013613122295 0.00147471772022 0.001108884788 0.001098108761 0.985524078024 0.00137979386781 0.00126528598652 0.00110752932591 0.000312549053422 0.000318027445691
0.026896 0.918483775957 0.00047916416303 0.000487953358429 0.000627984613429 0.000801046621 0.000796199588 0.932070146454 0.00125363906579 0.00137018659288 0.0014842587752 0.001117597993 0.001106720167 0.985423446348 0.00138722298002 0.00127354352377 0.00111397177661 0.000316219096042 0.000321758024235
0.027225 0.917580955524 0.000480824479067 0.000490685735174 0.000630527872584 0.000806251225 0.000801370953 0.931248248895 0.00125763931487 0.00137897671189 0.0014937046309 0.001126267631 0.001115288258 0.985323684219 0.00139469753022 0.00128171795264 0.00112033587505 0.000319899406785 0.000325498971942
0.027556 0.916674613506 0.000482491706932 0.000493377730836 0.000633003504555 0.000811409546 0.000806496392 0.930421776149 0.001261656177 0.00138768172877 0.00150305425911 0.001134892722 0.001123812065 0.985224805572 0.00140221751841 0.00128980830453 0.00112662134317 0.00032358957284 0.000329249873493
0.027889 0.915764775327 0.000484165795413 0.000496028965627 0.000635411233397 0.000816521146 0.000811575474 0.929590741937 0.00126568952817 0.00139630081208 0.00151230666771 0.001143472296 0.001132290635 0.985126824111 0.00140978294461 0.00129781364273 0.00113282793746 0.000327289177886 0.000333010305925
0.028224 0.91485146633 0.000485846693172 0.000498639069141 0.000637750808244 0.000821585605 0.000816607783 0.928755160192 0.00126973924408 0.00140483316216 0.00152146090007 0.001152005395 0.00114072303 0.985029753311 0.00141739380879 0.00130573306529 0.00113895546194 0.000330997804191 0.000336779838503
0.028561 0.913934711776 0.000487534348748 0.000501207681236 0.000640022003906 0.000826602517 0.00082159292 0.927915045055 0.00127380520012 0.00141327800822 0.00153051602775 0.00116049108 0.001149108321 0.984933606418 0.00142505011097 0.00131356569065 0.00114500376486 0.000334715024013 0.000340558044352
0.0289 0.913014536837 0.000489228710562 0.000503734458863 0.0006422246141 0.000831571495 0.000826530499 0.927070410879 0.00127788727141 0.00142163461168 0.0015394711561 0.00116892842 0.001157445596 0.98483839644 0.00143275185115 0.00132131067632 0.0011509727332 0.000338440412307 0.000344344483339
0.029241 0.912090966602 0.000490929726914 0.000506219067112 0.000644358458386 0.000836492166 0.000831420154 0.926221272229 0.00128198533276 0.00142990226351 0.00154832542861 0.001177316502 0.001165733958 0.984744136147 0.00144049902932 0.00132896721331 0.0011568623019 0.000342173536996 0.000348138717976
0.029584 0.911164026071 0.000492637345992 0.00050866118283 0.000646423384403 0.000841364173 0.000836261535 0.925367643879 0.00128609925873 0.00143808028608 0.00155707801597 0.001185654424 0.001173972519 0.984650838073 0.00144829164549 0.00133653451257 0.00116267245047 0.000345913956798 0.000351940303762
0.029929 0.910233740153 0.000494351515871 0.000511060499198 0.000648419256856 0.000846187178 0.000841054304 0.924509540816 0.00129022892358 0.00144616802926 0.00156572812593 0.001193941301 0.001182160409 0.984558514507 0.00145612969965 0.00134401183001 0.00116840319607 0.000349661235055 0.000355748792224
0.030276 0.909300133667 0.000496072184517 0.000513416716797 0.000650345967794 0.000850960857 0.000845798142 0.923646978237 0.00129437420134 0.00145416487631 0.00157427499765 0.00120217626 0.001190296771 0.984467177495 0.00146401319181 0.00135139844476 0.00117405460701 0.000353414926769 0.000359563730925
0.030625 0.90836323134 0.000497799299788 0.000515729550806 0.000652203435485 0.000855684901 0.000850492748 0.922779971552 0.00129853496575 0.00146207023981 0.00158271790639 0.001210358443 0.001198380765 0.984376838839 0.00147194212196 0.00135869367239 0.00117962679388 0.000357174583853 0.000363384665491
0.030976 0.907423057803 0.000499532809439 0.000517998729759 0.000653991597225 0.000860359022 0.000855137831 0.921908536381 0.00130271109031 0.00146988356146 0.00159105615991 0.001218487007 0.00120641156 0.984287510088 0.00147991649011 0.00136589686283 0.00118511990925 0.000360939755187 0.000367211133036
0.031329 0.906479637595 0.000501272661123 0.000520223990623 0.000655710420746 0.000864982941 0.000859733123 0.921032688554 0.00130690244831 0.00147760431579 0.00159928909723 0.001226561124 0.001214388344 0.984199202547 0.00148793629625 0.00137300739075 0.0011905341575 0.000364709983125 0.000371042675079
0.031684 0.905532995157 0.000503018802394 0.000522405086063 0.000657359894376 0.0008695564 0.000864278367 0.920152444115 0.00131110891273 0.0014852320038 0.00160741609385 0.00123457998 0.001222310319 0.984111927267 0.00149600154039 0.00138002467237 0.0011958697817 0.000368484811081 0.000374878823393
0.032041 0.90458315483 0.000504771180713 0.000524541784012 0.000658940028059 0.000874079157 0.000868773323 0.919267819316 0.00131533035638 0.00149276616073 0.00161543655934 0.001242542776 0.0012301767 0.98402569504 0.00150411222252 0.00138694815822 0.00120112707026 0.000372263775879 0.000378719106407
0.0324 0.903630140859 0.000506529743443 0.000526633860145 0.000660450860183 0.000878550984 0.000873217768 0.91837883062 0.00131956665182 0.00150020635035 0.00162334993281 0.001250448729 0.001237986718 0.983940516409 0.00151226834265 0.00139377732532 0.0012063063604 0.000376046410875 0.000382563052368
0.032761 0.902673977388 0.000508294437858 0.000528681105085 0.000661892452307 0.000882971671 0.000877611492 0.917485494702 0.00132381767139 0.0015075521642 0.00163115569168 0.001258297069 0.00124573962 0.983856401655 0.00152046990078 0.00140051169019 0.00121140803086 0.00037983225024 0.000386410181706
0.033124 0.90171468846 0.000510065211145 0.000530683319997 0.000663264889697 0.00088734102 0.000881954304 0.916587828445 0.00132808328722 0.00151480322629 0.00163885334306 0.001266087044 0.001253434666 0.983773360802 0.00152871689689 0.00140715080016 0.00121643251045 0.000383620819127 0.000390260018833
0.033489 0.900752298015 0.000511842010405 0.000532640322013 0.00066456828323 0.000891658853 0.000886246027 0.915685848943 0.00133236337125 0.001521959189 0.00164644243126 0.001273817916 0.001261071133 0.983691403613 0.00153700933101 0.00141369423948 0.00122138026784 0.000387411643333 0.000394112079079
0.033856 0.89978682989 0.000513624782656 0.000534551939378 0.000665802765468 0.000895925005 0.000890486498 0.914779573498 0.00133665779519 0.00152901973479 0.00165392253137 0.001281488961 0.001268648313 0.983610539585 0.00154534720312 0.00142014162745 0.0012262518212 0.000391204247088 0.00039796587623
0.034225 0.898818307817 0.000515413474834 0.000536418014639 0.000666968496138 0.000900139329 0.000894675572 0.913869019622 0.00134096643058 0.00153598457476 0.00166129325177 0.001289099473 0.001276165514 0.983530777954 0.00155373051322 0.00142649261581 0.00123104773035 0.000394998149679 0.000401820921289
0.034596 0.897846755425 0.000517208033802 0.000538238398899 0.000668065658641 0.00090430169 0.000898813118 0.912954205034 0.00134528914877 0.00154285344995 0.00166855423582 0.00129664876 0.001283622056 0.983452127691 0.00156215926132 0.00143274689106 0.00123576860628 0.000398792865441 0.000405676724665
0.034969 0.896872196233 0.000519008406343 0.000540012962616 0.000669094458855 0.000908411972 0.000902899021 0.912035147661 0.00134962582091 0.00154962613074 0.00167570515635 0.001304136147 0.001291017278 0.983374597496 0.00157063344742 0.00143890417699 0.00124041509944 0.000402587909031 0.000409532791665
0.035344 0.895894653655 0.000520013199108 0.000541741586726 0.000670055127881 0.000912470072 0.000906933179 0.911111865637 0.00135020834947 0.00155630241669 0.00168274572352 0.001311560973 0.001298350534 0.983298195802 0.00157526797046 0.00144496423285 0.00124498790731 0.000406382794346 0.000413388625758
0.035721 0.894914150998 0.000520948523833 0.000543424161812 0.00067094792308 0.000916475903 0.000910915509 0.910184377304 0.00135045109477 0.00156288213235 0.00168967567981 0.001318922594 0.001305621193 0.983222930774 0.00157957523286 0.00145092685172 0.00124948777242 0.000410177027856 0.000417243728443
0.0361 0.893930711457 0.000521886637794 0.000545060598016 0.00067177312189 0.000920429393 0.000914845937 0.909252701208 0.00135069393845 0.00156936513511 0.00169649479799 0.001326220381 0.001312828641 0.983148810303 0.00158390534546 0.00145679186654 0.00125391548145 0.000413970121686 0.000421097598119
0.036481 0.892944358121 0.000522827511721 0.000546650812137 0.000672531031378 0.000924330485 0.000918724412 0.9083168561 0.0013509368649 0.00157575130879 0.00170320288464 0.001333453722 0.001319972277 0.983075842008 0.00158825830825 0.00146255913828 0.00125827186879 0.000417761573824 0.000424949732178
0.036864 0.891955113965 0.000523771116318 0.000548194739784 0.000673221977103 0.000928179139 0.000922550889 0.907376860935 0.00135117985854 0.00158204056687 0.0017097997759 0.001340622023 0.001327051517 0.983004033237 0.00159263412124 0.00146822856769 0.00126255781045 0.000421550891081 0.000428799625806
0.037249 0.890963001857 0.000524717422259 0.000549692325593 0.000673846314915 0.000931975324 0.000926325345 0.906432734875 0.00135142290375 0.00158823284543 0.00171628534844 0.001347724698 0.001334065797 0.982933391058 0.00159703278443 0.00147380009691 0.00126677422539 0.000425337574667 0.000432646769906
0.037636 0.889968044549 0.000525666400186 0.00055114352868 0.000674404417613 0.000935719031 0.000930047766 0.905484497279 0.00135166598493 0.00159432811569 0.00172265950024 0.001354761188 0.001341014562 0.982863922269 0.00160145429782 0.00147927369518 0.00127092208281 0.000429121122524 0.000436490657279
0.038025 0.888970264684 0.000526618020718 0.000552548324051 0.000674896688464 0.00093941026 0.000933718156 0.904532167712 0.00135190908645 0.00160032636939 0.00172892216897 0.001361730943 0.001347897277 0.982795633385 0.00160589866141 0.00148464937557 0.00127500238738 0.000432901031258 0.000440330777389
0.038416 0.887969684791 0.000527572254445 0.000553906695514 0.000675323552434 0.000943049027 0.000937336532 0.903575765939 0.00135215219269 0.00160622762649 0.00173507332258 0.00136863343 0.001354713425 0.982728530649 0.0016103658752 0.00148992718441 0.00127901619139 0.000436676799441 0.000444166617243
0.038809 0.886966327284 0.000528529071937 0.000555218644723 0.000675685455758 0.000946635365 0.000940902923 0.902615311922 0.00135239528803 0.0016120319384 0.00174111295509 0.001375468135 0.001361462498 0.982662620021 0.00161485593918 0.00149510720237 0.00128296459163 0.000440447918861 0.000447997662397
0.039204 0.885960214465 0.000529488443738 0.000556484184497 0.00067598287191 0.000950169317 0.000944417376 0.901650825825 0.00135263835686 0.00161773937687 0.00174704109749 0.001382234557 0.001368144012 0.982597907182 0.00161936885336 0.00150018955208 0.00128684872353 0.000444213884144 0.000451823398106
0.039601 0.884951368521 0.00053045034037 0.000557703340742 0.00067621629774 0.000953650943 0.000947879948 0.900682328009 0.00135288138356 0.00162335004256 0.0017528578105 0.001388932214 0.001374757494 0.982534397535 0.00162390461775 0.0015051743887 0.00129066976702 0.000447974187401 0.000455643308044
0.04 0.883939811524 0.000531414732338 0.000558876153386 0.000676386253514 0.000957080315 0.000951290714 0.89970983903 0.00135312435252 0.00162886405942 0.00175856318345 0.001395560639 0.001381302489 0.9824720962 0.00162846323232 0.00151006190391 0.00129442894138 0.000451728316922 0.000459456875439
0.040401 0.882925565431 0.000532381590128 0.000560002675114 0.000676493282521 0.000960457519 0.000954649757 0.89873337964 0.0013533672481 0.00163428158156 0.00176415733642 0.001402119381 0.001387778556 0.982411008017 0.0016330446971 0.00151485232658 0.00129812751365 0.000455475763865 0.000463263581875
0.040804 0.881908652083 0.000533350884208 0.000561082972816 0.000676537952672 0.000963782655 0.000957957179 0.897752970787 0.00135361005471 0.00163960278248 0.00176964042201 0.001408608005 0.001394185275 0.982351137541 0.00163764901208 0.00151954592507 0.00130176678244 0.000459216017617 0.00046706290723
0.041209 0.880889093205 0.00053432258503 0.000562117127597 0.00067652085471 0.000967055838 0.000961213092 0.896768633609 0.00135385275674 0.00164482786375 0.0017750126197 0.001415026094 0.001400522237 0.982292489045 0.00164227617725 0.00152414300258 0.00130534809261 0.00046294856482 0.000470854330704
0.041616 0.879866910406 0.000535296663034 0.000563105232298 0.000676442603217 0.000970277192 0.000964417621 0.895780389437 0.00135409533859 0.00164995705086 0.00178027413858 0.001421373248 0.00140678905 0.98223506652 0.00164692619263 0.00152864389545 0.00130887282644 0.000466672892543 0.000474637336338
0.042025 0.878842125177 0.000536273088644 0.000564047397664 0.000676303832367 0.00097344686 0.000967570904 0.894788259793 0.00135433778465 0.00165499059032 0.00178542522019 0.001427649079 0.001412985341 0.98217887367 0.0016515990582 0.00153304898884 0.00131234239901 0.000470388490429 0.000478411396366
0.042436 0.877814758896 0.000537251832277 0.000564943738735 0.000676105209612 0.000976564992 0.000970673095 0.893792266387 0.00135458007933 0.00165992875553 0.00179046612962 0.001433853219 0.00141911075 0.982123913921 0.00165629477397 0.00153735868525 0.00131575827684 0.000474094840711 0.000482175993281
0.042849 0.876784832819 0.000538232864336 0.000565794394454 0.000675847411558 0.000979631756 0.000973724354 0.892792431117 0.00135482220706 0.00166477184121 0.00179539716501 0.001439985316 0.001425164936 0.982070190405 0.00166101333994 0.00154157344384 0.00131912194976 0.000477791435937 0.000485930603139
0.043264 0.87575236809 0.000539216155217 0.000566599510423 0.000675531150505 0.000982647326 0.000976724862 0.891788776065 0.00135506415227 0.0016695201674 0.00180021864784 0.001446045034 0.001431147571 0.98201770598 0.0016657547561 0.001545693744 0.00132243495566 0.000481477755537 0.000489674708935
0.043681 0.874717385731 0.000540201675309 0.000567359250072 0.000675157151675 0.000985611897 0.000979674804 0.890781323502 0.00135530589937 0.00167417407074 0.0018049309337 0.001452032051 0.001437058345 0.981966463208 0.00167051902247 0.00154972011624 0.00132569885477 0.000485153290314 0.000493407781546
0.0441 0.873679906651 0.000541189394996 0.00056807378717 0.000674726171686 0.000988525669 0.000982574382 0.889770095877 0.00135554743282 0.00167873391586 0.00180953439767 0.001457946065 0.001442896963 0.981916464376 0.00167530613903 0.00155365311278 0.00132891525552 0.000488817524555 0.000497129304224
0.044521 0.872639951639 0.000542179284655 0.000568743309478 0.000674238982907 0.000991388857 0.00098542381 0.888755115823 0.00135578873708 0.00168320008551 0.00181402944733 0.001463786789 0.001448663145 0.98186771148 0.00168011610579 0.00155749333352 0.00133208579323 0.000492469941549 0.00050083875584
0.044944 0.871597541367 0.000543171314663 0.000569368021128 0.000673696382719 0.000994201687 0.00098822331 0.887736406154 0.00135602979661 0.00168757298354 0.00181841651649 0.001469553951 0.001454356632 0.981820206229 0.00168494892275 0.00156124141178 0.00133521213325 0.000496110034721 0.000504535615328
0.045369 0.870552696391 0.000543812312853 0.000569948135805 0.00067309919212 0.000996964398 0.00099097312 0.88671398986 0.0013537578799 0.00169185303364 0.0018226960629 0.001475247294 0.001459977176 0.981773950052 0.00168690817819 0.00156489801512 0.0013382959787 0.000499737287522 0.000508219359401
0.045796 0.869505437147 0.000544400745173 0.000570483884211 0.000672448250152 0.000999677242 0.000993673484 0.885687890107 0.00135109685773 0.00169604068305 0.00182686856862 0.001480866583 0.001465524545 0.981728944089 0.00168843502127 0.00156846384593 0.00134133906006 0.000503351190191 0.000511889470228
0.046225 0.868455783958 0.000544990246414 0.000570975506826 0.000671744423742 0.001002340475 0.000996324665 0.884658130239 0.00134842855319 0.00170013639504 0.00183093454726 0.001486411591 0.001470998525 0.981685189197 0.00168996901584 0.00157193964815 0.00134434313949 0.00050695122726 0.000515545430085
0.046656 0.867403757025 0.000545580797569 0.000571423262988 0.000670988595802 0.001004954373 0.000998926928 0.883624733769 0.0013457530263 0.00170414065408 0.00183489452871 0.001491882114 0.001476398916 0.981642685946 0.00169151016191 0.00157532619431 0.00134731000342 0.000510536892307 0.000519186719868
0.047089 0.866349376436 0.000546172379633 0.000571827419802 0.000670181673872 0.001007519218 0.001001480555 0.882587724385 0.00134307033715 0.00170805396007 0.0018387490754 0.001497277958 0.001481725537 0.981601434622 0.00169305845946 0.00157862429856 0.00135024146711 0.00051410767652 0.000522812820459
0.047524 0.865292662161 0.000546764973608 0.000572188260165 0.000669324586639 0.001010035303 0.001003985837 0.88154712594 0.00134038054582 0.00171187683659 0.00184249876526 0.001502598952 0.001486978217 0.981561435231 0.0016946139085 0.00158183480286 0.00135313937763 0.000517663067705 0.000526423221476
0.047961 0.864233634051 0.000547358560502 0.000572506083418 0.00066841828251 0.001012502935 0.001006443074 0.880502962459 0.00133768371242 0.00171560982007 0.00184614420786 0.001507844935 0.001492156806 0.981522687485 0.00169617650903 0.00158495859451 0.00135600559548 0.000521202562502 0.000530017403406
0.0484 0.863172311845 0.000547953121332 0.000572781195487 0.000667463732598 0.001014922425 0.001008852577 0.879455258129 0.00133497989707 0.00171925346692 0.00184968602942 0.001513015763 0.001497261165 0.981485190823 0.00169774626105 0.00158799658485 0.00135884201621 0.000524725652975 0.000533594856702
0.048841 0.862108715163 0.000548548637121 0.000573013921549 0.000666461928026 0.001017294099 0.001011214669 0.878404037303 0.0013322691599 0.00172280834806 0.00185312488226 0.001518111308 0.001502291176 0.981448944395 0.00169932316457 0.0015909497259 0.00136165054727 0.000528231836582 0.000537155068157
0.049284 0.86104286351 0.000549145088902 0.000573204596552 0.000665413880808 0.001019618291 0.001013529679 0.877349324494 0.00132955156107 0.00172627505268 0.00185646143995 0.00152313146 0.001507246731 0.981413947069 0.00170090721957 0.00159381900228 0.00136443312382 0.000531720610714 0.000540697531074
0.049729 0.859974776275 0.00054974245772 0.000573353573111 0.000664320621159 0.001021895347 0.001015797947 0.876291144375 0.00132682716074 0.00172965418508 0.00185969639526 0.001528076122 0.00151212774 0.981380197432 0.00170249842606 0.00159660543255 0.00136719169381 0.000535191475929 0.000544221735119
0.050176 0.858904472733 0.00055034072463 0.000573461211514 0.000663183201721 0.001024125619 0.001018019825 0.875229521778 0.00132409601908 0.00173294636319 0.00186283046617 0.001532945212 0.001516934129 0.981347693789 0.00170409678404 0.00159931006982 0.00136992822665 0.000538643932544 0.000547727175355
0.050625 0.857831972043 0.000550939870696 0.000573527888823 0.000662002694049 0.00102630947 0.00102019567 0.874164481688 0.00132135819624 0.00173615222148 0.00186586438659 0.001537738665 0.001521665836 0.981316434164 0.00170570229351 0.00160193399767 0.00137264470654 0.000542077484143 0.000551213348779
0.051076 0.85675729325 0.000551539876999 0.00057355399631 0.000660780187658 0.001028447273 0.00102232585 0.873096049245 0.00131861375241 0.00173927240962 0.00186879891213 0.001542456431 0.001526322816 0.981286416301 0.00170731495447 0.00160447833523 0.00137534313096 0.000545491636313 0.00055467975321
0.051529 0.855680455286 0.000552140724633 0.000573539932704 0.000659516792822 0.001030539409 0.001024410741 0.872024249739 0.00131586274775 0.00174230758724 0.00187163481927 0.001547098476 0.00153090504 0.981257637666 0.00170893476693 0.00160694423166 0.00137802551205 0.000548885898956 0.000558125890681
0.051984 0.854601476969 0.000552742394703 0.000573486115932 0.000658213638663 0.001032586265 0.00102645073 0.870949108611 0.00131310524243 0.00174525843062 0.0018743729011 0.001551664779 0.001535412493 0.981230095444 0.00171056173087 0.00160933286921 0.00138069386958 0.00055225978058 0.000561551266357
0.052441 0.853520377004 0.00055334486833 0.000573392972793 0.000656871872479 0.001034588241 0.001028446208 0.869870651447 0.00131034129662 0.001748124983 0.00187701397072 0.001556155335 0.001539845173 0.981203786545 0.0017121958463 0.00161164546223 0.00138335023501 0.00055561279521 0.000564955383886
0.0529 0.852437173983 0.000553948126655 0.000573260945315 0.000655492658703 0.001036545743 0.001030397577 0.868788903978 0.00130757097047 0.001750896416 0.00187955885728 0.001560570155 0.001544203095 0.981178707601 0.00171383711322 0.00161388325479 0.00138599664593 0.00055894445885 0.000568337753402
0.053361 0.851351886387 0.000554552150833 0.000573090487793 0.000654077180745 0.001038459183 0.001032305247 0.867703892077 0.00130479432413 0.001753569016 0.00188200840745 0.001564909263 0.001548486287 0.981154854969 0.00171548553163 0.0016160475208 0.00138863514521 0.00056225428842 0.00057169788817
0.053824 0.850264532585 0.000555156922035 0.0005728820667 0.000652626637416 0.001040328985 0.001034169633 0.866615641759 0.00130201141771 0.001756143294 0.00188436348819 0.001569172699 0.001552694794 0.98113222473 0.00171714110153 0.00161813956995 0.00139126777601 0.000565541809738 0.000575035301058
0.054289 0.849175130837 0.000555762421453 0.000572636160565 0.000651142249135 0.001042155575 0.00103599116 0.865524179173 0.00129922231136 0.001758619788 0.00188662497472 0.001573360519 0.001556828672 0.981110812697 0.00171880382292 0.00162016072944 0.00139389659333 0.000568806544981 0.000578349516064
0.054756 0.84808369929 0.000556368630298 0.000572353260861 0.000649625245812 0.001043939391 0.00103777026 0.864429530607 0.00129642706516 0.001760999047 0.0018887937655 0.001577472789 0.001560887993 0.981090614401 0.0017204736958 0.00162211236817 0.00139652363884 0.000572048021781 0.000581640050007
0.055225 0.846990255983 0.000556894185375 0.000572033875089 0.000648076879972 0.001045680877 0.001039507369 0.863331722479 0.00129281330857 0.001763281647 0.00189087077056 0.001581509594 0.001564872841 0.981071625112 0.00172104794764 0.00162399587759 0.00139915095924 0.0005752657722 0.000584906429634
0.055696 0.845894818846 0.000557331785256 0.000571678516531 0.00064649841518 0.001047380483 0.001041202933 0.86223078134 0.0012883083656 0.001765468179 0.00189285691407 0.00158547103 0.001568783319 0.981053839822 0.00172042365301 0.00162581267731 0.00140178059747 0.000578459333743 0.000588148182572
0.056169 0.844797405703 0.000557769737128 0.000571287714519 0.000644891135404 0.001049038663 0.001042857405 0.861126733868 0.0012837944548 0.001767559253 0.00189475313466 0.001589357208 0.001572619539 0.98103725326 0.00171979670745 0.00162756421019 0.00140441458596 0.000581628241469 0.000591364844198
0.056644 0.843698034266 0.000558208026457 0.000570862012039 0.000643256332495 0.001050655883 0.00104447124 0.860019606865 0.00127927167782 0.001769555501 0.00189656038363 0.001593168256 0.001576381627 0.981021859887 0.00171916711095 0.00162925195377 0.0014070549531 0.000584772039493 0.000594555950661
0.057121 0.842596722144 0.000558646638726 0.000570401959047 0.000641595317822 0.001052232611 0.001046044902 0.858909427259 0.00127474013623 0.001771457568 0.00189827962463 0.00159690431 0.001580069725 0.981007653895 0.00171853486352 0.00163087740375 0.00140970371404 0.000587890275171 0.000597721040252
0.0576 0.841493486838 0.00055908555944 0.000569908124731 0.000639909414377 0.001053769322 0.001047578861 0.857796222096 0.00127019993156 0.001773266122 0.00189991183407 0.001600565526 0.001583683987 0.980994629216 0.00171789996516 0.00163244208507 0.00141236287057 0.000590982498037 0.000600859661278
0.058081 0.840388345746 0.000559524774126 0.000569381081373 0.000638199959467 0.001055266497 0.001049073592 0.856680018543 0.00126565116526 0.001774981844 0.00190145800172 0.001604152068 0.001587224582 0.980982779516 0.00171726241587 0.00163394754617 0.00141503441298 0.000594048264415 0.000603971359583
0.058564 0.83928131616 0.000559964268334 0.000568821417862 0.000636468301904 0.00105672462 0.001050529576 0.85556084388 0.0012610939387 0.001776605436 0.00190291912329 0.001607664117 0.001590691688 0.980972098201 0.00171662221564 0.00163539535632 0.00141772031467 0.000597087129404 0.00060705569232
0.059049 0.838172415267 0.000560404027633 0.000568229736011 0.000634715800364 0.001058144186 0.001051947297 0.8544387255 0.00125652835317 0.001778137615 0.00190429620832 0.001611101866 0.0015940855 0.980962578418 0.00171597936448 0.00163678711173 0.00142042252537 0.000600098659586 0.000610112212946
0.059536 0.837061660155 0.000560844037618 0.00056760664436 0.000632943830526 0.001059525688 0.001053327246 0.853313690908 0.0012519545099 0.001779579116 0.00190559027421 0.001614465522 0.001597406224 0.980954213057 0.00171533386239 0.00163812442483 0.00142314298115 0.000603082421497 0.000613140488704
0.060025 0.835949067806 0.000561284283905 0.000566952766911 0.0006311537724 0.001060869628 0.001054669917 0.852185767716 0.00124737251003 0.001780930689 0.00190680234978 0.001617755302 0.00160065408 0.980946994746 0.00171468570936 0.00163940893713 0.00142588358816 0.000606037989778 0.000616140083226
0.060516 0.834834655104 0.000561724752139 0.000566268735499 0.0006293470197 0.001062176511 0.00105597581 0.851054983641 0.00124278245457 0.001782193098 0.00190793347068 0.00162097144 0.0016038293 0.980940915865 0.00171403490541 0.00164064230266 0.00142864622812 0.000608964941408 0.000619110571605
0.061009 0.833718438832 0.000562165427982 0.00056555519208 0.000627524975299 0.001063446846 0.001057245429 0.849921366502 0.0012381844445 0.001783367128 0.00190898467861 0.001624114181 0.001606932128 0.980935968539 0.00171338145052 0.00164182619593 0.00143143276315 0.000611862858068 0.000622051532389
0.061504 0.832600435672 0.000562606297131 0.000564812793345 0.000625689046628 0.001064681149 0.00105847928 0.848784944218 0.00123357858065 0.001784453574 0.00190995702579 0.001627183781 0.001609962819 0.980932144642 0.00171272534469 0.00164296231568 0.00143424501519 0.000614731327377 0.000624962544072
0.062001 0.83148066221 0.000563047345301 0.000564042203321 0.000623840654648 0.001065879935 0.001059677876 0.847645744805 0.00122896496381 0.00178545325 0.00191085156815 0.00163018051 0.001612921643 0.9809294358 0.00171206658794 0.00164405236877 0.00143708478188 0.000617569941678 0.000627843197991
0.0625 0.830359134933 0.000563488558237 0.000563244095617 0.000621981221228 0.001067043725 0.00106084173 0.846503796375 0.00122434369459 0.001786366979 0.00191166937214 0.001633104649 0.001615808881 0.980927833388 0.00171140518025 0.0016450980894 0.00143995382158 0.0006203783017 0.000630693086687
0.063001 0.829235870233 0.000563929921713 0.000562419156158 0.000620112180183 0.001068173045 0.00106197136 0.845359127128 0.00121971487355 0.001787195606 0.00191241150376 0.001635956493 0.001618624823 0.980927328543 0.00171074112163 0.0016461012151 0.00144285386341 0.000623156008396 0.000633511808589
0.063504 0.828110884406 0.000564371421526 0.000561568075823 0.000618234968281 0.001069268419 0.00106306729 0.844211765356 0.00121507860114 0.001787939983 0.00191307903655 0.001638736348 0.001621369774 0.980927912153 0.00171007441208 0.00164706350176 0.00144578659608 0.000625902668727 0.000636298972844
0.064009 0.826984193652 0.000564813043506 0.000560691561722 0.00061635102218 0.00107033038 0.00106413004 0.843061739436 0.00121043497764 0.001788600978 0.00191367305048 0.00164144453 0.00162404405 0.980929574867 0.00170940505159 0.00164798672603 0.00144872892441 0.000628617902945 0.000639054185219
0.064516 0.825855814079 0.000565254773508 0.000559790325389 0.00061446178837 0.001071359459 0.001065160137 0.841909077829 0.00120578410328 0.001789179472 0.00191419462577 0.001644081367 0.001626647977 0.980932307095 0.00170873304017 0.00164887266646 0.00145161886454 0.000631301330439 0.000641777063462
0.065025 0.824725761702 0.000565692859082 0.000558865088995 0.000612568711444 0.001072356193 0.001066158111 0.840753809075 0.00120109514475 0.00178967636 0.00191464484879 0.0016466472 0.001629181892 0.98093609901 0.00170799777319 0.00164972312053 0.00145445372405 0.000633952575677 0.00064446722906
0.065536 0.823594052446 0.000566058456769 0.000557916579817 0.000610673241061 0.001073321117 0.001067124493 0.839595961792 0.00119579866414 0.001790092548 0.00191502480368 0.001649142382 0.001631646143 0.980940940554 0.00170608170113 0.00165053988387 0.00145723393012 0.000636571270643 0.00064712431562
0.066049 0.822460702142 0.000566424023673 0.000556945540852 0.000608776822192 0.001074254772 0.001068059814 0.838435564675 0.00119049443354 0.001790428953 0.00191533558279 0.001651567272 0.00163404109 0.98094682143 0.00170415812977 0.00165132477762 0.00145995991643 0.000639157057256 0.000649747952431
0.066564 0.821325726536 0.000566789547533 0.000555952715826 0.000606880904067 0.001075157697 0.00106896461 0.837272646489 0.00118518256724 0.001790686506 0.00191557827452 0.001653922245 0.001636367103 0.980953731117 0.0017022270591 0.00165207961416 0.00146263213879 0.000641709579148 0.000652337785698
0.067081 0.820189141282 0.00056715501612 0.000554938859713 0.000604986930419 0.001076030436 0.001069839415 0.836107236068 0.00117986317935 0.001790866149 0.00191575397139 0.001656207684 0.001638624561 0.980961658865 0.00170028848914 0.00165280622312 0.00146525106463 0.000644228488887 0.000654893460932
0.0676 0.81905096195 0.000567520417234 0.000553904732944 0.000603096346135 0.001076873531 0.001070684769 0.834939362314 0.00117453638382 0.001790968832 0.00191586376328 0.001658423984 0.001640813855 0.980970593697 0.00169834241987 0.00165350642947 0.00146781717204 0.000646713441997 0.000657414636033
0.068121 0.81791120402 0.000567885738702 0.000552851106157 0.000601210585638 0.001077687528 0.001071501207 0.833769054192 0.00116920229445 0.001790995518 0.00191590874447 0.001660571547 0.001642935386 0.980980524412 0.00169638885129 0.00165418207596 0.00147033095335 0.000649164107851 0.000659900968334
0.068644 0.816769882891 0.000568250968386 0.000551778753453 0.000599331084793 0.001078472971 0.001072289269 0.832596340727 0.00116386102486 0.001790947181 0.00191589000305 0.001662650788 0.001644989563 0.980991439595 0.00169442778341 0.00165483499236 0.00147279291779 0.000651580155405 0.000662352128875
0.069169 0.815627013875 0.000568616094175 0.000550688457219 0.000597459268889 0.001079230407 0.001073049494 0.831421251002 0.00115851268851 0.001790824803 0.00191580862749 0.001664662132 0.001646976806 0.981003327606 0.00169245921623 0.00165546701673 0.00147520358333 0.000653961263985 0.000664767792973
0.069696 0.814482612203 0.000568981103991 0.000549581004904 0.000595596556334 0.001079960381 0.001073782423 0.830243814155 0.00115315739864 0.001790629375 0.00191566570601 0.001666606013 0.001648897544 0.981016176594 0.00169048314974 0.00165607998855 0.00147756348276 0.000656307117396 0.000667147645115
0.070225 0.813336693023 0.000569345985785 0.000548457188384 0.000593744356382 0.00108066344 0.001074488594 0.829064059377 0.00114779526837 0.001790361899 0.00191546232298 0.001668482872 0.001650752216 0.981029974492 0.00168849958396 0.00165667574236 0.00147987316384 0.000658617411201 0.00066949137186
0.070756 0.812189271404 0.000569710727546 0.000547317806261 0.000591904069847 0.00108134013 0.001075168548 0.827882015906 0.00114242641056 0.001790023385 0.00191519955998 0.001670293164 0.001652541268 0.981044709028 0.00168650851886 0.00165725610984 0.00148213318595 0.000660891842016 0.000671798673784
0.071289 0.811040362334 0.00057007531729 0.000546163662564 0.000590077082306 0.001081990997 0.001075822824 0.826697713028 0.00113705093794 0.001789614851 0.00191487849322 0.00167203735 0.001654265159 0.981060367717 0.00168450995447 0.00165782291827 0.00148434411899 0.000663130120726 0.00067406925491
0.071824 0.809889980724 0.000570439743067 0.000544995562753 0.000588264769048 0.001082616585 0.001076451962 0.825511180072 0.00113166896303 0.001789137321 0.00191450019876 0.001673715899 0.001655924352 0.981076937872 0.00168250389077 0.00165837799154 0.00148650654722 0.000665331958256 0.000676302827558
0.072361 0.808738141407 0.000570803992963 0.000543814318369 0.000586468488964 0.001083217441 0.001077056498 0.824322446406 0.00112628059815 0.001788591831 0.00191406574304 0.001675329293 0.00165751932 0.981094406604 0.00168049032776 0.00165892314204 0.00148862106929 0.000667497078835 0.00067849911231
0.0729 0.80758485914 0.000571168055096 0.000542620744613 0.000584689585646 0.001083794107 0.00107763697 0.823131541438 0.00112088595541 0.00178797942 0.00191357619337 0.001676878017 0.001659050547 0.981112760822 0.00167846926546 0.00165946017938 0.00149068829135 0.000669625214003 0.000680657835903
0.073441 0.806430148606 0.000571531917619 0.000541415657529 0.000582929386375 0.001084347126 0.001078193914 0.821938494609 0.00111548514672 0.001787301136 0.00191303260793 0.001678362568 0.001660518522 0.981131987241 0.00167644070385 0.00165999089829 0.00149270883674 0.0006717161004 0.00068277873474
0.073984 0.805274024414 0.000571895568719 0.000540199875572 0.000581189197848 0.001084877039 0.001078727865 0.820743335391 0.00111007828379 0.001786558032 0.00191243603794 0.001679783451 0.001661923742 0.981152072384 0.00167440464293 0.00166051708254 0.001494683339 0.000673769482201 0.000684861553865
0.074529 0.804116501101 0.000572258996618 0.000538974221904 0.000579470307566 0.001085384385 0.001079239355 0.819546093287 0.00110466547811 0.001785751168 0.00191178753067 0.001681141176 0.001663266715 0.981173002577 0.00167236108272 0.00166104050383 0.00149661244071 0.00067578511724 0.000686906043467
0.075076 0.802957593133 0.000572617654481 0.000537739516016 0.000577773981779 0.0010858697 0.001079728918 0.818346797823 0.00109927625067 0.00178488161 0.00191108812601 0.001682436264 0.001664547951 0.981194763967 0.00167027562532 0.00166156291883 0.00149849680344 0.000677762760216 0.000688911967357
0.075625 0.801797314905 0.000572947892811 0.000536496582492 0.000576101462253 0.001086333522 0.001080197081 0.81714547855 0.00109406400166 0.001783950429 0.00191033885519 0.001683669242 0.001665767972 0.981217342508 0.00166796858709 0.00166208606789 0.00150033709454 0.000679702185757 0.000690879090983
0.076176 0.800635680743 0.000573277845504 0.000535246245743 0.000574453965736 0.001086776384 0.001080644372 0.815942165038 0.00108884632024 0.0017829587 0.00190954074247 0.001684840645 0.001666927305 0.981240723974 0.00166565314435 0.00166261167549 0.00150213399215 0.000681603170343 0.000692807192453
0.076729 0.799472704907 0.000573607501638 0.000533989326936 0.000572832682982 0.001087198817 0.001081071315 0.814736886875 0.00108362331242 0.001781907504 0.00190869480488 0.001685951014 0.001668026486 0.981264893963 0.00166332929709 0.00166314144635 0.00150388819023 0.000683465503335 0.000694696056575
0.077284 0.798308401589 0.000573936850326 0.000532726649232 0.000571238778106 0.001087601349 0.001081478432 0.813529673663 0.00107839508398 0.001780797924 0.00190780205072 0.001687000896 0.001669066055 0.981289837892 0.00166099704533 0.00166367706568 0.00150560038898 0.000685288978586 0.000696545476166
0.077841 0.797142784918 0.000574265880719 0.000531459031153 0.000569673384408 0.001087984504 0.001081866244 0.812320555013 0.00107316174048 0.00177963105 0.00190686347528 0.00168799085 0.001670046558 0.981315541012 0.00165865638906 0.0016642201916 0.00150727130596 0.000687073395712 0.000698355260618
0.0784 0.795975868956 0.000574594582001 0.000530187292532 0.000568137605031 0.001088348807 0.001082235266 0.811109560548 0.00106792338725 0.001778407973 0.00190588007054 0.001688921434 0.001670968552 0.981341988397 0.00165630732827 0.0016647724662 0.00150890166284 0.000688818572381 0.000700125214186
0.078961 0.794807667705 0.000574922943398 0.000528912246296 0.000566632509716 0.001088694775 0.001082586012 0.809896719895 0.0010626801294 0.001777129786 0.00190485281634 0.001689793216 0.001671832597 0.981369164957 0.00165394986298 0.0016653355047 0.00151049219534 0.000690524328609 0.000701855160398
0.079524 0.793638195104 0.000575250954168 0.000527634704422 0.000565158996 0.001089022925 0.001082918993 0.808682062681 0.0010574320718 0.00177579759 0.00190378267999 0.001690606773 0.001672639256 0.981397055442 0.00165158399317 0.00166591089014 0.0015120436533 0.000692190489281 0.000703544931145
0.080089 0.792467465032 0.000575578603609 0.000526355475211 0.000563695959 0.00108933377 0.001083234714 0.807465618537 0.0010521793191 0.001774412482 0.00190267062166 0.001691362682 0.001673389104 0.981425644435 0.00164920971885 0.00166650018679 0.00151355678871 0.000693816898901 0.000705194360798
0.080656 0.791295491309 0.000575905881056 0.000525075359018 0.000562228066 0.001089627818 0.001083533678 0.806247417088 0.00104692197569 0.001772975564 0.00190151758964 0.00169206153 0.001674082717 0.981454916367 0.00164682704002 0.00166710492522 0.00151503237049 0.000695403403397 0.000706803299661
0.081225 0.790122287697 0.000576232775884 0.000523795154551 0.000560755777 0.001089905573 0.001083816384 0.805027487953 0.00104166014572 0.001771487941 0.001901720523 0.001692703908 0.001674720678 0.981484855512 0.00164443595668 0.0016677266039 0.00151647117482 0.000696949859984 0.000708371605587
0.081796 0.788947867902 0.000576559277504 0.000522515651181 0.000559279542 0.001090167535 0.001084083328 0.803805860744 0.00103639393312 0.001769950716 0.00190243106487 0.001693290412 0.001675303574 0.981515445996 0.00164203646883 0.0016683666931 0.00151787398779 0.000698456132365 0.000709899145286
0.082369 0.787772245572 0.000576885375368 0.000521237634039 0.000557799804 0.001090414204 0.001084334999 0.802582565058 0.00103112344154 0.001768364997 0.00190308675815 0.001693821643 0.001675831998 0.981546671793 0.00163962857647 0.00166902662821 0.00151924160669 0.00069992209827 0.000711385789461
0.082944 0.786595434305 0.000577211058965 0.00051996187568 0.000556316998 0.001090646067 0.001084571884 0.801357630481 0.00102584877441 0.001766731887 0.001903687938 0.001694298207 0.001676306549 0.981578516739 0.0016372122796 0.00166970781093 0.00152057483665 0.000701347643346 0.000712831429066
0.083521 0.785417447643 0.000577536317828 0.000518689145205 0.000554831552 0.001090863613 0.001084794466 0.800131086579 0.0010205700349 0.001765052494 0.00190423493445 0.001694720715 0.001676727827 0.981610964525 0.00163478757822 0.00167250585614 0.00152187449298 0.000702732657611 0.00071423595679
0.0841 0.784238299076 0.000577861141524 0.000517420200994 0.000553343882 0.001091067326 0.00108500322 0.798902962897 0.00101528732588 0.001763327926 0.00190472807731 0.001695089784 0.001677096439 0.981643998706 0.00163235447233 0.00167977336971 0.00152314140146 0.000704077047937 0.000715599277081
0.084681 0.783058002046 0.000578185519664 0.00051615578861 0.0005518544 0.001091257681 0.001085198619 0.79767328896 0.00101000075002 0.001761559286 0.00190516769428 0.001695406031 0.001677412996 0.981677602702 0.00162991296192 0.00168705894313 0.00152437639486 0.000705380726973 0.000716921303912
0.085264 0.781876569942 0.000578516264588 0.000514896648472 0.000550363507 0.001091435151 0.00108538113 0.796442094264 0.0010050563813 0.001759747681 0.00190555410942 0.001695670082 0.001677678111 0.981711759804 0.0016277102467 0.00169436113991 0.00152558031407 0.000706643615794 0.000718201963188
0.085849 0.780694016108 0.000578854806824 0.000513643503421 0.000548871595 0.001091600204 0.001085551215 0.795209408279 0.00100052738518 0.001757894212 0.00190588764863 0.001695882562 0.001677892405 0.981746453173 0.00162579969932 0.00170167849869 0.00152675400971 0.000707865650171 0.000719441184331
0.086436 0.779510353839 0.000579192879614 0.000512397069658 0.000547379048 0.0010917533 0.00108570933 0.793975260439 0.000995995185239 0.001755999986 0.00190616862658 0.001696044104 0.001678056495 0.981781665852 0.00162388262015 0.00170900951675 0.00152789834327 0.00070904676712 0.000720638915227
0.087025 0.778325596385 0.000579530472424 0.000511158044733 0.00054588624 0.001091894896 0.001085855926 0.792739680149 0.000991459867445 0.0017540661 0.00190639736716 0.001696155342 0.00167817101 0.981817380756 0.0016219590092 0.00171635268036 0.00152901418131 0.00071018692353 0.000721795107446
0.087616 0.777139756952 0.000579867574764 0.000510789121928 0.000544393537 0.001092025442 0.001085991449 0.791502696774 0.000986921517548 0.001752093653 0.00190657418597 0.001696216913 0.001678236578 0.981853580688 0.00162002886646 0.00172370643989 0.0015301023978 0.000711286080216 0.000722909723852
0.088209 0.775952848702 0.000580204176186 0.000510567312492 0.000542901297 0.00109214538 0.001086116339 0.790264339638 0.00098238022108 0.001750083743 0.0019066993962 0.00169622946 0.001678253827 0.981890248341 0.00161809219193 0.00173106921784 0.00153116388065 0.000712344204494 0.000723982743706
0.088804 0.774764884753 0.000580540266287 0.000510379075767 0.000541409863 0.001092255152 0.001086231027 0.789024638026 0.000977836063333 0.00174803746 0.00190677331371 0.001696193624 0.001678223394 0.981927366288 0.00161614898562 0.00173843942762 0.00153219951553 0.000713361285293 0.000725014142769
0.089401 0.773575878186 0.000580875834707 0.000510224406481 0.000539919576 0.001092355187 0.001086335945 0.787783621175 0.000973289129361 0.001745955897 0.001906796249 0.001696110053 0.001678145915 0.981964917006 0.00161419924753 0.00174581544365 0.00153321020599 0.000714337308186 0.000726003921008
0.09 0.772385842037 0.000581210871129 0.000510103257742 0.000538430762 0.001092445914 0.001086431509 0.786541318275 0.000968739503981 0.001743840138 0.0019067685121 0.001695979396 0.001678022028 0.982002882863 0.00161224297765 0.00175319563019 0.00153419685232 0.000715272280776 0.000726952078824
0.090601 0.771194789308 0.000581545365282 0.000510015533407 0.00053694374 0.001092527749 0.001086518138 0.785297758465 0.000964187271761 0.001741691267 0.00190669041261 0.001695802303 0.001677852375 0.982041246132 0.00161028017598 0.0017605783268 0.00153516037047 0.000716166211208 0.00072785863365
0.091204 0.77000273296 0.000581879306938 0.000509961095149 0.000535458817 0.001092601106 0.001086596239 0.784052970831 0.000959632517045 0.001739510363 0.00190656225844 0.001695579428 0.001677637598 0.982079988988 0.00160831084252 0.00176796185899 0.00153610167955 0.000717019122334 0.00072872360985
0.091809 0.76880968592 0.000582212685914 0.000509939756726 0.000533976294 0.001092666391 0.001086666214 0.782806984402 0.00095507532392 0.001737298501 0.0019063843546 0.001695311427 0.001677378342 0.982119093517 0.00160633497728 0.0017753445256 0.00153702170833 0.000717831046706 0.000729547043977
0.092416 0.767615661078 0.000582545492074 0.000509951291159 0.000532496457 0.001092724003 0.001086728458 0.781559828151 0.00095051577623 0.001735056749 0.00190615700858 0.001694998954 0.001677075256 0.982158541713 0.00160435258026 0.00178272462199 0.00153792138518 0.000718602030491 0.000730328978602
0.093025 0.76642067129 0.000582877715325 0.000509995424385 0.000531019586 0.001092774335 0.00108678336 0.780311530987 0.000945953957561 0.001732786174 0.00190588052257 0.00169464267 0.001676728985 0.982198315486 0.00160236365144 0.00179010041738 0.0015388016533 0.000719332122266 0.000731069472446
0.093636 0.765224729379 0.000583209345621 0.000510071841357 0.000529545947 0.001092817772 0.0010868313 0.779062121756 0.000941389951262 0.001730487834 0.00190555520231 0.001694243234 0.001676340179 0.982238396669 0.00160036819085 0.001797470177 0.00153966345321 0.000720021388296 0.000731768591779
0.094249 0.764027848138 0.000583540372962 0.000510180179359 0.000528075802 0.001092854691 0.001086872654 0.777811629239 0.000936823840424 0.001728162783 0.00190518134992 0.001693801306 0.001675909489 0.982278767014 0.00159836619846 0.00180483214316 0.00154050773928 0.000720669901215 0.000732426414303
0.094864 0.762830040326 0.000583870787393 0.000510320038643 0.000526609397 0.001092885464 0.001086907787 0.776560082146 0.000932255707881 0.00172581207 0.00190475926825 0.001693317549 0.001675437566 0.982319408201 0.00159635767429 0.00181218455532 0.00154133546578 0.000721277747881 0.000733043027956
0.095481 0.761631318675 0.00058426011843 0.000510490973654 0.00052514697 0.001092910453 0.001086937062 0.775307509117 0.000928459192809 0.001723436737 0.00190428926023 0.001692792625 0.001674925062 0.98236030184 0.0015951495568 0.00181952564104 0.00154214759599 0.000721845019167 0.000733618532412
0.0961 0.760431695886 0.000584665689753 0.000510692498809 0.000523688747 0.001092930015 0.001086960828 0.774053938718 0.000924880040235 0.00172103782 0.00190377162743 0.001692227196 0.001674372629 0.982401429473 0.00159416642002 0.00182685361869 0.00154294509716 0.000722371824291 0.000734153034031
0.096721 0.759231184633 0.00058507062983 0.000510924090558 0.000522234945 0.001092944498 0.001086979432 0.772799399438 0.00092129925902 0.001718616347 0.00190320667342 0.001691621926 0.001673780921 0.982442772581 0.0015931801067 0.00183416670231 0.00154372893797 0.000722858277997 0.000734646653665
0.097344 0.758029797566 0.000585474927435 0.00051118518111 0.000520785773 0.001092954242 0.001086993211 0.771543919688 0.000917716911991 0.00171617334 0.00190259470026 0.001690977478 0.001673150591 0.982484312588 0.00159219061685 0.0018414630925 0.0015445000977 0.000723304507207 0.000735099521708
0.097969 0.756827547306 0.000585878571396 0.000511475169352 0.000519341425 0.001092959581 0.001087002495 0.770287527796 0.000914133061768 0.001713709815 0.00190193600958 0.001690294517 0.001672482291 0.98252603086 0.00159119795047 0.00184874099034 0.00154525955589 0.000723710647238 0.000735511779432
0.098596 0.755624446451 0.000586281550592 0.000511793414986 0.000517911822863 0.001092960839 0.001087007606 0.769030252007 0.000910547770789 0.001711226779 0.0019012309033 0.001689573707 0.001671776675 0.982567908712 0.00159020210756 0.00185599859249 0.00154600829639 0.000724076847067 0.000735883580491
0.099225 0.754420507577 0.000586683853953 0.000512139236642 0.000516510921454 0.001092958333 0.001087008858 0.76777212048 0.000906961101278 0.001708725233 0.00190047968792 0.00168881571 0.001671034394 0.982609927416 0.00158920308811 0.00186323409237 0.00154674731516 0.000724403263065 0.000736215085885
0.099856 0.753215743235 0.000587085470468 0.000512511924961 0.000515139174388 0.001092952371 0.001087006557 0.766513161287 0.00090337311526 0.001706206166 0.00189968266629 0.001688021189 0.001670256103 0.982652068192 0.00158820089213 0.00187044568339 0.00154747759709 0.000724690068073 0.000736506470478
0.100489 0.752010165956 0.000587486389176 0.000512910733161 0.000513796909427 0.001092943256 0.001087001001 0.765253402406 0.000899783874545 0.001703670564 0.0018988401438 0.001687190806 0.001669442451 0.982694312226 0.00158719551962 0.00187763155888 0.00154820014183 0.000724937438732 0.000736757915408
0.101124 0.750803788251 0.00058788659917 0.000513334879786 0.000512484421901 0.001092931279 0.001086992482 0.763992871724 0.000896193440753 0.001701119402 0.00189795242772 0.001686325223 0.00166859409 0.982736640666 0.00158618697057 0.00188478991137 0.00154891595107 0.000725145564507 0.000736969618571
0.101761 0.74959662261 0.000588286089598 0.000513783553938 0.000511201966205 0.001092916726 0.00108698128 0.762731597032 0.000892601875289 0.001698553644 0.0018970198246 0.0016854251 0.00166771167 0.982779034626 0.001585175245 0.00189191893935 0.00154962602334 0.000725314649262 0.000737141783082
0.1024 0.748388681507 0.000588684849664 0.000514255911373 0.000509949767361 0.001092899871 0.00108696767 0.761469606022 0.000889009239351 0.001695974251 0.00189604264424 0.001684491096 0.001666795838 0.982821475195 0.00158416034289 0.00189901683883 0.00155033137086 0.00072544490092 0.000737274627823
0.103041 0.747179977396 0.000589082868623 0.000514751082349 0.000508728007436 0.001092880984 0.001086951917 0.760206926287 0.000885415593915 0.00169338217 0.00189502119567 0.00168352387 0.001665847241 0.982863943434 0.00158314226425 0.0019060818158 0.00155103299766 0.000725536541989 0.000737368378376
0.103684 0.745970522716 0.000589480135789 0.000515268166174 0.000507536835173 0.001092860322 0.001086934279 0.758943585319 0.000881820999774 0.00169077834 0.001893955793 0.001682524077 0.001664866527 0.98290642038 0.00158212100907 0.0019131120815 0.00155173191512 0.000725589807066 0.000737423273797
0.104329 0.744760329891 0.000589876640529 0.000515806232779 0.000506376362672 0.001092838137 0.001086915006 0.757679610503 0.000878225517465 0.00168816369 0.00189284674995 0.001681492372 0.001663854339 0.982948887059 0.00158109657737 0.00192010584951 0.00155242913951 0.000725604936505 0.000737439561409
0.104976 0.743549411327 0.000590272372265 0.000516364335472 0.000505246659948 0.001092814671 0.001086894336 0.756415029118 0.00087462920736 0.001685539141 0.00189169438187 0.001680429409 0.001662811318 0.982991324477 0.00158006896913 0.00192706134936 0.00155312568143 0.000725582185677 0.000737417502183
0.105625 0.74233777942 0.000590795495389 0.000516941492913 0.000504147763734 0.001092790158 0.001086872503 0.755149868336 0.000871926759169 0.001682905601 0.00189049900919 0.001679335838 0.001661738107 0.983033713633 0.00158016000474 0.00193397681401 0.00155382256047 0.000725521819758 0.000737357364368
0.106276 0.741125446551 0.000591322739369 0.000517536707242 0.000503079670274 0.001092764823 0.00108684973 0.753884155216 0.000869257907651 0.001680263971 0.00188926095023 0.001678212308 0.001660635342 0.98307603552 0.00158029453156 0.00194085048714 0.00155452079586 0.000725424111372 0.000737259428808
0.106929 0.739912425089 0.000591849161649 0.000518148959172 0.000502042338033 0.001092738882 0.001086826231 0.752617916704 0.000866588287303 0.001677615139 0.00188798052922 0.001677059467 0.001659503661 0.983118271127 0.00158042947166 0.00194768062463 0.00155524469908 0.000725289349811 0.000737123989074
0.107584 0.738698727393 0.000592374749491 0.000518777206002 0.000501035685842 0.001092712543 0.001086802215 0.751351179633 0.000863917941 0.001674959984 0.00188665807428 0.001675877957 0.001658343697 0.983160401443 0.00158056482506 0.0019544655007 0.0015560563382 0.000725117826683 0.000736951343754
0.108241 0.73748436581 0.000592899490232 0.000519420388186 0.0005000595973 0.001092686006 0.001086777878 0.750083970716 0.000861246911439 0.001672299375 0.00188529391111 0.001674668422 0.001657156081 0.983202407466 0.00158070059175 0.00196120339133 0.00155695884235 0.000724909850606 0.00073674180699
0.1089 0.736269352678 0.000593423371267 0.000520077430419 0.000499113912482 0.001092659459 0.001086753409 0.748816316548 0.000858575241174 0.001669634167 0.00188388837124 0.0016734315 0.001655941441 0.9832442702 0.00158083677173 0.00196789259712 0.00155795194722 0.000724665738025 0.000736495703485
0.109561 0.735053700328 0.000593946380063 0.000520747237085 0.000498198439512 0.001092633085 0.001086728991 0.747548243605 0.000855902972605 0.001666965205 0.00188244179198 0.001672167827 0.001654700404 0.98328597066 0.001580973365 0.00197453142972 0.00155903531324 0.000724385814602 0.000736213364533
0.110224 0.73383742108 0.000594468504151 0.000521428701447 0.000497312942414 0.001092607056 0.001086704793 0.746279778236 0.000853230147968 0.001664293326 0.00188095451002 0.001670878037 0.001653433593 0.983327489879 0.00158111037157 0.00198111822085 0.00156020852197 0.000724070422118 0.00073589513613
0.110889 0.732620527249 0.000594989731132 0.000522120702053 0.000496457150045 0.001092581536 0.00108668098 0.745010946668 0.000850556809365 0.001661619351 0.00187942686792 0.00166956276 0.001652141626 0.983368808909 0.00158124779143 0.00198765131974 0.00156147107148 0.000723719903847 0.000735541372468
0.111556 0.731403031142 0.000595510048673 0.000522822107 0.000495630754244 0.00109255668 0.001086657705 0.743741775 0.00084788299872 0.001658944091 0.00187785921062 0.001668222623 0.001650825122 0.983409908825 0.00158138562458 0.00199412909198 0.00156282238284 0.000723334623337 0.0007351524387
0.112225 0.730184945063 0.000596029444508 0.000523531768846 0.000494833407763 0.001092532633 0.001086635116 0.742472289202 0.000845208757799 0.001656268347 0.0018762518865 0.001666858248 0.001649484693 0.983450770732 0.00158152387103 0.00200054992321 0.00156426180995 0.000722914944548 0.000734728709772
0.112896 0.728966281307 0.00059654790644 0.000524248537843 0.000494064727049 0.001092509535 0.001086613349 0.741202515114 0.000842534128231 0.00165359787931 0.00187460524725 0.001665470257 0.001648120949 0.983491375761 0.00158166253077 0.00200691222186 0.00156578861975 0.000722461247973 0.000734270570394
0.113569 0.727747052168 0.000597065422341 0.000524971251008 0.000493324290279 0.001092487513 0.001086592531 0.739932478442 0.000839859151458 0.00165094274368 0.00187291965112 0.001664059266 0.001646734495 0.983531705083 0.0015818016038 0.00201321442146 0.00156740202051 0.000721973922774 0.000733778418018
0.114244 0.726527269936 0.00059758198015 0.000525698736349 0.000492611643829 0.001092466685 0.001086572784 0.738662204761 0.000837183868784 0.00164830344303 0.00187119545806 0.001662625887 0.001645325936 0.983571739901 0.00158194109013 0.0020194549701 0.0015691011452 0.000721453368101 0.000733252660195
0.114921 0.725306946897 0.000598097567873 0.000526429822411 0.000491926293946 0.001092447164 0.001086554218 0.737391719506 0.000834508321351 0.00164568022961 0.00186943303286 0.001661170729 0.001643895869 0.983611461467 0.00158208098974 0.00202563234647 0.00157088505857 0.000720899992044 0.00073269371063
0.1156 0.724086095334 0.000598754515355 0.00052716332917 0.00049126771328 0.001092429051 0.001086536935 0.736121047977 0.000832431441606 0.0016430733376 0.00186763274473 0.001659694396 0.001642444888 0.983650851071 0.00158308364991 0.0020317450539 0.00157275276487 0.000720314212958 0.000732101996057
0.116281 0.722864727531 0.000599429184386 0.000527898072927 0.000490635340304 0.00109241244 0.001086521029 0.734850215335 0.000830433122475 0.00164048298059 0.00186579496833 0.00165819749 0.001640973587 0.983689890057 0.00158420314024 0.00203779162149 0.00157470319808 0.000719696463623 0.000731477953611
0.116964 0.72164285577 0.00060010278794 0.000528632866957 0.000490028582687 0.001092397414 0.001086506585 0.733579246597 0.000828434409277 0.00163790936423 0.00186392007884 0.001656680606 0.001639482549 0.983728559822 0.00158532591836 0.00204377059552 0.00157673524438 0.000719047177967 0.000730822029697
0.117649 0.72042049233 0.000600775311602 0.000529366529197 0.000489446807852 0.00109238405 0.001086493678 0.732308166641 0.000826435331162 0.00163535267061 0.00186200846311 0.001655144337 0.001637972358 0.983766841813 0.00158645198427 0.00204968057074 0.00157884771286 0.0007183668086 0.000730134679948
0.118336 0.719197649494 0.00060144674104 0.000530097869647 0.000488889358758 0.001092372414 0.001086482377 0.731037000197 0.000824435917137 0.00163281307502 0.00186006050418 0.001653589271 0.001636443591 0.983804717545 0.00158758133795 0.00205552014733 0.00158103937813 0.000717655810764 0.000729416372169
0.119025 0.717974339544 0.000602117062006 0.000530825703229 0.000488355543978 0.001092362564 0.001086472741 0.729765771853 0.000822436196121 0.00163029073022 0.00185807659831 0.001652015989 0.001634896822 0.983842168592 0.00158871397943 0.00206128797305 0.00158330894763 0.000716914653232 0.000728667579632
0.119716 0.716750574763 0.00060278626033 0.000531548846087 0.000487844640967 0.00109235455 0.00108646482 0.728494506046 0.00082043619691 0.00162778578228 0.00185605713957 0.001650425071 0.001633332619 0.983879176596 0.00158984990868 0.00206698271387 0.00158565508704 0.00071614381304 0.000727888789251
0.120409 0.715526367437 0.00060345432193 0.000532266115159 0.000487355898025 0.001092348412 0.001086458657 0.727223227068 0.000818435948196 0.00162529835675 0.00185400253406 0.001648817089 0.001631751547 0.983915723267 0.00159098912572 0.00207260307828 0.00158807640903 0.000715343776862 0.000727080495001
0.121104 0.714301729852 0.000604121232801 0.000532976338302 0.00048688853534 0.001092344184 0.001086454284 0.725951959057 0.000816435478535 0.00162282857161 0.00185191318521 0.001647192612 0.001630154164 0.983951790391 0.00159213163054 0.00207814779703 0.00159057148208 0.000714515041222 0.000726243199273
0.121801 0.713076674299 0.000604786979025 0.000533678339052 0.00048644174525 0.001092341888 0.001086451726 0.724680726001 0.00081443481639 0.0016203765295 0.00184978950755 0.001645552204 0.001628541026 0.983987359832 0.00159327742315 0.00208361564002 0.00159313883829 0.000713658113861 0.00072537741851
0.1225 0.711851213072 0.000605451546768 0.00053437095026 0.000486014693603 0.00109234154 0.001086451001 0.723409551734 0.000812433990102 0.00161794232228 0.00184763191674 0.001643896425 0.00162691268 0.984022413536 0.00159442650354 0.0020890054056 0.00159577696874 0.000712773504305 0.000724483676431
0.123201 0.710625358468 0.000606114922276 0.000535053014 0.000485606521362 0.001092343146 0.001086452116 0.722138459937 0.000810433027897 0.0016155260277 0.00184544083845 0.001642225825 0.001625269672 0.984056933528 0.00159557887171 0.0020943159359 0.00159848432451 0.000711861740373 0.000723562501475
0.123904 0.709399122789 0.00060677709188 0.000535723374815 0.000485216344431 0.001092346705 0.001086455073 0.720867474133 0.000808431957887 0.00161312771375 0.00184321669813 0.001640540954 0.001623612539 0.984090901926 0.00159673452766 0.00209954609636 0.00160125932687 0.000710923349072 0.000722614436334
0.124609 0.70817251834 0.000607438041994 0.000536380888846 0.000484843253699 0.001092352207 0.001086459862 0.71959661769 0.000806430808065 0.00161074743734 0.0018409599322 0.001638842354 0.001621941818 0.984124300936 0.0015978934714 0.00210469480478 0.0016041003686 0.000709958878673 0.000721640029932
0.125316 0.706945557432 0.00060816318143 0.000537024422032 0.000484486318922 0.001092359633 0.001086466466 0.718325913815 0.000804593699304 0.00160838524361 0.00183867097725 0.001637130562 0.001620258034 0.984157112859 0.0015993188971 0.00210976100231 0.00160700580651 0.000708968875478 0.000720639841619
0.126025 0.705718252383 0.000608968078505 0.000537652842879 0.000484144591775 0.001092368957 0.001086474862 0.717055385556 0.000802959741638 0.00160604117166 0.00183635027821 0.001635406112 0.001618561711 0.984189320098 0.00160107493751 0.00211474367028 0.00160997399051 0.000707953897542 0.000719614441216
0.126736 0.704490615513 0.000609771630612 0.00053826504049 0.000483817097481 0.001092380144 0.001086485017 0.715785055802 0.00080132557368 0.0016037152447 0.00183399828549 0.001633669526 0.001616853368 0.984220905148 0.00160283593149 0.0021196418388 0.00161300322699 0.00070691451485 0.000718564399552
0.127449 0.703262659152 0.000610573822208 0.000538859904817 0.000483502848672 0.00109239315 0.001086496891 0.714514947277 0.0007996912172 0.00160140748187 0.00183161545381 0.001631921327 0.001615133514 0.984251850619 0.00160460187904 0.00212445456446 0.00161609182268 0.000705851298367 0.000717490306374
0.128164 0.702034395632 0.000611374637843 0.000539436345496 0.000483200833431 0.001092407927 0.001086510434 0.713245082543 0.000798056693876 0.00159911789164 0.00182920224475 0.001630162029 0.001613402657 0.984282139218 0.00160637278016 0.00212918095724 0.00161923805674 0.000704764836681 0.000716392749734
0.128881 0.700805837296 0.000612174062163 0.00053999328 0.000482910030592 0.001092424414 0.001086525591 0.711975483997 0.000796422025282 0.00159684647408 0.00182675912353 0.001628392141 0.001611661297 0.984311753772 0.00160814863485 0.0021338201548 0.00162244019987 0.000703655719455 0.00071527233414
0.1296 0.699576996492 0.000612972079912 0.000540529638714 0.000482629399458 0.001092442544 0.001086542298 0.710706173871 0.000794787232931 0.00159459322139 0.00182428656182 0.001626612165 0.001609909928 0.984340677219 0.00160992944311 0.00213837134477 0.00162569651436 0.000702524545848 0.000714129668101
0.130321 0.698347885574 0.000613768675932 0.000541044367512 0.000482357885065 0.001092462245 0.001086560483 0.70943717423 0.000793152338225 0.0015923581196 0.00182178503759 0.001624822598 0.001608149038 0.984368892611 0.00161171520494 0.00214283375676 0.00162900525239 0.000701371923192 0.00071296536553
0.131044 0.697118516905 0.000614563835159 0.000541536424379 0.000482094418505 0.001092483432 0.001086580066 0.708168506972 0.000791517362485 0.00159014114359 0.00181925503387 0.00162302393 0.001606379113 0.984396383123 0.00161350592034 0.00214720666614 0.00163236466085 0.000700198472654 0.00071178005431
0.131769 0.695888902854 0.000615357542627 0.000542004784248 0.000481837918824 0.001092506019 0.00108660096 0.706900193824 0.00078988232694 0.00158794226792 0.00181669703642 0.001621216648 0.001604600625 0.984423132054 0.00161530158931 0.00215148938639 0.00163577298806 0.000699004811192 0.000710574365039
0.132496 0.694659055801 0.000616149783467 0.000542448432678 0.00048158729987 0.001092529905 0.001086623073 0.705632256346 0.000788247252738 0.00158576145566 0.00181411154061 0.001619401227 0.001602814048 0.984449122831 0.00161710221184 0.00215568127582 0.00163922848374 0.000697791571061 0.00070934893833
0.133225 0.693428988131 0.000616940542909 0.000542866372367 0.00048134145707 0.001092554988 0.001086646303 0.704364715926 0.000786612160921 0.00158359866649 0.00181149904522 0.001617578141 0.001601019845 0.984474339007 0.00161890778795 0.00215978174528 0.00164272940172 0.000696559388843 0.0007081044204
0.133956 0.692198712237 0.000617729806279 0.000543257625197 0.000481099282382 0.001092581155 0.001086670539 0.70309759378 0.000784977072454 0.00158145385371 0.00180886005277 0.001615747857 0.001599218473 0.984498764269 0.00162071831763 0.00216379024342 0.001646273996 0.000695308911088 0.000706841468944
0.134689 0.690968240523 0.000618517559001 0.000543621224157 0.000480859660386 0.001092608288 0.001086695667 0.701830910954 0.000783342008191 0.00157932696423 0.00180619507403 0.001613910832 0.001597410387 0.984522382441 0.00162253380087 0.00216770627171 0.00164986053682 0.000694040791467 0.00070556074051
0.135424 0.6897375854 0.000619356568029 0.000543956219447 0.00048062146757 0.001092636258 0.001086721565 0.700564688318 0.000781762408727 0.00157721794288 0.00180350462295 0.00161206752 0.00159559603 0.984545177485 0.00162443931863 0.00217152937353 0.00165348730565 0.000692755683898 0.000704262908855
0.136161 0.688506759285 0.00062023274955 0.000544261682822 0.000480383573568 0.001092664935 0.001086748101 0.699298946569 0.000780223522022 0.00157512672876 0.00180078921859 0.001610218367 0.001593775843 0.984567133503 0.00162641259734 0.0021752591463 0.00165715259219 0.000691454259521 0.000702948643789
0.1369 0.687275774608 0.000621107305845 0.000544536699067 0.0004801448477 0.001092694178 0.00108677514 0.69803370623 0.000778684646586 0.00157305325412 0.00179804938706 0.001608363814 0.001591950258 0.984588234743 0.00162839123094 0.00217889523265 0.00166085470484 0.000690137186924 0.00070161862968
0.137641 0.686044643805 0.000621980221393 0.000544780370071 0.000479904154138 0.001092723839 0.001086802539 0.696768987647 0.000777145801502 0.00157099745253 0.00179528565701 0.001606504293 0.001590119702 0.9846084656 0.00163037521945 0.0021824373228 0.00166459197745 0.000688805144959 0.000700273554206
0.138384 0.68481337932 0.000622851480774 0.000544991821043 0.000479660352387 0.001092753767 0.001086830147 0.695504810989 0.000775607005796 0.00156895925245 0.00179249856068 0.001604640234 0.001588284593 0.98462781062 0.00163236456284 0.00218588515848 0.00166836275624 0.000687458817165 0.000698914112529
0.139129 0.683581993609 0.000623721068677 0.000545170186123 0.000479412306843 0.001092783799 0.001086857809 0.694241196252 0.000774068278381 0.00156693857354 0.00178968864133 0.001602772052 0.001586445348 0.9846462545 0.00163435926113 0.00218923853284 0.00167216541383 0.000686098897404 0.000697541001903
0.139876 0.682350499133 0.000624588969895 0.000545314626959 0.000479158875209 0.001092813771 0.001086885362 0.692978163249 0.000772529638115 0.0015649353414 0.0017868564398 0.001600900166 0.001584602371 0.984663782094 0.00163635931432 0.00219249728853 0.0016759983517 0.000684726078649 0.000696154932788
0.140625 0.681118908363 0.000625455169329 0.000545424319602 0.000478898918527 0.00109284351 0.001086912636 0.691715731618 0.000770991103749 0.0015629494745 0.00178400250443 0.001599024979 0.001582756062 0.984680378412 0.0016383647224 0.00219566131947 0.0016798599948 0.000683341064356 0.000694756612099
0.141376 0.679887233781 0.000626319651982 0.000545498457795 0.000478631302424 0.001092872835 0.001086939459 0.690453920818 0.000769452693956 0.00156098088702 0.00178112738885 0.001597146893 0.001580906817 0.984696028629 0.00164037548538 0.00219873057024 0.0016837487988 0.000681944561312 0.000693346763067
0.142129 0.678655487874 0.000627182402968 0.000545536256751 0.00047835489068 0.001092901563 0.001086965649 0.689192750127 0.000767914427317 0.00155902949521 0.00177823164947 0.0015952663 0.001579055021 0.984710718081 0.00164239160325 0.00220170504082 0.00168766325392 0.000680537281252 0.000691926103866
0.142884 0.677423683139 0.000628043407504 0.00054553695254 0.000478068553358 0.001092929503 0.001086991018 0.687932238644 0.00076637632235 0.00155709521011 0.00177531584657 0.001593383587 0.001577201055 0.98472443227 0.00164441307601 0.00220458478158 0.00169160187715 0.00067911994512 0.000690495363402
0.143641 0.676191832082 0.000628902650913 0.000545499794875 0.000477771163554 0.001092956459 0.001087015374 0.686672405287 0.000764838397464 0.00155517794498 0.00177238054653 0.001591499134 0.001575345292 0.984737156868 0.00164643990367 0.002207369897 0.0016955632324 0.000677693274487 0.000689055274186
0.1444 0.674959947216 0.000629760118625 0.000545424060034 0.000477461599012 0.001092982228 0.00108703852 0.685413268794 0.000763300670991 0.0015532776066 0.00176942631758 0.001589613313 0.001573488099 0.984748877715 0.00164847208623 0.00221006054931 0.00169954590829 0.000676257995869 0.000687606573831
0.145161 0.673728041064 0.000630618334859 0.0005453090389 0.000477138747521 0.001093006601 0.001087060252 0.684154847721 0.000761744592887 0.001551394103 0.00176645373286 0.001587726489 0.001571629837 0.984759580829 0.00165045975163 0.00221265694652 0.00170354853774 0.000674814843721 0.000686150005082
0.145924 0.672496126156 0.000631484213068 0.000545154043021 0.000476801500412 0.001093029367 0.001087080363 0.68289716044 0.000760119510256 0.00154952734423 0.00176346336599 0.001585839024 0.001569770857 0.984769252405 0.00165226629386 0.0022151593541 0.001707569803 0.000673364548834 0.000684686315754
0.146689 0.67126421503 0.000632348261054 0.000544958406351 0.000476448756012 0.001093050306 0.001087098638 0.681640225145 0.000758494764289 0.00154767723457 0.00176045579972 0.001583951266 0.001567911508 0.98477787881 0.00165407757145 0.00221756810021 0.00171160841423 0.00067190785722 0.000683216253152
0.147456 0.67003232023 0.00063321046451 0.000544721483648 0.000476079422199 0.001093069196 0.001087114857 0.680384059843 0.000756870374179 0.00154584368077 0.00175743161224 0.001582063562 0.001566052127 0.984785446597 0.00165589358441 0.00221988355727 0.00171566313184 0.000670445511328 0.000681740572578
0.148225 0.668800454311 0.000634070809234 0.000544442644803 0.00047569241908 0.001093085808 0.001087128798 0.679128682361 0.00075524635902 0.00154402658691 0.00175439139226 0.00158017625 0.001564193048 0.984791942502 0.00165771433273 0.00222210615965 0.00171973276423 0.000668978258656 0.000680260033162
0.148996 0.667568629831 0.000634929281133 0.000544121286903 0.000475286669238 0.001093099909 0.001087140231 0.677874110342 0.000753622737804 0.00154222585837 0.00175133572683 0.001578289661 0.001562334597 0.984797353441 0.00165953981642 0.00222423640154 0.00172381615921 0.000667506853356 0.000678775396355
0.149769 0.666336859359 0.000635785866221 0.000543756822024 0.000474861113292 0.001093111262 0.001087148924 0.676620361245 0.000751999529451 0.00154044140052 0.00174826520591 0.001576404118 0.001560477094 0.984801666525 0.00166137003548 0.00222627482422 0.00172791222129 0.000666032050343 0.00067728742451
0.150544 0.665105155469 0.000636640550618 0.000543348683725 0.000474414701313 0.001093119622 0.00108715464 0.675367452344 0.000750376752756 0.00153867311667 0.00174518042115 0.001574519941 0.001558620847 0.984804869054 0.0016632049899 0.00222822202475 0.00173201989857 0.000664554600954 0.000675796894046
0.151321 0.663873530741 0.000637493320554 0.000542896328235 0.000473946391439 0.001093124746 0.001087157136 0.674115400733 0.000748754426446 0.00153692091126 0.001742081972 0.001572637436 0.001556766167 0.984806948512 0.00166504467969 0.00223007867287 0.00173613818802 0.000663075276341 0.000674304564719
0.1521 0.662641997761 0.000638344162365 0.000542399230895 0.000473455157781 0.001093126381 0.001087156167 0.672864223317 0.000747132569141 0.00153518468969 0.00173897044983 0.001570756909 0.001554913348 0.984807892586 0.00166688910484 0.00223184547572 0.00174026614372 0.00066159483237 0.000672811217716
0.152881 0.661410569122 0.000639193062494 0.000541856888983 0.000472939985381 0.001093124273 0.001087151483 0.67161393682 0.000745511199363 0.00153346435552 0.00173584645644 0.001568878654 0.001553062683 0.984807689152 0.00166873826537 0.00223352321277 0.00174440286533 0.000660114037435 0.000671317624897
0.153664 0.660179257421 0.000640040007492 0.000541268821549 0.00047239987364 0.001093118163 0.001087142829 0.67036455778 0.00074389033556 0.00153175981317 0.00173271059163 0.001567002962 0.001551214457 0.984806326288 0.00167059216125 0.00223511271747 0.00174854750697 0.000658633662263 0.000669824567836
0.154449 0.658948075263 0.000640884984018 0.000540634560883 0.000471833839702 0.001093107789 0.00108712995 0.66911610255 0.000742269996057 0.00153007096914 0.00172956345406 0.001565130114 0.001549368946 0.984803792274 0.00167245079251 0.00223661486661 0.0017526992876 0.000657154470961 0.000668332824656
0.155236 0.657717035254 0.000641706795934 0.000539953670786 0.000471240907549 0.001093092885 0.001087112583 0.6678685873 0.000740597275278 0.00152839772747 0.00172640564878 0.001563260386 0.001547526423 0.984800075585 0.001674166574 0.00223803062096 0.00175685746549 0.000655677241787 0.000666843178787
0.156025 0.656486150008 0.000642477144367 0.000539225726721 0.000470620125194 0.00109307318 0.001087090465 0.666622028014 0.000738801521664 0.00152673999333 0.0017232377764 0.001561394045 0.001545687151 0.984795164906 0.0016755412664 0.00223936097343 0.0017610213646 0.000654202744902 0.000665356414649
0.156816 0.65525543214 0.000643245563989 0.000538450331907 0.000469970548346 0.001093048404 0.001087063328 0.665376440492 0.000737006544278 0.00152509767237 0.00172006044078 0.001559531351 0.001543851387 0.984789049122 0.00167691944345 0.00224060699358 0.00176519035947 0.000652731755717 0.000663873311561
0.157609 0.65402489427 0.000644012042783 0.00053762710525 0.000469291253197 0.001093018281 0.001087030901 0.664131840348 0.000735212363318 0.00152347067086 0.00171687424495 0.00155767256 0.001542019382 0.984781717328 0.00167830110514 0.00224176979977 0.00176936388646 0.000651265051928 0.000662394658652
0.158404 0.652794549022 0.000644776568836 0.000536755689688 0.000468581331527 0.00109298253 0.001086992911 0.662888243013 0.00073341899888 0.00152185889535 0.00171367979223 0.001555817918 0.001540191379 0.984773158828 0.00167968625148 0.00224285057056 0.00177354143571 0.000649803409016 0.000660921244529
0.159201 0.651564409021 0.000645539130335 0.000535835746433 0.000467839892816 0.001092940872 0.001086949082 0.661645663731 0.000731626470944 0.00152026225279 0.00171047768532 0.001553967667 0.001538367613 0.984763363137 0.00168107488246 0.00224385054167 0.00177772255975 0.000648347601725 0.000659453855606
0.16 0.650334486895 0.000646299715567 0.000534866958396 0.000467066060161 0.001092893023 0.001086899135 0.660404117564 0.000729834799371 0.0015186806494 0.0017072685254 0.001552122038 0.001536548316 0.984752319979 0.00168246699808 0.00224477100898 0.00178190686489 0.000646898411509 0.000657993276222
0.160801 0.649104795275 0.000647058312921 0.000533849029342 0.000466258981821 0.001092838695 0.00108684279 0.659163619387 0.000728044003928 0.00151711399305 0.00170405291299 0.001550281259 0.00153473371 0.984740019297 0.00168386259835 0.00224561331779 0.00178609401925 0.000645456613062 0.00065654029903
0.161604 0.64787534679 0.000647814910888 0.000532781685197 0.000465417813673 0.001092777602 0.001086779762 0.657924183894 0.000726254104256 0.00151556218825 0.0017008314509 0.001548445548 0.001532924011 0.984726451239 0.00168526168326 0.00224637889056 0.00179028373998 0.000644022986299 0.000655095705464
0.162409 0.646646154074 0.000648569498058 0.000531664668294 0.00046454174085 0.001092709451 0.001086709766 0.656685825591 0.0007244651199 0.00151402514472 0.00169760473392 0.001546615119 0.001531119429 0.984711606181 0.00168666425282 0.0022470691819 0.00179447582148 0.000642598308805 0.000653660288317
0.163216 0.645417229757 0.000649322063124 0.000530497746407 0.00046362995685 0.001092633952 0.001086632515 0.655448558803 0.000722677070281 0.00151250276777 0.00169437336113 0.001544790176 0.001529320167 0.984695474708 0.00168807030703 0.00224768572912 0.00179867010032 0.000641183357289 0.000652234827561
0.164025 0.644188586473 0.000650072594878 0.000529280703395 0.000462681684458 0.001092550808 0.001086547721 0.654212397669 0.000720889974723 0.00151099496546 0.00169113792529 0.001542970919 0.00152752642 0.984678047631 0.00168947984588 0.00224823010142 0.00180286648199 0.000639778904561 0.000650820114507
0.164836 0.642960236852 0.000650821082215 0.000528013345541 0.000461696157665 0.001092459724 0.001086455092 0.652977356146 0.000719103852427 0.00150950164326 0.00168789901878 0.001541157539 0.001525738378 0.984659315978 0.00169089286937 0.00224870394378 0.00180706492619 0.00063838572858 0.000649416930582
0.165649 0.641732193522 0.000651458672864 0.000526695503448 0.000460672632265 0.001092360405 0.001086354336 0.651743448007 0.000717171861953 0.00150802270949 0.0016846572315 0.001539350222 0.001523956224 0.984639270996 0.00169183631305 0.00224910895409 0.00181126545076 0.000637004603312 0.000648026056319
0.166464 0.640504469113 0.000652066814365 0.000525327017837 0.000459610386498 0.00109225255 0.001086245161 0.650510686842 0.000715203934925 0.00150655806792 0.00168141314881 0.001537549147 0.001522180133 0.984617904161 0.00169266224183 0.00224944687717 0.00181546813944 0.00063563629717 0.000646648277523
0.167281 0.639277076249 0.000652673052469 0.000523907759866 0.000458508718213 0.001092135859 0.001086127272 0.649279086058 0.000713237272549 0.00150510762536 0.00167816735317 0.001535754486 0.001520410275 0.984595207171 0.00169349019743 0.00224971952006 0.00181967312739 0.000634281582106 0.000645284374517
0.1681 0.638050027551 0.000653277378069 0.000522437616906 0.000457366940901 0.001092010034 0.001086000374 0.64804865888 0.000711271895745 0.00150367128666 0.00167492042329 0.001533966403 0.001518646812 0.984571171945 0.00169432017985 0.00224992874735 0.00182388061019 0.000632941224418 0.000643935119022
0.168921 0.636823335637 0.000653879782149 0.000520916495928 0.000456184392259 0.001091874773 0.00108586417 0.646819418352 0.000709307825304 0.0015022489538 0.00167167293631 0.001532185056 0.001516889903 0.984545790631 0.0016951521891 0.00225007647832 0.00182809083869 0.000631615995414 0.000642601286344
0.169744 0.63559701312 0.000654480255776 0.000519344324738 0.000454960431447 0.001091729774 0.001085718364 0.645591377333 0.000707345081902 0.0015008405335 0.00166842546131 0.0015304106 0.001515139694 0.984519055607 0.00169598622516 0.00225016467881 0.00183230412875 0.000630306651489 0.000641283653775
0.170569 0.634371072609 0.000655078790112 0.000517721050544 0.000453694438558 0.001091574735 0.00108556266 0.644364548505 0.000705383686082 0.00149944592418 0.00166517856507 0.001528643177 0.00151339633 0.984490959474 0.00169682228803 0.00225019537387 0.00183652084393 0.000629013953881 0.000639982985333
0.171396 0.633145526706 0.000655675376411 0.000516046639659 0.000452385812521 0.001091409353 0.001085396761 0.643138944367 0.000703423658257 0.00149806502789 0.00166193281027 0.001526882926 0.00151165995 0.984461495065 0.00169766037773 0.00225017064218 0.00184074140922 0.000627738662599 0.000638700048439
0.172225 0.631920388007 0.000656270006003 0.000514321079709 0.000451033975711 0.001091233327 0.00108522037 0.641914577237 0.000701465018724 0.00149669774436 0.00165868875196 0.00152512998 0.001509930683 0.984430655442 0.00169850049425 0.00225009261154 0.00184496630582 0.000626481528665 0.00063743560468
0.173056 0.630695669101 0.000656862670304 0.000512544377913 0.000449638372866 0.001091046354 0.001085033189 0.640691459253 0.000699507787643 0.00149534397106 0.0016554469405 0.001523384466 0.001508208651 0.984398433899 0.00169934263758 0.00224996345991 0.00184919606746 0.000625243300197 0.000636190415952
0.173889 0.629471382567 0.00065745336084 0.000510716562366 0.000448198464535 0.001090848134 0.00108483492 0.639469602376 0.000697551985066 0.00149400360419 0.00165220792145 0.001521646502 0.001506493975 0.984364823954 0.00170018680774 0.00224978542552 0.00185343127795 0.00062402473003 0.000634965232012
0.174724 0.628247540979 0.000658042069205 0.000508837675735 0.000446713741605 0.001090638363 0.00108462527 0.638249018386 0.000695597630888 0.00149267653721 0.00164897223355 0.0015199162 0.001504786766 0.984329819367 0.00170103300471 0.00224956078316 0.00185767258352 0.000622826554005 0.000633760805941
0.175561 0.6270241569 0.000658514646485 0.00050690778341 0.000445183712705 0.001090416742 0.001084403942 0.637029718884 0.000693556117184 0.00149136266304 0.00164574040834 0.00151819367 0.001503087129 0.984293414126 0.00170152435407 0.00224929186016 0.00186192067832 0.000621649511117 0.000632577886181
0.1764 0.625801242882 0.000658929202364 0.000504926971454 0.000443607906399 0.00109018297 0.00108417064 0.635811715295 0.000691472590915 0.00149006187167 0.00164251297268 0.001516479009 0.001501395162 0.984255602449 0.00170184088337 0.00224898103968 0.00186617630595 0.000620494334076 0.000631417210476
0.177241 0.624578811466 0.000659341991612 0.000502895344761 0.000441985875925 0.00108993675 0.00108392507 0.634595018866 0.000689390758569 0.00148877404981 0.0016392904441 0.001514772312 0.001499710961 0.984216378789 0.00170215816722 0.00224863074465 0.00187044025768 0.000619361755442 0.000630279513328
0.178084 0.623356875185 0.000659753008029 0.000500813022452 0.000440317200833 0.001089677782 0.001083666942 0.633379640667 0.00068731064098 0.00148749908215 0.00163607333314 0.001513073668 0.001498034611 0.984175737838 0.0017024762056 0.00224824343914 0.00187471338556 0.000618252490409 0.000629165530787
0.178929 0.622135446555 0.000660162245478 0.000498680149973 0.000438601474533 0.001089405771 0.001083395961 0.632165591592 0.000685232258864 0.00148623685081 0.0016328621449 0.001511383158 0.001496366194 0.984133674514 0.00170279499853 0.00224782164249 0.00187899657325 0.000617167263354 0.000628075984674
0.179776 0.620914538082 0.000660569697911 0.000496496884548 0.000436838319748 0.001089120422 0.001083111839 0.630952882359 0.000683155632794 0.00148498723643 0.00162965737186 0.001509700859 0.001494705784 0.984090183978 0.00170311454599 0.00224736790593 0.00188329076849 0.000616106781041 0.000627011596587
0.180625 0.619694162257 0.000660975359342 0.000494263407424 0.000435027380123 0.001088821441 0.001082814286 0.629741523512 0.000681080783204 0.00148375011533 0.00162645950262 0.001508026839 0.001493053451 0.984045261619 0.00170343484799 0.00224688482912 0.00188759695119 0.000615071753002 0.000625973078465
0.181476 0.618474331556 0.000661379223855 0.000491979917178 0.00043316832225 0.001088508538 0.001082503017 0.628531525422 0.000679007730389 0.0014825253573 0.00162326901637 0.001506361163 0.001491409258 0.983998903063 0.00170375590453 0.0022463750531 0.00189191614666 0.000614062875668 0.000624961137089
0.182329 0.61725505844 0.000661781285616 0.000489646629814 0.000431260833159 0.001088181422 0.001082177746 0.627322898284 0.000676936494523 0.00148131283385 0.00162008638252 0.001504703889 0.001489773262 0.983951104174 0.00170407771562 0.00224584125641 0.00189624942846 0.000613080843396 0.000623976475715
0.183184 0.616036355354 0.000662181538856 0.00048726377895 0.000429304627345 0.001087839806 0.001081838191 0.626115652122 0.000674867095621 0.00148011241065 0.0016169120604 0.001503055068 0.001488145516 0.983901861048 0.00170440028124 0.00224528614904 0.00190059791017 0.000612126343555 0.000623019786031
0.184041 0.614818234725 0.000662579977882 0.000484831620626 0.000427299437691 0.001087483406 0.001081484071 0.624909796788 0.00067279955358 0.00147892394816 0.0016137465024 0.001501414746 0.001486526065 0.983851170017 0.0017047236014 0.00224471248855 0.00190496273765 0.000611200054931 0.000622091752762
0.1849 0.613600708963 0.000662976597061 0.000482350423781 0.000425245025569 0.001087111938 0.001081115109 0.623705341962 0.000670733888154 0.00147774730405 0.00161059014853 0.001499782965 0.00148491495 0.983799027651 0.0017050476761 0.00224412305196 0.00190934510106 0.00061030264914 0.000621193059958
0.185761 0.612383790458 0.000663225789258 0.00047982047917 0.000423141169956 0.001086725124 0.001080731027 0.622502297154 0.000668630288724 0.00147658233347 0.00160744343152 0.001498159759 0.001483312206 0.983745430752 0.00170508207362 0.00224352066457 0.00191374622803 0.0006094347954 0.00062032437503
0.186624 0.611167491581 0.000663454232837 0.000477242095173 0.000420987676907 0.001086322685 0.001080331555 0.621300671703 0.000666523429944 0.00147542888437 0.00160430677063 0.001496545157 0.00148171786 0.983690376361 0.0017050782979 0.00224290816812 0.00191816737409 0.000608597142804 0.00061948636456
0.187489 0.609951824682 0.000663681093811 0.000474615597402 0.000418784372922 0.001085904349 0.001079916421 0.620100474783 0.000664418575616 0.0014742868011 0.00160118057802 0.001494939182 0.001480131939 0.983633861747 0.00170507451344 0.00224228844677 0.00192260983021 0.000607790348965 0.000618679679785
0.188356 0.608736802092 0.000663906368494 0.000471941326236 0.000416531112828 0.001085469841 0.001079485361 0.618901715394 0.000662315745407 0.00147315592532 0.00159806525232 0.001493341855 0.001478554459 0.983575884427 0.00170507072023 0.00224166439567 0.00192707492518 0.000607015046401 0.000617904978939
0.189225 0.607522436115 0.000664130053238 0.000469219646736 0.000414227769652 0.001085018898 0.001079038107 0.617704402375 0.00066021495884 0.00147203608862 0.00159496118424 0.001491753184 0.001476985435 0.983516442135 0.00170506691826 0.00224103895197 0.00193156399831 0.000606271877632 0.000617162885526
0.190096 0.606308739037 0.000664352144469 0.000466450933861 0.000411874243155 0.001084551253 0.001078574403 0.616508544393 0.000658116235299 0.00147092712473 0.00159186874925 0.001490173181 0.001475424873 0.983455532857 0.00170506310755 0.00224041506079 0.00193607843797 0.000605561456524 0.000616454040982
0.190969 0.605095723116 0.000664572638666 0.000463635586383 0.000409470454898 0.001084066645 0.00107809399 0.615314149954 0.000656019594027 0.00146982885605 0.00158878831458 0.001488601844 0.001473872776 0.983393154799 0.00170505928809 0.00223979569908 0.00194061963908 0.000604884401966 0.000615779059844
0.191844 0.603883400587 0.00066479153237 0.000460774016214 0.000407016351388 0.001083564818 0.001077596614 0.614121227397 0.00065392505413 0.00146874110203 0.00158572023463 0.001487039172 0.001472329143 0.983329306408 0.00170505545987 0.00223918385599 0.00194518902697 0.000604241323287 0.0006151385551
0.192721 0.602671783659 0.000665008822157 0.000457866654901 0.000404511903294 0.001083045518 0.001077082027 0.612929784897 0.000651832634569 0.00146766367856 0.00158266485196 0.001485485157 0.001470793964 0.983263986364 0.00170505162291 0.00223858253889 0.00194978805092 0.000603632810435 0.000614533130212
0.1936 0.601460884514 0.000665224504683 0.000454913948339 0.000401957102653 0.001082508497 0.001076549983 0.611739830467 0.000649742354186 0.00146659639278 0.00157962249577 0.001483939784 0.001469267228 0.983197193576 0.00170504777719 0.00223799476696 0.00195441817233 0.00060305945322 0.000613963372475
0.194481 0.600250715307 0.000665438576655 0.000451916362643 0.000399351970274 0.001081953507 0.001076000241 0.610551371959 0.000647654231658 0.00146553904619 0.00157659348636 0.001482403035 0.001467748916 0.983128927188 0.00170504392273 0.00223742357338 0.00195908086859 0.000602521825056 0.000613429869067
0.195364 0.599041288163 0.000665602088391 0.000448874379 0.000396696543316 0.00108138031 0.001075432563 0.609364417062 0.00064559098183 0.00146449143744 0.0015735781273 0.001480874887 0.001466239007 0.983059186572 0.00170503527726 0.00223687200146 0.00196377763485 0.000602020495789 0.000612933187444
0.196249 0.597832615179 0.000665694253077 0.000445788496757 0.000393990891603 0.001080788669 0.001074846716 0.608178973307 0.00064356226041 0.00146345335577 0.00157057671358 0.001479355311 0.001464737474 0.982987971334 0.00170501977812 0.00223634309835 0.0019685099758 0.000601556021844 0.000612473888265
0.197136 0.596624708421 0.00066578499401 0.000442659230192 0.000391235102365 0.001080178352 0.001074242472 0.606995048064 0.000641535661041 0.00146242458792 0.00156758952257 0.001477844274 0.001463244282 0.982915281309 0.00170500424396 0.00223583991461 0.0019732794097 0.000601128942844 0.000612052521976
0.198025 0.595417579923 0.000665874309214 0.000439487112722 0.000388429290848 0.001079549132 0.001073619606 0.605812648547 0.000639511201354 0.00146140491047 0.00156461682482 0.001476341738 0.001461759398 0.982841116558 0.00170498867476 0.00223536550645 0.00197808745049 0.00060073980098 0.000611669627047
0.198916 0.594211241689 0.000665962196753 0.000436272690481 0.000385573595036 0.001078900786 0.0010729779 0.604631781811 0.000637488898857 0.00146039409717 0.00156165887073 0.00147484766 0.001460282777 0.982765477377 0.00170497307054 0.00223492291986 0.0019829356323 0.000600389111595 0.000611325731517
0.199809 0.593005705687 0.00066604865474 0.000433016531461 0.000382668178451 0.001078233099 0.001072317139 0.603452454757 0.000635468770908 0.00145939191283 0.00155871590391 0.001473361994 0.001458814376 0.982688364282 0.0017049574313 0.00223451520849 0.00198782547709 0.000600077392369 0.000611021349467
0.200704 0.591800983852 0.000666133681331 0.000429719217401 0.000379713226058 0.001077545857 0.001071637114 0.60227467413 0.000633450834744 0.00145839811689 0.00155578815029 0.001471884686 0.001457354144 0.982609778017 0.00170494175703 0.00223414541246 0.00199275851217 0.000599805141996 0.000610756984354
0.201601 0.590597088086 0.000666217274723 0.000426381343212 0.000376708952393 0.001076838852 0.001070937622 0.601098446521 0.000631435107474 0.00145741246258 0.00155287582423 0.001470415681 0.001455902027 0.982529719556 0.00170492604773 0.00223381656013 0.00199773626809 0.000599572848176 0.000610533131997
0.2025 0.589394030252 0.000666299433179 0.000423003525004 0.000373655593054 0.001076111884 0.001070218463 0.599923778367 0.000629421606062 0.00145643469696 0.00154997912461 0.001468954919 0.001454457963 0.982448190096 0.0017049103034 0.00223353166652 0.00200276026125 0.00059938098427 0.000610350270609
0.203401 0.588191822177 0.000666380154973 0.000419586393299 0.000370553409987 0.001075364758 0.001069479443 0.598750675956 0.000627410347354 0.0014554645584 0.00154709823981 0.001467502334 0.001453021892 0.98236519105 0.00170489452405 0.00223329374094 0.00200783200588 0.000599230020576 0.000610208863967
0.204304 0.586990475651 0.000666459438447 0.000416130596213 0.000367402689286 0.001074597281 0.001068720374 0.597579145423 0.000625401348048 0.00145450178072 0.00154423334033 0.001466057858 0.001451593745 0.982280724063 0.00170487870967 0.00223310576149 0.00201295300174 0.000599120406159 0.000610109372836
0.205209 0.585790002424 0.000666528507173 0.000412636795359 0.000364203741936 0.00107380927 0.001067941075 0.596409192755 0.000623428859988 0.00145354608944 0.00154138458701 0.001464621416 0.001450173452 0.982194790992 0.00170494860683 0.00223297069565 0.00201812473888 0.000599052580138 0.000610052233308
0.206116 0.584590414207 0.000666566921778 0.00040910567142 0.000360956906647 0.001073000546 0.001067141368 0.595240823788 0.000621572638485 0.00145259720517 0.00153855212321 0.001463192932 0.001448760936 0.982107393923 0.00170530483787 0.0022328914769 0.0020233486939 0.000599026968404 0.00061003787649
0.207025 0.58339172267 0.0006666039603 0.000405537920515 0.000357662544725 0.001072170936 0.001066321082 0.594074044213 0.000619718464471 0.00145165484093 0.00153573608004 0.001461772323 0.001447356118 0.982018535152 0.00170566185442 0.00223287101743 0.00202862632242 0.00059904398498 0.000610066715167
0.207936 0.582193939442 0.000666639621564 0.000401934251091 0.000354321045787 0.001071320272 0.001065480054 0.592908859574 0.000617866352879 0.00145071870104 0.00153293657409 0.001460359506 0.001445958915 0.981928217197 0.00170601965649 0.00223291219269 0.0020339590632 0.000599104026899 0.000610139156861
0.208849 0.580997076107 0.000666673904458 0.00039829539575 0.000350932821111 0.001070448395 0.001064618122 0.591745275269 0.000616016318515 0.0014497884861 0.00153015370892 0.00145895439 0.001444569239 0.981836442788 0.00170637824407 0.00223301785528 0.00203934832645 0.0005992074842 0.000610255583775
0.209764 0.579801144209 0.000666706807882 0.000394622096171 0.000347498314716 0.00106955515 0.001063735136 0.590583296554 0.000614168376081 0.00144886388764 0.00152738757385 0.001457556882 0.001443187001 0.981743214873 0.00170673761717 0.00223319080867 0.00204479550401 0.000599354727846 0.000610416370926
0.210681 0.578606155245 0.000666738330791 0.000390915112955 0.000344017992505 0.001068640388 0.001062830949 0.589422928539 0.000612322540155 0.00144794459304 0.00152463824166 0.001456166887 0.001441812105 0.981648536611 0.00170709777578 0.00223343382042 0.00205030196028 0.000599546114812 0.000610621882678
0.2116 0.577412120666 0.000666768472192 0.000387175226818 0.000340492347395 0.001067703969 0.001061905419 0.588264176196 0.000610478825191 0.00144703027931 0.00152190577555 0.001454784303 0.001440444454 0.981552411367 0.00170745871991 0.00223374962371 0.00205586902163 0.000599781994534 0.000610872459186
0.212521 0.576219051879 0.000666797231106 0.00038340322707 0.000336921901057 0.001066745758 0.001060958415 0.587107044353 0.000608637245545 0.00144612062096 0.00151919022032 0.001453409028 0.001439083946 0.981454842726 0.00170782044955 0.00223414089209 0.00206149799545 0.000600062691917 0.000611168434655
0.213444 0.575026960242 0.000666824606621 0.000379599925663 0.000333307202802 0.001065765626 0.001059989808 0.585951537702 0.000606797815434 0.00144521528279 0.00151649160895 0.001452040952 0.001437730477 0.981355834473 0.00170818296471 0.0022346102546 0.0020671901434 0.000600388527465 0.000611510122157
0.214369 0.573835857065 0.000666850597831 0.000375766149491 0.000329648829671 0.001064763451 0.001058999479 0.584797660794 0.000604960548967 0.00144431392294 0.00151380996173 0.001450679967 0.001436383938 0.981255390601 0.00170854626538 0.00223516029327 0.00207294669334 0.000600759798498 0.00061189782847
0.215296 0.572645753608 0.000666896312316 0.000371902743107 0.000325947385426 0.00106373912 0.001057987313 0.583645418045 0.000603195273617 0.00144341619657 0.001511145282 0.001449325957 0.001435044219 0.981153515308 0.00170915336759 0.00223579353041 0.0020787688394 0.000601176795929 0.000612331833792
0.216225 0.571456661082 0.000666985606307 0.000368010566089 0.000322203504538 0.001062692524 0.001056953204 0.582494813734 0.000601580907553 0.00144252174882 0.00150849756163 0.001447978807 0.001433711203 0.981050212995 0.00171028094835 0.00223651242973 0.0020846577255 0.000601639785477 0.000612812415171
0.217156 0.570268590645 0.000667073390246 0.000364090499007 0.000318417849575 0.001061623564 0.00105589705 0.581345852007 0.00059996833885 0.00144163021875 0.00150586677946 0.001446638396 0.001432384775 0.98094548826 0.00171141095664 0.00223731940029 0.0020906144551 0.000602149031226 0.000613339824357
0.218089 0.569081553406 0.000667159662886 0.000360143434046 0.000314591117494 0.001060532145 0.001054818761 0.580198536876 0.00059835757946 0.00144074124214 0.00150325289944 0.0014453046 0.001431064814 0.980839345908 0.00171254339244 0.00223821677684 0.00209664009359 0.000602704768242 0.000613914302944
0.219024 0.567895560419 0.000667244423037 0.000356170284661 0.000310724031565 0.001059418181 0.00105371825 0.57905287222 0.000596748641255 0.00143985444561 0.0015006558708 0.001443977294 0.001429751195 0.980731790936 0.00171367825575 0.00223920683278 0.00210273565113 0.000603307221233 0.000614536077008
0.219961 0.566710622682 0.000667327669543 0.000352171985652 0.000306817346714 0.001058281594 0.001052595436 0.577908861789 0.000595141535998 0.00143896945136 0.00149807563274 0.001442656347 0.001428443793 0.980622828533 0.00171481554658 0.00224029177627 0.00210890208438 0.000603956606025 0.000615205350188
0.2209 0.565526751142 0.000667409401294 0.000348149483535 0.000302871853544 0.001057122311 0.001051450251 0.576766509202 0.000593536275357 0.00143808587611 0.00149551210674 0.001441341629 0.001427142478 0.98051246409 0.00171595526492 0.00224147373341 0.00211514031085 0.00060465310881 0.000615922320553
0.221841 0.564343956687 0.000667489617232 0.000344103749271 0.000298888374319 0.001055940269 0.001050282628 0.575625817952 0.000591932870905 0.0014372033271 0.00149296520799 0.001440033004 0.00142584712 0.980400703177 0.00171709741078 0.00224275476817 0.0021214511778 0.000605396915237 0.000616687159932
0.222784 0.56316225015 0.00066756831633 0.000340035768515 0.000294867764564 0.001054735411 0.00104909251 0.574486791402 0.000590331334124 0.00143632141317 0.00149043483203 0.001438730336 0.001424557583 0.980287551565 0.00171824198416 0.00224413685619 0.00212783549527 0.000606188184462 0.000617500030849
0.223729 0.561981642306 0.000667645497609 0.00033594655009 0.00029081091857 0.001053507687 0.001047879848 0.573349432792 0.000588731676388 0.0014354397306 0.00148792086663 0.001437433484 0.001423273731 0.980173015205 0.00171938898505 0.00224562190066 0.00213429400092 0.000607027062631 0.000618361076119
0.224676 0.560802143871 0.000667721160141 0.0003318371208 0.000286718766342 0.001052257056 0.001046644601 0.572213745236 0.00058713390898 0.00143455787395 0.00148542318345 0.001436142306 0.001421995424 0.980057100236 0.00172053841345 0.00224721171674 0.00214082738518 0.000607913675886 0.00061927042201
0.225625 0.559623765502 0.000667912378785 0.000327708528207 0.000282592275559 0.001050983483 0.001045386733 0.571079731725 0.000585706666029 0.0014336754324 0.00148294164296 0.001434856658 0.001420722521 0.979939812978 0.00172240968583 0.00224890803558 0.00214743626936 0.000608848140586 0.000620228181597
0.226576 0.558446517794 0.00066816254443 0.00032356184335 0.000278432453439 0.001049686944 0.001044106217 0.569947395129 0.000584368426355 0.00143279199142 0.00148047609604 0.001433576392 0.001419454878 0.979821159929 0.00172465863336 0.00225071251132 0.00215412121988 0.000609830552701 0.000621234442428
0.227529 0.557270411282 0.000668410839626 0.000319398158304 0.000274240351597 0.001048367419 0.001042803034 0.568816738197 0.000583031607412 0.00143190712789 0.00147802637941 0.00143230136 0.001418192348 0.979701147769 0.00172691231053 0.00225262669983 0.0021608827311 0.000610860989385 0.000622289285431
0.228484 0.556095456439 0.00066865726238 0.000315218587094 0.000270017062868 0.001047024898 0.001041477171 0.567687763559 0.000581696218329 0.00143102041724 0.00147559231765 0.001431031408 0.001416934785 0.979579783353 0.00172917071735 0.00225465207048 0.00216772124178 0.000611939519232 0.000623392763966
0.229441 0.554921663674 0.000668901810732 0.000311024269083 0.000265763728497 0.001045659377 0.001040128625 0.566560473727 0.000580362268145 0.00143013143125 0.00147317372517 0.001429766386 0.001415682036 0.979457073706 0.00173143385382 0.00225678999718 0.00217463712127 0.00061306618122 0.000624544927821
0.2304 0.553749043333 0.000669144482795 0.000306816366223 0.00026148153677 0.001044270863 0.0010387574 0.565434871096 0.000579029765818 0.00142923973531 0.00147077040471 0.001428506136 0.00141443395 0.979333026029 0.00173370171994 0.00225904176346 0.00218163067222 0.000614241005388 0.000625745793638
0.231361 0.552577605695 0.000669385276733 0.000302596069076 0.000257171725373 0.001042859368 0.001037363507 0.564310957947 0.000577698720251 0.00142834489123 0.00146838215019 0.001427250501 0.001413190374 0.979207647687 0.0017359743157 0.00226140856319 0.00218870212473 0.000615464005749 0.000626995370733
0.232324 0.551407360975 0.000669624190764 0.000298364594294 0.000252835590878 0.001041424913 0.001035946964 0.563188736445 0.000576369140258 0.00142744645947 0.00146600874056 0.001425999323 0.00141195115 0.979080946213 0.00173825164111 0.00226389147813 0.0021958516475 0.000616735174926 0.0006282936505
0.233289 0.550238319321 0.000669861223155 0.000294123183931 0.000248474484233 0.001039967528 0.0010345078 0.562068208645 0.000575041034584 0.00142654399413 0.00146364994914 0.00142475244 0.001410716123 0.978952929303 0.00174053369617 0.00226649150595 0.00220307933363 0.000618054490749 0.000629640600987
0.234256 0.549070490813 0.000670096372248 0.00028987311424 0.000244089817852 0.001038487249 0.001033046048 0.560949376489 0.000573714411905 0.001425637047 0.00146130553628 0.00142350969 0.001409485132 0.978823604814 0.00174282048088 0.00226920954052 0.00221038520453 0.000619421912878 0.000631036178974
0.235225 0.547903885464 0.000670394454924 0.000285615688033 0.000239683072701 0.001036984121 0.001031561754 0.559832241809 0.000572448994976 0.00142472516871 0.0014589752536 0.001422270909 0.001408258016 0.978692980764 0.00174541482203 0.00227204637226 0.00221776922014 0.000620837377022 0.00063248032103
0.236196 0.546738513215 0.000670904853706 0.000281352244312 0.000235255796503 0.001035458199 0.001030054965 0.55871680633 0.000571382412657 0.00142380790568 0.00145665884306 0.001421035931 0.001407034614 0.978561065321 0.00174901793191 0.0022750026976 0.00222523125753 0.000622300816207 0.000633972941491
0.237169 0.545574383939 0.000671412791953 0.000277084154493 0.000230809615102 0.001033909542 0.001028525743 0.557603071668 0.000570316811443 0.00142288480137 0.0014543560396 0.001419804588 0.001405814762 0.97842786681 0.00175262846323 0.0022780791086 0.0022327711235 0.00062381213033 0.000635513943014
0.238144 0.544411507438 0.000671918266452 0.000272812828545 0.000226346235374 0.001032338221 0.001026974153 0.556491039334 0.000569252198098 0.00142195539819 0.00145206656487 0.001418576713 0.001404598295 0.978293393708 0.00175624641598 0.00228127609202 0.00224038855443 0.000625371210945 0.000637103207351
0.239121 0.543249893441 0.000672421274055 0.00026853971236 0.000221867453483 0.001030744313 0.001025400269 0.555380710735 0.000568188579317 0.00142101923577 0.00144979013642 0.001417352136 0.001403385047 0.978157654633 0.00175987179018 0.00228459403715 0.0022480832134 0.00062697793035 0.00063874059889
0.2401 0.542089551606 0.000672921811693 0.000264266294774 0.000217375160867 0.001029127904 0.001023804176 0.554272087173 0.000567125961752 0.00142007585402 0.00144752646055 0.001416130687 0.001402174851 0.978020658357 0.00176350458582 0.00228803322562 0.00225585469067 0.000628632137798 0.000640425964384
0.241081 0.540930491516 0.000673419876375 0.000259994107412 0.000212871352371 0.001027489087 0.001022185963 0.55316516985 0.000566064351989 0.00141912478812 0.00144527523807 0.001414912193 0.001400967537 0.977882413787 0.0017671448029 0.00229159384347 0.00226370250076 0.00063033366837 0.00064215913106
0.242064 0.539772722681 0.000673915465186 0.000255724727818 0.000208358138514 0.001025827965 0.00102054573 0.552059959868 0.000565003756583 0.00141816557583 0.00144303616237 0.00141369648 0.001399762937 0.977742929971 0.00177079244143 0.00229527597171 0.00227162608689 0.000632082339031 0.000643939904559
0.243049 0.538616254535 0.000674408575278 0.000251459784021 0.000203837754858 0.001024144648 0.001018883581 0.550956458227 0.000563944182017 0.00141719775151 0.00144080891691 0.001412483377 0.00139856088 0.977602216096 0.00177444750139 0.00229907958157 0.00227962481669 0.000633877952286 0.000645768081235
0.244036 0.537461096438 0.000674899203885 0.000247200953836 0.00019931257282 0.001022439252 0.001017199635 0.549854665833 0.000562885634732 0.00141622085025 0.00143859318192 0.001411272707 0.001397361196 0.97746028148 0.0017781099828 0.00230300455086 0.00228769798858 0.000635720283098 0.000647643433901
0.245025 0.53630725767 0.000675396295472 0.00024294997625 0.000194785111914 0.001020711907 0.00101549401 0.548754583493 0.000561833825934 0.00141523440704 0.00143638862954 0.001410064296 0.001396163712 0.977317135569 0.00178181435346 0.00230705065952 0.00229584482519 0.000637609100701 0.000649565713049
0.246016 0.535154747436 0.000676235865473 0.000238708646413 0.000190258059861 0.001018962746 0.001013766839 0.547656211921 0.000561003011032 0.0014142379549 0.00143419492728 0.001408857966 0.001394968257 0.977172787941 0.00178685798189 0.00231121758034 0.00230406447122 0.000639544148215 0.000651534654213
0.247009 0.534003574864 0.000677072190734 0.000234478822266 0.000185734287101 0.001017191911 0.00101201826 0.546559551735 0.00056017276078 0.001413231031 0.00143201173349 0.001407653543 0.001393774656 0.9770272483 0.00179191178918 0.00231550488388 0.00231235601552 0.000641525149977 0.000653549981145
0.248004 0.532853749001 0.000677905266774 0.000230262433894 0.000181216866378 0.001015399552 0.00101024842 0.545464603463 0.000559343080135 0.00141221316987 0.0014298387057 0.001406450847 0.001392582736 0.976880526469 0.00179697577533 0.00231991205001 0.00232071846175 0.000643551814753 0.00065561138964
0.249001 0.531705278815 0.000678735089204 0.000226061482705 0.000176709094767 0.001013585829 0.001008457472 0.544371367541 0.000558513974008 0.001411183017 0.00142767549357 0.001405249702 0.001391392322 0.976732632388 0.00180204994036 0.00232443845466 0.00232915074901 0.000645623833937 0.000657718561506
0.25 0.530558173193 0.000679561653734 0.000221878050998 0.000172214517538 0.001011750908 0.00100664558 0.543279844316 0.000557685447281 0.001410137324 0.00142552174444 0.001404049929 0.001390203241 0.976583576114 0.00180713428425 0.00232908338473 0.0023376517428 0.000647740879352 0.000659871159224
0.251001 0.529412440943 0.000680384956172 0.000217714303508 0.000167736960424 0.001009894964 0.001004812914 0.542190034047 0.00055685750481 0.001409075499 0.00142337709954 0.001402851349 0.001389015317 0.97643336782 0.001812228807 0.00233384602467 0.0023462202413 0.000649902603285 0.00066206882563
0.252004 0.528268090788 0.000681204992424 0.000213572497928 0.000163280552717 0.001008018181 0.00100295965 0.541101936906 0.000556030151403 0.001407997168 0.001421241197 0.001401653784 0.001387828375 0.976282017781 0.00181733350862 0.00233872547332 0.0023548549734 0.000652108645515 0.000664311185509
0.253009 0.527125131371 0.000682021758494 0.000209454985842 0.000158849774831 0.001006120747 0.001001085975 0.54001555298 0.000555203391848 0.00140690196 0.0014191136737 0.001400457055 0.001386642241 0.976129536385 0.00182244838911 0.00234372073461 0.00236355460553 0.000654358623928 0.00066659785107
0.254016 0.525983571252 0.000682835250483 0.000205364226021 0.000154449489273 0.001004202862 0.000999192083 0.53893088227 0.000554377230893 0.001405789514 0.00141699415885 0.001399260984 0.001385456738 0.975975934124 0.00182757344847 0.00234883071672 0.00237231773813 0.000656652134486 0.000668928410632
0.255025 0.524843418904 0.000683655154747 0.000201302789018 0.000150084986545 0.001002264733 0.000997278174 0.537847924698 0.000553555895681 0.001404659471 0.00141488228416 0.00139806539 0.001384271691 0.975821221582 0.00183274011662 0.00235405425294 0.0023811428971 0.000658988761925 0.000671302430384
0.256036 0.523704682719 0.000684853117457 0.00019727336372 0.000145762038175 0.001000306573 0.000995344458 0.536766680103 0.000552901335488 0.00140351148 0.00141277767712 0.001396870096 0.001383086925 0.975665409445 0.00183915656016 0.00235939008424 0.00239002855349 0.000661368068595 0.000673719468776
0.257049 0.522567371003 0.000686046929292 0.000193278765571 0.000141486951035 0.000998328603 0.000993391152 0.535687148243 0.000552247010722 0.001402345198 0.00141067996203 0.001395674922 0.001381902265 0.975508508496 0.00184558569695 0.00236483686366 0.0023989731147 0.000663789599835 0.000676179059992
0.258064 0.521431491973 0.000687236584758 0.000189321954368 0.000137266624761 0.000996331055 0.000991418478 0.534609328799 0.000551592925129 0.001401160289 0.00140858876301 0.00139447969 0.001380717536 0.9753505296 0.00185202752701 0.00237039317147 0.00240796637791 0.000666252887525 0.000678680717182
0.259081 0.520297053764 0.000688422078494 0.000185406027814 0.000133108623102 0.000994314164 0.00098942667 0.533533221375 0.00055093908245 0.001399956421 0.0014065037044 0.001393284222 0.001379532563 0.975191483715 0.00185848205032 0.00237605750635 0.00241696948516 0.00066875743686 0.000681223943619
0.2601 0.51916406442 0.000689603405255 0.000181534245366 0.00012902124105 0.000992278178 0.000987415966 0.532458825498 0.000550285486389 0.001398733273 0.00140442440674 0.00139208834 0.001378347172 0.975031381881 0.0018649492669 0.00238182828617 0.00242597672877 0.000671302742949 0.000683808213844
0.261121 0.5180325319 0.000690780559925 0.000177710029238 0.000125013581393 0.000990223346 0.000985386612 0.531386140622 0.000549632140652 0.001397490528 0.00140235049358 0.001390891866 0.001377161188 0.974870235218 0.00187142917674 0.00238770386245 0.00243498677117 0.000673888279517 0.000686432995925
0.262144 0.516902464072 0.000691953537507 0.000173936981473 0.000121095632345 0.000988149931 0.000983338862 0.530315166127 0.000548979048897 0.001396227877 0.00140028158613 0.001389694624 0.001375974439 0.974708054923 0.00187792177984 0.00239368250903 0.00244399826461 0.000676513506061 0.000689097730607
0.263169 0.515773868719 0.000693122333122 0.00017021888328 0.000117274862 0.000986058197 0.00098127298 0.529245901323 0.000548326214777 0.001394945019 0.00139821730918 0.001388496436 0.001374786753 0.974544852269 0.0018844270762 0.00239976243567 0.00245300986428 0.000679177858399 0.000691801848219
0.264196 0.514646753529 0.000694286942019 0.00016655972014 0.000113477059 0.000983948421 0.00097918923 0.528178345447 0.000547673641931 0.001393641661 0.00139615728289 0.001387297128 0.001373597955 0.974380638596 0.00189094506582 0.00240594178338 0.00246202021323 0.000681880761851 0.000694544756933
0.265225 0.513521126104 0.00069553204781 0.000162963677407 0.000109668599 0.000981820884 0.00097708789 0.52711249767 0.000547043779375 0.001392317515 0.00139410113432 0.001386096524 0.001372407876 0.97421542531 0.0018977048183 0.0024122186326 0.00247102795191 0.000684621621223 0.000697325848543
0.266256 0.512396993953 0.000697075331883 0.000159435157144 0.000105850021 0.000979675876 0.000974969242 0.526048357093 0.000546494325253 0.001390972306 0.00139204848958 0.001384894451 0.001371216343 0.974049223886 0.00190529784223 0.00241859100423 0.00248003172535 0.000687399821085 0.000700144498057
0.267289 0.511274364496 0.000698613529118 0.0001559787789 0.000102021873 0.000977513691 0.000972833576 0.524985922753 0.000545944908193 0.001389605761 0.00138999897624 0.001383690734 0.001370023188 0.973882045855 0.0019129055956 0.00242505685486 0.00248903017044 0.000690214734692 0.000703000063791
0.268324 0.510153245059 0.000700146633534 0.000152599392247 9.8184706e-05 0.000975334634 0.000970681189 0.52392519362 0.00054539553129 0.001388217618 0.0013879522234 0.001382485202 0.00136882824 0.973713902808 0.0019205280784 0.00243161409135 0.00249802192119 0.000693065710874 0.000705891885009
0.269361 0.509033642876 0.000701674639285 0.000149302076404 9.4339077e-05 0.000973139015 0.000968512384 0.522866168603 0.000544846197633 0.001386807623 0.00138590786717 0.001381277681 0.001367631333 0.973544806381 0.00192816529064 0.00243826057681 0.00250700561069 0.000695952090655 0.000708819280174
0.2704 0.507915565089 0.000703197540671 0.000146092140833 9.0485549e-05 0.000970927151 0.00096632747 0.521808846547 0.00054429691028 0.001385375529 0.00138386554184 0.001380068003 0.001366432299 0.97337476827 0.00193581723231 0.00244499411639 0.00251597987127 0.00069887319411 0.000711781559702
0.271441 0.506799018745 0.00070471533214 0.00014297512384 8.662469e-05 0.000968699365 0.000964126764 0.520753226236 0.000543747672302 0.0013839211 0.00138182488588 0.001378855999 0.001365230972 0.973203800211 0.00194348390342 0.00245181247141 0.00252494333805 0.000701828323796 0.000714778014737
0.272484 0.5056840108 0.000706228008289 0.000139956780716 8.27570750001e-05 0.000966455988 0.000961910591 0.519699306397 0.000543198486729 0.001382444104 0.0013797855448 0.001377641498 0.001364027187 0.973031913985 0.00195116530396 0.00245871336413 0.0025338946398 0.000704816762715 0.000717807911278
0.273529 0.504570548112 0.000707735563847 0.000137043076308 7.88832799999e-05 0.000964197356 0.000959679279 0.518647085695 0.0005426493566 0.001380944322 0.0013777471617 0.001376424337 0.00136282078 0.972859121412 0.00195886143394 0.00246569447255 0.00254283240805 0.000707837783801 0.000720870514413
0.274576 0.503458637448 0.00070923799369 0.000134240159089 7.500389e-05 0.000961923813 0.000957433166 0.517596562743 0.000542100284929 0.00137942154 0.00137570939205 0.001375204346 0.001361611591 0.972685434347 0.00196657229335 0.00247275344563 0.00255175527748 0.000710890641915 0.000723965054423
0.275625 0.502348285475 0.000710942232935 0.000131554340485 7.1119489e-05 0.00095963571 0.000955172592 0.516547736094 0.000541571184463 0.001377875556 0.00137367188849 0.001373981364 0.001360399456 0.972510864676 0.00197474352 0.00247988789552 0.00256066187991 0.000713974574102 0.000727090758426
0.276676 0.50123949877 0.000712781205427 0.000128992048547 6.7230672e-05 0.000957333399 0.000952897909 0.515500604249 0.00054105560524 0.001376306174 0.00137163431146 0.001372755228 0.001359184216 0.972335424321 0.00198323322281 0.00248709539586 0.0025695508542 0.000717088797029 0.000730246841291
0.277729 0.500132283808 0.000714614217656 0.000126559795743 6.3338029e-05 0.000955017247 0.000950609467 0.514455165658 0.000540540014562 0.001374713207 0.00136967529144 0.001371525775 0.001357965715 0.972159125214 0.0019917390811 0.00249437351562 0.00257842083259 0.000720232530223 0.000733432482103
0.278784 0.499026646972 0.000716441263729 0.000124264109637 5.9442162e-05 0.00095268762 0.000948307631 0.513411418716 0.000540024415264 0.001373096478 0.00136778563725 0.001370292846 0.001356743794 0.971981979326 0.00200026109486 0.00250171977797 0.00258727045818 0.000723404951603 0.000736646862532
0.279841 0.497922594546 0.000718262337935 0.000122107893 5.5543671e-05 0.00095034489 0.000945992765 0.51236936177 0.00053950881018 0.00137145582 0.00136589111784 0.001369056284 0.001355518299 0.971803998635 0.0020087992641 0.00250913169717 0.00259609837716 0.000726605243546 0.000739889149398
0.2809 0.496820132716 0.000720077434711 0.000120019863 5.1643161e-05 0.00094798944 0.000943665242 0.511328993118 0.000538993202117 0.001369791072 0.00136399146788 0.00136781593 0.001354289077 0.971625195134 0.00201735358882 0.00251660676795 0.00260490323131 0.000729832565731 0.000743158477232
0.281961 0.495719267571 0.000721886548662 0.00011797064 4.774124e-05 0.000945621655 0.000941325439 0.51029031101 0.000538477593889 0.001368102085 0.00136208642402 0.001366571631 0.001353055975 0.97144558083 0.00202592406901 0.0025241424648 0.00261368367718 0.000733086062846 0.000746453980744
0.283024 0.494620005103 0.000723689674554 0.000115961004 4.38385180001e-05 0.000943241924 0.000938973741 0.509253313649 0.000537961988299 0.001366388718 0.00136017572871 0.001365323235 0.001351818844 0.971265167739 0.00203451070468 0.00253173625434 0.00262243837082 0.000736364864242 0.000749774781423
0.284089 0.493522351204 0.000725486807311 0.000113991725 3.9935607e-05 0.000940850645 0.000936610535 0.508217999195 0.000537446388129 0.00136465084 0.00135825913282 0.00136407059 0.001350577535 0.971083967875 0.00204311349582 0.0025393856004 0.00263116597549 0.000739668087926 0.000753119975672
0.285156 0.492426311667 0.000727319162357 0.000112063564 3.6033122e-05 0.00093844822 0.000934236216 0.507184365764 0.000536926648777 0.001362888328 0.00135633638748 0.001362813544 0.001349331903 0.970901993253 0.00205179388494 0.002547087952 0.00263986515596 0.000742994836308 0.000756488644427
0.286225 0.491331892187 0.000729386064954 0.000110177266 3.2131678e-05 0.000936035055 0.000931851182 0.506152411427 0.000536382717437 0.00136110107 0.0013544072511 0.001361551954 0.001348081802 0.970719255889 0.0020608500257 0.00255484075971 0.00264853458827 0.000746344196365 0.000759879870245
0.287296 0.490239098358 0.000731446276362 0.000108333567 2.8231892e-05 0.000933611563 0.000929455838 0.505122134217 0.00053583886862 0.001359288962 0.00135247148797 0.001360285673 0.001346827091 0.970535767786 0.00206992310967 0.00256445876085 0.00265717295401 0.000749715243078 0.000763292706462
0.288369 0.489147935676 0.000733499791206 0.000106533189 3.0215036e-05 0.00093117816 0.000927050592 0.504093532126 0.000535295105164 0.00135745191 0.00135052886807 0.001359014557 0.001345567628 0.970351540939 0.00207901313683 0.00257419430247 0.00266577894034 0.000753107035741 0.000766726198309
0.289444 0.488058409536 0.000735546604301 0.000104776842 3.385416e-05 0.000928735267 0.000924635858 0.503066603107 0.000534751429886 0.001355589832 0.00134857916634 0.001357738465 0.001344303276 0.97016658733 0.00208812010719 0.002583959218 0.00267435124785 0.000756518623432 0.000770179378864
0.290521 0.486970525232 0.000737586710623 0.000103065222 3.7487083e-05 0.000926283312 0.000922212054 0.502041345077 0.000534207845607 0.001353702651 0.00134662216681 0.001356457259 0.001343033898 0.969980918917 0.00209724402076 0.00259375063224 0.00268288857916 0.000759949039218 0.000773651264961
0.2916 0.485884287959 0.000739620105333 0.000101399012 4.1113333e-05 0.000923822724 0.000919779603 0.501017755915 0.000533664355127 0.001351790303 0.00134465765677 0.001355170802 0.00134175936 0.969794547644 0.00210638487752 0.00260356565024 0.00269138965247 0.000763397303868 0.000777140865167
0.292681 0.48479970281 0.000741646783752 0.000103467463 4.4732436e-05 0.000921353939 0.000917338932 0.499995833467 0.000533120961237 0.001349852735 0.00134268543178 0.001353878959 0.00134047953 0.969607485423 0.00211554267749 0.00261340137031 0.00269985319377 0.000766862425772 0.000780647169636
0.293764 0.483716774776 0.000743666741387 0.000106875672 4.8343919e-05 0.000918877396 0.000914890472 0.498975575545 0.000532577666711 0.001347889898 0.00134070529394 0.001352581597 0.001339194278 0.969419744138 0.00212471742065 0.00262325488832 0.00270827792945 0.000770343400846 0.00078416915796
0.294849 0.482635508749 0.000745679973902 0.000110257213 5.1947314e-05 0.000916393538 0.000912434657 0.497956979927 0.000532034474311 0.001345901761 0.00133871705197 0.001351278589 0.001337903477 0.969231335646 0.00213390910702 0.00263312328954 0.00271666262145 0.000773839216418 0.000787705804858
0.295936 0.481555909517 0.000747862537379 0.000113646538034 5.5542146e-05 0.000913902813 0.000909971927 0.496940044363 0.000531425424092 0.001343888295 0.0013367205214 0.001349969804 0.001336607003 0.969042271758 0.00214321437294 0.00264300365935 0.0027250060124 0.00077734884505 0.000791256058647
0.297025 0.480477981768 0.000750066323301 0.000117128080009 5.9127948e-05 0.000911405671 0.000907502724 0.495924766571 0.000530806007617 0.001341849486 0.00133471552742 0.001348655119 0.001335304732 0.968852564251 0.00215255237839 0.00265289308591 0.00273330688098 0.000780871246668 0.000794818870453
0.298116 0.479401730088 0.000752262862915 0.000120694349829 6.2704252e-05 0.000908902566 0.000905027495 0.494911144239 0.000530186892271 0.001339785329 0.00133270189818 0.001347334412 0.001333996542 0.968662224863 0.00216190753353 0.00266278865235 0.00274156401241 0.000784405366293 0.000798393176555
0.299209 0.478327158959 0.00075445215201 0.000124334124107 6.6270589e-05 0.000906393957 0.000902546689 0.493899175032 0.00052956808098 0.001337695826 0.00133067947428 0.001346007561 0.00133268232 0.96847126527 0.00217127983835 0.00267268746121 0.00274977619456 0.000787950153727 0.000801977894232
0.300304 0.477254272763 0.00075663418656 0.000128037186399 6.9826495e-05 0.000903880304 0.000900060759 0.492888856584 0.000528949576645 0.001335580994 0.00132864810197 0.001344674451 0.001331361947 0.968279697112 0.00218066929287 0.00268258660949 0.00275794224587 0.000791504530055 0.000805571943479
0.301401 0.476183075779 0.000758808962717 0.000131794252014 7.3371507e-05 0.000901362071 0.000897570161 0.491880186507 0.000528331382152 0.001333440855 0.00132660763502 0.001343334965 0.001330035312 0.968087531967 0.00219007589707 0.00269248320577 0.00276606098789 0.000795067417007 0.000809174223242
0.3025 0.475113572183 0.000760976476799 0.000135596884104 7.6905163e-05 0.000898839725 0.000895075355 0.490873162387 0.000527713500376 0.001331275446 0.00132455793457 0.001341988992 0.001328702303 0.967894781358 0.00219949965097 0.00270237437628 0.00277413126494 0.000798637717164 0.00081278362902
0.303601 0.474045766047 0.000763136725324 0.000139437416782 8.0427003e-05 0.000896313737 0.000892576801 0.489867781789 0.000527095934169 0.00132908481 0.00132249887214 0.001340636423 0.001327362815 0.96770145674 0.00220894055455 0.00271225726091 0.00278215192867 0.000802214337803 0.000816399042905
0.304704 0.472979661343 0.000765289704962 0.000143308873129 8.3936572e-05 0.000893784579 0.000890074964 0.488864042256 0.000526478686358 0.001326869 0.00132043032773 0.001339277149 0.001326016742 0.967507569508 0.00221839860782 0.00272212901474 0.0027901218522 0.000805796164854 0.00082001933568
0.305809 0.471915261938 0.000767529406568 0.00014720490205 8.7433415e-05 0.000891252725 0.00088757031 0.48786194131 0.000525782683933 0.001324628083 0.00131835218685 0.001337911068 0.001324663983 0.967313130987 0.00222776972477 0.00273198681335 0.00279803992791 0.000809382082839 0.00082364337849
0.306916 0.470852571596 0.000769795972023 0.00015111971276 9.091708e-05 0.000888718653 0.000885063309 0.486861476453 0.000525058284983 0.001322362134 0.00131626434381 0.001336538079 0.001323304436 0.967118152429 0.00223711965071 0.00274182784894 0.002805905062 0.000812970956754 0.000827270026898
0.308025 0.469791593981 0.000772054932413 0.000155048012023 9.4387123e-05 0.000886182841 0.000882554432 0.485862645172 0.000524334488161 0.001320071235 0.00131416670663 0.001335158083 0.001321938008 0.966922645009 0.00224648646903 0.0027516493435 0.00281371618283 0.000816561658049 0.000830898130935
0.309136 0.46873233265 0.000774306284835 0.000158984961778 9.7843097e-05 0.00088364577 0.000880044152 0.484865444933 0.000523611296469 0.001317755483 0.00131205918395 0.001333770984 0.001320564602 0.966726619825 0.00225587017971 0.0027614485365 0.00282147223446 0.000820153036633 0.000834526530895
0.310249 0.467674791058 0.000776550026551 0.000162926126252 0.00010128456 0.000881107925 0.000877532943 0.48386987319 0.000522888712881 0.001315414983 0.0013099417003 0.00133237669 0.00131918413 0.966530087882 0.00226527078275 0.00277122270758 0.00282917217933 0.000823743948799 0.000838154057156
0.311364 0.466618972558 0.000778786155007 0.000166867427695 0.000104711077 0.000878569787 0.000875021282 0.482875927379 0.000522166740353 0.001313049849 0.00130781418502 0.001330975112 0.001317796501 0.966333060111 0.00227468827817 0.00278096915233 0.0028368150046 0.000827333229092 0.000841779544681
0.312481 0.465564880398 0.000781014667836 0.000170805118858 0.000108122214 0.000876031845 0.000872509646 0.481883604924 0.000521445381822 0.001310660207 0.00130567657734 0.001329566162 0.001316401633 0.966135547341 0.00228412266595 0.0027906852109 0.00284439971591 0.000830919720457 0.000845401804202
0.3136 0.464512517726 0.000783235562828 0.000174735737967 0.000111517544 0.000873494582 0.000869998516 0.480892903236 0.000520724640195 0.001308246192 0.00130352882557 0.001328149759 0.001314999441 0.965937560318 0.00229357394611 0.00280036824425 0.00285192534407 0.000834502241851 0.000849019663083
0.314721 0.463461887582 0.00078544883796 0.000178656091838 0.000114896641 0.000870958489 0.00086748837 0.479903819716 0.000520004518352 0.001305807949 0.00130137088781 0.001326725818 0.001313589848 0.965739109675 0.00230304211863 0.00281001566372 0.00285939093478 0.000838079624809 0.000852631914299
0.315844 0.462412992907 0.000787703269878 0.000182563220095 0.000118259085 0.000868424053 0.000864979689 0.478916351752 0.000519193668018 0.001303345633 0.00129920273008 0.001325294265 0.001312172776 0.965540205957 0.00231228796203 0.00281962490753 0.00286679555924 0.000841650682899 0.000856237371316
0.316969 0.461365836537 0.00078996606945 0.000186454379383 0.000121604464 0.000865891764 0.000862472956 0.477930496724 0.000518353495534 0.001300859412 0.00129702432649 0.001323855026 0.001310748152 0.965340859601 0.00232147105177 0.00282919345515 0.00287413832456 0.000845214225762 0.000859834831506
0.318096 0.460320421205 0.000792221075048 0.000190327020228 0.000124932368 0.00086336211 0.000859968652 0.476946252006 0.000517514267982 0.001298349456 0.00129483566419 0.001322408026 0.001309315908 0.965141080927 0.00233067046701 0.00283871883352 0.00288141833943 0.000848769067502 0.000863423084448
0.319225 0.459276749541 0.000794468285224 0.000194178768659 0.000128242392 0.000860835583 0.00085746726 0.47596361496 0.000516675988349 0.001295815956 0.00129263673418 0.001320953199 0.001307875975 0.964940880154 0.00233988620774 0.00284819860606 0.00288863475878 0.000852314006177 0.000867000919561
0.320356 0.458234824072 0.000796707698706 0.000198007413493 0.000131534138 0.000858312673 0.000854969263 0.474982582946 0.000515838659605 0.001293259104 0.00129042754159 0.001319490481 0.001306428288 0.96474026738 0.00234911827397 0.00285763039137 0.00289578674796 0.000855847838003 0.000870567124475
0.321489 0.457194647223 0.000798939314381 0.000201810888786 0.000134807216 0.000855793867 0.000852475143 0.474003153317 0.000515002284683 0.001290679106 0.00128820809729 0.001318019808 0.001304972788 0.964539252584 0.00235836666569 0.00286701184264 0.00290287351131 0.000859369363609 0.000874120483142
0.322624 0.456156221314 0.000801163131323 0.000205587264179 0.000138061237 0.000853279658 0.000849985382 0.473025323422 0.000514166866494 0.001288076177 0.00128597842145 0.001316541122 0.001303509417 0.964337845623 0.0023676313829 0.00287634066853 0.00290989426757 0.000862877375722 0.000877659769003
0.323761 0.455119548564 0.000803379148768 0.000209334733689 0.000141295823 0.000850770533 0.000847500462 0.472049090608 0.0005133324079 0.001285450542 0.00128373854699 0.001315054368 0.001302038119 0.964136056226 0.0023769124256 0.00288561463567 0.00291684827328 0.00086637066117 0.000881183764156
0.3249 0.454084631089 0.000805587366128 0.000213051604296 0.0001445106 0.000848266981 0.000845020864 0.471074452218 0.000512498911749 0.001282802436 0.00128148851069 0.001313559494 0.001300558843 0.963933893997 0.0023862097938 0.0028948315493 0.00292373480825 0.000869848009155 0.000884691242552
0.326041 0.453051470903 0.000807808168488 0.00021673628965 0.000147705203 0.000845769489 0.000842547069 0.470101405597 0.000511558771423 0.001280132101 0.0012792283634 0.001312056448 0.001299071543 0.963731368401 0.00239515678057 0.00290398928097 0.00293055318029 0.000873308209123 0.000888180972248
0.327184 0.452020069916 0.000810023073292 0.000220387300323 0.000150879271 0.000843278545 0.000840079556 0.469129948085 0.000510609552589 0.001277439795 0.00127695816061 0.001310545189 0.001297576169 0.963528488772 0.0024040841619 0.00291308574794 0.00293730273328 0.000876750036564 0.000891651731562
0.328329 0.450990429939 0.000812230117831 0.00022400323834 0.000154032455 0.00084079463 0.000837618804 0.468160077029 0.000509661618075 0.001274725778 0.00127467797097 0.001309025671 0.001296072685 0.963325264301 0.00241302716419 0.00292211893058 0.00294398283583 0.000880172285734 0.000895102293369
0.329476 0.449962552677 0.000814429302157 0.000227582794647 0.000157164409 0.000838318232 0.00083516529 0.467191789772 0.000508714970753 0.001271990326 0.0012723878684 0.001307497856 0.001294561047 0.963121704036 0.00242198578745 0.00293108687074 0.0029505928911 0.000883573728679 0.000898531421949
0.330625 0.448936439736 0.000816620626478 0.000231124734217 0.000160274797 0.00083584983 0.000832719489 0.466225083663 0.00050776961344 0.001269233722 0.00127008793783 0.001305961709 0.001293041223 0.962917816881 0.00243096003167 0.0029399876641 0.00295713233357 0.000886953156475 0.000901937896819
0.331776 0.447912092619 0.00081880409116 0.000234627901629 0.000163363291 0.000833389905 0.000830281874 0.465259956055 0.000506825548938 0.001266456256 0.00126777827394 0.001304417196 0.001291513179 0.962713611584 0.00243994989686 0.00294881947432 0.00296360062505 0.000890309350357 0.00090532048521
0.332929 0.446889512728 0.000820979696753 0.000238091212811 0.00016642957 0.000830938935 0.000827852917 0.464296404303 0.000505882780001 0.001263658232 0.00126545897666 0.00130286429 0.001289976887 0.962509096746 0.00244895538301 0.00295758052654 0.00296999726727 0.000893641096169 0.000908677965128
0.334084 0.445868701363 0.00082314744394 0.000241513648571 0.000169473324 0.000828497397 0.000825433086 0.463334425771 0.000504941309346 0.00126083996 0.00126313015885 0.001301302962 0.001288432321 0.962304280803 0.00245797649013 0.00296626911084 0.00297632179428 0.000896947182529 0.000912009102508
0.335241 0.444849659725 0.000825308555254 0.000244894254938 0.00017249425 0.00082606576 0.000823022851 0.462374017827 0.000503980457766 0.00125800176 0.00126079194148 0.001299733191 0.001286879459 0.962099172042 0.00246693274152 0.0029748835872 0.00298257377253 0.00090022639211 0.000915312687002
0.3364 0.443832388913 0.00082746644778 0.000248232137757 0.000175492055 0.000823644497 0.000820622676 0.461415177846 0.000502942395826 0.001255143963 0.00125844444892 0.001298154959 0.001285318282 0.961893778581 0.00247559806784 0.0029834223692 0.00298875280962 0.000903477516861 0.00091858749589
0.337561 0.442816889923 0.00082961646909 0.000251526467065 0.000178466454 0.000821234077 0.000818233021 0.460457903213 0.000501905908871 0.001252266907 0.001256087821 0.001296568249 0.001283748773 0.961688108366 0.00248427834726 0.00299188396565 0.00299485854211 0.000906699351646 0.000921832307114
0.338724 0.441803163655 0.000831758620508 0.000254776459712 0.000181417174 0.000818834962 0.000815854345 0.459502191322 0.000500870999557 0.001249370939 0.00125372220277 0.001294973048 0.001282170921 0.961482169179 0.0024929735798 0.00300026693297 0.00300089064865 0.000909890696214 0.000925045912127
0.339889 0.440791210906 0.000833892903531 0.000257981395133 0.000184343949 0.000816447614 0.000813487106 0.458548039575 0.000499837670493 0.001246456417 0.00125134774618 0.001293369349 0.001280584716 0.96127596863 0.00250168376544 0.00300856991062 0.00300684884369 0.000913050344715 0.000928227104983
0.341056 0.439781032374 0.000836019319793 0.000261140599802 0.000187246524 0.000814072492 0.000811131754 0.457595445386 0.00049880592425 0.001243523707 0.00124896461224 0.001291757145 0.001278990152 0.961069514149 0.00251040890419 0.00301679160319 0.00301273288023 0.000916177107332 0.000931374676362
0.342225 0.438772628658 0.000838137871091 0.000264253453222 0.000190124656 0.000811710047 0.000808788739 0.456644406182 0.000497775763363 0.001240573181 0.00124657297412 0.001290136434 0.001277387227 0.960862812985 0.00251914899605 0.00302493080579 0.00301854254825 0.000919269792896 0.000934487434958
0.343396 0.437766000257 0.000840248559385 0.000267319383597 0.00019297811 0.000809360732 0.000806458506 0.455694919399 0.000496747190317 0.001237605225 0.00124417300547 0.001288507218 0.001275775941 0.96065587221 0.00252790404101 0.00303298637143 0.00302427768304 0.000922327215699 0.000937564183736
0.344569 0.436761147571 0.000842351386769 0.000270337866129 0.000195806663 0.000807024992 0.000804141495 0.45474698249 0.000495720207563 0.001234620229 0.00124176489386 0.0012868695 0.001274156299 0.960448698702 0.00253667403909 0.00304095724144 0.00302993815342 0.00092534820188 0.000940603735451
0.345744 0.435758070902 0.000844457469543 0.000273308422853 0.000198610103 0.000804703269 0.000801838144 0.45380059292 0.000494651472509 0.001231618593 0.00123934883148 0.001285223289 0.001272528307 0.960241299153 0.00254528522108 0.00304884242864 0.0030355238725 0.00092833157449 0.000943604912385
0.346921 0.434756770455 0.000846562100446 0.000276230619599 0.000201388232 0.000802395999 0.000799548887 0.45285574817 0.00049355935532 0.001228600726 0.00123692502083 0.001283568595 0.001270891978 0.960033680067 0.00255381022438 0.00305664102827 0.00304103480261 0.000931276170669 0.000946566542483
0.3481 0.433757246334 0.000848658829296 0.000279104073326 0.000204140857 0.000800103617 0.00079727415 0.451912445734 0.000492469024152 0.001225567047 0.00123449366781 0.001281905434 0.001269247323 0.959825847747 0.00256234971366 0.00306435221908 0.00304647093804 0.000934180831495 0.000949487458993
0.349281 0.432759498548 0.000850747658792 0.000281928436178 0.000206867803 0.000797826549 0.000795014358 0.450970683126 0.000491380481317 0.001222517978 0.00123205498781 0.001280233824 0.001267594361 0.959617808298 0.00257090368894 0.00307197525054 0.0030518323192 0.000937044407836 0.000952366509725
0.350464 0.431763527008 0.000852828591776 0.000284703408958 0.000209568905 0.000795565217 0.000792769929 0.450030457874 0.000490293729075 0.001219453955 0.00122960920398 0.001278553786 0.001265933111 0.959409567627 0.00257947215019 0.00307950946563 0.0030571190388 0.000939865756751 0.000955202548314
0.351649 0.430769331527 0.000854901631244 0.000287428735581 0.000212244009 0.00079332004 0.000790541276 0.449091767527 0.00048920876966 0.001216375417 0.00122715654678 0.001276865344 0.001264263599 0.959201131428 0.00258805509744 0.0030869542921 0.00306233122104 0.000942643752073 0.000957994432019
0.352836 0.429776911824 0.000856966780332 0.00029010419735 0.000214892976 0.000791091428 0.000788328808 0.44815460965 0.000488125605255 0.001213282814 0.00122469725134 0.001275168527 0.001262585851 0.958992505197 0.00259665253067 0.0030943092318 0.00306746904803 0.000945377267389 0.000960741039475
0.354025 0.428786267519 0.000859024042324 0.000292729621515 0.000217515677 0.00078887979 0.000786132926 0.447218981828 0.000487044237993 0.001210176603 0.00122223155962 0.001273463366 0.001260899896 0.958783694212 0.00260526444989 0.00310157387475 0.0030725327405 0.000948065191435 0.000963441246621
0.355216 0.427797398139 0.000861083691794 0.00029530487354 0.000220111998 0.000786685523 0.00078395403 0.446284881666 0.000485959367251 0.00120705725 0.00121975972112 0.001271749897 0.001259205769 0.958574703544 0.00261387746507 0.00310874790155 0.00307752257374 0.000950706419055 0.000966093957738
0.356409 0.426810303114 0.000863181769231 0.000297829860362 0.000222681838 0.000784509023 0.000781792508 0.445352306792 0.000484852390113 0.001203925223 0.00121728199408 0.001270028155 0.001257503508 0.958365538035 0.00262244440117 0.00311583108307 0.00308243885856 0.000953299869522 0.000968698068219
0.357604 0.425824981779 0.000865271811724 0.000300304532129 0.00022522511 0.000782350678 0.000779648746 0.444421254851 0.000483747298159 0.001200781006 0.00121479863656 0.001268298184 0.00125579315 0.958156202322 0.00263102569927 0.00312282326731 0.00308728197402 0.000955844455656 0.000971252501758
0.358801 0.424841433377 0.000867353823123 0.000302728872225 0.00022774174 0.000780210868 0.000777523123 0.443491723513 0.000482644093355 0.001197625083 0.00121230991624 0.001266560029 0.00125407474 0.957946700813 0.00263962135937 0.00312972438978 0.00309205233139 0.000958339114572 0.000973756193393
0.36 0.423859657053 0.00086942780744 0.000305102912338 0.000230231667 0.00077808997 0.000775416011 0.442563710472 0.000481542777633 0.001194457947 0.00120981611086 0.001264813734 0.001252348325 0.957737037682 0.00264823138148 0.00313653450108 0.00309675039378 0.00096078279487 0.000976208074043
0.361201 0.422879651862 0.00087149376882 0.000307426717117 0.000232694847 0.00077598835 0.000773327775 0.441637213441 0.000480443352874 0.001191280102 0.00120731749476 0.001263059355 0.001250613953 0.957527216892 0.0026568557656 0.00314325370962 0.00310137669015 0.000963174454707 0.000978607116736
0.362404 0.421901416764 0.000873551711544 0.000309700394717 0.000235131248 0.000773906369 0.000771258775 0.440712230161 0.000479345820924 0.001188092053 0.00120481435337 0.001261296943 0.001248871678 0.95731724216 0.00266549451172 0.00314988223013 0.00310593178284 0.000965513068165 0.000980952286574
0.363609 0.420924950627 0.000875601640041 0.000311924090346 0.000237540856 0.00077184438 0.000769209362 0.439788758395 0.00047825018358 0.001184894315 0.00120230697755 0.001259526557 0.001247121555 0.957107116979 0.00267414761985 0.00315642037259 0.00311041630112 0.000967797623701 0.000983242575754
0.364816 0.419950252226 0.000877643558871 0.000314097989014 0.000239923667 0.000769802731 0.000767179879 0.438866795933 0.000477156442604 0.00118168741 0.0011997956599 0.001257748257 0.001245363643 0.956896844595 0.00268281508998 0.00316286852869 0.00311483091707 0.00097002712856 0.000985476981787
0.366025 0.418977320245 0.000879778881501 0.000316222316614 0.000242279697 0.00076778176 0.000765170664 0.43794634059 0.000476076651269 0.001178471864 0.00119728070207 0.001255962108 0.001243598006 0.956686428023 0.00269166569091 0.00316922719625 0.00311917636228 0.00097220060434 0.000987654527699
0.367236 0.418006153277 0.00088192410889 0.000318297334712 0.000244608976 0.000765781797 0.000763182047 0.437027390207 0.000475000887531 0.001175248211 0.00119476240622 0.001254168176 0.001241824707 0.956475870034 0.00270056127919 0.0031754969542 0.00312345342343 0.000974317080857 0.000989774249022
0.368449 0.417036749824 0.000884061000981 0.000320323345291 0.000246911549 0.000763803164 0.000761214349 0.436109942652 0.00047392698476 0.001172016992 0.00119224108027 0.001252366532 0.001240043814 0.956265173153 0.00270947155879 0.00318167847802 0.00312766294294 0.000976375611756 0.000991835202681
0.369664 0.416069108296 0.000886189562949 0.000322300692458 0.000249187476 0.000761846177 0.000759267883 0.435193995822 0.00047285494456 0.00116877875 0.0011897170394 0.001250557249 0.001238255401 0.956054339652 0.0027183965297 0.00318777255147 0.00313180580853 0.000978375274657 0.000993836456057
0.370881 0.415103227016 0.000888309800102 0.000324229753463 0.000251436836 0.000759911142 0.000757342955 0.43427954764 0.000471784768488 0.001165534039 0.00118719059832 0.001248740402 0.00123645954 0.955843371561 0.00272733619192 0.00319378003408 0.00313588298263 0.000980315151488 0.000995777096366
0.3721 0.414139104217 0.0008904217179 0.000326110947063 0.000253659725 0.000757998354 0.000755439862 0.433366596057 0.000470716458069 0.001162283417 0.00118466207635 0.001246916073 0.001234656308 0.955632270657 0.00273629054545 0.00319970188643 0.0031398954831 0.000982194348657 0.000997656244131
0.373321 0.413176738042 0.000892525321927 0.000327944731805 0.000255856251 0.000756108105 0.000753558893 0.432455139056 0.000469650014784 0.001159027445 0.00118213180068 0.001245084342 0.001232845787 0.955421038455 0.00274525959029 0.00320553917698 0.00314384436998 0.000984011994958 0.000999473015257
0.374544 0.412216126547 0.000894620617904 0.000329731604168 0.000258026543 0.000754240673 0.000751700327 0.431545174647 0.000468585440067 0.001155766691 0.00117960009648 0.001243245296 0.001231028059 0.955209676216 0.00275424332644 0.00321129305741 0.00314773077562 0.000985767235433 0.00100122656633
0.375769 0.411257267699 0.000896833675776 0.000331472099129 0.000260170745 0.00075239633 0.000749864434 0.430636700871 0.000467558815298 0.001152501729 0.00117706729541 0.001241399022 0.001229203211 0.954998184937 0.00276356907619 0.00321696478353 0.00315155588916 0.000987459240312 0.00100291606104
0.376996 0.410300159381 0.000899112780247 0.000333166788477 0.000262289023 0.000750575336 0.000748051479 0.429729715798 0.000466555339025 0.001149233139 0.00117453373106 0.001239545614 0.00122737133 0.954786565363 0.00277310446343 0.00322255570054 0.00315532097342 0.000989087184859 0.00100454069968
0.378225 0.409344799385 0.00090138301544 0.00033481628614 0.000264381552 0.000748777944 0.000746261711 0.428824217532 0.000465553569642 0.001145961502 0.00117199974017 0.001237685163 0.00122553251 0.954574817954 0.00278265539328 0.00322806726032 0.00315902732419 0.000990650290724 0.00100609968575
0.379456 0.408391185421 0.000903644387807 0.000336421242343 0.000266448535 0.000747004396 0.000744495376 0.427920204205 0.000464553508495 0.001142687408 0.00116946566213 0.001235817768 0.001223686843 0.954362942922 0.00279222186573 0.00323350100572 0.00316267633269 0.000992147775937 0.00100759225979
0.380689 0.407439315111 0.000905896903934 0.000337982345408 0.000268490185 0.000745254924 0.000742752707 0.427017673983 0.000463555156885 0.001139411447 0.00116693183928 0.001233943528 0.001221834429 0.954150940196 0.00280180388078 0.00323885858065 0.00316626942437 0.000993578900716 0.00100901767961
0.381924 0.406489185993 0.00090814057055 0.000339500325087 0.000270506736 0.000743529752 0.000741033927 0.426116625063 0.000462558516081 0.001136134218 0.00116439861432 0.001232062546 0.001219975366 0.953938809435 0.00281140143843 0.00324414172743 0.00316980810506 0.000994942938438 0.00101037522473
0.383161 0.40554079552 0.00091037539452 0.000340975948108 0.000272498443 0.000741829093 0.00073933925 0.425217055676 0.000461563587319 0.001132856321 0.00116186633459 0.001230174927 0.001218109759 0.953726550021 0.00282101453869 0.00324935228916 0.00317329394384 0.000996239193672 0.0010116641992
0.3844 0.404594141064 0.000912601382845 0.000342410016486 0.000274465577 0.000740153146 0.000737668882 0.424318964083 0.000460570371802 0.001129578362 0.00115933534678 0.001228280781 0.001216237711 0.953514161071 0.00283064318155 0.00325449219526 0.00317672857319 0.000997466979912 0.00101288394569
0.385641 0.403649219911 0.000914969726856 0.000343803374338 0.00027640843 0.000738502105 0.000736023015 0.423422348582 0.000459628597761 0.00112630095 0.00115680600275 0.001226380216 0.001214359331 0.953301641406 0.00284073423504 0.0032595634903 0.00318011369448 0.000998625651889 0.00101403380888
0.386884 0.402706029265 0.000917470228889 0.000345156903447 0.000278327311 0.000736876151 0.000734401834 0.422527207503 0.000458734909749 0.001123024695 0.00115427865166 0.001224473348 0.00121247473 0.95308898957 0.00285126051062 0.00326456830584 0.00318345106486 0.000999714580411 0.00101511317698
0.388129 0.401764566248 0.000919961061541 0.0003464715237 0.000280222548 0.000735275455 0.00073280551 0.42163353921 0.000457842656962 0.001119750216 0.00115184632928 0.001222560291 0.00121058402 0.952876203826 0.00286180372308 0.00326950887739 0.00318674252041 0.00100073316691 0.00101612145253
0.389376 0.400824827902 0.000922442232738 0.000347748192148 0.000282094493 0.000733700174 0.000731234206 0.420741342101 0.000456951840589 0.00111647813 0.00114945541232 0.001220641165 0.001208687319 0.95266328215 0.00287236387243 0.00327438753809 0.00318998996401 0.00100168084086 0.0010170580801
0.390625 0.399886811187 0.000924913750554 0.000348987904905 0.000283943513 0.000732150459 0.000729688074 0.41985061461 0.000456062461783 0.001113209061 0.00114706876717 0.001218716091 0.001206784743 0.952450222226 0.00288294095867 0.00327920672255 0.00319319536489 0.00100255704899 0.00101792251644
0.391876 0.398950512984 0.000927375623205 0.000350191694747 0.000285769998 0.000730626445 0.000728167254 0.418961355205 0.00045517452168 0.001109943633 0.0011446866472 0.001216785193 0.001204876414 0.952237021452 0.0028935349818 0.00328396895921 0.00319636076252 0.00100336127616 0.00101871425897
0.393129 0.398015930093 0.000929827859047 0.000351360635145 0.000287574357 0.000729128258 0.000726671875 0.418073562389 0.00045428802138 0.001106682475 0.00114230930187 0.001214848596 0.001202962453 0.95202367693 0.00290414594181 0.00328867687877 0.00319948826901 0.00100409302738 0.00101943282495
0.394384 0.397083059237 0.000932270466582 0.000352495832222 0.000289357021 0.000727656013 0.000725202055 0.417187234702 0.000453402961952 0.001103426216 0.0011399369826 0.001212906429 0.001201042987 0.951810185469 0.00291477383871 0.00329333320957 0.00320258006565 0.00100475184402 0.00102007776333
0.395641 0.396151897058 0.000934900734603 0.000353598435076 0.000291118439 0.000726209813 0.0007237579 0.416302370718 0.000452584061668 0.001100175491 0.00113756993371 0.001210958824 0.001199118143 0.951596543577 0.00292603062251 0.00329794077739 0.00320563840761 0.0010053372929 0.00102064865522
0.3969 0.395222440125 0.000937710263724 0.000354669625685 0.000292859085 0.000724789746 0.000722339507 0.415418969049 0.000451828563262 0.001096930932 0.00113520840247 0.001209005912 0.001197188051 0.95138274747 0.00293789433556 0.00330250251288 0.00320866562101 0.00100584896621 0.00102114511227
0.398161 0.394294684925 0.000940509045767 0.000355710626367 0.000294579448 0.000723395894 0.000720946957 0.414537028343 0.000451074133129 0.001093693178 0.0011328526291 0.001207047829 0.001195252844 0.951168793054 0.00294977689486 0.00330702144003 0.00321166410222 0.00100628649867 0.0010215667691
0.399424 0.393368627872 0.000943297090443 0.000356722694571 0.000296280044 0.000722028323 0.000719580322 0.413656547283 0.000450320772431 0.001090462866 0.00113050285468 0.001205084713 0.001193312656 0.95095467594 0.00296167830041 0.00331150068406 0.00321463632705 0.00100664954649 0.00102191330081
0.400689 0.392444265304 0.000946074407611 0.000357707123941 0.000297961409 0.000720687085 0.000718239663 0.412777524589 0.000449568482322 0.001087240637 0.00112815931226 0.001203116705 0.00119136762 0.950740391437 0.00297359855221 0.00331594345493 0.00321758484823 0.00100693778779 0.00102218442083
0.401956 0.391521593482 0.000948841007276 0.000358665247832 0.000299624099 0.000719372226 0.000716925025 0.411899959021 0.000448817263925 0.001084027132 0.00112582224113 0.001201143944 0.001189417879 0.950525934532 0.00298553765025 0.00332035309254 0.00322051228691 0.00100715096047 0.00102237985047
0.403225 0.390600608596 0.000951596899616 0.000359598430182 0.000301268693 0.000718083772 0.000715636446 0.411023849372 0.00044806711835 0.001080822994 0.00112349186927 0.001199166576 0.001187463571 0.950311299923 0.00299749559454 0.00332473299841 0.00322342134533 0.00100728880614 0.00102249937378
0.404496 0.38968130676 0.000954342094939 0.000360508075331 0.000302895793 0.000716821742 0.000714373947 0.410149194474 0.000447318046677 0.001077628867 0.00112116842599 0.001197184747 0.001185504838 0.950096481988 0.00300947238508 0.00332908669275 0.00322631480516 0.00100735111552 0.00102254279036
0.405769 0.388763684016 0.000957363695123 0.000361395622665 0.000304506022 0.00071558614 0.000713137541 0.409275993199 0.000446658680613 0.001074445393 0.00111885213881 0.001195198603 0.001183541826 0.94988147479 0.00302237279017 0.00333341779399 0.00322919551647 0.00100733770687 0.00102250993509
0.407044 0.387847736332 0.000960561783776 0.000362262546461 0.000306100024 0.000714376958 0.000711927223 0.408404244452 0.000446058171814 0.001071273219 0.00111654323037 0.001193208295 0.001181574679 0.949666272084 0.0030358873767 0.00333773001417 0.00323206641461 0.00100724843689 0.00102240068273
0.408321 0.386933459607 0.000963747783781 0.00036311035399 0.000307678468 0.000713194175 0.000710742981 0.407533947179 0.000445458300586 0.001068112988 0.00111424192084 0.001191213975 0.001179603547 0.949450867309 0.00304942316257 0.00334245860514 0.0032349305099 0.00100708319277 0.00102221494154
0.4096 0.386020849667 0.000966921706999 0.000363940590904 0.000309242046 0.000712037757 0.000709584785 0.406665100364 0.000444859068228 0.001064965345 0.0011119484298 0.001189215794 0.00117762858 0.949235253582 0.0030629801478 0.00334979508334 0.00323779089732 0.00100684190554 0.00102195264895
0.410881 0.385109902269 0.000970083565468 0.000364754833079 0.000310791471 0.000710907656 0.000708452598 0.405797703025 0.000444260476022 0.001061830938 0.0011096629681 0.00118721391 0.001175649926 0.949019423713 0.00307655833238 0.00335717350223 0.00324065075487 0.00100652451873 0.00102161379302
0.412164 0.384200613101 0.000973233371374 0.000365554692011 0.000312327481 0.00070980381 0.000707346365 0.404931754224 0.00044366252523 0.001058710408 0.00110738575306 0.001185208478 0.001173667742 0.948803370181 0.00309015771631 0.00336459588561 0.00324351333066 0.00100613104154 0.00102119838958
0.413449 0.383292977779 0.00097637113708 0.000366341814589 0.000313850835 0.000708726148 0.00070626602 0.404067253056 0.000443065217108 0.001055604401 0.0011051169911 0.001183199657 0.001171682179 0.948587085145 0.0031037782996 0.00337206423766 0.00324638196192 0.00100566149688 0.00102070648659
0.414736 0.382386991854 0.000979496875106 0.000367117878149 0.000315362316 0.000707674581 0.000705211484 0.403204198656 0.000442468552893 0.001052513561 0.00110285689004 0.001181187607 0.001169693395 0.948370560447 0.00311742008223 0.00337958055525 0.00324926006675 0.00100511595716 0.00102013817971
0.416025 0.381482650808 0.000983049072673 0.000367884593277 0.000316862732 0.00070664901 0.000704182663 0.4023425902 0.000441995330475 0.001049438529 0.00110060565602 0.001179172488 0.001167701549 0.948153787593 0.00313246409362 0.0033871468351 0.00325215114501 0.00100449453558 0.00101949359059
0.417316 0.380579950057 0.000986700789677 0.000368643701914 0.000318352914 0.000705649319 0.000703179454 0.401482426897 0.000441553986495 0.001046379946 0.00109836348918 0.001177154465 0.001165706798 0.947936757777 0.00314788769834 0.00339476505546 0.00325505878123 0.00100379736453 0.00101877289637
0.418609 0.379678884951 0.000990338847454 0.000369396979007 0.000319833717 0.00070467538 0.000702201738 0.400623707998 0.000441112822348 0.001043338454 0.00109613058954 0.001175133701 0.001163709303 0.947719461857 0.00316333519709 0.00340243719243 0.00325798665018 0.00100302462751 0.00101797630126
0.419904 0.378779450773 0.000993963260459 0.000370146230232 0.000321306018 0.000703727053 0.000701249379 0.399766432792 0.000440671839577 0.001040314689 0.00109390715693 0.001173110362 0.001161709226 0.94750189036 0.00317880658989 0.00341016521976 0.0032609384962 0.00100217655503 0.00101710404863
0.421201 0.377881642743 0.000997574043327 0.000372622443372 0.000322770721 0.000702804182 0.000700322235 0.398910600604 0.000440231039725 0.001037309289 0.00109169338282 0.001171084615 0.001159706729 0.947284033492 0.00319430187673 0.00341795108436 0.00326391816527 0.00100125339515 0.00101615642674
0.4225 0.376985456016 0.00100117121086 0.000375908865386 0.000324228752 0.000701906598 0.000699420143 0.398056210801 0.000439790424323 0.001034322888 0.00108948946434 0.001169056626 0.001157701978 0.947065881116 0.00320982105761 0.00342579674715 0.00326692957919 0.00100025546088 0.00101513375691
0.423801 0.376090885685 0.00100475477803 0.000379199247131 0.000325681063 0.000701034118 0.000698542933 0.397203262784 0.000439349994898 0.001031356118 0.00108729559064 0.001167026567 0.001155695136 0.946847422775 0.00322536413254 0.00343370414286 0.0032699767511 0.000999183078906 0.00101403641304
0.425104 0.375197926779 0.00100837361824 0.000382493341285 0.00032712863 0.000700186545 0.000697690416 0.396351755996 0.000438921759087 0.001028409609 0.00108511195216 0.001164994607 0.001153686371 0.946628647667 0.00324108301301 0.00344167520429 0.00327306378122 0.000998036639162 0.00101286480067
0.426409 0.374306574265 0.00101254158795 0.000385790887562 0.000328572452 0.000699363668 0.000696862392 0.395501689915 0.000438631986574 0.001025483989 0.00108293873664 0.001162960917 0.001151675849 0.946409544661 0.00325858007323 0.00344971186135 0.00327619485519 0.000996816558457 0.00101161936935
0.427716 0.373416823051 0.00101669412963 0.000389091603547 0.000330013556 0.000698565263 0.000696058648 0.39465306406 0.00043834194415 0.001022579881 0.0010807761308 0.001160925669 0.00114966374 0.946190102287 0.00327610394887 0.00345781602901 0.00327937425027 0.000995523300252 0.00101030060805
0.429025 0.372528667983 0.00102083126058 0.000392395193657 0.000331452991 0.000697791089 0.000695278955 0.393805877985 0.000438051633712 0.001019697907 0.00107862432014 0.001158889038 0.001147650212 0.945970308745 0.00329365463993 0.00346598961643 0.00328260633061 0.000994157368332 0.00100890906063
0.430336 0.371642103846 0.00102495299828 0.00039570135222 0.00033289183 0.000697040895 0.000694523071 0.392960131284 0.000437761057151 0.001016838685 0.00107648348867 0.001156851196 0.001145635434 0.945750151883 0.0033112321464 0.00347423453807 0.00328589554583 0.000992719306785 0.0010074452941
0.431649 0.370757125368 0.0010290593604 0.000399009754153 0.000334331175 0.000696314413 0.00069379074 0.392115823589 0.000437470216362 0.001014002828 0.00107435382011 0.001154812318 0.001143619579 0.945529619219 0.00332883646829 0.00348255269433 0.00328924644215 0.000991209710279 0.0010059099312
0.432964 0.369873727218 0.0010331503648 0.000402320067448 0.000335772149 0.000695611362 0.000693081692 0.391272954568 0.000437179113233 0.001011190948 0.00107223549792 0.00115277258 0.001141602817 0.94530869793 0.0033464676056 0.00349094599409 0.00329266365255 0.000989629207596 0.00100430363594
0.434281 0.368991904008 0.00103722602951 0.000405631944688 0.000337215904 0.000694931447 0.000692395646 0.390431523927 0.000436887749657 0.001008403652 0.00107012870199 0.001150732158 0.00113958532 0.945087374853 0.00336412555833 0.00349941632675 0.00329615190827 0.000987978466433 0.00100262711413
0.4356 0.368111650293 0.00104158492051 0.00040894503282 0.000338663615 0.000694274357 0.000691732302 0.389591531411 0.000436658065438 0.001005641541 0.0010680336167 0.001148691227 0.001137567261 0.944865636478 0.0033827225073 0.0035079656071 0.00329971602192 0.000986258211933 0.00100088111655
0.436921 0.36723296057 0.00104628506274 0.00041225897058 0.000340116481 0.00069363977 0.00069109135 0.3887529768 0.000436502096725 0.001002905215 0.00106595042256 0.001146649966 0.001135548813 0.944643468953 0.00340244240899 0.00351659573967 0.00330336090291 0.000984469201653 0.000999066438682
0.438244 0.366355829283 0.00105096789177 0.000415573388123 0.000341575728 0.000693027346 0.000690472465 0.387915859912 0.000436345452337 0.001000195266 0.00106387930195 0.001144608551 0.001133530149 0.944420858085 0.00342219216669 0.00352530863773 0.00330709154905 0.000982612238819 0.00099718392218
0.439569 0.365480250821 0.00105563342832 0.000418887913105 0.000343042611 0.000692436734 0.000689875307 0.387080180602 0.000436188134564 0.000997512284 0.00106182043764 0.001142567162 0.001131511443 0.944197789338 0.00344197178041 0.00353410622763 0.00331091306701 0.000980688175234 0.000995234454333
0.440896 0.364606219517 0.00106028169335 0.000422202170295 0.000344518402 0.000691867569 0.000689299524 0.386245938762 0.000436030145695 0.000994856851 0.00105977401258 0.001140525975 0.00112949287 0.943974247822 0.00346178125015 0.00354299044586 0.00331483062775 0.000978697903968 0.000993218956767
0.442225 0.363733729652 0.00106491270798 0.000425515782479 0.000346004407 0.000691319469 0.000688744748 0.38541313432 0.000435871488036 0.000992229547 0.00105774021088 0.001138485169 0.001127474604 0.943750218305 0.00348162057592 0.00355196324464 0.00331884952568 0.000976642365305 0.000991138410665
0.443556 0.362862775456 0.00106952649354 0.000428828371467 0.000347501953 0.000690792039 0.000688210599 0.38458176724 0.000435712163884 0.000989630944 0.00105571921877 0.001136444923 0.00112545682 0.943525685214 0.0035014897577 0.00356102659269 0.00332297513141 0.000974522541721 0.00098899383968
0.444889 0.361993351105 0.00107412307156 0.000432139564101 0.000349012394 0.000690284872 0.000687696684 0.383751837522 0.000435552175546 0.000987061611 0.00105371122184 0.001134405415 0.001123439691 0.943300632624 0.00352138879551 0.00357018247921 0.00332721292019 0.000972339453485 0.000986786305281
0.446224 0.361125450724 0.0010793327895 0.000435448992246 0.000350537109 0.000689797544 0.000687202592 0.382923345203 0.000435496493032 0.000984522107 0.00105171641034 0.001132366824 0.001121423394 0.943075044256 0.00354320152952 0.00357943293346 0.0033315684505 0.000970094186984 0.000984516925064
0.447561 0.360259068388 0.00108458049056 0.000438756294524 0.000352077503 0.00068932962 0.000686727902 0.382096290353 0.000435449334543 0.00098201299 0.00104973497226 0.001130329329 0.001119408101 0.942848903493 0.00356521803617 0.00358877999961 0.00333604738949 0.000967787852138 0.00098218685525
0.4489 0.359394198123 0.00108980890498 0.000442061116364 0.000353635008 0.000688880648 0.000686272179 0.381270673081 0.000435401161621 0.000979534807 0.00104776710385 0.001128293108 0.00111739399 0.942622193359 0.00358726747701 0.00359822576654 0.00334065549186 0.000965421620398 0.000979797304236
0.450241 0.358530833905 0.00109501805733 0.000445363118718 0.00035521108 0.000688450165 0.000685834973 0.380446493527 0.000435351976966 0.000977088102 0.00104581299638 0.001126258339 0.001115381232 0.942394896536 0.00360934985204 0.00360777235697 0.00334539861259 0.000962996695734 0.000977349519931
0.451584 0.357668969663 0.0011002079724 0.000448661970946 0.000356807201 0.00068803769 0.000685415822 0.379623751868 0.000435301783275 0.000974673411 0.00104387285066 0.001124225201 0.001113370004 0.942166995355 0.00363146516127 0.00361742193997 0.00335028270062 0.000960514339388 0.000974844810959
0.452929 0.356808599276 0.00110537867519 0.000451957365989 0.00035842488 0.000687642734 0.000685014247 0.378802448316 0.000435250583265 0.000972291261 0.00104194686866 0.00112219387 0.001111360478 0.941938471787 0.00365361340468 0.00362717674806 0.0033553137998 0.000957975856203 0.000972284511031
0.454276 0.355949716579 0.0011105301909 0.000455249008712 0.00036006565 0.000687264789 0.000684629761 0.377982583114 0.000435198379652 0.000969942176 0.00104003525344 0.001120164526 0.001109352829 0.941709307467 0.00367579458229 0.00363703904727 0.00336049805677 0.000955382591282 0.000969670025652
0.455625 0.355092315359 0.00111599250486 0.000458536631763 0.00036173107 0.000686903336 0.000684261859 0.377164156542 0.000435186293465 0.000967626669 0.00103813821427 0.001118137343 0.001107347228 0.941479483667 0.00369896902252 0.00364701118512 0.0033658417071 0.000952735939316 0.000967002786729
0.456976 0.354236389358 0.00112181655019 0.000461819987777 0.000363422727 0.000686557843 0.000683910025 0.376347168912 0.000435220671334 0.000965345248 0.00103625596213 0.0011161125 0.00110534385 0.941248981312 0.00372329191447 0.00365709556109 0.00337135109639 0.000950037346591 0.000964284285594
0.458329 0.353381932273 0.00112761924341 0.000465098861172 0.000365142229 0.000686227764 0.000683573728 0.375531620568 0.000435253774416 0.000963098413 0.00103438871482 0.001114090171 0.001103342865 0.941017780975 0.00374765081366 0.00366729466556 0.00337703265508 0.000947288299519 0.000961516051279
0.459684 0.352528937757 0.00113340061309 0.00046837306326 0.000366891214 0.000685912538 0.000683252426 0.37471751189 0.000435285605776 0.000960886653 0.00103253669325 0.001112070531 0.001101344447 0.940785862873 0.00377204572009 0.00367761105912 0.00338289291557 0.000944490336985 0.000958699668507
0.461041 0.351677399421 0.00113916068802 0.000471642437951 0.000368671345 0.000685611592 0.000682945564 0.373904843286 0.000435316168483 0.000958710453 0.00103070012352 0.001110053755 0.001099348763 0.940553206881 0.00379647663376 0.00368804738819 0.00338893851741 0.000941645028514 0.00095583676783
0.4624 0.350827310832 0.00114489949722 0.000474906869111 0.000370484309 0.00068532434 0.000682652573 0.373093615199 0.000435345465621 0.000956570287 0.00102887923526 0.001108040017 0.001097355986 0.940319792513 0.00382094355467 0.00369860640054 0.00339517618778 0.000938754010074 0.000952929026132
0.463761 0.349978665515 0.00115061706993 0.00047816627844 0.000372331818 0.000685050183 0.000682372871 0.372283828102 0.000435373500273 0.000954466623 0.00102707426474 0.00110602949 0.001095366283 0.940085598935 0.00384544648282 0.00370929094136 0.00340161275756 0.000935818951658 0.000949978167146
0.465124 0.349131456953 0.00115638051968 0.000481420633227 0.00037421561 0.000684788511 0.000682105863 0.371475482502 0.000435405926477 0.000952399916 0.00102528545642 0.001104022344 0.001093379824 0.939850604948 0.00387017578049 0.00372010398226 0.00340825514718 0.000932841580429 0.000946985951444
0.466489 0.348285678591 0.00116279230595 0.000484669943038 0.00037613745 0.000684538697 0.000681850944 0.370668578932 0.000435493493954 0.000950370617 0.00102351305441 0.001102018751 0.001091396774 0.939614789024 0.0038968462433 0.00373104858411 0.00341511039286 0.000929823652902 0.000943954205654
0.467856 0.347441323831 0.0011691806037 0.00048791427093 0.000378099125 0.000684300105 0.000681607493 0.36986311796 0.000435579611071 0.000948379164 0.00102175731383 0.00110001888 0.001089417301 0.939378129259 0.0039235557837 0.003742127959 0.00342218561115 0.000926766991747 0.00094088478876
0.469225 0.346598386038 0.00117554544587 0.000491153732593 0.00038010245 0.000684072085 0.000681374881 0.36905910018 0.000435664281192 0.000946425988 0.00102001849433 0.0010980229 0.001087441569 0.939140603413 0.0039503044017 0.00375334544017 0.00342948803116 0.000923673446944 0.000937779613637
0.470596 0.345756858537 0.00118188686562 0.000494388500701 0.000382149262 0.000683853976 0.000681152464 0.368256526219 0.000435747507689 0.000944511509 0.00101829686356 0.001096030978 0.001085469743 0.938902188882 0.00397709209731 0.0037647045155 0.00343702496892 0.000920544927783 0.000934640634266
0.471969 0.344916734617 0.00118820489632 0.000497618807685 0.000384241428 0.000683645103 0.000680939587 0.367455396731 0.000435829293945 0.000942636139 0.00101659269474 0.001094043279 0.001083501984 0.938662862719 0.00400391887052 0.00377620881408 0.00344480385753 0.00091738337979 0.000931469854343
0.473344 0.344078007527 0.00119449957159 0.000500844953675 0.000386380834 0.000683444781 0.000680735582 0.366655712398 0.000435909643351 0.000940800279 0.00101490626576 0.00109205997 0.001081538455 0.938422601619 0.00403078472133 0.00378786212697 0.00345283221046 0.000914190805897 0.000928269327026
0.474721 0.343240670482 0.00120077092525 0.000504067303888 0.000388569393 0.000683252312 0.000680539772 0.365857473932 0.000435988559316 0.00093900432 0.00101323786669 0.001090081211 0.001079579314 0.938181381927 0.00405768964974 0.00379966842017 0.00346111764656 0.000910969238026 0.000925041140598
0.4761 0.342404716661 0.00120763332582 0.000507286298174 0.000390809044 0.000683066986 0.000680351468 0.36506068207 0.000436095911563 0.000937248645 0.00101158778963 0.001088107168 0.00107762472 0.937939179644 0.0040863463656 0.00381163183193 0.00346966789329 0.000907720761088 0.000921787449362
0.477481 0.341570139205 0.00121462618668 0.000510502454159 0.000393101746 0.000682888084 0.000680169967 0.36426533758 0.000436209310097 0.000935533621 0.00100995633931 0.001086137997 0.001075674831 0.9376959704 0.00411547967858 0.00382375670631 0.0034784907506 0.000904447513739 0.00091851042494
0.478864 0.340736931224 0.001221593365 0.000513716365464 0.000395449489 0.000682714874 0.000679994559 0.363471441253 0.000436321165677 0.000933859609 0.00100834382504 0.001084173858 0.001073729802 0.937451729493 0.00414465518318 0.00383604756444 0.00348759414738 0.000901151664523 0.000915212303483
0.480249 0.339905085791 0.00122853489869 0.000516928717087 0.000397854279 0.000682546614 0.00067982452 0.362678993908 0.000436431481892 0.00093222696 0.00100675056319 0.001082214907 0.001071789787 0.93720643186 0.0041738728794 0.00384850915109 0.00349698609088 0.000897835436568 0.000911895357329
0.481636 0.339074595949 0.00123545082589 0.000520140274622 0.000400318153 0.00068238255 0.000679659119 0.361887996388 0.000436540262347 0.000930636011 0.00100517688046 0.001080261301 0.001069854937 0.936960052097 0.00420313276724 0.00386114641621 0.00350667469842 0.000894501083593 0.000908561913824
0.483025 0.338245454705 0.00124234118497 0.000523351905223 0.000402843166 0.000682221919 0.000679497611 0.361098449562 0.000436647510665 0.00092908709 0.00100362310999 0.001078313193 0.001067925401 0.936712564441 0.0042324348467 0.00387396455364 0.00351666817513 0.000891150912136 0.000905214334548
0.484416 0.337417655036 0.00124920601453 0.000526564566273 0.0004054314 0.000682063947 0.000679339242 0.360310354326 0.000436753230467 0.000927580511 0.00100208959585 0.001076370732 0.001066001332 0.936463942778 0.00426177911778 0.00388696898757 0.00352697482658 0.000887787283819 0.000901855021176
0.485809 0.336591189888 0.00125652062825 0.00052977932001 0.000408084959 0.000681907849 0.000679183252 0.359523711595 0.000436867310507 0.000926116581 0.0010005766854 0.00107443407 0.001064082872 0.936214160659 0.0042924761783 0.0039001653817 0.00353760306394 0.000884412568329 0.000898486434064
0.487204 0.335766052175 0.00126415104044 0.000532997333537 0.00041080597 0.000681752833 0.000679028865 0.358738522311 0.000436986966886 0.000924695592 0.000999084738634 0.001072503352 0.001062170167 0.935963191274 0.00432416476335 0.00391355967124 0.00354856138664 0.000881029210604 0.000895111055577
0.488601 0.334942234781 0.00127175340239 0.000536219885121 0.000413596582 0.000681598096 0.0006788753 0.357954787439 0.000437105050813 0.000923317824 0.000997614121387 0.001070578725 0.001060263361 0.935711007464 0.00435589878006 0.00392715805607 0.00355985838804 0.000877639685023 0.000891731424884
0.49 0.334119730562 0.0012793277572 0.000539448364678 0.000416458968 0.000681442826 0.000678721767 0.357172507963 0.000437221566027 0.000921983549 0.000996165208857 0.001068660332 0.001058362591 0.935457581737 0.00438767822844 0.00394096700958 0.00357150277221 0.000874246493782 0.000888350117285
0.491401 0.333298532344 0.00128687414823 0.000542684280756 0.000419395323 0.0006812862 0.000678567466 0.356391684893 0.000437336516279 0.000920693022 0.000994738384776 0.001066748312 0.001056467999 0.93520288624 0.00441950310848 0.00395499329493 0.00358350332554 0.000870852201451 0.000884969750016
0.492804 0.332478632924 0.00129439261907 0.000545929268241 0.000422407862 0.00068112739 0.000678411587 0.355612319258 0.000437449905321 0.000919446487 0.000993334040267 0.001064842805 0.00105457972 0.934946892778 0.00445137342018 0.0039692439819 0.00359586892746 0.000867459403938 0.000881592978966
0.494209 0.331660025072 0.00130188321355 0.000549185083813 0.000425498824 0.00068096556 0.000678253314 0.354834412106 0.000437561736919 0.00091824418 0.000991952574883 0.001062943948 0.001052697885 0.934689572817 0.00448328916355 0.0039837264354 0.0036086085702 0.000864070725387 0.000878222496929
0.495616 0.330842701533 0.00130973368318 0.00055245361552 0.00042867047 0.00068079986 0.000678091825 0.354057964509 0.000437672975231 0.000917086318 0.000990594398896 0.001061051873 0.00105082263 0.934430897471 0.00451631941235 0.00399844834617 0.00362173132504 0.000860688842205 0.000874861045506
0.497025 0.330026655022 0.00131805250133 0.000555736888104 0.000431925079 0.00068062944 0.000677926285 0.353282977554 0.00043778389263 0.000915973111 0.000989259925028 0.001059166714 0.00104895408 0.934170837517 0.00455077135174 0.00401341772259 0.00363524636318 0.000857316460948 0.000871511394517
0.498436 0.32921187823 0.00132634070098 0.000559037064142 0.000435264952 0.000680453437 0.000677755856 0.352509452351 0.000437893256809 0.000914904751 0.000987949579827 0.001057288596 0.001047092365 0.933909363378 0.00458527219381 0.00402864292749 0.00364916293867 0.000853956332643 0.000868176349889
0.499849 0.328398363823 0.00133459833099 0.000562356445051 0.000438692414 0.000680270985 0.000677579692 0.351737390024 0.000438001071582 0.000913881421 0.000986663794809 0.001055417648 0.001045237607 0.933646445152 0.00461982193856 0.00404413264567 0.00366349041849 0.00085061123284 0.000864858760073
0.501264 0.327586104442 0.0013428254405 0.000565697481356 0.000442209805 0.000680081208 0.00067739694 0.350966791717 0.00043810734076 0.000912903291 0.000985403007282 0.001053553994 0.001043389927 0.933382052585 0.00465442058599 0.00405989592439 0.00367823824713 0.00084728397756 0.00086156151235
0.502681 0.326775092704 0.00135102207887 0.000569062770234 0.00044581949 0.000679883225 0.000677206743 0.350197658591 0.000438212068175 0.000911970514 0.000984167666916 0.001051697753 0.001041549446 0.933116155084 0.00468906813611 0.00407594218052 0.00369341596492 0.000843977417733 0.000858287518953
0.5041 0.325965321201 0.00135918829571 0.000572455061766 0.000449523847 0.000679676151 0.000677008233 0.349429991821 0.000438315257659 0.000911083234 0.000982958224283 0.001049849045 0.001039716278 0.93284872172 0.0047237645889 0.00409228118107 0.00370903319576 0.000840694440818 0.000855039730352
0.505521 0.325156782504 0.00136768069011 0.000575877260387 0.00045332528 0.000679459092 0.000676800542 0.348663792601 0.000438414523778 0.000910241578 0.000981775144248 0.001048007983 0.001037890538 0.932579721222 0.00475950292192 0.00410892309387 0.00372509966341 0.000837437960921 0.000851821128503
0.506944 0.324349469159 0.00137675694211 0.000579332430558 0.000457226205 0.000679231152 0.000676582793 0.347899062137 0.000438508143983 0.000909445663 0.000980618892291 0.00104617468 0.001036072337 0.932309121981 0.00479700928572 0.00412587845887 0.00374162517076 0.000834210931481 0.000848634725755
0.508369 0.323543373694 0.00138579974419 0.000582823789035 0.000461229064 0.000678991428 0.000676354107 0.34713580165 0.000438600259102 0.000908695589 0.000979489940589 0.001044349247 0.001034261781 0.932036892064 0.00483456836401 0.00414315818554 0.00375861962186 0.000831016322703 0.000845483574077
0.509796 0.322738488612 0.00139480915167 0.00058635472356 0.000465336311 0.000678739013 0.000676113598 0.346374012375 0.000438690872969 0.000907991444 0.000978388771499 0.00104253179 0.001032458976 0.93176299919 0.0048721801568 0.00416077361454 0.00377609299555 0.000827857149551 0.000842370748649
0.511225 0.321934806397 0.00140378522012 0.000589928779535 0.00046955042 0.000678472996 0.00067586038 0.34561369556 0.000438779989426 0.000907333301 0.000977315868769 0.001040722412 0.001030664024 0.93148741075 0.00490984466408 0.00417873646373 0.00379405536096 0.000824736441032 0.000839299353419
0.512656 0.321132319511 0.00141272800538 0.000593549669546 0.00047387388 0.000678192465 0.000675593557 0.344854852465 0.000438867612317 0.000906721221 0.000976271722707 0.001038921213 0.001028877024 0.931210093799 0.00494756188586 0.00419705886292 0.00381251687168 0.000821657272009 0.000836272512604
0.514089 0.320331020398 0.0014216375635 0.000597221270567 0.0004783092 0.000677896502 0.000675312236 0.344097484361 0.000438953745491 0.000906155249 0.000975256828856 0.00103712829 0.00102709807 0.930931015066 0.00498533182214 0.00421575335002 0.00383148776997 0.000818622720294 0.000833293385311
0.515524 0.319530901482 0.00143090676641 0.000600947627044 0.000482858903 0.000677584186 0.000675015519 0.343341592531 0.000439034957606 0.000905635415 0.000974271687127 0.001035343738 0.001025327257 0.930650140947 0.00502426715345 0.00423483287749 0.00385097837251 0.00081563590623 0.000830365159748
0.516961 0.318731955169 0.00144082384238 0.000604732947258 0.000487525529 0.000677254595 0.000674702505 0.342587178267 0.00043910873243 0.000905161737 0.000973316798797 0.001033567647 0.001023564674 0.930367437513 0.00506519389647 0.00425431080276 0.0038709990877 0.00081269996812 0.000827491039515
0.5184 0.317934173844 0.00145070432211 0.000608581609185 0.000492311631 0.000676906806 0.000674372291 0.341834242872 0.000439181060086 0.000904734217 0.000972392673479 0.001031800104 0.001021810407 0.930082870495 0.00510617760085 0.00427420092022 0.0038915603936 0.000809818067517 0.00082467424902
0.519841 0.317137549877 0.00146054826816 0.000612498150476 0.000497219779 0.000676539894 0.000674023975 0.341082787656 0.000439251944404 0.000904352843 0.000971499817459 0.001030041194 0.00102006454 0.929796405314 0.0051472182666 0.00429451741289 0.00391267285549 0.000806993383355 0.000821918039296
0.521284 0.31634207562 0.00147035574335 0.000616487274792 0.000502252557 0.000676152931 0.000673656651 0.340332813937 0.000439321389217 0.000904017589 0.000970638742111 0.001028290997 0.00101832715 0.929508007061 0.00518831589372 0.00431527489292 0.0039343471175 0.000804229112987 0.000819225682886
0.522729 0.315547743407 0.00148012681075 0.000620553846728 0.000507412562 0.000675744993 0.000673269414 0.339584323043 0.000439389398365 0.000903728412 0.00096980996175 0.00102654959 0.001016598317 0.929217640495 0.00522947048221 0.00433648839544 0.00395659389188 0.000801528484953 0.000816600458818
0.524176 0.314754545558 0.00148986153368 0.00062470288413 0.000512702405 0.000675315152 0.00067286136 0.338837316305 0.000439455975698 0.000903485258 0.00096901398757 0.001024817047 0.001014878111 0.928925270069 0.00527068203206 0.00435817334022 0.00397942397872 0.000798894723484 0.000814045676189
0.525625 0.313962474374 0.00150007229022 0.000628939566567 0.000518124709 0.000674862482 0.000672431583 0.338091795062 0.000439517873732 0.000903288054 0.000968251334469 0.001023093438 0.001013166603 0.928630859901 0.00531343160696 0.00438034558731 0.00400284823854 0.00079633108748 0.000811564653816
0.527076 0.313171522142 0.00151091991492 0.00063326921989 0.000523682109 0.000674386061 0.000671979179 0.337347760659 0.000439574076016 0.000903136713 0.000967718482438 0.001021378829 0.00101146386 0.928334373793 0.00535819551699 0.00440302138536 0.00402687760622 0.000793840845097 0.00080916071436
0.528529 0.312381681136 0.00152172745578 0.000637697312044 0.000529377254 0.000673884964 0.000671503249 0.336605214442 0.000439628882999 0.000903031138 0.000967259122386 0.001019673283 0.001009769942 0.928035775244 0.00540302112779 0.0044262173655 0.00405152310834 0.000791427256524 0.000806837207768
0.529984 0.311592943612 0.00153249498348 0.00064222945629 0.0005352128 0.00067335827 0.00067100289 0.335864157764 0.000439682298509 0.000902971209 0.000966836471451 0.00101797686 0.001008084909 0.927735027418 0.00544790843936 0.0044499505663 0.00407679580702 0.000789093619949 0.000804597490531
0.531441 0.310805301813 0.00154322256897 0.000646871400349 0.000541191417 0.000672805064 0.000670477204 0.33512459198 0.000439734326381 0.000902956796 0.000966450807832 0.001016289615 0.001006408817 0.927432093171 0.00549285745171 0.00447423841686 0.00410270685656 0.000786843233873 0.000802444914249
0.5329 0.310018747969 0.00155391028344 0.000651629014436 0.000547315781 0.00067222443 0.000669925299 0.334386518446 0.000439784970446 0.000902987754 0.000966102400125 0.001014611599 0.001004741716 0.92712693505 0.00553786816482 0.00449909869925 0.00412926746633 0.000784679388412 0.000800382849072
0.534361 0.309233274297 0.00156455819834 0.000656508288619 0.000553588582 0.000671615456 0.000669346282 0.333649938521 0.000439834234546 0.000903063919 0.000965791510726 0.00101294286 0.001003083656 0.926819515291 0.00558294057871 0.00452583423035 0.00415648891369 0.000782605402826 0.000798414671565
0.535824 0.308448872999 0.00157589685341 0.000661515327924 0.000560012515 0.000670977238 0.000668739267 0.332914853564 0.000439880660408 0.000903185115 0.000965518391623 0.001011283443 0.00100143468 0.926509795814 0.00563023072135 0.00456108773461 0.00418438253669 0.000780624582034 0.000796543752663
0.537289 0.307665536267 0.00158775932893 0.00066665633663 0.000566590283 0.000670308874 0.000668103372 0.332181264933 0.000439924586136 0.00090335115 0.000965283286437 0.001009633387 0.000999794828 0.926197738241 0.00567925976614 0.00459723053637 0.00421295973218 0.000778740236635 0.000794773467184
0.538756 0.30688325628 0.00159957790421 0.000673051117127 0.000573324598 0.000669609468 0.000667437721 0.331449173987 0.000439967152084 0.000903561816 0.000965086429597 0.001007992729 0.000998164137 0.925883303882 0.00572835574478 0.00463427840988 0.00424223195892 0.000776955676724 0.000793107192785
0.540225 0.306102025204 0.00161135265898 0.000682777306438 0.000580218177 0.000668878132 0.000666741441 0.330718582083 0.000440008362095 0.00090381689 0.000964928047217 0.001006361499 0.000996542641 0.925566453739 0.00577751865727 0.00467224711873 0.00427221072851 0.000775274220863 0.000791548289897
0.541696 0.305321835196 0.00162308367319 0.000692731172509 0.000587273744 0.000668113982 0.000666013671 0.329989490573 0.000440048220017 0.000904116133 0.000964808348712 0.001004739729 0.000994930367 0.925247148525 0.00582674850361 0.00471115237397 0.00430290760879 0.000773699157483 0.000790100138691
0.543169 0.304542678399 0.00163477102707 0.00070291541877 0.000594494025 0.000667316145 0.00066525355 0.329261900809 0.000440086729695 0.000904459292 0.000964727537535 0.001003127441 0.00099332734 0.924925348638 0.00587604528379 0.00475100985552 0.00433433421426 0.000772233794976 0.000788766084244
0.544644 0.303764546949 0.0016464148011 0.000713332703251 0.000601881757 0.000666483752 0.000664460232 0.328535814138 0.000440123894986 0.000904846096 0.000964685803445 0.001001524655 0.000991733581 0.924601014188 0.00592540899783 0.00479183517332 0.00436650222235 0.000770881410426 0.000787549479818
0.546121 0.302987432968 0.00165906913117 0.000723985642527 0.000609439672 0.000665615947 0.000663632872 0.327811231902 0.000440162191919 0.000905276261 0.000964683324861 0.000999931388 0.000990149108 0.924274104978 0.00597801004899 0.00483364387444 0.0043994233389 0.000769645294732 0.000786453656548
0.5476 0.302211328572 0.00167201091688 0.000734876798063 0.000617170512 0.000664711879 0.00066277064 0.327088155438 0.000440199928207 0.000905749486 0.000964720264481 0.000998347651 0.000988573933 0.923944580528 0.00603169052674 0.00487645139215 0.00443310933245 0.000768528701234 0.000785481939057
0.549081 0.301436225864 0.00168490471884 0.000746008684196 0.000625077018 0.00066377071 0.000661872713 0.326366586077 0.000440236320788 0.000906265453 0.00096479677371 0.000996773451 0.000987008067 0.923612400054 0.00608544359472 0.00492027307173 0.00446757200084 0.00076753488391 0.000784637626393
0.550564 0.300662116939 0.00169775062661 0.000757383761121 0.000633161932 0.000662791612 0.000660938276 0.325646525141 0.000440271373544 0.000906823834 0.000964912986942 0.000995208795 0.000985451512 0.923277522488 0.00613926925294 0.00496512412749 0.0045028231969 0.000766667071445 0.000783924012159
0.552049 0.299888993885 0.00171054873003 0.000769004430781 0.000641427998 0.000661773767 0.00065996653 0.324927973947 0.000440305090366 0.000907424428057 0.000965069026148 0.000993653678 0.000983904271 0.922939906473 0.00619316750139 0.00501101964206 0.00453887479483 0.000765928470625 0.000783344350297
0.553536 0.299116848778 0.00172329911918 0.000780873038751 0.000649877959 0.000660716372 0.000658956682 0.324210933801 0.000440337475141 0.000908074755499 0.000965264995233 0.000992108099 0.000982366338 0.92259951036 0.00624713834008 0.00505797454497 0.00457573872042 0.000765322268307 0.000782901884538
0.555025 0.298345673687 0.00173602620907 0.000792991866708 0.000658514556 0.000659618634 0.000657907955 0.323495406001 0.000440368659274 0.000908779192446 0.000965500983647 0.000990572047 0.000980837709 0.922256292215 0.0063012558876 0.0051060035974 0.00461342691391 0.000764851631581 0.000782599823775
0.556516 0.297575460675 0.00175012869275 0.000805363132212 0.000667340531 0.000658479774 0.000656819583 0.322781391835 0.000440405978265 0.000909537751125 0.000965777063436 0.000989045509 0.00097931837 0.921910209827 0.00635979233991 0.00515512137554 0.00465195136455 0.000764519688532 0.000782441351994
0.558009 0.296806201795 0.00176417885844 0.000817988987269 0.000676358619 0.000657299027 0.000655690815 0.322068892579 0.000440441951337 0.000910350412841 0.000966093289168 0.000987528467 0.000977808307 0.921561220701 0.00641840731195 0.0052053422618 0.00469132407158 0.000764329543958 0.000782429619282
0.559504 0.296037889093 0.00177817680594 0.000830871514209 0.000685571554 0.000656075644 0.000654520912 0.321357909497 0.000440476582441 0.000911217129967 0.000966449696858 0.0009860209 0.000976307499 0.921209282063 0.00647710080371 0.00525668042011 0.00473155707108 0.000764284268196 0.000782567740852
0.561001 0.295270514609 0.00179212263535 0.000844012721972 0.000694982066 0.000654808889 0.000653309152 0.320648443842 0.000440509875524 0.000912137821056 0.000966846304044 0.00098452278 0.000974815921 0.920854350862 0.00653587281519 0.0053091497825 0.00477266241503 0.000764386889627 0.00078285879439
0.5625 0.294504070373 0.00180601644699 0.000857414549749 0.000704592877 0.000653498048 0.000652054826 0.319940496852 0.000440541834535 0.000913112374896 0.000967283109362 0.000983034078 0.000973333547 0.920496383767 0.0065947233464 0.00536276404715 0.00481465217287 0.000764640415289 0.000783305808678
0.564001 0.293738548414 0.00181985834146 0.000871078852399 0.000714406706 0.000652142414 0.000650757245 0.319234069752 0.000440572463431 0.000914140644603 0.000967760091219 0.000981554759 0.000971860342 0.920135337191 0.00665365239732 0.00541753663275 0.0048575384325 0.000765047785409 0.000783911795456
0.565504 0.292973940748 0.00183413737434 0.000885007413864 0.00072442626 0.000650741309 0.000649415733 0.318529163752 0.000440604429545 0.000915222451877 0.000968277207031 0.000980084782 0.000970396271 0.919771167252 0.00671416503166 0.0054734807005 0.00490133328611 0.000765611920601 0.000784679680154
0.567009 0.29221023939 0.00184933121913 0.000899201931507 0.000734654242 0.000649294066 0.000648029634 0.317825780044 0.000440640338209 0.000916357583028 0.000968834394224 0.000978624105 0.00096894129 0.919403829826 0.00677774540945 0.00553060911087 0.0049460488463 0.000766335673415 0.000785612371843
0.568516 0.291447436348 0.00186446851999 0.000913664017078 0.000745093345 0.000647800038 0.000646598312 0.317123919807 0.000440674901775 0.000917545788215 0.000969431568226 0.000977172679 0.000967495357 0.919033280509 0.00684141027944 0.00558893441236 0.0049916972268 0.000767221859377 0.000786712717171
0.570025 0.290685523621 0.0018795493876 0.000928395201625 0.00075574625 0.000646258604 0.000645121146 0.3164235842 0.00044070812425 0.000918786782707 0.000970068623106 0.000975730451 0.00096605842 0.918659474628 0.00690515964162 0.00564846885011 0.00503829054159 0.000768273237349 0.000787983489407
0.571536 0.289924493208 0.00189457393288 0.000943396921552 0.000766615628 0.000644669154 0.00064359754 0.315724774365 0.000440740009649 0.000920080242107 0.00097074542845 0.000974297366 0.000964630426 0.918282367265 0.006968993496 0.00570922431158 0.00508584089914 0.000769492503377 0.000789427440705
0.573049 0.289164337099 0.00190954226704 0.000958670524024 0.000777704139 0.000643031108 0.000642026914 0.315027491425 0.000440770561987 0.000921425806683 0.000971461833376 0.00097287336 0.000963211317 0.91790191323 0.00703291184257 0.00577121234813 0.00513436041314 0.000770882306755 0.000791047221241
0.574564 0.28840504728 0.0019244545015 0.000974217264913 0.000789014427 0.000641343905 0.000640408712 0.314331736482 0.000440799785275 0.00092282308076 0.000972217661061 0.000971458369 0.000961801028 0.917518067084 0.00709691468135 0.00583444414331 0.00518386118626 0.000772445218074 0.000792845439118
0.576081 0.287646615732 0.00194031136746 0.000990038299568 0.000800549123 0.000639607008 0.0006387424 0.31363751062 0.000440829158135 0.000924271624809 0.000973012713444 0.000970052321 0.000960399495 0.917130783124 0.00716409022673 0.00589893049732 0.00523435529872 0.000774183758096 0.000794824620529
0.5776 0.286889034432 0.00195651211372 0.00100613468869 0.000812310845 0.000637819902 0.000637027467 0.312944814899 0.000440857799098 0.000925770965292 0.000973846764908 0.000968655142 0.000959006646 0.916740015407 0.00723260154824 0.00596468181974 0.00528585483672 0.000776100367466 0.000796987232718
0.579121 0.286132295353 0.00197265232757 0.00102250738795 0.000824302191 0.000635982099 0.000635263427 0.312253650358 0.000440885116038 0.000927320584773 0.000974719567211 0.000967266754 0.000957622404 0.916345717736 0.00730120307557 0.00603170810274 0.00533837184343 0.000778197408125 0.000799335661375
0.580644 0.285376390462 0.00198873213046 0.00103915725544 0.000836525743 0.000634093135 0.000633449815 0.311564018014 0.000440911112994 0.000928919927505 0.000975630847556 0.000965887072 0.000956246691 0.91594784366 0.00736989480872 0.00610001893943 0.00539191834834 0.00078047718702 0.000801872210432
0.582169 0.284621311723 0.00200475164407 0.00105608503983 0.000848984065 0.000632152576 0.000631586196 0.310875918858 0.000440935793995 0.000930568399184 0.000976580304233 0.000964516008 0.000954879421 0.915546346493 0.00743867674769 0.00616962346211 0.00544650636034 0.000782941905714 0.000804599093655
0.583696 0.283867051097 0.00202071099034 0.00107329138239 0.000861679702 0.000630160009 0.000629672158 0.310189353858 0.000440959163079 0.000932265362161 0.00097756761238 0.00096315347 0.000953520506 0.915141179303 0.00750754889248 0.00624053036549 0.00550214785203 0.000785593699532 0.000807518459497
0.585225 0.28311360054 0.00203679826702 0.00109077681649 0.000874615177 0.000628115055 0.000627707317 0.309504323957 0.000440979491429 0.000934010138438 0.000978592421256 0.000961799361 0.000952169854 0.914732294917 0.00757708457209 0.00631274789061 0.00555885475802 0.000788434614588 0.00081063234548
0.586756 0.282360952004 0.0020539132527 0.00110854176229 0.00088779299 0.000626017362 0.000625691317 0.308820830071 0.000440988489606 0.000935802009902 0.000979654351483 0.000960453578 0.000950827368 0.914319645922 0.00765003831386 0.00638628379252 0.00561663897383 0.000791466603773 0.000813942696576
0.588289 0.28160909744 0.00207096407888 0.00112658652302 0.00090121562 0.000623866605 0.000623623831 0.308138873089 0.000440996228161 0.000937640215651 0.000980752999482 0.000959116018 0.000949492946 0.913903184681 0.00772308735771 0.00646114534007 0.00567551235267 0.000794691522434 0.00081745138187
0.589824 0.280858028794 0.00208795087687 0.00114491128698 0.000914885524 0.000621662493 0.000621504562 0.307458453872 0.000441002711058 0.000939523954306 0.000981887929838 0.00095778657 0.000948166481 0.913482863317 0.00779623170364 0.00653733929272 0.00573548671016 0.000798111123928 0.000821160147232
0.591361 0.280107738008 0.00210487377822 0.00116351612618 0.000928805127 0.000619404767 0.00061933324 0.306779573255 0.000441007942254 0.00094145238068 0.000983058687729 0.000956465117 0.000946847866 0.913058633715 0.00786947135165 0.0066148719299 0.00579657378205 0.000801727083177 0.000825070626332
0.5929 0.279358217022 0.00212173291474 0.00118240098807 0.000942976832 0.000617093197 0.00061710963 0.306102232039 0.000441011925716 0.000943424613507 0.000984264783415 0.000955151543 0.000945536984 0.912630447551 0.00794280630173 0.00669374897212 0.00585887209334 0.000805540939678 0.000829184370024
0.594441 0.278609457774 0.00213852841845 0.00120156569518 0.000957403015 0.000614727589 0.000614833528 0.305426431 0.000441014665396 0.000945439723149 0.000985505703927 0.000953845723 0.000944233718 0.91219825626 0.0080162365539 0.00677397561249 0.00592261755624 0.000809554139001 0.000833502792651
0.595984 0.277861452199 0.00215594143406 0.0012210099471 0.000972086022 0.000612307781 0.000612504763 0.30475217088 0.000440994086627 0.000947496741408 0.000986780907459 0.00095254753 0.000942937946 0.911762011068 0.00809177113943 0.00685555649936 0.00598783866634 0.000813768010176 0.000838027204563
0.597529 0.277114192227 0.00217367520786 0.00124073331554 0.000987028166 0.000609833649 0.000610123194 0.30407945239 0.000440959818507 0.000949594660304 0.000988089825523 0.000951256832 0.000941649539 0.91132166297 0.00816854641988 0.00693849572108 0.00605455245868 0.000818183768186 0.00084275878224
0.599076 0.276367669788 0.002191342088 0.00126073524028 0.001002231733 0.000607305101 0.00060768872 0.303408276208 0.000440924437092 0.000951732431105 0.000989431858821 0.000949973492 0.000940368368 0.910877162753 0.0082454210858 0.0070227967832 0.00612277538416 0.000822802500812 0.000847698586575
0.600625 0.27562187681 0.00220894221464 0.00128101502828 0.001017698973 0.000604722083 0.000605201274 0.302738642981 0.000440887946107 0.00095390895818 0.000990806385141 0.000948697369 0.000939094297 0.910428460985 0.0083223951372 0.00710846261574 0.00619252325147 0.000827625165866 0.000852847544784
0.602176 0.274876805216 0.00222647572818 0.00130157185496 0.001033432105 0.000602084581 0.000602660823 0.302070553319 0.000440850349276 0.000956123113739 0.00099221275002 0.00094742832 0.000937827186 0.909975508025 0.00839946857408 0.00719549555221 0.00626381127667 0.000832652598873 0.000858206448354
0.603729 0.274132446929 0.00224394276923 0.00132240475371 0.001049433309 0.000599392617 0.000600067372 0.301404007799 0.00044081165032 0.000958373724468 0.000993650272631 0.000946166194 0.000936566892 0.909518254023 0.00847664139643 0.0072838973043 0.00633665400986 0.000837885501431 0.000863775946724
0.605284 0.273388793869 0.00226148511041 0.00134351262456 0.001065704732 0.000596646252 0.000597420965 0.300739006962 0.000440759668635 0.00096065957763 0.000995118246197 0.000944910838 0.000935313267 0.909056648922 0.00855429137331 0.00737366898754 0.00641106536721 0.000843324430314 0.000869556553877
0.606841 0.272645837955 0.00227959394075 0.00136489422081 0.00108229166472 0.000593845588 0.000594721685 0.300075551312 0.00044065216397 0.000962979424234 0.000996615934265 0.000943662096 0.00093406616 0.908590642466 0.00863373404555 0.00746481106449 0.00648705861279 0.000848969802003 0.000875548637218
0.6084 0.271903571101 0.00229763405323 0.00138654815898 0.00109926442832 0.00059099077 0.000591969651 0.299413641318 0.000440543797903 0.00096533197098 0.000998142575118 0.000942419804 0.000932825415 0.908120184184 0.00871327876361 0.00755732338403 0.00656464632106 0.000854821895034 0.000881752394135
0.609961 0.271161985223 0.00231560559468 0.00140847290191 0.00111662536266 0.000588081981 0.000589165029 0.298753277409 0.000440434573685 0.000967715890724 0.000999697378917 0.000941183796 0.000931590874 0.907645223426 0.00879292552749 0.00765120511321 0.00664384042894 0.000860880820856 0.000888167885168
0.611524 0.270421072234 0.00233350871213 0.00143066677013 0.00113437572508 0.00058511945 0.000586308022 0.298094459975 0.000440324494569 0.000970129817922 0.00100127952606 0.000939953905 0.00093036237 0.907165709342 0.00887267433719 0.00774645476635 0.00672465218408 0.000867146534196 0.000894795008728
0.613089 0.269680824043 0.0023513435528 0.00145312793321 0.00115251656501 0.000582103449 0.000583398875 0.297437189369 0.000440213563803 0.000972572348762 0.00100288817519 0.000938729954 0.000929139738 0.906681590877 0.00895252519272 0.00784307019197 0.00680709214981 0.000873618848186 0.000901633482041
0.614656 0.268941232561 0.00236911026412 0.00147585440687 0.00117104873264 0.000579034294 0.000580437879 0.296781465902 0.000440101784635 0.000975042041956 0.00100452245589 0.000937511766 0.000927922805 0.906192816804 0.00903247809407 0.00794104854325 0.00689117021216 0.000880297388747 0.000908682866432
0.616225 0.268202289694 0.00238712157674 0.0014988440559 0.00118997287845 0.000575912348 0.000577425366 0.296127289844 0.000439905484001 0.00097753742202 0.00100618147029 0.000936299159 0.000926711397 0.905699335699 0.00911304515507 0.00804038628121 0.00697689556613 0.000887181630962 0.000915942540231
0.617796 0.267463987349 0.00240515165689 0.00152209458457 0.0012092894642 0.000572738019 0.000574361717 0.295474661425 0.00043968515883 0.000980056978581 0.00100786429921 0.000935091946 0.000925505335 0.905201095956 0.00919385890792 0.00814107916068 0.00706427673111 0.000894270858051 0.000923411703649
0.619369 0.26672631743 0.00242311266892 0.00154560354117 0.00122899876627 0.000569511763 0.000571247354 0.294823580829 0.000439464364971 0.000982599167067 0.00100956999038 0.000933889939 0.000924304435 0.904698045794 0.00927477554269 0.00824312220367 0.00715332154119 0.000901564186596 0.000931089379027
0.620944 0.265989271841 0.00244100476383 0.00156936831239 0.0012491008796 0.000566234083 0.000568082749 0.294174048201 0.000439243104893 0.000985162406418 0.00101129757509 0.000932692942 0.00092310851 0.904190133248 0.00935579505939 0.00834650972672 0.00724403713392 0.000909060540233 0.000938974390871
0.622521 0.265252842484 0.00245882809279 0.00159338612123 0.00126959572197 0.000562905533 0.000564868421 0.293526063639 0.000439021381061 0.000987745087727 0.00101304605336 0.00093150076 0.00092191737 0.903677306184 0.00943691745802 0.00845123528015 0.0073364299713 0.000916758657955 0.000947065377906
0.6241 0.264517021258 0.00247658280716 0.00161765403126 0.00129048304244 0.000559526718 0.000561604936 0.292879627198 0.000438799195947 0.000990345567042 0.00101481440428 0.00093031319 0.000920730822 0.903159512284 0.00951814273857 0.00855729169498 0.00743050582927 0.000924657092122 0.000955360763427
0.625681 0.263781800065 0.00249424793504 0.00164216892945 0.00131176242497 0.000556098288 0.000558292913 0.292234738887 0.000438510009292 0.000992962170187 0.00101660158332 0.000929130027 0.000919548667 0.902636699078 0.00959900954633 0.00866467100699 0.00752626980749 0.000932754176731 0.000963858792124
0.627264 0.263047170801 0.00251181693925 0.00166692754266 0.00133343328986 0.000552620952 0.000554933015 0.291591398669 0.000438132752368 0.000995593192495 0.00101840652174 0.000927951063 0.000918370704 0.902108813915 0.00967936816119 0.00877336450446 0.0076237263176 0.000941048068459 0.000972557477221
0.628849 0.262313125366 0.00252931795383 0.00169192641995 0.00135549490474 0.000549095467 0.000551525963 0.29094960646 0.000437755576973 0.00099823690099 0.00102022812981 0.000926776084 0.00091719673 0.901575803994 0.00975982830303 0.00888336267734 0.00772287911295 0.000949536696699 0.000981454626641
0.630436 0.261579655653 0.00254675113038 0.00171716194573 0.00137794638084 0.000545522646 0.000548072523 0.290309362128 0.000437378484429 0.00100089153723 0.00102206529196 0.000925604876 0.000916026536 0.90103761634 0.00984038997188 0.00899465523555 0.00782373126958 0.000958217793559 0.000990547831915
0.632025 0.260846753561 0.00256411662068 0.00174263031858 0.00140078668741 0.000541903354 0.000544573521 0.289670665492 0.000437001476045 0.00100355531289 0.00102391687474 0.000924437219 0.000914859909 0.900494197843 0.00992105316771 0.0091072310605 0.00792628521059 0.000967088846336 0.000999834461316
0.633616 0.260114410982 0.00258141457662 0.00176832756898 0.00142401464102 0.000538238513 0.000541029831 0.289033516325 0.000436624553141 0.00100622641402 0.00102578172385 0.000923272889 0.000913696637 0.899945495212 0.0100018178905 0.00922107824637 0.00803054266888 0.000976147152123 0.0010093116464
0.635209 0.25938261981 0.0025985716008 0.00179424954353 0.00144762892465 0.000534529101 0.000537442382 0.288397914346 0.000436220703514 0.00100890300392 0.00102765866056 0.000922111662 0.0009125365 0.899391455026 0.0100822818844 0.00933618403085 0.00813650475151 0.000985389763547 0.00101897629573
0.636804 0.25865137194 0.00261517514877 0.00182039190828 0.00147162808351 0.000530776151 0.000533812164 0.287763859226 0.000435638351731 0.00101158322079 0.00102954649305 0.000920953307 0.000911379277 0.898832023714 0.0101601798132 0.00945253483674 0.00824417190714 0.000994813487295 0.00102882507421
0.638401 0.257920659262 0.00263171356925 0.00184675015034 0.00149601052579 0.000526980758 0.000530140215 0.287131350585 0.000435056805669 0.00101426518016 0.00103144400659 0.000919797592 0.000910224744 0.898267147549 0.0102381754197 0.00957011623802 0.00835354392683 0.00100441492073 0.00103885439507
0.64 0.257190473669 0.00264818701048 0.00187331956641 0.00152077453183 0.00052314407 0.000526427636 0.28650038799 0.000434476065078 0.00101694697677 0.0010333499684 0.000918644279 0.000909072674 0.897696772676 0.0103162687038 0.00968891292968 0.0084646199727 0.00101419039741 0.00104906043318
0.641601 0.256460807052 0.00266459562082 0.00190009527035 0.00154591825165 0.000519267299 0.000522675582 0.285870970955 0.000433896129712 0.00101962668747 0.0010352631292 0.000917493132 0.000907922836 0.897120845098 0.0103944596656 0.00980890875319 0.00857739857026 0.00102413601287 0.0010594391093
0.643204 0.255731651302 0.00268093954874 0.00192707218629 0.00157143971498 0.000515351714 0.00051888527 0.285243098941 0.000433316999311 0.0010223023681 0.00103718222184 0.000916343909 0.000906774996 0.896539310684 0.010472748305 0.0099300866605 0.00869187762644 0.00103424759728 0.00106998608704
0.644809 0.25500299831 0.00269721894282 0.0019542450473 0.00159733682335 0.000511398648 0.000515057975 0.284616771357 0.000432738673612 0.00102497205485 0.00103910596798 0.000915196361 0.000905628919 0.895952115169 0.0105511346221 0.0100524287224 0.00880805439954 0.00104452073327 0.00108069674264
0.646416 0.254274839966 0.00271245352856 0.0019816083971 0.00162360736042 0.000507409494 0.000511195031 0.283991987554 0.000431934296421 0.00102763377191 0.001041033069 0.000914050244 0.000904484366 0.895359204166 0.0106249831431 0.0101759161011 0.00892592555267 0.00105495074053 0.00109156621404
0.648025 0.25354716816 0.00272749520695 0.00200915658273 0.00165024899108 0.000503385708 0.000507297835 0.28336874683 0.000431100950762 0.00103028552567 0.00104296221411 0.000912905305 0.000903341095 0.894760523157 0.0106982975294 0.0103005290408 0.00904548712734 0.0010655326622 0.00110258934385
0.649636 0.252819974782 0.00274247667868 0.00203688375842 0.00167725926417 0.00049932881 0.000503367844 0.282747048426 0.000430269306949 0.00103292531012 0.00104489207913 0.000911761291 0.000902198862 0.894156017505 0.010771703046 0.0104262468704 0.00916673456461 0.00107626127606 0.00111376070143
0.651249 0.252093251723 0.0027573980842 0.00206478387916 0.00170463561283 0.000495240383 0.00049940658 0.282126891525 0.000429439362731 0.00103555110617 0.00104682132635 0.000910617946 0.000901057419 0.893545632465 0.010845199693 0.0105530479748 0.00928966269972 0.00108713106788 0.00112507457435
0.652864 0.251366990872 0.00277225956411 0.00209285070297 0.00173237535559 0.000491122076 0.000495415626 0.281508275254 0.000428611115848 0.00103816088356 0.00104874860911 0.000909475013 0.000899916518 0.892929313162 0.0109187874704 0.0106809098067 0.00941426576762 0.00109813625549 0.00113652496131
0.654481 0.250641184122 0.00278706125906 0.00212107778582 0.00176047570453 0.000486975603 0.000491396632 0.280891198682 0.000427784564038 0.00104075260263 0.00105067256888 0.000908332229 0.000898775906 0.892307004627 0.0109924663781 0.0108098088537 0.00954053743381 0.00110927074895 0.00114810555723
0.6561 0.249915823362 0.0028006641392 0.00214945848423 0.00178893375472 0.000482802747 0.000487351309 0.28027566082 0.000426752546091 0.00104332421278 0.00105259183741 0.00090718933 0.000897635332 0.891678651763 0.0110611218572 0.0109397206467 0.00966847074834 0.00112052819138 0.00115980975189
0.657721 0.249190900485 0.00281367463872 0.00217798595139 0.00181774649623 0.000478605353 0.000483281438 0.279661660616 0.000425625314595 0.00104587366132 0.00105450503558 0.000906046051 0.000896494536 0.891044199395 0.0111274460254 0.0110706197307 0.00979805821354 0.00113190188907 0.00117163065213
0.659344 0.248466407383 0.00282663164316 0.00220665313333 0.0018469108076 0.000474385339 0.000479188862 0.279049196961 0.00042450083834 0.00104839888665 0.0010564107802 0.000904902124 0.000895353262 0.89040359223 0.0111938520249 0.0112024796699 0.00992929173606 0.00114338487856 0.00118356103343
0.660969 0.24774233595 0.00283953528043 0.0022354527743 0.00187642346357 0.000470144689 0.000475075496 0.278438268685 0.000423379112667 0.00105089782196 0.00105830767861 0.000903757279 0.000894211249 0.889756774886 0.0112603398555 0.0113352730393 0.0100621626639 0.00115496985934 0.00119559336512
0.662596 0.24701867808 0.00285238567845 0.00226437740849 0.00190628112823 0.000465885457 0.000470943318 0.277828874555 0.000422260132902 0.00105336840107 0.00106019433238 0.000902611244 0.000893068235 0.889103691888 0.0113269095173 0.0114689713958 0.0101966617776 0.00116664923594 0.00120771979317
0.664225 0.246295425668 0.00286518296528 0.00229341936466 0.00193648036285 0.000461609767 0.000466794376 0.277221013278 0.000421143894372 0.00105580855248 0.00106206934094 0.000901463744 0.000891923956 0.888444287667 0.0113935610102 0.0116035453016 0.0103327792976 0.00117841508666 0.00121993213396
0.665856 0.245572570612 0.00287676893567 0.00232257075871 0.00196701762268 0.000457319813 0.00046263079 0.276614683496 0.000419850996212 0.00105821620852 0.0010639312967 0.000900314504 0.000890778146 0.887778506579 0.0114552081487 0.0117389642724 0.0104705048994 0.00119025915338 0.0012322218809
0.667489 0.24485010481 0.00288725860093 0.00235182349837 0.00199788925756 0.000453017861 0.000458454745 0.27600988379 0.0004183992262 0.00106058929951 0.00106577879018 0.000899163245 0.000889630538 0.88710629289 0.0115123203354 0.0118751968012 0.0106098276953 0.00120217286695 0.00124458018135
0.669124 0.244128020163 0.00289770328725 0.00238116928053 0.00202909151293 0.000448706247 0.0004542685 0.275406612675 0.000416951383305 0.00106292576164 0.00106761041078 0.00089800969 0.000888480863 0.886427590797 0.0115695024696 0.0120122103427 0.0107507362616 0.00121414730844 0.00125699785999
0.670761 0.243406308573 0.00290810310539 0.00241059958789 0.00206062053243 0.000444387384 0.000450074384 0.274804868603 0.000415507460114 0.0010652235339 0.00106942474627 0.000896853556 0.000887328851 0.885742344415 0.0116267545513 0.0121499712891 0.0108932186362 0.00122617322372 0.00126946536477
0.6724 0.242684961946 0.00291845816612 0.00244010568978 0.00209247235571 0.000440063751 0.000445874797 0.274204649959 0.000414067449213 0.00106748056422 0.00107122038596 0.000895694563 0.00088617423 0.885050497803 0.0116840765807 0.0122884449789 0.0110372623285 0.00123824101352 0.0012819728324
0.674041 0.241963972188 0.00292876858023 0.00246967864432 0.00212464291678 0.000435737907 0.000441672212 0.273605955064 0.000412631343173 0.00106969480505 0.00107299591991 0.000894532427 0.000885016727 0.884351994939 0.0117414685576 0.0124275956888 0.0111828542977 0.00125034072615 0.001294510012
0.675684 0.24124333121 0.00293793631943 0.00249930929262 0.002157128052 0.000431412482 0.000437469173 0.273008782171 0.00041104922027 0.00107186421862 0.00107474993886 0.000893366863 0.000883856068 0.883646779754 0.0117941521515 0.0125673866035 0.0113299809975 0.00126246206172 0.00130706630412
0.677329 0.240523030925 0.00294552564231 0.0025289882622 0.00218992349117 0.00042709018 0.0004332683 0.272413129468 0.000409261571961 0.0010739867781 0.00107648104075 0.000892197587 0.000882691979 0.882934796112 0.0118401922782 0.0127077798439 0.0114786283448 0.0012745943538 0.00131963075311
0.678976 0.23980306325 0.00295307993848 0.00255870596318 0.00222302486398 0.000422773782 0.000429072285 0.271818995074 0.000407479074069 0.00107606046982 0.00107818782756 0.00089102431 0.000881524185 0.882215987829 0.0118862883808 0.0128487364306 0.01162878175 0.00128672657762 0.00133219201351
0.680625 0.239083420105 0.0029605992976 0.00258845259278 0.00225642769877 0.000418466145 0.000424883894 0.271226377039 0.000405701716243 0.00107808329426 0.00107986890352 0.000889846747 0.000880352408 0.881490298676 0.0119324404592 0.0129902162848 0.0117804261132 0.00129884733296 0.00134473837942
0.682276 0.238364093415 0.00296808380933 0.00261821812807 0.00229012742239 0.000414170198 0.00042070597 0.270635273345 0.000403929488119 0.0010800532662 0.00108152288186 0.00088866461 0.000879176371 0.880757672379 0.0119786485134 0.013132178217 0.0119335458229 0.00131094484277 0.00135725777331
0.683929 0.237645075108 0.00297553356336 0.00264799233356 0.0023241193596 0.000409888952 0.000416541427 0.270045681906 0.000402162379331 0.00108196841742 0.00108314838745 0.00088747761 0.000877995798 0.880018052615 0.0120249125435 0.0132745799514 0.0120881247606 0.00132300697201 0.00136973771226
0.685584 0.236926357118 0.00298193548353 0.00267776475431 0.00235839873392 0.00040562549 0.00041239326 0.269457600564 0.000400277254084 0.00108382680021 0.00108474404838 0.000886285458 0.000876810412 0.879271383038 0.0120668311583 0.0134173780682 0.012244146314 0.00133502118085 0.00138216534474
0.687241 0.236207931383 0.00298645052241 0.00270752472195 0.00239296066976 0.000401382977 0.000408264534 0.268871027091 0.000398172125493 0.00108562648691 0.00108630850761 0.000885087866 0.000875619932 0.878517607265 0.0121007189466 0.0135605280494 0.0124015933813 0.00134697455214 0.00139452741347
0.6889 0.235489789848 0.0029909412099 0.0027372613492 0.00242780019168 0.00039716465 0.000404158396 0.268285959188 0.000396073317018 0.00108736557272 0.00108784041669 0.000883884544 0.000874424082 0.877756668894 0.0121346476375 0.0137039842309 0.0125604483761 0.00135885377298 0.00140681027926
0.690561 0.234771924463 0.00299540761218 0.00276696353467 0.00246291222259 0.000392973828 0.000400078066 0.267702394484 0.000393980815411 0.0010890421755 0.00108933844131 0.000882675205 0.000873222584 0.876988511498 0.0121686172309 0.0138476998302 0.0127206932181 0.00137064514178 0.00141899989679
0.692224 0.234054327185 0.00299984979546 0.00279661996105 0.00249829158636 0.000388813907 0.000396026842 0.267120330537 0.000391894607416 0.00109065444083 0.00109080126202 0.000881459558 0.000872015159 0.876213078632 0.012202627727 0.013991626932 0.0128823093571 0.00138233454945 0.00143108180684
0.693889 0.233336989976 0.00300426782593 0.00282621909747 0.00253393300851 0.000384688362 0.000392008099 0.266539764832 0.000389814679765 0.00109220053815 0.00109222757412 0.000880237314 0.000870801532 0.875430313834 0.0122366791256 0.0141357164877 0.0130452777617 0.00139390749618 0.00144304114481
0.695556 0.232619904809 0.003007739952 0.00285574919704 0.00256983111544 0.000380600744 0.000388025292 0.265960694778 0.00038764308299 0.00109367867294 0.00109361608497 0.000879008187 0.000869581423 0.874640160657 0.0122667519867 0.0142799182872 0.0132095789537 0.00140534904698 0.00145486265193
0.697225 0.231903063661 0.0030093515093 0.00288519830119 0.00260598043382 0.000376554687 0.00038408195 0.265383117714 0.00038528262057 0.00109508707451 0.00109496552548 0.000877771887 0.000868354558 0.873842562626 0.0122888196409 0.0144241810044 0.0133751929638 0.00141664388694 0.00146653062236
0.698896 0.23118645852 0.00301094889545 0.00291455424037 0.002642375396 0.000372553902 0.000380181681 0.264807030902 0.000382929438057 0.00109642401087 0.00109627464203 0.000876528129 0.000867120661 0.87303746329 0.0123109137393 0.0145684521642 0.0135420993987 0.00142777627264 0.00147802895172
0.700569 0.230470081383 0.00301253215371 0.00294380463057 0.00267901033471 0.000368602177 0.000376328173 0.26423243153 0.000380583519728 0.00109768778252 0.00109754220009 0.000875276627 0.000865879457 0.8722248062 0.0123330342818 0.0147126781338 0.0137102773987 0.00143873003459 0.00148934111385
0.702244 0.229753924255 0.00301410132719 0.00297293688319 0.00271587948634 0.000364703383 0.000372525191 0.263659316711 0.00037824484985 0.00109887672696 0.00109876698976 0.000874017096 0.000864630673 0.871404534917 0.0123551812685 0.0148568041657 0.0138797056622 0.00144948858831 0.00150045014115
0.703921 0.229037979151 0.00301565645905 0.00300193820028 0.00275297699063 0.000360861471 0.000368776575 0.263087683481 0.00037591341268 0.00109998922081 0.00109994782019 0.000872749252 0.000863374036 0.870576593022 0.0123773546993 0.0150007743559 0.0140503624494 0.00146003493183 0.00151133863223
0.7056 0.228322238101 0.00301644410936 0.00303079557356 0.00279029689533 0.000357080464 0.00036508625 0.262517528801 0.000373526755812 0.00110102368128 0.00110108352475 0.000871472812 0.000862109277 0.869740924135 0.0123962364548 0.0151445316477 0.0142222256018 0.00147035161734 0.00152198877862
0.707281 0.22760669314 0.00301586706989 0.00305949579867 0.00282783314925 0.000353364475 0.000361458213 0.261948849552 0.00037103537282 0.00110197857236 0.00110217295961 0.000870187498 0.000860836123 0.868897471889 0.0124091665092 0.0152880178717 0.0143952725352 0.00148042077041 0.0015323823061
0.708964 0.226891336322 0.00301528359967 0.00308802546059 0.00286557961362 0.000349717688 0.000357896544 0.261381642543 0.00036855179525 0.00110285239436 0.00110321501399 0.000868893028 0.000859554311 0.868046179963 0.0124221119473 0.0154311737153 0.0145694802439 0.00149022409105 0.00154250051338
0.710649 0.226176159708 0.00301469372397 0.00311637095351 0.00290353005107 0.000346144371 0.000354405396 0.260815904498 0.000366076005871 0.00110364370303 0.00110420859287 0.000867589129 0.000858263572 0.867186992079 0.0124350727691 0.0155739387348 0.0147448253208 0.00149974283512 0.00155232426206
0.712336 0.225461155377 0.00301409746799 0.00314451846718 0.00294167813675 0.000342648868 0.000350989006 0.26025163207 0.000363607987452 0.00110435109806 0.00110515264263 0.000866275521 0.000856963645 0.866319851998 0.0124480489748 0.0157162513798 0.0149212839581 0.00150895781506 0.00156183395043
0.714025 0.224746315422 0.003013494857 0.00317245399831 0.00298001745614 0.000339235604 0.000347651685 0.259688821827 0.000361147722754 0.00110497323225 0.00110604612826 0.000864951936 0.000855654266 0.865444703553 0.0124610405642 0.0158580489509 0.0150988319675 0.00151784939807 0.00157100955372
0.715716 0.224031631948 0.00301262251429 0.00320016335935 0.00301854149926 0.000335909085 0.000344397822 0.259127470261 0.000358708741506 0.00110550881207 0.00110688805137 0.000863618102 0.000854335179 0.864561490614 0.0124728309255 0.0159992676862 0.0152774447556 0.00152639752375 0.00157983056717
0.717409 0.22331709708 0.00301138654937 0.00322763216679 0.0030572436759 0.000332673891 0.000341231884 0.258567573783 0.000356295856617 0.00110595659919 0.00110767744478 0.000862273751 0.000853006125 0.863670157138 0.0124829765732 0.0161398426951 0.0154570973862 0.00153458166379 0.00158827605589
0.719104 0.222602702959 0.00301014651712 0.00325484585521 0.00309611730508 0.000329534682 0.000338158415 0.258009128724 0.000353890559937 0.00110631541271 0.00110841337224 0.000860918619 0.000851666852 0.862770647147 0.0124931342063 0.0162797079969 0.0156377645429 0.00154238085555 0.00159632462812
0.720801 0.221888441744 0.00300890243734 0.00328178967842 0.00313515562253 0.000326496199 0.000335182038 0.257452131335 0.000351492834488 0.00110658413208 0.00110909493748 0.000859552443 0.00085031711 0.86186290474 0.0125033038248 0.016418796553 0.0158194205651 0.00154977367396 0.00160395441755
0.7225 0.221174305612 0.00300765432973 0.00330844871517 0.00317435177682 0.000323563257 0.000332307448 0.256896577784 0.00034910266329 0.00110676169827 0.00110972127351 0.000858174967 0.00084895665 0.860946874107 0.0125134854287 0.0165570402458 0.0160020394346 0.00155673825168 0.00161114312673
0.724201 0.220460286761 0.00300640221401 0.00333480787154 0.00321369883917 0.000320740751 0.000329539418 0.256342464159 0.000346720029358 0.00110684711944 0.0011102915539 0.000856785934 0.000847585229 0.860022499527 0.012523679018 0.0166943699164 0.0161855948275 0.00156325226901 0.00161786797344
0.725904 0.219746377411 0.00300622793199 0.00336085188342 0.00325318979799 0.000318033651 0.000326882799 0.255789786466 0.000344531141083 0.00110683946733 0.00111080499164 0.000855385093 0.000846202608 0.859089725384 0.0125385596713 0.0168307153681 0.0163700600796 0.00156929294345 0.00162410572975
0.727609 0.219032569802 0.00300700084109 0.0033865653264 0.00329281756253 0.000315447004 0.000324342514 0.255238540627 0.000342513489228 0.00110673788704 0.00111126083494 0.000853972197 0.000844808548 0.858148496163 0.0125575947194 0.016966005381 0.0165554082288 0.00157483703603 0.00162983270389
0.729316 0.218318856198 0.00300776253838 0.00341193262065 0.00333257496663 0.000312985935 0.000321923559 0.254688722483 0.000340502073506 0.00110654159355 0.00111165837689 0.000852547 0.000843402817 0.857198756465 0.0125766520959 0.0171001677604 0.0167416120157 0.00157986086747 0.00163502472252
0.731025 0.217605228889 0.003008513061 0.00343693802807 0.00337245476896 0.000310655641 0.000319631009 0.25414032779 0.000338496879963 0.00110624987785 0.0011119969499 0.000851109266 0.000841985187 0.856240451019 0.0125957318009 0.0172331292978 0.0169286439004 0.00158434028089 0.0016396571807
0.732736 0.216891680188 0.00300925244603 0.00346156567188 0.00341244965724 0.000308461396 0.000317470005 0.253593352221 0.000336497894638 0.0011058621064 0.00111227592928 0.000849658758 0.000840555432 0.855273524674 0.0126148338344 0.0173648158598 0.0171164760752 0.00158825068253 0.00164370498178
0.734449 0.216178202436 0.00300998073053 0.00348579953194 0.00345255224529 0.000306408548 0.000315445766 0.253047791367 0.00033450510357 0.00110537772544 0.00111249473797 0.000848195244 0.000839113335 0.854297922413 0.0126339581965 0.0174951523787 0.0173050804627 0.00159156701463 0.00164714256547
0.736164 0.215464788003 0.00301488810527 0.00350962345428 0.00349275508284 0.000304502517 0.00031356358 0.252503640731 0.000333056024311 0.00110479626596 0.00111265283915 0.000846718502 0.000837658681 0.853313589377 0.0126715969552 0.017624062857 0.0174944287684 0.00159426376377 0.00164994392903
0.737881 0.214751429288 0.00302175055373 0.00353302115963 0.0035330506551 0.000302748795 0.000311828807 0.251960895732 0.00033186533146 0.00110411734347 0.00111274974467 0.00084522831 0.000836191257 0.852320470858 0.0127180433636 0.0177514704307 0.0176844924746 0.00159631494532 0.00165208258995
0.7396 0.214038118718 0.0030285799706 0.00355597625427 0.00357343137628 0.00030115295 0.000310246872 0.251419551707 0.000330677963348 0.00110334065768 0.00111278501713 0.000843724451 0.000834710862 0.851318512283 0.0127645438737 0.0178772974158 0.0178752428093 0.00159769416168 0.00165353158317
0.741321 0.213324848756 0.00303537644672 0.00357847222974 0.00361388961106 0.000299720617 0.000308823274 0.250879603903 0.000329493912938 0.00110246600333 0.00111275826187 0.000842206719 0.000833217295 0.850307659281 0.0128110984857 0.0180014652713 0.018066650865 0.00159837452244 0.0016542635135
0.743044 0.212611611896 0.00304214007289 0.00360049247626 0.00365441765934 0.000298457502 0.000307563576 0.250341047484 0.000328313173196 0.00110149326759 0.00111266914025 0.000840674908 0.000831710363 0.849287857636 0.0128577071995 0.0181238947026 0.018258687525 0.00159832870772 0.00165425049891
0.744769 0.21189840067 0.00304887093981 0.00362202029016 0.00369500777021 0.000297369378 0.00030647341 0.249803877526 0.000327135737082 0.00110042243361 0.00111251735848 0.000839128822 0.000830189878 0.848259053337 0.012904370015 0.0182445056444 0.0184513235273 0.00159752893472 0.00165346421676
0.746496 0.211185207642 0.00306579483194 0.00364303888849 0.00373565213918 0.000296462092 0.000305558471 0.249268089021 0.000327109228029 0.0010992535812 0.00111230268017 0.000837568267 0.00082865566 0.847221192538 0.0129966755305 0.0183632173666 0.0186445294526 0.00159594698838 0.00165187584511
0.748225 0.210472025419 0.00308422654054 0.00366353140623 0.0037763429149 0.000295741551 0.00030482452 0.24873367687 0.000327258887125 0.00109798689723 0.0011120249181 0.00083599306 0.000827107532 0.846174221631 0.013096135511 0.0184799484267 0.0188382757822 0.00159355418919 0.00164945614565
0.749956 0.209758846644 0.00310258354208 0.00368348092258 0.00381707220068 0.000295213733 0.000304277376 0.24820063589 0.000327407090421 0.00109662266881 0.00111168394036 0.000834403023 0.000825545327 0.845118087195 0.0131957105406 0.0185946168027 0.0190325328769 0.00159032144567 0.00164617539579
0.751689 0.209045664003 0.00312086603145 0.0037028704608 0.00385783205625 0.000294884678 0.000303922925 0.24766896081 0.000327553842604 0.00109516129463 0.00111127967159 0.000832797984 0.000823968883 0.844052736037 0.0132954006193 0.0187071398947 0.0192272710187 0.00158621919792 0.00164200342461
0.753424 0.208332470227 0.00313907420347 0.00372168299935 0.00389861450845 0.000294760488 0.00030376711 0.247138646269 0.000327699148345 0.00109360328409 0.00111081208768 0.000831177779 0.000822378045 0.842978115208 0.0133952057472 0.0188174345503 0.019422460448 0.00158121746148 0.00163690961633
0.755161 0.20761925809 0.00315891179362 0.00373990149246 0.00393941154693 0.000294847329 0.000303815932 0.246609686821 0.000328015156561 0.00109194925652 0.00111028122702 0.000829542252 0.000820772667 0.841894171986 0.0135027427786 0.0189254171906 0.0196180713385 0.00157528582689 0.00163086289869
0.7569 0.206906020412 0.00319532463424 0.00375750887674 0.00398021512819 0.000295151429 0.000304075448 0.246082076929 0.000330012141268 0.00109019995389 0.00110968718144 0.000827891255 0.00081915261 0.840800853902 0.0136850494937 0.0190310038079 0.0198140738538 0.00156839345789 0.00162383174763
0.758641 0.206192750063 0.00323159782022 0.00377448808634 0.00402101718666 0.000295679073 0.00030455177 0.245555810968 0.000332001032167 0.00108835623617 0.00110903010244 0.000826224647 0.00081751774 0.839698108752 0.0138675658772 0.0191341100494 0.0200104381724 0.00156050908549 0.00161578420073
0.760384 0.205479439964 0.0032677317103 0.0037908220647 0.00406180963242 0.000296436605 0.000305251066 0.245030883225 0.000333981850524 0.00108641908628 0.00110831020056 0.000824542294 0.000815867937 0.838585884602 0.0140502919292 0.0192346512715 0.0202071344918 0.00155160103166 0.0016066878458
0.762129 0.204766083088 0.00330372666295 0.00380649378249 0.00410258435864 0.000297430423 0.000306179551 0.244507287895 0.000335954617595 0.00108438961465 0.00110752774369 0.000822844076 0.000814203082 0.837464129805 0.0142332276496 0.0193325426053 0.0204041330706 0.00154163719845 0.00159650986174
0.763876 0.204052672462 0.00333958303643 0.00382148625554 0.00414333324458 0.000298666983 0.000307343492 0.243985019087 0.000337919354614 0.00108226906083 0.00110668306551 0.000821129875 0.000812523072 0.836332792995 0.0144163730384 0.0194276990707 0.0206014042424 0.00153058509609 0.00158521695805
0.765625 0.20333920117 0.00338411879284 0.00383578255467 0.004184048157 0.000300152793 0.000308749203 0.243464070819 0.000340680338292 0.00108005879525 0.00110577655766 0.000819399586 0.00081082781 0.835191823114 0.014639182196 0.0195200355919 0.0207989184247 0.00151841182626 0.00157277543361
0.767376 0.202625662357 0.00344432306968 0.0038493658254 0.00422472096686 0.00030189441 0.000310403042 0.242944437016 0.000344875037873 0.00107776032904 0.00110480866903 0.000817653115 0.000809117205 0.834041169437 0.0149332815292 0.0196094670844 0.0209966462173 0.00150508409163 0.00155915117902
0.769129 0.201912049225 0.00350430121106 0.00386221931502 0.00426534353577 0.000303898443 0.000312311412 0.242426111517 0.00034905368709 0.00107537530809 0.00110377991612 0.000815890374 0.000807391179 0.832880781536 0.015227716784 0.0196959086119 0.0211945583227 0.00149056821287 0.00154430964399
0.770884 0.201198355043 0.00356405379748 0.00387432637712 0.00430590773762 0.000306171546 0.000314480755 0.241909088069 0.000353216327479 0.00107290552075 0.00110269087712 0.000814111286 0.000805649665 0.831710609341 0.0155224879603 0.0197792753932 0.0213926256593 0.00147483014405 0.00152821588021
0.772641 0.200484573143 0.00362358140912 0.00388567050464 0.00434640545345 0.000308720423 0.000316917553 0.241393360328 0.000357363000549 0.00107035290217 0.00110154219028 0.000812315784 0.000803892604 0.830530603123 0.0158175950582 0.0198594829407 0.0215908193516 0.00145783545541 0.00151083451423
0.7744 0.199770696925 0.00368288462568 0.00389623534722 0.00438682858196 0.000311551819 0.000319628323 0.240878921859 0.000361493747772 0.00106771953328 0.00110033455573 0.000810503815 0.000802119947 0.829340713514 0.0161130380777 0.0199364471535 0.0217891107683 0.00143954935844 0.00149212979522
0.776161 0.199056719862 0.00376143121437 0.00390600472671 0.00442716904302 0.000314672519 0.000322619618 0.240365766136 0.000367200534384 0.00106500764914 0.00109906873771 0.000808675333 0.000800331655 0.828140891534 0.0164956988269 0.0200100844012 0.021987471563 0.00141993669926 0.00147206557241
0.777924 0.198342635497 0.00384973254756 0.00391496267437 0.00446741878297 0.000318089351 0.000325898018 0.239853886542 0.000373707424619 0.00106221963466 0.0010977455633 0.000806830306 0.000798527702 0.826931088574 0.0169237453241 0.0200803116873 0.0221858736788 0.00139896200401 0.00145060530363
0.779689 0.19762843745 0.00393770502709 0.00392309344712 0.00450756978426 0.000321809177 0.000329470137 0.23934327637 0.000380189829158 0.00105935803386 0.00109636592376 0.000804968709 0.000796708074 0.825711256432 0.01735227741 0.020147046736 0.0223842894195 0.00137658944389 0.00142771206587
0.781456 0.196914119416 0.00402534950099 0.00393038156102 0.00454761406062 0.0003258389 0.000333342609 0.238833928819 0.000386647811427 0.00105642554817 0.00109493076707 0.000803090535 0.000794872765 0.82448134731 0.0177812950848 0.0202102081242 0.0225826914223 0.00135278287759 0.00140334856115
0.783225 0.196199675175 0.00411266681663 0.00393681180589 0.00458754368 0.000330185449 0.000337522095 0.238325836999 0.000393081434813 0.00105342504143 0.00109344110862 0.000801195784 0.000793021786 0.823241313848 0.0182107983483 0.0202697153941 0.0227810527703 0.00132750585107 0.00137747713856
0.784996 0.195485098586 0.00419965782083 0.00394236929479 0.00462735075487 0.000334855788 0.000342015275 0.237818993925 0.000399490762645 0.00105035954225 0.00109189802018 0.000799284473 0.000791155154 0.821991109119 0.0186407872006 0.0203254892443 0.0229793469594 0.00130072159085 0.00135005978849
0.786769 0.194770383596 0.00431879739108 0.00394703948046 0.00466702745728 0.000339856908 0.000346828844 0.237313392523 0.000408231095735 0.00104723224232 0.00109030263794 0.000797356627 0.000789272903 0.820730686647 0.0192156930641 0.0203774516436 0.0231775479565 0.00127239305706 0.0013210581425
0.788544 0.194055524241 0.00443756845576 0.00395080819303 0.00470656602595 0.000345195825 0.000351969514 0.236809025627 0.000416944076897 0.00104404650263 0.00108865615803 0.000795412286 0.000787375079 0.819460000425 0.0197915743912 0.0204255259973 0.0233756302511 0.00124248291583 0.00129043350333
0.790321 0.193340514648 0.00455589855701 0.00395366167848 0.00474595876751 0.000350879579 0.000357444007 0.236305885975 0.000425624452909 0.00104080585848 0.00108695982952 0.000793451508 0.00078546174 0.818179004938 0.0203681045987 0.0204696373076 0.0235735688819 0.00121095356709 0.00125814685713
0.7921 0.192625349037 0.00467378883954 0.00395558663525 0.00478519806581 0.000356915231 0.00036325905 0.235803966219 0.000434272308703 0.00103751400672 0.00108521496897 0.000791474356 0.000783532959 0.816887655139 0.0209452836866 0.0205097124034 0.0237713394312 0.00117776717438 0.0012241588387
0.793881 0.191910021729 0.00479124044706 0.00395657024539 0.00482427639449 0.000363309857 0.000369421377 0.235303258913 0.000442887729132 0.0010341748251 0.00108342293876 0.000789480916 0.000781588821 0.815585906526 0.0215231116548 0.0205456800176 0.0239689181523 0.00114288564464 0.00118842981688
0.795664 0.191194527142 0.00492100614976 0.00395660023354 0.00486318631354 0.000370070551 0.000375937721 0.234803756523 0.000452280112919 0.00103079236079 0.00108158516343 0.000787471281 0.000779629427 0.814273715094 0.0221580544812 0.0205774711272 0.0241662819157 0.00110627067445 0.0011509198243
0.797449 0.1904788598 0.0050717521202 0.00395566489298 0.00490192048806 0.000377204419 0.000382814815 0.234305451419 0.000462999492623 0.00102737083784 0.00107970311788 0.000785445564 0.000777654891 0.812951037402 0.0228889750452 0.020605019045 0.0243634083251 0.00106788373413 0.00111158862563
0.799236 0.189763014333 0.00522193926752 0.00395375314685 0.0049404716874 0.000384718574 0.000390059381 0.233808335882 0.000473678848204 0.00102391464853 0.00107777832921 0.000783403892 0.000775665344 0.81161783055 0.0236207145678 0.0206282597199 0.0245602756866 0.00102768612734 0.00107039571603
0.801025 0.189046985479 0.00537156905075 0.003950854594 0.0049788327953 0.000392620139 0.000397678133 0.233312402099 0.000484318284488 0.00102042836376 0.00107581237545 0.000781346405 0.00077366093 0.810274052207 0.024353273049 0.0206471319544 0.024756863098 0.000985638963355 0.00102730030295
0.802816 0.188330768093 0.00552064292759 0.00394695956078 0.00501699682103 0.000400916237 0.000405677773 0.232817642164 0.000494917906202 0.00101691672702 0.00107380687626 0.000779273263 0.000771641809 0.808919660652 0.0250866504889 0.0206615776289 0.0249531504856 0.000941703183621 0.000982261371223
0.804609 0.187614357144 0.00566916235448 0.00394205915725 0.00505495690327 0.000409613993 0.000414064983 0.23232404808 0.000505477817981 0.0010133846517 0.00107176350287 0.000777184639 0.000769608158 0.807554614748 0.0258208468873 0.020671542005 0.0251491186211 0.000895839598717 0.000935237648437
0.806404 0.186897747721 0.00584471802487 0.00393614534655 0.00509270631956 0.000418720528 0.000422846423 0.231831611756 0.000517506078505 0.00100983722234 0.00106968396388 0.000775080726 0.000767560168 0.806178873991 0.0266781066518 0.020676974009 0.0253447491814 0.0008480088859 0.000886187653242
0.808201 0.186180935038 0.00602729596677 0.0039292109982 0.00513023849749 0.000428242958 0.000432028728 0.231340325011 0.00052990880246 0.00100627968991 0.00106757000783 0.000772961728 0.000765498049 0.804792398511 0.0275704033607 0.0206778265033 0.025540024794 0.000798171618885 0.000835069666876
0.81 0.185463914433 0.00620919641466 0.0039212499673 0.00516754701818 0.00043818839 0.000441618502 0.23085017957 0.000542265166174 0.0010027174726 0.00106542341976 0.000770827873 0.000763422028 0.80339514909 0.0284636931655 0.0206740566499 0.0257349290709 0.000746288286374 0.000781841793844
0.811801 0.184746681377 0.00639042115138 0.0039122571603 0.00520462563005 0.000448563918 0.000451622315 0.230361167067 0.00055457529203 0.000999156145713 0.00106324601792 0.000768679403 0.000761332349 0.801987087187 0.0293579760663 0.0206656262159 0.0259294466535 0.000692319304806 0.000726461943175
0.813604 0.184029231473 0.00657097195805 0.0039022286202 0.00524146825135 0.000459376619 0.000462046698 0.229873279042 0.000566839302287 0.000995601444169 0.00106103964565 0.000766516579 0.00075922927 0.800568174952 0.030253252063 0.0206525019474 0.0261235632512 0.00063622502941 0.000668887861722
0.815409 0.183311560464 0.00675907650288 0.00389116160509 0.00527806898891 0.000470633551 0.000472898141 0.229386506944 0.000579436993427 0.000992059255 0.0010588061721 0.000764339682 0.000757113073 0.799138375252 0.0311860050543 0.0206346559474 0.0263172657228 0.000577965797845 0.000609077145139
0.817216 0.182593664232 0.00697452212216 0.00387905468595 0.00531442213796 0.000482341748 0.000484183084 0.228900842132 0.000593281710232 0.000988535604594 0.00105654749161 0.000762149009 0.000754984056 0.797697651661 0.032244456497 0.0206120661319 0.0265105420541 0.000517501941559 0.000546987244533
0.819025 0.181875538806 0.00718916774513 0.00386590783447 0.00535052219658 0.000494508219 0.000495907917 0.228416275871 0.00060707461264 0.000985036661956 0.00105426550804 0.000759944878 0.000752842535 0.796245968517 0.033304079441 0.0205847165837 0.0267033814633 0.00045479379321 0.000482575487288
0.820836 0.181157180361 0.00740301549027 0.00385172253669 0.00538636386998 0.000507139943 0.000508078969 0.227932799334 0.000620815838322 0.000981568728203 0.00105196213906 0.000757727628 0.000750688845 0.79478329091 0.0343648738863 0.0205525980965 0.0268957744135 0.000389801738737 0.00041579909784
0.822649 0.180438585228 0.00761606747391 0.00383650189374 0.00542194208895 0.000520243862 0.000520702512 0.227450403605 0.000634505524807 0.000978138220404 0.00104963930962 0.000755497615 0.000748523344 0.793309584719 0.0354268398329 0.0205157086197 0.0270877126709 0.00032248621448 0.000346615213668
0.824464 0.179719749893 0.00782832581025 0.00382025074687 0.00545725201233 0.000533826883 0.000533784749 0.226969079674 0.000648143809487 0.000974733517 0.00104729894239 0.000753255219 0.000746346407 0.791824816628 0.0364899772808 0.0204740537905 0.0272791893536 0.000252807739689 0.000274980900261
0.826281 0.179000671002 0.00806627280208 0.00380297580719 0.00549228903657 0.00054789587 0.000547331813 0.226488818442 0.000662736907967 0.000971286353 0.00104494295726 0.000751000838 0.000744158429 0.790328954133 0.0376724057938 0.0204276475254 0.0274701989537 0.000180726932359 0.000200853164705
0.8281 0.178281345368 0.00831440015518 0.00378468578335 0.00552704881276 0.000562457642 0.00056134976 0.226009610718 0.000677695660923 0.000967791018 0.00104257326143 0.000748734893 0.000741959828 0.788821965586 0.0389056141806 0.0203765125577 0.0276607374195 0.00010620455185 0.00012418898155
0.829921 0.17756176997 0.00856160415742 0.00376539154291 0.00556152724635 0.000577518969 0.000575844564 0.225531447221 0.000692598254988 0.000964249361 0.00104036333878 0.000746457826 0.000739751042 0.78730382019 0.0401401784866 0.0203206811485 0.0278508021595 2.92015117438e-05 4.49453030696e-05
0.831744 0.176841941961 0.00880788727334 0.00374510625713 0.00559572051672 0.000593086565 0.000590822114 0.22505431858 0.000707444840616 0.000960663311 0.00103858756347 0.000744170101 0.000737532533 0.785774488029 0.0413760987115 0.0202601956949 0.0280403921189 3.69209064623e-05 5.03210913273e-05
0.833569 0.176121858671 0.00905325196479 0.00372384557804 0.00562962508153 0.00060916709 0.000606288205 0.224578215333 0.000722235568096 0.00095703488 0.00103685206191 0.000741872206 0.000735304781 0.784233940099 0.0426133748556 0.0201951094819 0.0282295078067 0.000121452672674 0.000132401957023
0.835396 0.17540151761 0.00930621923278 0.00370162782172 0.00566323769064 0.000625767141 0.000622248536 0.224103127928 0.000737227646928 0.000953366165 0.00103516054064 0.00073956465 0.000733068291 0.782682148311 0.0438902073343 0.0201254874397 0.0284181513581 0.000208692981679 0.000217079546023
0.837225 0.174680916475 0.00958898583494 0.00367847415654 0.00569655539564 0.000642893248 0.000638708704 0.223629046725 0.000753090972346 0.000949661729399 0.00103351666636 0.000737247967 0.000730823591 0.781119085527 0.0453066310744 0.0200514069526 0.0286063265599 0.000298684748093 0.000304392058236
0.839056 0.173960053152 0.00987069877805 0.0036544088222 0.00572957555642 0.000660551871 0.000655674199 0.223155961993 0.000768894586196 0.000945974826448 0.00103192404277 0.000734922714 0.000728571232 0.779544725574 0.0467246036649 0.0199729587189 0.0287940388951 0.000391470808254 0.000394377408238
0.840889 0.17323892572 0.0101513608919 0.00362945935153 0.00576229585828 0.000678749397 0.000673150396 0.222683863914 0.000784638649524 0.000942330146456 0.00103038621174 0.000732589473 0.000726311789 0.77795904326 0.048144125106 0.0198902477035 0.0289812955936 0.000487093899454 0.000487073183525
0.842724 0.172517532456 0.010430975003 0.00360365680988 0.00579471431658 0.000697492136 0.000691142551 0.22221274258 0.000800323323191 0.000938732382167 0.00102890662626 0.000730248849 0.00072404586 0.776362014406 0.0495651953974 0.0198033940488 0.0291681056719 0.000585596648435 0.000582516627345
0.844561 0.171795871842 0.0107095439347 0.00357703605387 0.00582682929244 0.00071678631 0.000709655797 0.221742587996 0.000815948767869 0.000935186196784 0.00102748864571 0.000727901476 0.000721774069 0.774753615869 0.0509878145394 0.0197125341379 0.029354479973 0.000687021500405 0.000680744607391
0.8464 0.171073942564 0.0110186947438 0.00354963601468 0.00585863949814 0.00073663806 0.000728695135 0.221273390079 0.000832233584111 0.000931696214646 0.00102613552151 0.000725548008 0.000719497065 0.773133825549 0.0525551296266 0.0196178217097 0.029540431195 0.000791410780923 0.000781793575751
0.848241 0.170351743521 0.0113365947573 0.00352149997945 0.00589014401301 0.00075705343 0.000748265433 0.220805138658 0.000848681873094 0.000928267007169 0.00102485037759 0.000723189131 0.000717215521 0.771502622432 0.0541690848992 0.0195194289336 0.0297259739532 0.000898806581112 0.000885699564617
0.850084 0.169629273828 0.0116533072596 0.00349267591487 0.0059213422897 0.00077803837 0.000768371415 0.220337823477 0.000865067988496 0.000924903078543 0.00102363620332 0.000720825553 0.000714930139 0.769859986593 0.0557847935181 0.0194175476845 0.0299111247935 0.00100925080475 0.000992498115571
0.851929 0.16890653282 0.0119688354643 0.00346321679561 0.00595223416894 0.000799598729 0.000789017659 0.219871434193 0.000881392099388 0.000921608850638 0.00102249583272 0.000718458011 0.000712641645 0.768205899234 0.0574022554832 0.0193123907756 0.0300959022474 0.00112278511097 0.00110222428433
0.853776 0.168183520057 0.012283182581 0.0034331809535 0.00598281988377 0.000821740251 0.00081020859 0.219405960375 0.000897654374634 0.000918388650169 0.00102143193146 0.000716087269 0.000710350789 0.766540342703 0.0590214707947 0.0192041932817 0.0302803268424 0.0012394509016 0.00121491260507
0.855625 0.167460235328 0.0126113973966 0.00340263244865 0.0060131000774 0.000844468571 0.000831948473 0.218941391511 0.000914090769344 0.000915246689383 0.0010204469849 0.000713714117 0.000708058356 0.764863300504 0.0607111264952 0.0190932139394 0.030464421155 0.00135928930494 0.00133059701597
0.857476 0.166736678657 0.0129678102552 0.00337164145481 0.00604307580784 0.000867789207 0.00085424141 0.218477717 0.000930925979428 0.000912187058004 0.00101954327715 0.000711339378 0.000705765151 0.763174757346 0.0625372720448 0.0189797365511 0.0306482098384 0.00148234111307 0.00144931089363
0.859329 0.166012850305 0.013322889804 0.00334028466064 0.00607274856097 0.00089170756 0.000877091329 0.21801492616 0.000947697323122 0.000909213697949 0.00101872288006 0.000708963899 0.000703472012 0.761474699137 0.0643653907392 0.018864071476 0.0308317196307 0.00160864681135 0.00157108695282
0.861184 0.165288750778 0.0136766396721 0.00330864567891 0.0061021202603 0.000916228907 0.000900501985 0.217553008224 0.00096440497527 0.000906330396858 0.00101798763938 0.000706588559 0.000701179804 0.759763113033 0.0661954825785 0.0187465571238 0.031014979412 0.00173824651641 0.00169595726721
0.863041 0.164564380828 0.0140290634842 0.0032768154764 0.00613119327387 0.000941358397 0.000924476949 0.217091952342 0.000981049110491 0.000903540767628 0.00101733915429 0.000704214264 0.00069888942 0.758039987446 0.0680275475626 0.0186275614997 0.0311980201951 0.00187117997304 0.00182395321046
0.8649 0.163839741462 0.0143801648602 0.00324489278836 0.00615997043259 0.000967101042 0.000949019604 0.216631747582 0.00099762990317 0.000900848232225 0.00101677876748 0.000701841954 0.000696601784 0.756305312083 0.0698615856916 0.01850508748 0.0313808751839 0.002007486486 0.00195510542202
0.866761 0.16311483394 0.0147756428538 0.00321282405 0.006188455027 0.000993461723 0.000974133137 0.21617238293 0.00101456554947 0.000898256011128 0.00101630754817 0.000699472596 0.000694317849 0.754559077941 0.0719088056615 0.0183757402369 0.0315655920745 0.00214720496944 0.00208944377188
0.868624 0.162389659786 0.0151722305672 0.003179625939 0.00621665082544 0.001020445173 0.000999820535 0.215713847291 0.00103146038459 0.000895767103648 0.00101592627825 0.00069710719 0.000692038598 0.752801277365 0.0739702323294 0.0182394038622 0.0317599411744 0.00229037384497 0.00222699733274
0.870489 0.161664220792 0.0155673310893 0.003145103425 0.00624456208441 0.001048055979 0.001026084581 0.215256129492 0.00104829079269 0.000893384273242 0.0010156354425 0.000694746765 0.000689765048 0.751031904056 0.0760338720158 0.0180959936704 0.031956555231 0.00243703106173 0.0023677943417
0.872356 0.160938519017 0.015960948497 0.003109247067 0.00627407867656 0.001076298576 0.001052927843 0.214799218276 0.0010650569516 0.000891110042145 0.0010154352055 0.000692392388 0.000687498242 0.749250953093 0.0780997247205 0.017946210675 0.0321555616043 0.00258721403427 0.00251186217105
0.874225 0.160212556798 0.0163530868619 0.003072047878 0.0063057287968 0.001105177243 0.001080352672 0.214343102312 0.0010817590389 0.000888946664041 0.00101532540975 0.00069004515 0.000685239261 0.747458420961 0.0801677904437 0.0177923628041 0.0323570891378 0.00274095966945 0.00265922727055
0.876096 0.159486336751 0.0167749613834 0.003033497339 0.00633769413116 0.001134696095 0.001108361195 0.213887770188 0.00109850072508 0.000886896127878 0.00101530555555 0.000687706182 0.000682989213 0.745654305577 0.0823839899937 0.0176348319534 0.0325612679465 0.00289830427009 0.00280991516665
0.877969 0.158759861778 0.0172172925269 0.002993587412 0.00636999824103 0.001164859083 0.00113695531 0.213433210416 0.0011152514037 0.000884960133598 0.00101537479141 0.000685376644 0.000680749241 0.743838606319 0.0847058518944 0.017473894276 0.0327682291419 0.00305928356953 0.00296395040433
0.879844 0.158033135068 0.0176579627993 0.002952310558 0.0064026648963 0.001195669987 0.001166136676 0.212979411431 0.00113193789868 0.000883140091197 0.0010155319056 0.000683057733 0.00067852052 0.742011324034 0.0870301930924 0.0173098559446 0.0329781045805 0.00322393266744 0.00312135650362
0.881721 0.157306160105 0.0180969767784 0.00290997901299 0.00643571803012 0.001227132408 0.001195906714 0.212526361595 0.00114856038836 0.000881437106151 0.00101577531372 0.000680750677 0.000676304261 0.740172461075 0.0893570135876 0.0171430554054 0.0331910265786 0.00339228600922 0.00328215594298
0.8836 0.156578940672 0.018534339036 0.00286710151114 0.0064691816935 0.001259249768 0.001226266597 0.212074049192 0.00116511905085 0.000879851977601 0.00101610304757 0.000678456741 0.000674101706 0.738322021334 0.0916863133801 0.0169738658005 0.0334071276667 0.00356437736078 0.00344637012216
0.885481 0.155851480854 0.0189853574018 0.00282377038418 0.00650307999423 0.001292025304 0.001257217244 0.211622462435 0.00118158927821 0.000878385187908 0.00101651275061 0.000676177226 0.000671914133 0.73646001025 0.0940905600335 0.0168026975116 0.033626540231 0.00374023977957 0.0036140193086
0.887364 0.155123785042 0.0194791613097 0.00278008404493 0.00653743705 0.001325462064 0.001288759315 0.211171589464 0.0011979240762 0.000877036902408 0.00101700166619 0.000673913466 0.000669742856 0.734586434831 0.096708511606 0.0166300008072 0.0338493962549 0.00391990560168 0.00378512260579
0.889249 0.154395857941 0.0199711089727 0.00273615150434 0.00657227693192 0.001359562897 0.00132089321 0.210721418347 0.0012141959332 0.000875806967457 0.00101756663275 0.000671666833 0.000667589221 0.732701303703 0.0993292437963 0.0164562685527 0.0340758269982 0.00410340637239 0.00395969795407
0.891136 0.153667704571 0.0204612055339 0.00269209332964 0.00660762360524 0.001394330455 0.001353619055 0.210271937081 0.00123040502532 0.000874694908529 0.00101820407933 0.000669438736 0.000665454614 0.730804627114 0.101952756604 0.0162820390468 0.0343059626603 0.0042907728541 0.0041377620279
0.893025 0.152939330271 0.0209494561294 0.00264804264487 0.00664350087047 0.001429767188 0.001386936702 0.209823133596 0.00124655152842 0.000873699933443 0.00101891001886 0.000667230618 0.000663340455 0.728896416948 0.10457905003 0.0161078988199 0.0345399320545 0.00448203500804 0.00431933024778
0.894916 0.152210740708 0.0214358658875 0.00260414616597 0.00667993230745 0.001465875333 0.001420845726 0.209374995751 0.00126263561811 0.000872820938218 0.00101968004211 0.000665043964 0.0006612482 0.726976686791 0.107208124073 0.0159344853884 0.034777862297 0.0046772219088 0.00450441674997
0.896809 0.151481941874 0.0219859094191 0.00256056527488 0.00671694120343 0.001502656915 0.001455345414 0.208927511339 0.00127830041806 0.000872056512194 0.00102050931776 0.000662880293 0.000659179345 0.725045451904 0.110155107757 0.015762490006 0.0350198784146 0.00487636177138 0.00469303431088
0.898704 0.150752940098 0.0225369191422 0.0025174770584 0.00675455050439 0.001540113742 0.001490434763 0.208480668087 0.00129388790211 0.000871404948054 0.00102139259067 0.000660741165 0.00065713542 0.72310272929 0.113119853316 0.0155926600981 0.0352661030673 0.00507948189712 0.00488519434857
0.900601 0.150023742043 0.0230858536337 0.00247507532951 0.00679278273961 0.001578247399 0.001526112474 0.208034453656 0.00130941485996 0.000870864254653 0.00102232417726 0.000658628178 0.000655117996 0.721148537689 0.116087727895 0.0154258015086 0.035516656149 0.00528660864969 0.00508090685997
0.9025 0.149294354714 0.0236327186798 0.00243357153175 0.00683165996301 0.001617059244 0.00156237695 0.207588855646 0.00132488146241 0.000870432168827 0.00102329796968 0.000656542969 0.000653128683 0.719182897605 0.119058731492 0.0152627802692 0.0357716544581 0.00549776742616 0.00528018040812
0.904401 0.148564785464 0.0241775200584 0.00239319548828 0.00687120369177 0.001656550403 0.00159922629 0.207143861591 0.00134028788001 0.000870106177852 0.00102430743132 0.000654487217 0.000651169125 0.717205831362 0.122032864109 0.0151045237851 0.036031211382 0.0057129826162 0.00548302210033
0.906304 0.147835041992 0.0247753257085 0.0023541959127 0.00691143483484 0.001696721768 0.00163665828 0.206699458966 0.00135519220936 0.000869883531773 0.00102534560353 0.000652462638 0.00064924101 0.715217363081 0.125279142818 0.0149520213447 0.0362954364915 0.00593227760334 0.00568943749952
0.908209 0.147105132352 0.0253961379552 0.00231684056279 0.00695237363499 0.001737573989 0.001674670395 0.206255635188 0.0013698355069 0.000869761270012 0.00102640510658 0.000650470989 0.000647346065 0.713217518726 0.12865253771 0.0148063235963 0.0365644352437 0.00615567470557 0.00589943064036
0.910116 0.146375064953 0.0260146105697 0.00228141594583 0.00699403959986 0.001779107473 0.001713259792 0.205812377612 0.00138442148399 0.000869736251814 0.00102747814098 0.000648514072 0.000645486057 0.711206326128 0.132029474225 0.0146685409299 0.0368383086343 0.00638319514975 0.00611300398095
0.912025 0.145644848566 0.0266307501072 0.00224822641937 0.00703645144622 0.001821322381 0.001752423306 0.205369673539 0.00139895030359 0.000869805176893 0.001028556493 0.000646593725 0.000643662792 0.709183815001 0.135409952361 0.0145398404203 0.0371171528737 0.00661485908102 0.00633015837541
0.913936 0.144914492326 0.0272445631117 0.00221759257616 0.00707962703073 0.001864218617 0.001792157446 0.204927510212 0.00141342212842 0.000869964621316 0.00102963153968 0.000644711833 0.000641878119 0.70715001698 0.138793972119 0.0144214412177 0.0374010590441 0.00685068546391 0.00655089302923
0.915849 0.144184005734 0.0278989729607 0.00218984877046 0.00712358329188 0.001907795832 0.001832458391 0.204485874822 0.00142743888596 0.000870211071214 0.00103069425608 0.00064287032 0.000640133926 0.70510496561 0.14239450194 0.0143146081291 0.0376901127918 0.00709069212176 0.00677520548161
0.917764 0.143453398664 0.0286046269446 0.00216533966115 0.00716833619205 0.001952053417 0.001873321987 0.204044754507 0.00144090200038 0.000870540959425 0.0010317352185 0.000641071154 0.000638432147 0.703048696403 0.146265975453 0.0142206431409 0.0379843940248 0.00733489567746 0.00700309155479
0.919681 0.142722681364 0.0293076207031 0.00214441573856 0.0072139006595 0.001996990495 0.001914743747 0.203604136354 0.00145431188463 0.000870950711577 0.00103274461224 0.000639316345 0.000636774755 0.700981246844 0.15014149228 0.0141408749634 0.0382839766308 0.00758331151323 0.00723454536588
0.9216 0.141991864456 0.0300079617226 0.00212742780466 0.007260290529 0.002042605928 0.001956718839 0.203164007398 0.00146766869127 0.000871436787532 0.00103371223998 0.000637607952 0.000635163764 0.698902656403 0.154021052422 0.0140766464337 0.0385889281672 0.0078359537723 0.00746955924867
0.923521 0.141260958947 0.0307056574772 0.00211472049057 0.00730751849571 0.002088898301 0.001999242093 0.202724354632 0.0014809725726 0.000871995721059 0.00103462753408 0.000635948068 0.000633601237 0.696812966569 0.157904655878 0.0140292998579 0.0388993095995 0.00809283532382 0.00770812374765
0.925444 0.140529976223 0.0314283642032 0.00210662504239 0.00735559605726 0.002135865927 0.002042307992 0.202285164996 0.00149396754687 0.000872624188394 0.0010354795543 0.000634338841 0.000632089271 0.694712220868 0.161931705251 0.014000160629 0.0392151750689 0.00835396770607 0.00795022761241
0.927369 0.139798928059 0.032240318758 0.00210345164005 0.0074045334717 0.002183506841 0.002085910674 0.201846425391 0.00150605875495 0.000873319045257 0.00103625701044 0.000632782458 0.000630630017 0.692600464874 0.166427787248 0.0139905194019 0.0395365716238 0.00861936114313 0.00819585772577
0.929296 0.139067826618 0.0330492125273 0.00210548170084 0.00745433970939 0.002231818793 0.002130043925 0.201408122673 0.00151810154953 0.000874077397351 0.00103694826302 0.000631281151 0.000629225662 0.690477746242 0.170928540499 0.0140016133635 0.0398635390227 0.00888902448048 0.00844499911727
0.931225 0.138336684453 0.0338550541609 0.00211296064196 0.0075050224084 0.002280799252 0.002174701182 0.200970243658 0.00153009607056 0.000874896653753 0.00103754133951 0.000629837198 0.000627878443 0.688344114706 0.175433965004 0.0140346073077 0.0401961094864 0.00916296519173 0.00869763491681
0.933156 0.13760551451 0.0346578522942 0.00212609161232 0.00755658783956 0.002330445401 0.002219875525 0.200532775121 0.00154204245779 0.000875774602781 0.00103802393778 0.000628452927 0.000626590637 0.686199622116 0.179944060763 0.0140905751606 0.040534307562 0.00944118933059 0.00895374633501
0.935089 0.136874330134 0.0354646649186 0.00214503066809 0.00760904087454 0.002380754126 0.002265559685 0.200095703801 0.00155388324179 0.000876709471657 0.00103838344471 0.000627130709 0.000625364567 0.684044322461 0.184494941438 0.0141704828694 0.0408781499358 0.00972370149033 0.0092133126686
0.937024 0.136143145064 0.036414289819 0.00216988377988 0.00766238494138 0.002431722025 0.002311746033 0.199659016404 0.00156448434739 0.000877700002723 0.00103860694956 0.000625872958 0.000624202607 0.681878271846 0.189799547536 0.0142751734997 0.0412276452272 0.0100105048383 0.00947631121448
0.938961 0.135411973441 0.0373603367192 0.002200705829 0.00771662201291 0.002483345398 0.002358426587 0.199222699598 0.00157504231604 0.000878745537644 0.00103868124737 0.000624682143 0.000623107167 0.679701528562 0.19510963643 0.014405355003 0.0415827939601 0.0103016010147 0.0097427173412
0.9409 0.134680829805 0.0383028157699 0.0022375016688 0.00777175256676 0.002535620248 0.002405593003 0.198786740023 0.00158555727368 0.000879846092196 0.00103859285817 0.000623560774 0.000622080711 0.677514153054 0.200425208121 0.0145615916004 0.0419435883462 0.0105969901749 0.0100125043681
0.942841 0.133949729102 0.0392417371051 0.00228022902581 0.00782777557666 0.002588542274 0.002453236586 0.198351124289 0.00159602934603 0.000881002443025 0.00103832804336 0.000622511411 0.000621125745 0.675316207973 0.20574626261 0.0147442988223 0.0423100122537 0.0108966709126 0.0102856436463
0.944784 0.13321868668 0.0401771108417 0.0023288029617 0.00788468849083 0.002642106875 0.00250134828 0.197915838978 0.0016064586586 0.000882216222993 0.00103787281246 0.000621536662 0.000620244823 0.673107758166 0.211072799895 0.0149537425454 0.0426820411226 0.0112006402757 0.0105621044738
0.946729 0.132487718293 0.0412891658362 0.00238310144671 0.00794248721704 0.002696309144 0.002549918672 0.197480870647 0.001615708327 0.000883490015402 0.00103721294493 0.000620639183 0.000619440544 0.670888870699 0.217344942592 0.015190041867 0.0430596418964 0.0115088937251 0.0108418541095
0.948676 0.131756840102 0.0424195171956 0.00244297157573 0.00800116611847 0.002751143866 0.002598937995 0.19704620583 0.00162477779856 0.000884827447197 0.00103633400269 0.000619821679 0.000618715557 0.668659614871 0.223741102922 0.0154531753996 0.0434427729902 0.0118214251092 0.0111248577575
0.950625 0.131026068675 0.0435456098079 0.00250823601099 0.00806071800476 0.002806605519 0.002648396125 0.19661183104 0.00163380956303 0.000886233300181 0.00103522134472 0.000619086904 0.000618072554 0.666420062221 0.230143833524 0.0157429906439 0.0438313842797 0.0121382266577 0.0114110785587
0.952576 0.130295420988 0.0446674558129 0.00257869923226 0.00812113413446 0.002862688268 0.002698282586 0.196177732773 0.00164280373182 0.000887713611754 0.00103386015389 0.000618437658 0.000617514279 0.664170286537 0.236553134399 0.0160592156424 0.0442254170971 0.0124592889491 0.0117004775715
0.954529 0.129564914425 0.0457850673293 0.00265415334071 0.00818240421512 0.002919385969 0.002748586546 0.195743897505 0.00165176041615 0.00088927579857 0.00103223544223 0.000617876796 0.000617043519 0.661910363881 0.242969005546 0.0164014723066 0.0446248042793 0.0127846008881 0.0119930137652
0.956484 0.128834566779 0.0471113774333 0.00273438318614 0.00824451640836 0.002976692164 0.002799296828 0.195310311702 0.00165981554308 0.000890928753853 0.00103033208585 0.000617407219 0.000616663113 0.659640372576 0.250519411814 0.0167692906997 0.0450294701403 0.0131141496986 0.0122886440299
0.958441 0.128104396252 0.0485001846892 0.00281917073463 0.00830745734705 0.003034600082 0.002850401902 0.194876961816 0.00166756266129 0.000892682981816 0.00102813483313 0.000617031877 0.000616375944 0.657360393236 0.258435908149 0.0171621235466 0.045439330616 0.0134479209056 0.0125873231469
0.9604 0.127374421454 0.0498837672108 0.002908206718 0.00837121213989 0.003093102636 0.002901889895 0.194443834291 0.00167527679367 0.000894550710352 0.00102562834077 0.000616753771 0.000616184947 0.655070508759 0.266360494924 0.017579360598 0.0458542932633 0.0137858983005 0.0128890037966
0.962361 0.126644661404 0.0512621399405 0.002999106944 0.00843576439538 0.003152192423 0.002953748594 0.194010915562 0.00168295803884 0.000896546018796 0.00102279718632 0.000616575956 0.000616093101 0.65277080435 0.27429317214 0.0180203421117 0.0462742574034 0.0141280639175 0.0131936365847
0.964324 0.125915135527 0.0526353177935 0.003090891429 0.00850109623955 0.003211861728 0.003005965442 0.193578192061 0.00169060649523 0.000898684954422 0.00101962590722 0.000616501532 0.000616103435 0.650461367504 0.282233939797 0.0184843714326 0.0466991141886 0.0144743980714 0.0135011699847
0.966289 0.125185863656 0.0542715315592 0.003183547408 0.00856718833955 0.003272102514 0.003058527552 0.19314565022 0.00169772943087 0.000900985659679 0.00101609902892 0.000616533653 0.000616219028 0.648142288027 0.291625171007 0.0189707261776 0.0471287467359 0.0148248792622 0.0138115503942
0.968256 0.124456866029 0.0560420716293 0.003277061691 0.00863401993073 0.003332906433 0.003111421702 0.192713276468 0.00170456346713 0.000903468496331 0.00101220108989 0.000616675522 0.000616443005 0.645813658042 0.301783165249 0.0194786680603 0.0475630302752 0.0151794842346 0.0141247221053
0.970225 0.123728163288 0.0578059642573 0.003371420662 0.00870156884558 0.003394264819 0.003164634344 0.192281057242 0.00171136775973 0.000906156155937 0.00100791669485 0.000616930393 0.000616778541 0.643475571971 0.311951487905 0.020004414781 0.0480018322651 0.0155381879212 0.0144406273214
0.972196 0.122999776478 0.05956322851 0.00346661028 0.00876981154937 0.00345616869 0.003218151609 0.19184897898 0.00171814239854 0.000909073778729 0.00100323053974 0.000617301574 0.000617228859 0.641128126571 0.322130138974 0.0205359203307 0.0484450126025 0.0159009634286 0.0147592061735
0.974169 0.122271727045 0.0613138834203 0.003562616082 0.00883872316916 0.00351860875 0.003271959312 0.191417028133 0.00172488747327 0.00091224905016 0.000998127469059 0.000617792421 0.00061779723 0.6387714209 0.332319118455 0.0210719463732 0.0488924237282 0.0162677820533 0.0150803967288
0.976144 0.121544036833 0.0634273599474 0.003659423186 0.00890827753851 0.003581575388 0.003326042953 0.190985191161 0.00173158982072 0.000915712304878 0.000992592522596 0.000618406342 0.000618486974 0.636405556337 0.34453426613 0.0216124000138 0.0493439108918 0.0166386132485 0.015404134976
0.978121 0.120816728086 0.0658008920918 0.003757016285 0.00897844723169 0.003645058679 0.003380387734 0.19055345454 0.0017382532177 0.000919496597743 0.000986610997229 0.000619146797 0.000619301461 0.634030636588 0.35822756961 0.0221571853055 0.0497993122788 0.0170134246142 0.0157303548941
0.9801 0.120089823437 0.0681655354055 0.003855379663 0.00904920360538 0.003709048388 0.003434978547 0.190121804762 0.00174488740248 0.000923637771249 0.000980168512145 0.000620017297 0.000620244107 0.631646767646 0.371934725698 0.0227062033096 0.0502584592315 0.0173921819067 0.0160589883859
0.982081 0.119363345915 0.0705213154523 0.003954497185 0.00912051684731 0.003773533968 0.003489800003 0.189690228339 0.00175149246384 0.000928174504231 0.000973251080139 0.000621021406 0.000621318376 0.62925405784 0.385655734395 0.0232593520116 0.0507211764984 0.0177748490055 0.0163899654063
0.984064 0.118637318934 0.0728682577498 0.004054352307 0.00919235601278 0.003838504564 0.003544836417 0.189258711807 0.00175806849039 0.000933148328967 0.000965845200821 0.000622162736 0.000622527783 0.626852617781 0.3993905957 0.0238165263834 0.0511872823897 0.0181613879363 0.0167232138569
0.986049 0.117911766296 0.0757843679722 0.004154928077 0.00926468908409 0.003903949012 0.003600071835 0.188827241726 0.00176522327707 0.000938603628426 0.000957937949694 0.000623444957 0.000623875887 0.624442560397 0.416338968037 0.0243776183376 0.051656589087 0.0185517588156 0.0170586597346
0.988036 0.117186712183 0.0792045999265 0.004256207138 0.00933748300505 0.003969855844 0.003655490025 0.188395804688 0.00177288849381 0.000944587601627 0.000949517100315 0.000624871782 0.000625366301 0.62202400089 0.436162279352 0.0249425167656 0.0521289027922 0.018945919912 0.0173962270339
0.990025 0.116462181154 0.0826120619803 0.004358171735 0.00941070374028 0.004036213292 0.003711074497 0.187964387315 0.00178052072591 0.000951150194891 0.000940571248355 0.000626446982 0.000627002681 0.619597056749 0.456005543674 0.0255111075275 0.0526040240227 0.0193438276009 0.0177358378722
0.992016 0.115738198143 0.0860067909459 0.004460803713 0.00948431632154 0.004103009284 0.003766808503 0.187532976263 0.00178812007335 0.00095834400919 0.000931089956018 0.000628174377 0.000628788731 0.617161847742 0.475868761001 0.0260832734231 0.0530817478611 0.0197454363568 0.0180774124569
0.994009 0.115014788453 0.0893888235673 0.004564084526 0.00955828489991 0.004170231454 0.003822675053 0.18710155823 0.00179568663593 0.000966224147826 0.000921063939939 0.000630057839 0.000630728205 0.614718495886 0.495751931334 0.0266588942561 0.0535618641687 0.02015069878 0.0184208691464
0.996004 0.114291977753 0.0927581965198 0.004667995242 0.00963257280206 0.00423786714 0.003878656919 0.18667011995 0.00180322051321 0.000974848050625 0.000910485254038 0.000632101292 0.000632824899 0.61226712547 0.515655054672 0.0272378467926 0.0540441578973 0.0205595655695 0.0187661244817
0.998001 0.11356979207 0.0961149464098 0.004772516544 0.00970714257486 0.004305903389 0.003934736645 0.186238648207 0.00181072180459 0.000984275270675 0.000899347542809 0.000634308709 0.000635082662 0.609807862994 0.535578131017 0.0278200048021 0.0545284092776 0.0209719855423 0.0191130931868


==> aux/fits/MainzOnly/Polynomial.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996631378 4.18251078343e-08 4.83107760207e-08 4.81267347534e-08 5.38450000143e-08 4.93720000438e-08 0.999997404823 1.17625420502e-07 6.65251084136e-08 5.98954484672e-08 4.52109999438e-08 5.28770000008e-08 0.999999226553 1.23937147247e-07 5.06387206469e-08 5.07972346423e-08 5.12908560069e-09 3.50497009194e-09
4e-06 0.999986525688 1.67299017541e-07 1.93226181889e-07 1.92493794303e-07 2.15367000012e-07 1.97474000041e-07 0.999989619304 4.70497705966e-07 2.6609050374e-07 2.39574043987e-07 1.80838000019e-07 2.11502000025e-07 0.999996906352 4.95748588987e-07 2.02541756479e-07 2.03178024257e-07 2.05023662492e-08 1.40275231431e-08
9e-06 0.999969683454 3.76417487825e-07 4.34708035818e-07 4.33062992392e-07 4.845299999e-07 4.44275000011e-07 0.99997664348 1.05860492853e-06 5.98666084493e-07 5.39006967882e-07 4.06871000003e-07 4.75852000026e-07 0.999993039811 1.11543432522e-06 4.55676911262e-07 4.57111130991e-07 4.60889145737e-08 3.1574586612e-08
1.6e-05 0.999946105548 6.69173450156e-07 7.72689514506e-07 7.69764457379e-07 8.61272000052e-07 7.89721000038e-07 0.999958477412 1.88192720925e-06 1.06419700311e-06 9.58151823352e-07 7.23289000026e-07 8.45890000045e-07 0.999987627622 1.98299435595e-06 8.09994124797e-07 8.1254319357e-07 8.18358465438e-08 5.61613754391e-08
2.5e-05 0.999915793195 1.04555700922e-06 1.20707602947e-06 1.20250812009e-06 1.34550399999e-06 1.23373600003e-06 0.999935121186 2.94043671938e-06 1.66261447921e-06 1.49694540523e-06 1.13006199998e-06 1.32156600008e-06 0.999980670755 3.09842868117e-06 1.26541541105e-06 1.26940036358e-06 1.27665313321e-07 8.78113950442e-08
3.6e-05 0.999878747964 1.50555544354e-06 1.73774858115e-06 1.73117192024e-06 1.93711699992e-06 1.77622000008e-06 0.999906574913 4.23409768211e-06 2.39382145282e-06 2.15530827564e-06 1.62715599994e-06 1.90281200008e-06 0.999972170451 4.46173730088e-06 1.82184535648e-06 1.82758362201e-06 1.83479492377e-07 1.26553444835e-07
4.9e-05 0.999834971777 2.0491532063e-06 2.36455769188e-06 2.35560936915e-06 2.63597299999e-06 2.41705600001e-06 0.999872838728 5.76286637487e-06 3.25770547649e-06 2.9331416156e-06 2.21452399995e-06 2.58954800003e-06 0.999962128233 6.07292021509e-06 2.47916462842e-06 2.48697704439e-06 2.49161573707e-07 1.72420624778e-07
6.4e-05 0.999784466902 2.67633192631e-06 3.08733262537e-06 3.07565045025e-06 3.44191199997e-06 3.15610300006e-06 0.999833912792 7.52669113206e-06 4.25413040007e-06 3.83033087214e-06 2.89211499993e-06 3.38168000003e-06 0.999950545896 7.9319774238e-06 3.23723793382e-06 3.24744445102e-06 3.24568743659e-07 2.25455341507e-07
8.1e-05 0.999727235955 3.38707040918e-06 3.90587129134e-06 3.89109376941e-06 4.354747e-06 3.99319800004e-06 0.99978979729 9.52551234838e-06 5.38294203675e-06 4.84674381893e-06 3.65986799999e-06 4.27909400003e-06 0.999937425512 1.0038908927e-05 4.09590233544e-06 4.10882341626e-06 4.09541165758e-07 2.85701315828e-07
0.0001 0.999663281901 4.18134463865e-06 4.8199465496e-06 4.80171364869e-06 5.37426900005e-06 4.92815599995e-06 0.999740492432 1.17592624825e-05 6.64396239499e-06 5.98222740548e-06 4.51771400001e-06 5.28166900005e-06 0.999922769427 1.23937147247e-05 5.05497632497e-06 5.07093342756e-06 5.0389195938e-07 3.53216593307e-07
0.000121 0.999592608049 5.05912777814e-06 5.82930674391e-06 5.8072591252e-06 6.50024300008e-06 5.9607709999e-06 0.999685998453 1.42278660616e-05 8.03699456688e-06 7.23661453682e-06 5.46557399994e-06 6.38926500007e-06 0.999906580262 1.49963948169e-05 6.11426022042e-06 6.1335749936e-06 6.07418174758e-07 4.28060553226e-07
0.000144 0.999515218057 6.02039017242e-06 6.93367125876e-06 6.90745178526e-06 7.73240999996e-06 7.09081700001e-06 0.999626315614 1.69312396855e-05 9.56182241641e-06 8.60971755843e-06 6.50336499997e-06 7.60172700009e-06 0.999888860912 1.78469492035e-05 7.27352766173e-06 7.2965233304e-06 7.19893765155e-07 5.10296919831e-07
0.000169 0.999431115927 7.06509934951e-06 8.13273442011e-06 8.10198511001e-06 9.07048499998e-06 8.31804599999e-06 0.999561444203 1.9869292033e-05 1.12182059047e-05 1.01013354876e-05 7.63099300005e-06 8.91888599996e-06 0.999869614543 2.09453778847e-05 8.53253590096e-06 8.55953384255e-06 8.41071557289e-07 5.9999677593e-07
0.000196 0.999340306007 8.1932200227e-06 9.42616463917e-06 9.39053273584e-06 1.0514161e-05 9.64218800004e-06 0.99949138453 2.30419238666e-05 1.30058866012e-05 1.17112448438e-05 8.84835699999e-06 1.034056e-05 0.999848844597 2.42916808604e-05 9.8910192579e-06 9.92234471197e-06 9.7068221605e-07 6.97239577518e-07
0.000225 0.999242792988 9.40471409284e-06 1.08136034229e-05 1.07727345539e-05 1.20631070001e-05 1.1062951e-05 0.999416136934 2.64490280395e-05 1.49245876857e-05 1.34392074017e-05 1.01553459999e-05 1.1866552e-05 0.999826554786 2.78858581305e-05 1.13486883909e-05 1.13846657744e-05 1.10843721157e-06 8.02111167486e-07
0.000256 0.999138581906 1.06995406507e-05 1.2294666257e-05 1.22482112645e-05 1.3716965e-05 1.25800240001e-05 0.999335701779 3.00904895021e-05 1.6974006258e-05 1.52849665202e-05 1.1551844e-05 1.3496649e-05 0.999802749094 3.17279096952e-05 1.29052409338e-05 1.2946196912e-05 1.25402477635e-06 9.1469979091e-07
0.000289 0.999027678137 1.20776559796e-05 1.38689437866e-05 1.38165534028e-05 1.5475356e-05 1.4193072e-05 0.999250079457 3.39661853091e-05 1.91538232688e-05 1.72482496355e-05 1.3037724e-05 1.5230624e-05 0.999777431772 3.58178355543e-05 1.45603468871e-05 1.46066074263e-05 1.40711486785e-06 1.03510311578e-06
0.000324 0.9989100874 1.35390135582e-05 1.55360004153e-05 1.54773282893e-05 1.7337876e-05 1.59017439999e-05 0.999159270384 3.80759846279e-05 2.14636990001e-05 1.93287645661e-05 1.4612853e-05 1.7068237e-05 0.999750607344 4.0155635708e-05 1.63136578367e-05 1.63655512975e-05 1.56735712309e-06 1.16342124601e-06
0.000361 0.998785815753 1.50835640632e-05 1.729537452e-05 1.72300756961e-05 1.93040959999e-05 1.77056640001e-05 0.999063275005 4.24197487459e-05 2.39032721844e-05 2.15262034276e-05 1.6277088e-05 1.9009234e-05 0.999722280601 4.47413101561e-05 1.8164805453e-05 1.82226604877e-05 1.7343768085e-06 1.29976474672e-06
0.0004 0.998654869596 1.6711255373e-05 1.91465788883e-05 1.90743128367e-05 2.1373566e-05 1.9604434e-05 0.998962093792 4.69973310803e-05 2.64721627107e-05 2.38402421638e-05 1.80302789999e-05 2.1053344e-05 0.999692456603 4.95748588987e-05 2.01134006788e-05 2.01775476175e-05 1.90778177345e-06 1.44424866422e-06
0.000441 0.998517255663 1.84220325704e-05 2.10891040784e-05 2.1009530135e-05 2.354581e-05 2.1597642e-05 0.998855727244 5.18085771868e-05 2.91699680406e-05 2.62705361409e-05 1.9872269e-05 2.3200283e-05 0.999661140672 5.46562819358e-05 2.21590351481e-05 2.2229804277e-05 2.08716140093e-06 1.59698853786e-06
0.000484 0.998372981028 2.02158379462e-05 2.31224100717e-05 2.30351919836e-05 2.5820331e-05 2.36848470001e-05 0.998744175887 5.68533247692e-05 3.19962694508e-05 2.88167245617e-05 2.1802891e-05 2.5449752e-05 0.999628338399 5.99855792675e-05 2.43012779621e-05 2.43790031393e-05 2.2720815448e-06 1.75811344028e-06
0.000529 0.9982220531 2.20926110034e-05 2.52459352742e-05 2.51507396698e-05 2.8196606e-05 2.58655950001e-05 0.998627440278 6.21314036905e-05 3.49506230967e-05 3.14784338321e-05 2.38219700001e-05 2.7801442e-05 0.999594055639 6.55627508936e-05 2.65396815893e-05 2.66246958998e-05 2.46208847798e-06 1.92775498664e-06
0.000576 0.998064479622 2.40522884602e-05 2.74590945674e-05 2.73555909626e-05 3.0674091e-05 2.81394070001e-05 0.998505521 6.76426359824e-05 3.80325712898e-05 3.42552679042e-05 2.5929324e-05 3.0255025e-05 0.999558298508 7.13877968142e-05 2.88737765381e-05 2.89664158753e-05 2.65670983235e-06 2.10605036621e-06
0.000625 0.997900268669 2.60948042547e-05 2.97612742101e-05 2.96491342333e-05 3.32522200001e-05 3.05057869999e-05 0.998378418666 7.33868358576e-05 4.12416320138e-05 3.71468162345e-05 2.8124761e-05 3.2810161e-05 0.999521073385 7.74607170293e-05 3.13030739889e-05 3.1403675378e-05 2.85545754075e-06 2.29314136413e-06
0.000676 0.997729428648 2.82200895485e-05 3.21518398675e-05 3.2030738776e-05 3.59303999999e-05 3.29642160001e-05 0.998246133919 7.93638097212e-05 4.45773031773e-05 4.01526514024e-05 3.0408084e-05 3.5466494e-05 0.999482386905 8.37815115388e-05 3.38270668071e-05 3.39359680038e-05 3.05781575571e-06 2.48917639256e-06
0.000729 0.997551968296 3.04280727314e-05 3.46301319477e-05 3.44997471029e-05 3.8708021e-05 3.5514157e-05 0.99810866743 8.55733561827e-05 4.80390665248e-05 4.32723293524e-05 3.2779085e-05 3.8223658e-05 0.999442245968 9.03501803429e-05 3.64452272433e-05 3.65627672602e-05 3.26325580402e-06 2.69431151967e-06
0.000784 0.99736789668 3.27186794259e-05 3.71954646281e-05 3.705548004e-05 4.1584448e-05 3.8155054e-05 0.997966019901 9.20152660687e-05 5.16263835892e-05 4.6505388162e-05 3.52375489999e-05 4.108127e-05 0.999400657729 9.71667234415e-05 3.91570083954e-05 3.92835310916e-05 3.47123010691e-06 2.90870448927e-06
0.000841 0.99717722319 3.50918324917e-05 3.984713052e-05 3.96972307735e-05 4.4559023e-05 4.0886329e-05 0.997818192066 9.86893224367e-05 5.53386926718e-05 4.98513522006e-05 3.77832520001e-05 4.4038934e-05 0.999357629595 0.000104231140835 4.1961845891e-05 4.20976929804e-05 3.68116910343e-06 3.13252176287e-06
0.0009 0.996979957545 3.75474520308e-05 4.25843979584e-05 4.24242735227e-05 4.7631067e-05 4.3707388e-05 0.997665184689 0.000105595300588 5.91754155051e-05 5.33097253329e-05 4.04159649999e-05 4.709624e-05 0.999313169233 0.000111543432522 4.48591549389e-05 4.5004671784e-05 3.89248618549e-06 3.36593153727e-06
0.000961 0.996776109784 4.00854553924e-05 4.54065117652e-05 4.52358544264e-05 5.07998779999e-05 4.6617616e-05 0.997506998564 0.000112732968082 6.31359576307e-05 5.68799981995e-05 4.3135446e-05 5.0252765e-05 0.999267284559 0.000119103598504 4.78483315576e-05 4.80038650551e-05 4.1045776189e-06 3.60910978658e-06
0.001024 0.996565690269 4.27057571778e-05 4.83126959594e-05 4.81312026188e-05 5.4064736e-05 4.96163779999e-05 0.997343634519 0.000120102084752 6.72197000226e-05 6.05616438302e-05 4.59414490001e-05 5.3508071e-05 0.999219983742 0.000126911638781 5.09287585709e-05 5.10946576102e-05 4.31682146707e-06 3.86223729165e-06
0.001089 0.996348709682 4.54082692468e-05 5.13021473625e-05 5.11095185049e-05 5.7424895e-05 5.2703022e-05 0.997175093414 0.000127702402719 7.1426006636e-05 6.43541186923e-05 4.8833717e-05 5.6861709e-05 0.999171275198 0.000134967553352 5.40997924929e-05 5.42764076278e-05 4.52857550137e-06 4.12550067241e-06
0.001156 0.996125179022 4.81929007217e-05 5.43740436243e-05 5.41699840787e-05 6.08795929999e-05 5.58768760001e-05 0.997001376143 0.000135533666405 7.57542231097e-05 6.82568657798e-05 5.1811988e-05 6.0313214e-05 0.999121167591 0.000143271342217 5.73607789031e-05 5.75484619456e-05 4.73918313482e-06 4.39909042094e-06
0.001225 0.995895109604 5.10595579946e-05 5.75275379133e-05 5.73117568402e-05 6.44280419999e-05 5.9137252e-05 0.996822483631 0.000143595612557 8.0203676725e-05 7.22693076144e-05 5.4875989e-05 6.3862107e-05 0.999069669834 0.000151823005377 6.07110399029e-05 6.09101462189e-05 4.94797133055e-06 4.68319892766e-06
0.001296 0.995658513057 5.4008144732e-05 6.07617627089e-05 6.05339743671e-05 6.8069436e-05 6.24834399999e-05 0.99663841684 0.000151887970254 8.47736742216e-05 7.63908545e-05 5.80254389999e-05 6.75079010001e-05 0.999016791078 0.000160622542832 6.41498857839e-05 6.43607721315e-05 5.15424349867e-06 4.9780325504e-06
0.001369 0.995415401321 5.70385618817e-05 6.40758284035e-05 6.38357490948e-05 7.1802949e-05 6.59147150001e-05 0.996449176764 0.00016041046093 8.94635070717e-05 8.06209008731e-05 6.1260053e-05 7.1250089e-05 0.998962540722 0.000169669954581 6.76766069966e-05 6.78996320458e-05 5.35729244089e-06 5.28379260045e-06
0.001444 0.995165786646 6.01507076789e-05 6.74688232956e-05 6.72161759194e-05 7.5627735e-05 6.9430333e-05 0.996254764435 0.000169162798389 9.42724436507e-05 8.4958822939e-05 6.4579532e-05 7.5088155e-05 0.9989069284 0.000178965240624 7.12904728615e-05 7.15259972388e-05 5.55639524669e-06 5.60069042033e-06
0.001521 0.994909681589 6.33444776519e-05 7.09398145706e-05 7.06743255887e-05 7.9542926e-05 7.3029533e-05 0.996055180918 0.000178144688826 9.91997388064e-05 8.94039829559e-05 6.7983572e-05 7.90215690001e-05 0.998849963987 0.000188508400962 7.49907427924e-05 7.52391305108e-05 5.7508091893e-06 5.92894040119e-06
0.0016 0.994647099014 6.66197646295e-05 7.44878484146e-05 7.42092493586e-05 8.35476340001e-05 7.6711536e-05 0.995850427317 0.00018735583084 0.000104244625186 9.3955729556e-05 7.1471862e-05 8.3049787e-05 0.998791657592 0.000198299435595 7.87766569226e-05 7.90382722869e-05 5.93977463947e-06 6.26876102583e-06
0.001681 0.994378052085 6.99764587474e-05 7.81119499061e-05 7.78199781318e-05 8.7640956e-05 8.0475546e-05 0.995640504771 0.000196795915458 0.000109406320617 9.8613391919e-05 7.50440809999e-05 8.7172254e-05 0.998732019559 0.000208338344522 8.26474352436e-05 8.29226474241e-05 6.12252099197e-06 6.62037691312e-06
0.001764 0.994102554268 7.34144474551e-05 8.18111245404e-05 8.15055194283e-05 9.1821966e-05 8.43207500001e-05 0.995425414458 0.000206464626153 0.000114684023357 0.00010337628752 7.86999e-05 9.13884e-05 0.998671060462 0.000218625127743 8.66022861654e-05 8.68914643071e-05 6.29826054488e-06 6.98401484556e-06
0.001849 0.993820619328 7.69336155229e-05 8.55843591954e-05 8.52648682286e-05 9.608972e-05 8.824632e-05 0.995205157593 0.000216361638861 0.000120076915169 0.00010824371801 8.24389830001e-05 9.5697644e-05 0.998608791108 0.000229159785259 9.06404038652e-05 9.0943921641e-05 6.46619041234e-06 7.35990581346e-06
0.001936 0.993532261325 8.0533845049e-05 8.94306151054e-05 8.90969900565e-05 0.000100443257 9.22514080001e-05 0.994979735432 0.000226486622007 0.000125584159102 0.000113214970017 8.6260984e-05 0.000100099393 0.998545222525 0.00023994231707 9.47609593519e-05 9.5079191918e-05 6.6254924197e-06 7.7482890769e-06
0.002025 0.993237494612 8.42150154673e-05 9.33488407555e-05 9.30008384483e-05 0.000104881596 9.63351509999e-05 0.994749149268 0.000236839236521 0.000131204900843 0.000118289313576 9.016555e-05 0.000104593041 0.998480365973 0.000250972723175 9.89631153011e-05 9.92964411042e-05 6.7753330012e-06 8.14940618199e-06
0.002116 0.992936333832 8.79770035544e-05 9.73379621269e-05 9.6975342915e-05 0.000109403737 0.000100496675 0.994513400438 0.000247419135859 0.000136938267802 0.000123466008577 9.41523219999e-05 0.000109177965 0.998414232925 0.000262251003574 0.00010324601806 0.000103594815314 6.91487113824e-06 8.56349296185e-06
0.002209 0.992628793919 9.18196834379e-05 0.000101396887578 0.000101019419138 0.000114008666 0.000104735081 0.994272490315 0.000258225966027 0.000142783375439 0.000128744294262 9.822093e-05 0.000113853537 0.998346835086 0.000273777158268 0.000107608795824 0.000107973449376 7.04324217593e-06 8.99080570371e-06
0.002304 0.992314890089 9.57429266036e-05 0.00010552450655 0.000105131961601 0.000118695349 0.000109049463 0.994026420319 0.000269259365604 0.000148739314709 0.000134123402337 0.000102370996 0.000118619114 0.998278184367 0.000285551187257 0.000112050568176 0.000112431462279 7.15957681197e-06 9.43159305489e-06
0.002401 0.991994637844 9.97466019035e-05 0.000109719689683 0.000109311845977 0.000123462735 0.000113438895 0.993775191908 0.000280518965762 0.000154805166831 0.000139602543926 0.000106602137 0.000123474039 0.998208292903 0.00029757309054 0.000116570432609 0.00011696795648 7.26298691678e-06 9.88611014108e-06
0.0025 0.991668052965 0.000103830575566 0.000113981289129 0.000113557930975 0.000128309757 0.000117902439 0.993518806587 0.000292004390289 0.000160979989883 0.000145180921152 0.000110913958 0.000128417645 0.998137173036 0.000309842868117 0.000121167480322 0.000121582024529 7.35257749263e-06 1.03546145804e-05
0.002601 0.99133515151 0.000107994711202 0.000118308143887 0.000117869059863 0.000133235331 0.000122439138 0.993257265902 0.000303715255614 0.000167262831375 0.000150857719466 0.000115306059 0.000133449253 0.998064837321 0.000322360519989 0.000125840785456 0.000126272743344 7.42743348936e-06 1.08373715655e-05
0.002704 0.990995949813 0.000112238869811 0.000122699070354 0.000122244057111 0.000138238358 0.000127048026 0.992990571445 0.000315651170832 0.000173652718782 0.000156632110983 0.00011977803 0.000138568171 0.997991298518 0.000335126046155 0.000130589408288 0.000131039177447 7.48663780381e-06 1.13346428349e-05
0.002809 0.990650464478 0.000116562909796 0.000127152873953 0.000126681730886 0.000143317721 0.000131728119 0.992718724853 0.000327811737723 0.000180148665439 0.000162503255007 0.000124329455 0.000143773698 0.997916569595 0.000348139446616 0.000135412398896 0.000135880377969 7.52925104675e-06 1.18466998004e-05
0.002916 0.99029871238 0.000120966686969 0.000131668336756 0.000131180872082 0.00014847229 0.000136478422 0.992441727811 0.000340196550785 0.000186749668323 0.000168470296606 0.000128959907 0.000149065118 0.997840663718 0.000361400721372 0.0001403087891 0.000140795381112 7.55433457211e-06 1.23738105111e-05
0.003025 0.989940710659 0.000125450054559 0.000136244231158 0.000135740256597 0.000153700919 0.000141297923 0.992159582048 0.00035280519725 0.000193454707522 0.000174532368225 0.000133668954 0.000154441706 0.997763594255 0.000374909870422 0.000145277606421 0.00014578321602 7.56092923793e-06 1.29162517747e-05
0.003136 0.989576476719 0.000130012863222 0.000140879309794 0.000140358646648 0.000159002446 0.0001461856 0.991872289343 0.000365637257117 0.000200262749511 0.000180688588158 0.000138456153 0.000159902727 0.997685374772 0.000388666893766 0.000150317857505 0.000150842894307 7.54806938041e-06 1.34743011465e-05
0.003249 0.989206028222 0.000134654961052 0.000145572315098 0.000145034785883 0.000164375698 0.000151140415 0.991579851525 0.000378692303176 0.00020717274344 0.000186938063521 0.000143321058 0.00016544743 0.997606019022 0.000402671791405 0.000155428546651 0.000155973420138 7.51477968453e-06 1.40482369863e-05
0.003364 0.98882938309 0.000139376193586 0.000150321968755 0.000149767406331 0.000169819484 0.000156161321 0.991282270468 0.000391969901031 0.000214183624371 0.000193279887008 0.000148263209 0.000171075058 0.997525540957 0.000416924563338 0.000160608660924 0.000161173786607 7.46007607733e-06 1.46383415046e-05
0.003481 0.988446559497 0.000144176403817 0.000155126981084 0.000154555221798 0.000175332601 0.000161247255 0.990979548102 0.000405469609132 0.000221294313312 0.000199713140286 0.000153282142 0.000176784841 0.997443954711 0.000431425209566 0.000165857174872 0.000166442968726 7.38296158331e-06 1.52449008279e-05
0.0036 0.988057575869 0.000149055432207 0.000159986050117 0.000159396938376 0.000180913832 0.000166397145 0.990671686404 0.000419190978799 0.000228503715789 0.000206236891465 0.000158377382 0.000182575998 0.997361274607 0.000446173730088 0.000171173057937 0.000171779940651 7.282436288e-06 1.58681999944e-05
0.003721 0.98766245088 0.000154013116689 0.000164897856545 0.000164291242531 0.000186561949 0.000171609903 0.990358687404 0.000433133554251 0.00023581072146 0.000212850194723 0.000163548451 0.000188447737 0.997277515149 0.000461170124905 0.000176555265321 0.000177183660979 7.15748513413e-06 1.65085300634e-05
0.003844 0.987261203447 0.00015904929268 0.000169861069359 0.00016923680978 0.000192275708 0.000176884436 0.990040553186 0.000447296872636 0.000243214208624 0.000219552095638 0.000168794858 0.000194399258 0.997192691016 0.000476414394017 0.000182002742004 0.000182653077669 7.00709090951e-06 1.71661800784e-05
0.003969 0.98685385273 0.000164163793096 0.000174874346917 0.000174232303496 0.000198053857 0.000182219634 0.989717285889 0.000461680464054 0.000250713037924 0.000226341628508 0.000174116107 0.000200429747 0.997106817068 0.000491906537423 0.000187514428208 0.000188187131577 6.83022808357e-06 1.7841443185e-05
0.004096 0.986440418128 0.000169356448357 0.000179936332073 0.000179276375352 0.000203895128 0.000187614377 0.989388887703 0.000476283851593 0.000258306057749 0.000233217809831 0.000179511692 0.000206538383 0.997019908338 0.000507646555123 0.000193089248482 0.000193784753659 6.62585966282e-06 1.85346166632e-05
0.004225 0.986020919272 0.000174627086397 0.000185045655584 0.000184367661869 0.000209798243 0.000193067539 0.989055360877 0.000491106551352 0.000265992103354 0.00024017965039 0.000184981101 0.000212724333 0.996931980024 0.000523634447118 0.000198726120567 0.000199444863844 6.39294819116e-06 1.92459928876e-05
0.004356 0.985595376028 0.00017997553268 0.000190200940817 0.000189504793716 0.000215761914 0.000198577979 0.988716707716 0.000506148072477 0.000273769995527 0.000247226148066 0.000190523814 0.000218986755 0.996843047494 0.000539870213407 0.000204423957031 0.00020516637787 6.13044552999e-06 1.99758714939e-05
0.004489 0.985163808488 0.000185401610205 0.000195400795354 0.000194686384243 0.000221784842 0.000204144546 0.988372930581 0.000521407917187 0.000281638543286 0.000254356289498 0.000196139302 0.000225324797 0.996753126281 0.000556353853991 0.000210181658801 0.000210948199436 5.83729880488e-06 2.07245533643e-05
0.004624 0.984726236969 0.000190905139519 0.000200643819985 0.000199911040008 0.000227865715 0.000209766084 0.988024031893 0.000536885580804 0.000289596539833 0.000261569048362 0.000201827029 0.000231737595 0.996662232074 0.000573085368869 0.00021599811892 0.000216789224844 5.51245332692e-06 2.14923335943e-05
0.004761 0.984282682011 0.000196485938729 0.00020592860131 0.000205177354908 0.000234003214 0.000215441424 0.987670014131 0.000552580551787 0.00029764276932 0.000268863391015 0.000207586451 0.000238224281 0.996570380723 0.000590064758042 0.000221872225694 0.000222688346243 5.15484339536e-06 2.22795177002e-05
0.0049 0.983833164371 0.000202143823512 0.000211253719025 0.000210483917468 0.000240196009 0.000221169387 0.987310879837 0.000568492311762 0.000305775998806 0.000276238270955 0.000213417016 0.000244783972 0.996477588228 0.000607292021509 0.000227802856997 0.000228644444886 4.76340226918e-06 2.30864075346e-05
0.005041 0.983377705021 0.000207293059296 0.000216617743473 0.000215829301508 0.000246442762 0.00022694879 0.986946631612 0.000583066751387 0.000313994987187 0.000283692632569 0.000219318165 0.000251415778 0.996383870742 0.000623195009377 0.000233788887799 0.000234656397713 4.33706208713e-06 2.39133033224e-05
0.005184 0.982916325145 0.000211063326764 0.000222019233515 0.000221212075486 0.000252742123 0.000232778438 0.986577272119 0.000593994696493 0.000322298478069 0.000291225408382 0.00022528933 0.000258118802 0.996289244566 0.000635434669365 0.000239829183229 0.000240723074802 3.87474362107e-06 2.47605118107e-05
0.005329 0.982449046134 0.000214883230273 0.000227456741372 0.000226630798921 0.000259092737 0.000238657129 0.986202804086 0.000605066510799 0.000330685204251 0.00029883552289 0.000231329936 0.000264892133 0.996193726142 0.000647845513408 0.000245922603303 0.00024684333922 3.37537337103e-06 2.56283341761e-05
0.005476 0.981975889582 0.000218752643767 0.000232928811738 0.000232084019995 0.00026549324 0.000244583655 0.985823230305 0.000616281829013 0.000339153887738 0.000306521889859 0.000237439401 0.000271734856 0.996097332052 0.000660427541507 0.000252068005287 0.000253016049835 2.8378703183e-06 2.65170751532e-05
0.005625 0.981496877286 0.000222671439656 0.00023843398155 0.000237570285244 0.00027194226 0.000250556799 0.985438553632 0.000627640281371 0.00034770323797 0.000314283413625 0.000243617135 0.000278646045 0.996000079019 0.000673180753661 0.000258264238444 0.000259240060508 2.26115187163e-06 2.74270390467e-05
0.005776 0.981012031238 0.000226639488815 0.000243970779588 0.000243088128469 0.000278438418 0.000256575337 0.98504877699 0.000639141493667 0.000356331953161 0.000322118987818 0.000249862538 0.000285624767 0.995901983895 0.000686105149872 0.000264510149016 0.000265514220154 1.64413477644e-06 2.83585317893e-05
0.005929 0.980521373626 0.000230656660589 0.000249537727895 0.000248636080548 0.000284980329 0.000262638039 0.984653903369 0.000650785087273 0.000365038721663 0.000330027498073 0.000256175007 0.000292670079 0.995803063666 0.000699200730138 0.000270804575836 0.000271837372809 9.85733002112e-07 2.93118569324e-05
0.006084 0.980024926826 0.00023472282281 0.000255133343588 0.000254212665155 0.000291566597 0.000268743671 0.984253935829 0.00066257067916 0.000373822219767 0.000338007824214 0.000262553926 0.00029978103 0.995703335441 0.00071246749446 0.000277146360283 0.000278208360609 2.84862675226e-07 3.02873156779e-05
0.006241 0.979522713401 0.000238837841798 0.000260756137058 0.000259816399235 0.000298195827 0.00027489099 0.983848877497 0.000674497881927 0.000382681113455 0.000346058830611 0.000268998677 0.000306956664 0.995602816454 0.000725905442838 0.000283534332825 0.00028462601881 4.59565072886e-07 3.0825649957e-05
0.0064 0.979014756097 0.00024300158237 0.00026640461198 0.000265445794548 0.000304866615 0.000281078748 0.983438731572 0.000686566303819 0.000391614058003 0.000354179379424 0.00027550863 0.000314196013 0.995501524057 0.000739514575271 0.000289967324228 0.000291089180508 1.24863310291e-06 3.10572235878e-05
0.006561 0.978501077838 0.000247213907852 0.000272077270704 0.000271099359244 0.00031157755 0.000287305693 0.983023501323 0.000698775548752 0.00040061970291 0.000362368319765 0.00028208315 0.000321498102 0.995399475721 0.00075329489176 0.000296444163034 0.000297596679109 2.08342746444e-06 3.1266113674e-05
0.006724 0.977981701724 0.000251474680083 0.000277772608754 0.000276775596179 0.000318327218 0.000293570568 0.982603190093 0.000711125216339 0.000409696680268 0.000370624496169 0.000288721593 0.000328861952 0.995296689024 0.000767246392305 0.000302963676844 0.00030414734308 2.96503343378e-06 3.14515382871e-05
0.006889 0.977456651027 0.000255783759428 0.000283489118541 0.000282473003567 0.000325114202 0.000299872112 0.982177801297 0.000723614901914 0.000418843619549 0.000378946742858 0.000295423309 0.000336286573 0.995193181658 0.000781369076906 0.000309524687258 0.000310739997955 3.89453054084e-06 3.16127160442e-05
0.007056 0.976925949188 0.000260141004779 0.000289225286948 0.000288190078695 0.000331937079 0.000306209058 0.981747338426 0.000736244196554 0.000428059137328 0.000387333886998 0.00030218764 0.000343770969 0.995088971419 0.000795662945563 0.00031612601506 0.00031737346951 4.87300079066e-06 3.17488650223e-05
0.007225 0.976389619809 0.000264546273572 0.000294979601864 0.000293925312203 0.000338794422 0.000312580137 0.981311805045 0.000749012687104 0.000437341843102 0.000395784750016 0.000309013921 0.000351314138 0.994984076202 0.000810127998275 0.000322766486406 0.000324046584317 5.90152366742e-06 3.18592037195e-05
0.007396 0.975847686656 0.00026899942179 0.000300750543738 0.000299677194953 0.000345684804 0.000318984076 0.980871204796 0.000761919956208 0.000446690337535 0.000404298141105 0.000315901479 0.000358915069 0.994878514003 0.000824764235043 0.000329444914771 0.000330758162984 6.98117012976e-06 3.19429560863e-05
0.007569 0.97530017365 0.000273500303974 0.0003065365966 0.000305444216041 0.000352606791 0.0003254196 0.980425541402 0.000774965582324 0.000456103208426 0.000412872871647 0.000322849633 0.000366572747 0.994772302908 0.000839571655867 0.00033616012912 0.000337507031816 8.11301286197e-06 3.199934434e-05
0.007744 0.974747104866 0.00027804877323 0.000312336236807 0.00031122485994 0.000359558949 0.00033188543 0.979974818659 0.000788149139757 0.000465579043706 0.000421507735165 0.000329857696 0.000374286148 0.994665461098 0.000854550260747 0.000342910941661 0.000344292011773 9.29811822736e-06 3.2027594011e-05
0.007921 0.974188504528 0.000282644681242 0.000318147943796 0.000317017612704 0.000366539843 0.000338380286 0.979519040448 0.000801470198685 0.000475116415793 0.000430201526531 0.000336924975 0.000382054242 0.994558006838 0.000869700049682 0.000349696179756 0.000351111930185 1.05375473519e-05 3.2026932872e-05
0.0081 0.973624397006 0.000287287878274 0.000323970195877 0.000322820959243 0.000373548036 0.000344902883 0.979058210728 0.000814928325178 0.000484713893235 0.000438953031235 0.000344050768 0.000389875994 0.994449958478 0.000885021022673 0.000356514662475 0.00035796560973 1.18323592848e-05 3.19965929095e-05
0.008281 0.973054806811 0.000291978213186 0.000329801468443 0.000328633383103 0.000380582087 0.000351451939 0.978592333542 0.000828523081231 0.000494370035806 0.000447761029088 0.000351234365 0.000397750364 0.994341334444 0.00090051317972 0.000363365212522 0.00036485187624 1.3183605965e-05 3.19358072162e-05
0.008464 0.972479758593 0.000296715533438 0.000335640240127 0.000334453368772 0.000387640558 0.000358026167 0.978121413014 0.000842254024785 0.000504083398097 0.000456624294306 0.000358475051 0.000405676304 0.994232153242 0.000916176520823 0.000370246658589 0.000371769561525 1.45923333241e-05 3.18438140393e-05
0.008649 0.971899277135 0.000301499685103 0.000341484989994 0.000340279401177 0.00039472201 0.000364624282 0.977645453355 0.000856120709759 0.000513852524611 0.000465541594393 0.000365772105 0.000413652758 0.994122433444 0.000932011045981 0.000377157824936 0.000378717490875 1.60595772725e-05 3.17198536629e-05
0.008836 0.971313387353 0.000306330512873 0.000347334195117 0.000346109967098 0.000401825001 0.000371244997 0.977164458859 0.00087012268607 0.000523675955594 0.000474511693094 0.000373124795 0.000421678672 0.994012193697 0.000948016755195 0.000384097544014 0.000385694502016 1.75863749972e-05 3.15631713974e-05
0.009025 0.970722114287 0.000311207860068 0.000353186339286 0.000351943554673 0.000408948095 0.000377887023 0.976678433907 0.000884259499667 0.000533552226149 0.000483533346273 0.000380532385 0.000429752979 0.993901452706 0.000964193648465 0.000391064648552 0.000392699429782 1.91737476871e-05 3.13730196222e-05
0.009216 0.970125483102 0.000316131568652 0.000359039903306 0.000357778652891 0.000416089852 0.000384549074 0.976187382969 0.000898530692554 0.000543479861781 0.000492605308773 0.000387994132 0.000437874612 0.99379022924 0.000980541725791 0.000398057975753 0.000399731112948 2.08227158932e-05 3.11486505596e-05
0.009409 0.969523519082 0.000321101479232 0.000364893373683 0.000363613755696 0.000423248837 0.000391229865 0.975691310601 0.000912935802814 0.000553457385573 0.000501726325273 0.000395509284 0.000446042497 0.993678542125 0.000997060987173 0.000405076364402 0.00040678839563 2.2534283261e-05 3.08893274813e-05
0.009604 0.968916247625 0.000326117431074 0.000370745239725 0.000369447358293 0.000430423614 0.000397928108 0.975190221452 0.000927474364645 0.000563483311481 0.000510895141185 0.000403077087 0.000454255554 0.993566410236 0.00101375143261 0.00041211866176 0.000413870125032 2.43094549843e-05 3.05943113953e-05
0.009801 0.968303694242 0.000331179262113 0.000376593992236 0.000375277958171 0.00043761275 0.000404642522 0.974684120258 0.000942145908379 0.000573556153299 0.000520110493941 0.000410696775 0.000462512701 0.993453852501 0.0010306130621 0.000419183716668 0.000420975154277 2.6149217407e-05 3.02628752847e-05
0.01 0.967685884551 0.000336286808962 0.000382438130338 0.0003811040596 0.000444814817 0.000411371822 0.974173011851 0.000956949960518 0.000583674414839 0.000529371120121 0.000418367578 0.000470812851 0.99334088789 0.00104764587565 0.000426270386201 0.000428102339792 2.80545523943e-05 2.98942979801e-05
0.010201 0.967062844276 0.000341439906915 0.00038827615199 0.000386924169553 0.000452028386 0.000418114727 0.973656901154 0.000971886043753 0.000593836598437 0.000538675749378 0.000426088719 0.00047915491 0.993227535418 0.00106484987326 0.000433377529212 0.000435250545796 3.0026430245e-05 2.94878610184e-05
0.010404 0.96643459924 0.000346638389969 0.000394106561946 0.000392736801036 0.000459252035 0.00042486996 0.973135793184 0.000986953677005 0.0006040412005 0.000548023109129 0.000433859415 0.000487537785 0.993113814135 0.00108222505492 0.000440504011159 0.00044241864094 3.20658107013e-05 2.9042855803e-05
0.010609 0.965801175361 0.000351882090823 0.000399927873946 0.000398540469885 0.000466484343 0.000431636246 0.972609693053 0.00100215237543 0.000614286715519 0.000557411921634 0.000441678876 0.000495960374 0.992999743123 0.00109977142063 0.000447648706169 0.000449605499194 3.41736399871e-05 2.85585784281e-05
0.010816 0.965162598653 0.000357170840895 0.000405738603416 0.000404333699801 0.000473723894 0.00043841231 0.972078605971 0.00101748165048 0.00062457163211 0.000566840910483 0.000449546304 0.000504421575 0.992885341499 0.00111748897041 0.000454810495419 0.000456810003782 3.63508569667e-05 2.80343347795e-05
0.011025 0.964518895217 0.000362504470324 0.000411537271836 0.000410115020553 0.000480969278 0.000445196884 0.971542537244 0.0010329410099 0.000634894435684 0.00057630879118 0.000457460898 0.00051292028 0.9927706284 0.00113537770423 0.000461988263578 0.000464031044188 3.85983839345e-05 2.7469436429e-05
0.011236 0.96387009124 0.000367882807989 0.000417322411748 0.000415882967581 0.000488219089 0.000451988704 0.971001492278 0.00104852995779 0.000645253607979 0.000585814279764 0.000465421849 0.00052145538 0.992655622989 0.00115343762212 0.000469180907262 0.00047126751455 4.09171317887e-05 2.68632036584e-05
0.011449 0.963216212992 0.000373305681516 0.000423092556146 0.000421636084507 0.000495471926 0.000458786505 0.970455476578 0.00106424799459 0.000655647628929 0.000595356089532 0.00047342834 0.000530025761 0.992540344446 0.00117166872406 0.000476387328106 0.000478518321849 4.33080001e-05 2.62149664642e-05
0.011664 0.962557286818 0.000378772917283 0.000428846251151 0.000427372921145 0.000502726394 0.000465589031 0.969904495749 0.00108009461716 0.0006660749762 0.000604932929605 0.000481479551 0.000538630308 0.992424811965 0.00119007101005 0.000483606436448 0.000485782377255 4.57718750146e-05 2.5524060453e-05
0.011881 0.961893339141 0.000384284340436 0.000434582047578 0.000433092036651 0.000509981105 0.00047239503 0.969348555499 0.00109606931877 0.000676534125188 0.000614543508327 0.000489574655 0.000547267899 0.992309044754 0.0012086444801 0.000490837151993 0.0004930586041 4.83096231625e-05 2.47898319404e-05
0.0121 0.96122439645 0.000389839774899 0.00044029850799 0.00043879199653 0.000517234676 0.000479203254 0.968787661639 0.00111217158915 0.000687023546378 0.000624186532445 0.000497712817 0.000555937417 0.992193062021 0.00122738913421 0.000498078405555 0.0005003459311 5.09221050066e-05 2.40116368968e-05
0.012321 0.960550485305 0.000395439043379 0.000445994201075 0.000444471378613 0.000524485732 0.000486012462 0.968221820084 0.00112840091451 0.000697541710707 0.000633860707333 0.000505893199 0.000564637734 0.992076882983 0.00124630497237 0.000505329133981 0.000507643298664 5.3610157401e-05 2.31888389048e-05
0.012544 0.959871632327 0.000401081967385 0.000451667706661 0.000450128766468 0.000531732905 0.000492821417 0.967651036855 0.00114475677758 0.000708087087345 0.000643564738756 0.000514114957 0.000573367725 0.991960526851 0.00126539199459 0.000512588289336 0.000514949657202 5.63746090044e-05 2.23208111848e-05
0.012769 0.959187864197 0.000406768367229 0.000457317611362 0.000455762754331 0.000538974836 0.000499628888 0.967075318076 0.00116123865762 0.000718658146873 0.000653297324046 0.000522377236 0.000582126263 0.991844012838 0.00128465020086 0.000519854823813 0.000522263965872 5.9216265907e-05 2.14069437788e-05
0.012996 0.958499207653 0.000412498062043 0.000462942514849 0.000461371948745 0.000546210171 0.000506433652 0.966494669984 0.00117784603048 0.000729253353603 0.000663057169762 0.000530679183 0.000590912217 0.99172736014 0.00130407959119 0.000527127712879 0.000529585197245 6.21359249857e-05 2.04466260755e-05
0.013225 0.957805689483 0.000418270869786 0.000468541028262 0.000466954963077 0.000553437567 0.000513234491 0.965909098919 0.0011945783686 0.000739871175123 0.000672842975019 0.000539019934 0.000599724456 0.991610587948 0.00132368016558 0.000534405935679 0.00053691233094 6.51343615682e-05 1.94392663375e-05
0.013456 0.957107336527 0.000424086607257 0.000474111768498 0.000472510425002 0.00056065569 0.000520030195 0.965318611335 0.00121143514105 0.000750510077686 0.000682653441888 0.000547398622 0.000608561847 0.991493715431 0.00134345192402 0.000541688484096 0.000544244362234 6.82123345539e-05 1.83842814238e-05
0.013689 0.956404175666 0.000429945090104 0.000479653371139 0.000478036970804 0.000567863213 0.000526819561 0.964723213794 0.00122841581361 0.000761168525917 0.000692487270688 0.000555814373 0.000617423256 0.991376761739 0.00136339486651 0.000548974364043 0.000551580293853 7.13705864299e-05 1.72810988227e-05
0.013924 0.955696233827 0.000435846132834 0.000485164477399 0.000483533251734 0.00057505882 0.000533601394 0.96412291297 0.00124551984869 0.000771844988539 0.000702343161572 0.000564266309 0.000626307546 0.991259746004 0.00138350899307 0.000556262588823 0.000558919144165 7.46098391131e-05 1.61291577085e-05
0.014161 0.954983537972 0.000441789548825 0.000490643743463 0.000488997927824 0.000582241205 0.000540374507 0.963517715651 0.00126274670549 0.000782537933044 0.000712219814898 0.000572753546 0.000635213584 0.991142687321 0.00140379430368 0.000563866436938 0.000566572689489 7.79308001045e-05 1.49279099692e-05
0.0144 0.954266115098 0.000447775150339 0.00049608983974 0.000494429672552 0.000589409071 0.000547137721 0.962907628738 0.00128009583991 0.000793245824413 0.000722115934 0.000581275194 0.000644140229 0.99102560476 0.00142425079834 0.000571732969332 0.000574488213569 8.1334151167e-05 1.36768191705e-05
0.014641 0.953543992235 0.000453802748526 0.000501501445113 0.000499827175679 0.000596561133 0.000553889865 0.962292659248 0.00129756670469 0.000803967133997 0.000732030221048 0.000589830362 0.000653086346 0.990908517353 0.00144487847706 0.000579616353133 0.000582421051917 8.48205647427e-05 1.23753585326e-05
0.014884 0.952817196437 0.000459872153442 0.000506877257864 0.000505189134708 0.000603696116 0.000560629779 0.961672814312 0.00131515874935 0.000814700330672 0.000741961379424 0.000598418147 0.000662050798 0.990791444093 0.00146567733984 0.000587515661594 0.000590370270763 8.83906833253e-05 1.10230201855e-05
0.015129 0.952085754786 0.000464367967805 0.000512215986017 0.000510514267014 0.000610812756 0.000567356309 0.961048101181 0.00132796221456 0.000825443887474 0.000751908113123 0.000607037646 0.000671032446 0.99067440393 0.00148152192209 0.000595429969104 0.000598334946452 9.2045135937e-05 9.619303868e-06
0.015376 0.951349694383 0.000467430935925 0.000517516350638 0.00051580129915 0.000617909801 0.000574068314 0.960418527221 0.00133640490117 0.000836196278565 0.000761869128902 0.000615687952 0.000680030152 0.990557415771 0.00149284927894 0.000603358351634 0.00060631415331 9.57845287501e-05 8.16372209467e-06
0.015625 0.950609042345 0.000470514375926 0.00052277709287 0.000521048973862 0.000624986013 0.000580764659 0.959784099919 0.00134490400469 0.000846955980488 0.00077184313296 0.000624368149 0.000689042779 0.990440498468 0.00150426835528 0.000611299892955 0.000614306970893 9.96094450896e-05 6.65580741577e-06
0.015876 0.949863825806 0.000473618189909 0.000527996963337 0.000526256050411 0.000632040162 0.000587444223 0.959144826883 0.00135345925502 0.000857721472272 0.000781828837812 0.000633077321 0.00069806919 0.990323670819 0.00151577915111 0.000619253678314 0.000622312483294 0.000103520451556 5.09509690805e-06
0.016129 0.949114071907 0.000476742279453 0.000533174731996 0.000531421301173 0.000639071034 0.000594105893 0.95850071584 0.00136207038063 0.000868491234552 0.000791824954569 0.000641814543 0.000707108248 0.990206951567 0.00152738166643 0.000627218793465 0.000630329772565 0.000107518086602 3.48114981497e-06
0.016384 0.948359807799 0.000479886545615 0.000538309182531 0.000536543515392 0.000646077425 0.000600748567 0.95785177464 0.00137073710856 0.000879263755701 0.000801830196412 0.000650578891 0.000716158817 0.990090359393 0.00153907590124 0.000635194331639 0.000638357931271 0.000111602874971 1.81353099238e-06
0.016641 0.947601060636 0.000483050888942 0.000543399114401 0.000541621497326 0.000653058148 0.000607371154 0.957198011258 0.00137945916439 0.000890037521307 0.000811843280212 0.00065936943 0.000725219765 0.989973912911 0.00155086185554 0.000643179387078 0.000646396049852 0.000115775311034 9.18306392039e-08
0.0169 0.946837857574 0.00048623520947 0.000548443343955 0.000546654069706 0.000660012026 0.000613972575 0.956539433791 0.00138823627237 0.00090081102478 0.000821862926761 0.000668185227 0.000734289954 0.989857630669 0.00156273952932 0.000651173060155 0.000654443227296 0.000118351511661 1.68435641379e-06
0.017161 0.946070225764 0.000489439406737 0.000553440705064 0.000551640068118 0.000666937897 0.000620551762 0.955876050462 0.00139706815532 0.000911582762522 0.000831887858247 0.000677025341 0.000743368256 0.98974153114 0.00157470892259 0.000659174453565 0.000662498561746 0.000120869585157 3.51541511256e-06
0.017424 0.945298192354 0.000492663379782 0.000558390050086 0.000556578351344 0.000673834613 0.000627107658 0.95520786962 0.00140595453468 0.000922351235637 0.000841916799871 0.000685888828 0.000752453539 0.989625632722 0.00158677003536 0.000667182673943 0.00067056115833 0.000123421417979 5.40171635866e-06
0.017689 0.944521784481 0.000495907027156 0.000563290244885 0.000561467787782 0.000680701042 0.000633639219 0.954534899743 0.00141489513059 0.00093311494958 0.000851948482817 0.000694774742 0.000761544674 0.989509953733 0.00159892286761 0.000675196836818 0.000678630127253 0.000126007057646 7.34361591304e-06
0.017956 0.943741029272 0.000499170246922 0.000568140175715 0.000566307269375 0.000687536063 0.000640145412 0.953857149435 0.00142388966179 0.000943872413269 0.000861981639125 0.000703682131 0.000770640534 0.989394512408 0.00161116741934 0.000683216058185 0.000686704582249 0.000128626544397 9.34145544706e-06
0.018225 0.942955953837 0.000502452936668 0.000572938747992 0.000571095704113 0.000694338574 0.000646625219 0.95317462743 0.00143293784576 0.00095462214441 0.000872015005726 0.000712610039 0.000779739995 0.989279326895 0.00162350369057 0.000691239457979 0.000694783639678 0.000131279907994 1.13955561898e-05
0.018496 0.942166585271 0.000505754993505 0.000577684883337 0.000575832020925 0.000701107487 0.000653077631 0.952487342591 0.00144203939863 0.00096536266329 0.000882047323804 0.000721557509 0.000788841934 0.989164415254 0.00163593168129 0.000699266162471 0.000702866424722 0.000133967171899 1.35062272276e-05
0.018769 0.941372950644 0.000509076314078 0.000582377524148 0.000580515163258 0.000707841725 0.000659501658 0.951795303915 0.00145119403526 0.000976092495864 0.000892077339696 0.000730523578 0.000797945231 0.989049795446 0.00164845139149 0.000707295304514 0.00071095206269 0.000136688344796 1.56737634222e-05
0.019044 0.940575077004 0.000512416794571 0.000587015631262 0.000585144095372 0.000714540235 0.000665896316 0.951098520528 0.00146040146922 0.000986810175582 0.000902103803805 0.000739507281 0.000807048769 0.988935485339 0.00166106282119 0.000715326022933 0.000719039687939 0.000139443434208 1.78984358609e-05
0.019321 0.939772991372 0.000515776330712 0.000591598183801 0.000589717801414 0.000721201972 0.000672260639 0.950397001689 0.00146966141286 0.000997514242645 0.00091212546897 0.00074850765 0.000816151433 0.9888215027 0.00167376597037 0.000723357455791 0.000727128438538 0.000142232432794 2.01805075655e-05
0.0196 0.93896672074 0.000519154817776 0.00059612418217 0.000594235286049 0.000727825913 0.000678593675 0.949690756794 0.00147897357723 0.00100820324099 0.000922141096762 0.000757523713 0.000825252113 0.98870786519 0.00168656083904 0.000731388752028 0.000735217456276 0.000145055325621 2.2520217686e-05
0.019881 0.938156292064 0.000522552150596 0.000600592645788 0.000598695570616 0.000734411049 0.000684894484 0.948979795369 0.0014883376722 0.00101887572546 0.000932149451349 0.000766554496 0.0008343497 0.988594590361 0.0016994474272 0.000739419065298 0.000743305892064 0.000147912088052 2.49177919224e-05
0.020164 0.937341732268 0.000525968223568 0.000605002616725 0.000603097702288 0.000740956388 0.000691162141 0.94826412708 0.00149775340642 0.00102953025415 0.000942149304527 0.000775599022 0.000843443089 0.988481695658 0.00171242573485 0.000747447553236 0.000751392897513 0.000150802685657 2.73734382752e-05
0.020449 0.936523068234 0.00052940293065 0.000609353153477 0.000607440741529 0.000747460955 0.000697395734 0.947543761727 0.00150722048734 0.0010401653938 0.000952139431941 0.000784656311 0.000852531179 0.988369198407 0.00172549576199 0.000755473382273 0.000759477633549 0.000153727076262 2.98873469688e-05
0.020736 0.935700326805 0.000532856165379 0.000613643339334 0.000611723773617 0.000753923791 0.00070359437 0.946818709247 0.00151673862122 0.00105077972218 0.000962118615056 0.00079372538 0.000861612874 0.98825711582 0.00173865750862 0.000763495723999 0.000767559267468 0.000156685204607 3.24596914447e-05
0.021025 0.934873534781 0.000536327820867 0.000617872276243 0.000615945907263 0.000760343957 0.000709757165 0.946088979716 0.0015263075132 0.00106137182159 0.000972085640496 0.000802805245 0.000870687077 0.988145464987 0.00175191097473 0.000771513750166 0.000775636970036 0.000159677006568 3.50906261504e-05
0.021316 0.934042718912 0.000539817789811 0.000622039089856 0.000620106266996 0.00076672053 0.000715883255 0.94535458335 0.00153592686723 0.00107194028174 0.000982039304285 0.000811894919 0.000879752702 0.988034262871 0.00176525616033 0.000779526649034 0.00078370991777 0.000162702410019 3.77802885975e-05
0.021609 0.933207905901 0.000543325964501 0.000626142924526 0.0006242040024 0.000773052605 0.000721971787 0.944615530503 0.00154559638615 0.00108248370542 0.00099197840694 0.000820993412 0.000888808663 0.987923526309 0.00177869306543 0.000787533610123 0.000791777299007 0.000165761332779 4.05287971733e-05
0.021904 0.9323691224 0.00054685223682 0.000630182949043 0.000628238285943 0.000779339294 0.000728021928 0.943871831671 0.0015553157717 0.00109300069764 0.00100190175426 0.000830099733 0.000897853879 0.987813272009 0.00179222169001 0.000795533825121 0.000799838299527 0.000168853678254 4.33362542102e-05
0.022201 0.931526395003 0.000550396498258 0.000634158354464 0.000632208307634 0.00078557973 0.000734032856 0.94312349749 0.00156508472448 0.00110348988072 0.00101180816142 0.000839212889 0.000906887274 0.987703516541 0.00180584203408 0.000803526502752 0.000807892120648 0.000171979344897 4.62027406217e-05
0.0225 0.930679750251 0.000553958639908 0.000638068351948 0.000636113283943 0.000791773063 0.000740003768 0.942370538741 0.00157490294406 0.00111394987707 0.00102169644921 0.000848331886 0.000915907777 0.987594276339 0.00181955409764 0.000811510848873 0.000815937962119 0.00017513821766 4.91283210962e-05
0.022801 0.929829214623 0.00055753855248 0.000641912178007 0.000639952452765 0.00079791846 0.000745933875 0.941612966344 0.00158477012893 0.00112437932611 0.00103156544432 0.000857455727 0.000924914321 0.987485567699 0.00183335788068 0.000819486078616 0.000823975034876 0.000178330172177 5.21130419159e-05
0.023104 0.928974814537 0.000561136126306 0.000645689089063 0.00064372507351 0.000804015108 0.000751822405 0.940850791365 0.0015946859765 0.00113477687652 0.00104141398377 0.000866583412 0.000933905848 0.987377406772 0.00184725338322 0.000827451419102 0.000832002560406 0.000181555076756 5.51569276853e-05
0.023409 0.928116576347 0.000564751251339 0.000649398366139 0.000647430429434 0.000810062215 0.000757668603 0.940084025016 0.00160465018321 0.00114514118162 0.00105124091083 0.000875713945 0.000942881298 0.987269809559 0.00186124060524 0.000835406100349 0.000840019760283 0.000184812780751 5.82599875126e-05
0.023716 0.92725452634 0.000568383817169 0.000653039314433 0.000651067827186 0.000816059004 0.00076347173 0.939312678651 0.00161466244442 0.00115547091122 0.00106104507625 0.000884846323 0.000951839625 0.987162791917 0.00187531954675 0.000843349358828 0.000848025865821 0.00018810313235 6.14222097443e-05
0.024025 0.926388690733 0.00057203371302 0.000656611262982 0.0006546365965 0.000822004722 0.000769231062 0.938536763773 0.00162472245454 0.00116576474087 0.0010708253383 0.000893979546 0.000960779782 0.987056369544 0.00188949020776 0.000851280439885 0.000856020112986 0.000191425963805 6.4643562799e-05
0.024336 0.925519095674 0.000575700827762 0.000660113561455 0.000658136090141 0.00082789863 0.000774945894 0.937756292028 0.00163482990696 0.00117602136104 0.00108058056355 0.000903112611 0.000969700732 0.986950557988 0.00190375258825 0.000859198596698 0.000864001750989 0.000194781098657 6.79239993991e-05
0.024649 0.924645767237 0.000579385049912 0.000663545584997 0.000661565686396 0.000833740014 0.000780615535 0.936971275213 0.00164498449415 0.00118623947241 0.00109030962787 0.000912244516 0.00097860144 0.986845372636 0.00191810668823 0.000867103089533 0.000871970034002 0.000198168348562 7.12634489648e-05
0.024964 0.923768731419 0.000583086267647 0.00066690673284 0.000664924783671 0.000839528176 0.000786239316 0.936181725272 0.00165518590758 0.00119641778285 0.00110001141656 0.000921374256 0.000987480882 0.986740828711 0.00193255250769 0.000874993187122 0.000879924218237 0.000201587514152 7.46618228812e-05
0.025281 0.92288801414 0.000584819644615 0.00067019643134 0.000668212809116 0.000845262438 0.00079181658 0.935387654295 0.00165817688819 0.00120655501992 0.0011096848187 0.000930500828 0.000996338037 0.986636941275 0.00193914004813 0.000882868165284 0.000887863576619 0.000205038387197 7.81190153893e-05
0.0256 0.922003641243 0.000586305070408 0.000673414124194 0.000671429211252 0.000850942144 0.000797346691 0.934589074524 0.00166024614483 0.00121664991654 0.00111932873794 0.000939623227 0.001005171891 0.986533725223 0.0019447442193 0.000890727307678 0.000895787385029 0.000208520745116 8.16348971308e-05
0.025921 0.921115638484 0.000587796988115 0.000676559286866 0.000674573462398 0.000856566657 0.000802829027 0.93378599835 0.00166232412499 0.00122670122058 0.00112894208231 0.000948740448 0.001013981438 0.986431195276 0.00195038352633 0.000898569904166 0.000903694924627 0.000212034359439 8.52093203335e-05
0.026244 0.920224031541 0.000589295350592 0.000679631414809 0.000677645062892 0.00086213536 0.000808262985 0.932978438315 0.00166441075785 0.0012367076899 0.00113852377432 0.000957851488 0.001022765677 0.986329365985 0.00195605796923 0.000906395257514 0.000911585489425 0.000215578987192 8.88421197437e-05
0.026569 0.919328846001 0.000590800110562 0.000682630030708 0.000680643532317 0.000867647656 0.000813647982 0.932166407111 0.00166650597239 0.00124666809915 0.00114807274042 0.000966955341 0.001031523616 0.986228251724 0.001961767548 0.00091420267622 0.000919458379675 0.000219154373968 9.25331072315e-05
0.026896 0.918430107368 0.000592311220627 0.00068555467967 0.000683568421536 0.000873102969 0.000818983448 0.931349917583 0.00166860969741 0.0012565812306 0.00115758792011 0.000976051005 0.001040254267 0.98612786669 0.00196751226264 0.000921991474522 0.000927312903512 0.000222760256036 9.62820779831e-05
0.027225 0.917527841054 0.000593828633262 0.000688404935274 0.000686419301085 0.000878500743 0.000824268835 0.930528982727 0.00167072186154 0.00126644588465 0.00116706826043 0.000985137475 0.001048956654 0.986028224898 0.00197329211315 0.000929760979604 0.000935148377506 0.000226396359077 0.000100088804055
0.027556 0.916622072381 0.000595352300823 0.000691180393596 0.000689195769642 0.000883840442 0.000829503611 0.92970361569 0.00167284239322 0.00127626087286 0.00117651271866 0.00099421375 0.001057629804 0.985929340181 0.00197910709952 0.000937510521935 0.000942964127225 0.000230062394991 0.000103953041655
0.027889 0.915712826577 0.000596882175548 0.000693880675436 0.000691897449035 0.000889121551 0.000834687262 0.928873829777 0.00167497122073 0.00128602501742 0.00118592026448 0.001003278827 0.001066272754 0.985831226182 0.00198495722177 0.000945239446163 0.000950759484332 0.000233758067067 0.000107874523586
0.028224 0.914800128776 0.000598418209558 0.000696505431134 0.000694523985827 0.000894343578 0.000839819291 0.928039638442 0.00167710827218 0.00129573715893 0.00119528987352 0.001012331703 0.001074884549 0.985733896358 0.00199084247989 0.000952947102087 0.00095853378978 0.000237483068854 0.000111852959069
0.028561 0.913884004016 0.000599960354859 0.00069905433118 0.000697075054815 0.000899506047 0.000844899222 0.927201055295 0.00167925347551 0.00130539615098 0.00120462053537 0.001021371381 0.00108346424 0.985637363975 0.00199676287387 0.00096063285135 0.000966286398537 0.000241237077618 0.00011588804752
0.0289 0.912964477237 0.000601508563352 0.000701527075494 0.000699550353806 0.000904608506 0.000849926595 0.9263580941 0.00168140675851 0.0013150008608 0.00121391124705 0.001030396862 0.001092010887 0.985541642105 0.00200271840373 0.000968296060269 0.000974016667152 0.000245019762821 0.000119979461314
0.029241 0.91204157328 0.000603062786823 0.000703923386551 0.00070194960723 0.000909650523 0.000854900968 0.925510768778 0.0016835680488 0.0013245501663 0.00122316101978 0.001039407148 0.001100523558 0.985446743623 0.00200870906946 0.00097593610735 0.000981723962804 0.0002488307828 0.000124126853134
0.029584 0.911115316884 0.000604622976956 0.00070624301712 0.000704272564985 0.000914631688 0.000859821918 0.924659093402 0.00168573727387 0.00133404296728 0.00123236887216 0.001048401245 0.001109001331 0.985352681205 0.00201473487105 0.000983552377898 0.000989407662222 0.000252669785724 0.000128329856862
0.029929 0.910185732688 0.000606189085331 0.000708485739047 0.000706519000927 0.000919551608 0.000864689041 0.923803082204 0.00168791436104 0.00134347817272 0.00124153383455 0.001057378157 0.001117443292 0.985259467328 0.00202079580851 0.000991144269943 0.000997067154048 0.000256536407352 0.000132588086458
0.030276 0.909252845225 0.000607761063426 0.000710651353998 0.000708688717151 0.000924409915 0.00086950195 0.92294274957 0.0016900992375 0.00135285470882 0.00125065494919 0.001066336894 0.001125848532 0.985167114264 0.00202689188185 0.000998711187067 0.00100470183312 0.000260430269891 0.000136901135694
0.030625 0.908316678924 0.000609338862623 0.000712739692395 0.000710781541289 0.000929206261 0.000874260277 0.922078110043 0.00169229183029 0.0013621715176 0.00125973126812 0.001075276466 0.001134216156 0.985075634082 0.00203302309105 0.0010062525414 0.00101231110041 0.000264350989334 0.000141268577011
0.030976 0.907377258107 0.000610922434207 0.000714750602072 0.000712797322462 0.000933940317 0.000878963673 0.921209178324 0.00169449206632 0.00137142755411 0.00126876185767 0.001084195887 0.001142545274 0.98498503864 0.00203918943612 0.00101376776189 0.00101989437358 0.00026829816574 0.000145689966732
0.031329 0.906434606988 0.000612511729368 0.000716683966899 0.000714735940179 0.000938611777 0.000883611804 0.92033596927 0.00169669987235 0.00138062179196 0.00127774579096 0.001093094172 0.001150835007 0.984895339587 0.00204539091706 0.00102125627953 0.00102745107216 0.000272271393889 0.000150164837377
0.031684 0.905488749676 0.000614106699209 0.000718539687389 0.000716597300371 0.000943220354 0.000888204361 0.919458497895 0.00169891517505 0.00138975321959 0.001286682155 0.001101970336 0.001159084487 0.984806548364 0.00205162753387 0.00102871753412 0.00103498063207 0.000276270252307 0.000154692700765
0.032041 0.904539710164 0.000615707294742 0.000720317696302 0.000718381329038 0.000947765783 0.000892741047 0.918576779373 0.00170113790091 0.0013988208377 0.00129557005009 0.001110823403 0.00116729285 0.984718676191 0.00205789928655 0.00103615098407 0.00104248249155 0.000280294309793 0.000159273054253
0.0324 0.903587512338 0.000617313466895 0.000722017949601 0.000720087982735 0.00095224782 0.000897221587 0.917690829033 0.00170336797636 0.00140782367036 0.00130440858611 0.001119652396 0.001175459246 0.984631734078 0.0020642061751 0.00104355608703 0.00104995610258 0.000284343125146 0.00016390537095
0.032761 0.902632179972 0.00061892516651 0.000723640429252 0.000721717244054 0.000956666241 0.000901645723 0.916800662364 0.00170560532766 0.00141676075185 0.00131319688376 0.001128456341 0.001183582832 0.984545732815 0.00207054819952 0.00105093231501 0.00105740092675 0.000288416244996 0.000168589104945
0.033124 0.901673736725 0.000620542344352 0.000725185143147 0.000723269119912 0.000961020844 0.000906013216 0.915906295013 0.00170784988099 0.00142563113717 0.00132193407966 0.001137234268 0.001191662778 0.98446068297 0.00207692535981 0.00105827915202 0.00106481643675 0.000292513207957 0.000173323690029
0.033489 0.900712206142 0.000622164951103 0.000726652127358 0.000724743640512 0.000965311444 0.000910323845 0.915007742786 0.00171010156238 0.00143443389353 0.00133061931888 0.001145985212 0.001199698261 0.98437659489 0.00208333765596 0.00106559609003 0.00107220210833 0.000296633539164 0.000178108546081
0.033856 0.899747611655 0.000623792937375 0.000728041438788 0.00072614086428 0.000969537882 0.000914577408 0.914105021647 0.00171236029782 0.00144316811001 0.00133925176121 0.00115470821 0.001207688467 0.984293478701 0.00208978508799 0.00107288263253 0.00107955743729 0.000300776751204 0.000182943065862
0.034225 0.898779976579 0.000625426253701 0.000729353164587 0.000727460879111 0.000973700017 0.00091877372 0.913198147719 0.00171462601313 0.00145183288912 0.00134783057602 0.001163402302 0.001215632596 0.9842113443 0.00209626765589 0.00108013828598 0.00108688192073 0.000304942351587 0.000187826624648
0.034596 0.897809324112 0.000627064850548 0.00073058741509 0.000728703790355 0.000977797728 0.000922912616 0.912287137283 0.00171689863407 0.001460427353 0.0013563549473 0.001172066534 0.001223529855 0.984130201359 0.00210278535965 0.0010873625781 0.00109417507208 0.000309129831811 0.000192758581125
0.034969 0.896835677334 0.000628708678312 0.000731744329289 0.000729869734507 0.000981830914 0.000926993947 0.911372006782 0.0017191780863 0.0014689506385 0.00136482407125 0.001180699956 0.001231379462 0.984050059317 0.00210933819929 0.00109455503998 0.001101436408 0.000313338675939 0.000197738275079
0.035344 0.89585905921 0.000629101560823 0.000732824067877 0.000730958874729 0.000985799497 0.000931017586 0.910452772814 0.0017159906825 0.00147740190354 0.0013732371555 0.001189301623 0.001239180645 0.983970927389 0.00210948462883 0.0011017152112 0.0011086654631 0.00031756835282 0.000202765025018
0.035721 0.894879492582 0.000629381735651 0.000733826819821 0.000731971393412 0.000989703414 0.00093498342 0.909529452141 0.0017122964728 0.00148578031848 0.00138159342305 0.00119787059 0.001246932645 0.983892814549 0.00210904825524 0.00110884264992 0.00111586177519 0.000321818328009 0.000207838131382
0.0361 0.893897000175 0.000629662502357 0.000734752799178 0.000732907503006 0.000993542631 0.000938891355 0.908602061679 0.00170858930619 0.00149408507785 0.00138989210583 0.001206405921 0.001254634711 0.983815729543 0.00210860956666 0.00111593691837 0.00112302489802 0.000326088052761 0.000212956870723
0.036481 0.892911604595 0.000629943849058 0.000735602243142 0.000733767441606 0.000997317123 0.000942741318 0.907670618507 0.00170486927343 0.00150231538919 0.00139813245265 0.001214906686 0.001262286104 0.983739680881 0.00210816856312 0.00112299758942 0.00113015439353 0.000330376966033 0.000218120514285
0.036864 0.891923328324 0.000630225763862 0.000736375418088 0.00073455146823 0.001001026895 0.000946533249 0.906735139862 0.00170113646541 0.00151047047893 0.0014063137229 0.001223371957 0.001269886095 0.983664676831 0.00210772524459 0.00113002424988 0.00113724983001 0.000334684501016 0.000223328300416
0.037249 0.890932193728 0.000630508234867 0.0007370726111 0.000735259873397 0.001004671967 0.00095026711 0.905795643139 0.00169739097316 0.00151854959517 0.00141443518848 0.001231800813 0.001277433967 0.983590725432 0.00210727961108 0.00113701649306 0.00114431079692 0.000339010077278 0.000228579456308
0.037636 0.889938223046 0.000630791250167 0.00073769413849 0.000735892965264 0.001008252376 0.000953942879 0.904852145893 0.00169363288781 0.00152655200023 0.00142249613549 0.001240192335 0.001284929014 0.983517834472 0.00210683166259 0.00114397392797 0.0011513368836 0.000343353106176 0.000233873190223
0.038025 0.888941438401 0.000631074797849 0.000738240336438 0.000736451083499 0.001011768186 0.000957560551 0.903904665839 0.00168986230064 0.00153447697456 0.00143049586507 0.001248545616 0.001292370541 0.983446011506 0.00210638139912 0.00115089616763 0.00115832769412 0.00034771298965 0.000239208691137
0.038416 0.887941861788 0.000631358865993 0.000738711572909 0.000736934586272 0.001015219473 0.000961120141 0.902953220849 0.00168607930303 0.0015423238205 0.00143843368928 0.001256859749 0.001299757862 0.98337526384 0.00210592882068 0.00115778284532 0.00116528284249 0.0003520891146 0.000244585132108
0.038809 0.886939515085 0.000631643442674 0.00073910823352 0.000737343861066 0.001018606337 0.000964621678 0.901997828953 0.00168228398647 0.00155009185907 0.0014463089324 0.001265133835 0.001307090307 0.983305598545 0.00210547392725 0.00116463359566 0.00117220195818 0.000356480867051 0.00025000166553
0.039204 0.885934420044 0.000631928515963 0.000739430731817 0.000737679316653 0.001021928896 0.000968065211 0.901038508342 0.00167847644256 0.00155778042607 0.00145412093575 0.001273366981 0.001314367215 0.983237022438 0.00210501671885 0.00117144807112 0.00117908467508 0.000360887617767 0.000255457427427
0.039601 0.884926598295 0.000632214073926 0.000739679505389 0.000737941389196 0.001025187286 0.000971450806 0.900075277363 0.00167465676299 0.00156538887861 0.00146186905123 0.001281558303 0.001321587935 0.983169542094 0.00210455719546 0.00117822593042 0.00118593064062 0.000365308726545 0.000260951540564
0.04 0.883916071346 0.000632500104627 0.000739855015893 0.000738130535604 0.001028381661 0.000974778544 0.899108154523 0.00167082503958 0.00157291659416 0.00146955264506 0.001289706919 0.001328751828 0.98310316384 0.0021040953571 0.00118496684727 0.00119273951456 0.000369743546506 0.000266483106645
0.040401 0.882902860579 0.000632786596127 0.00073995774933 0.000738247237126 0.001031512198 0.000978048524 0.898137158486 0.0016669813642 0.00158036296628 0.00147717109916 0.001297811954 0.001335858272 0.983037893753 0.00210363120376 0.00119167050725 0.00119951096499 0.000374191426134 0.000272051206027
0.040804 0.881886987258 0.000633073536484 0.000739988212434 0.000738292000794 0.001034579089 0.000981260863 0.897162308071 0.00166312582886 0.00158772741043 0.00148472380425 0.001305872545 0.00134290665 0.982973737666 0.00210316473544 0.00119833660051 0.0012062446755 0.000378651696029 0.00027765491192
0.041209 0.880868472518 0.000633360913753 0.000739946939878 0.00073826535488 0.001037582543 0.000984415694 0.896183622258 0.00165925852562 0.00159500935754 0.0014922101692 0.001313887831 0.00134989636 0.982910701156 0.00210269595213 0.00120496483395 0.00121294033348 0.000383123681963 0.00028329327707
0.041616 0.879847337376 0.000633648715993 0.000739834486755 0.000738167854813 0.00104052279 0.000987513166 0.895201120182 0.00165537954665 0.00160220826323 0.00149962961477 0.001321856959 0.001356826811 0.982848789551 0.00210222485385 0.0012115549246 0.00121959764748 0.000387606700396 0.000288965335688
0.042025 0.878823602721 0.000633936931259 0.000739651433476 0.00073800007123 0.001043400077 0.000990553445 0.894214821135 0.00165148898416 0.00160932359809 0.0015069815774 0.001329779084 0.001363697427 0.982788007926 0.0021017514406 0.00121810660518 0.00122621632856 0.000392100061644 0.00029467010774
0.042436 0.877797289324 0.000634225547606 0.000739398380721 0.000737762606857 0.001046214669 0.000993536712 0.893224744564 0.00164758693047 0.00161635485291 0.00151426550256 0.001337653371 0.001370507638 0.982728361105 0.00210127571236 0.00122461960887 0.00123279610378 0.000396603062113 0.000300406599867
0.042849 0.876768417829 0.000634514553091 0.000739075955554 0.000737456081525 0.001048966847 0.000996463166 0.892230910073 0.00164367347797 0.00162330153913 0.00152148085457 0.001345478986 0.001377256895 0.982669853656 0.00210079766914 0.00123109369017 0.00123933670915 0.000401114997344 0.000306173797565
0.043264 0.87573700876 0.000634803935774 0.000738684803207 0.000737081137454 0.001051656913 0.000999333018 0.891233337421 0.00163974871909 0.00163016318736 0.00152862711002 0.00135325511 0.001383944653 0.982612489894 0.00210031731094 0.00123752861512 0.00124583789644 0.000405635149906 0.000311970674804
0.043681 0.874703082518 0.000635093683713 0.000738225592457 0.000736638441269 0.00105428518 0.001002146501 0.890232046522 0.00163581274633 0.00163693934709 0.00153570375966 0.001360980929 0.001390570383 0.982556273879 0.00209983463776 0.00124392415453 0.00125229942472 0.000410162791299 0.000317796194086
0.0441 0.873666659381 0.000635383784975 0.000737699015723 0.000736128678997 0.001056851983 0.001004903858 0.889227057444 0.00163186565229 0.00164362958722 0.00154271030691 0.001368655635 0.00139713357 0.982501209412 0.00209934964961 0.00125028009723 0.00125872106558 0.000414697193113 0.000323649295026
0.044521 0.872627759506 0.000635674227624 0.000737105788086 0.000735552561015 0.001059357672 0.00100760535 0.888218390409 0.00162790752955 0.00165023349841 0.00154964627109 0.001376278434 0.001403633707 0.982447300043 0.00209886234647 0.0012565962422 0.00126510260327 0.000419237611321 0.00032952891088
0.044944 0.871586402928 0.000635964999731 0.000736446641651 0.00073491081728 0.001061802613 0.001010251251 0.887206065792 0.0016239384708 0.00165675068762 0.00155651118287 0.001383848535 0.001410070303 0.982394549061 0.00209837272836 0.00126287239666 0.00127144383284 0.000423783300632 0.00033543395511
0.045369 0.870542609562 0.0006356334696 0.000735722332875 0.000734204197831 0.001064187189 0.001012841853 0.88619010412 0.00161705901187 0.00166318078607 0.00156330458814 0.001391365158 0.00141644288 0.982342959501 0.00209402321898 0.00126910838405 0.00127774456355 0.000428333505458 0.000341363328937
0.045796 0.869496399202 0.000635205897918 0.00073493363797 0.00073343347759 0.001066511796 0.00101537746 0.885170526075 0.00160972011109 0.00166952343962 0.00157002605006 0.001398827533 0.001422750971 0.982292534137 0.00208906505472 0.0012753040385 0.00128400461358 0.000432887464359 0.00034731592459
0.046225 0.868447791521 0.000634776887622 0.000734081354836 0.000732599446313 0.001068776852 0.001017858392 0.884147352487 0.00160236248514 0.00167577831726 0.00157667513993 0.001406234897 0.00142899412 0.982243275488 0.00208408366721 0.00128145920514 0.00129022381266 0.000437444405412 0.000353290611673
0.046656 0.867396806073 0.000634346445516 0.000733166298977 0.000731702918196 0.001070982784 0.001020284983 0.88312060434 0.001594986314 0.00168194510633 0.00158325144748 0.001413586498 0.001435171887 0.982195185811 0.00207907905645 0.00128757374048 0.00129640200553 0.000442003553951 0.00035928625611
0.047089 0.866343462293 0.000633914578414 0.00073218931013 0.000730744724803 0.001073130035 0.001022657581 0.882090302765 0.0015875917777 0.00168802351561 0.0015897545744 0.00142088159 0.001441283846 0.982148267108 0.00207405122243 0.00129364751711 0.00130253904728 0.000446564130246 0.000365301706542
0.047524 0.865287779497 0.000633481293141 0.000731151242278 0.000729725717931 0.001075219067 0.001024976547 0.881056469046 0.00158017905629 0.00169401327146 0.0015961841383 0.00142811944 0.001447329578 0.982102521118 0.00206900016516 0.00129968041693 0.00130863480592 0.00045112534275 0.000371335798552
0.047961 0.864229776884 0.000633046596527 0.000730052973858 0.000728646770392 0.001077250354 0.001027242257 0.880019124613 0.00157274832985 0.00169991411935 0.00160253976816 0.001435299325 0.001453308682 0.982057949325 0.00206392588464 0.00130567232956 0.00131468915608 0.000455686397992 0.000377387359098
0.0484 0.863169473536 0.000632610495411 0.000728895396831 0.000727508770213 0.001079224383 0.001029455101 0.878978291046 0.00156529977847 0.0017057258282 0.00160882110954 0.001442420528 0.001459220768 0.982014552952 0.00205882838087 0.00131162316641 0.00132070199587 0.000460246493817 0.000383455200789
0.048841 0.862106888416 0.000632172996643 0.000727679426948 0.000726312626613 0.001081141655 0.00103161548 0.877933990071 0.00155783358228 0.00171144818399 0.00161502782116 0.001449482346 0.001465065459 0.981972332961 0.00205370765385 0.00131753284469 0.00132667322533 0.000464804824952 0.000389538129523
0.049284 0.861042040374 0.000631734107076 0.000726405994391 0.000725059265804 0.001083002689 0.001033723809 0.87688624356 0.00155034992136 0.00171708099225 0.00162115957359 0.001456484084 0.001470842392 0.981931290059 0.00204856370358 0.00132340129227 0.00133260276066 0.000469360580613 0.000395634933087
0.049729 0.859974948144 0.000631293833573 0.000725076048726 0.000723749633369 0.001084808013 0.001035780517 0.875835073532 0.00154284897583 0.00172262408015 0.00162721605406 0.001463425058 0.001476551215 0.98189142469 0.00204339653005 0.00132922845289 0.00133849053191 0.000473912941069 0.000401744394609
0.050176 0.858905630344 0.000630852183005 0.00072369055695 0.00072238468708 0.00108655817 0.001037786043 0.874780502151 0.00153533092579 0.00172807729077 0.00163319696376 0.001470304594 0.001482191591 0.981852737038 0.00203820613327 0.00133501428611 0.00134433647726 0.000478461086606 0.000407865284471
0.050625 0.857834105482 0.000630409162249 0.00072225050142 0.000720965409604 0.001088253715 0.00103974084 0.873722551724 0.00152779595129 0.00173344049092 0.00163910201638 0.00147712203 0.001487763195 0.98181522703 0.00203299251324 0.00134075875376 0.00135014055217 0.000483004189515 0.000413996365827
0.051076 0.85676039195 0.000629964778189 0.000720756883904 0.000719492792544 0.001089895217 0.001041645371 0.872661244701 0.00152024423239 0.00173871356316 0.00164493094141 0.001483876711 0.001493265716 0.981778894333 0.00202775566996 0.00134646184159 0.00135590271969 0.000487541420841 0.000420136386583
0.051529 0.855684508029 0.000629519037714 0.000719210720732 0.000717967848124 0.001091483254 0.001043500116 0.871596603673 0.00151267594908 0.0017438964133 0.00165068347888 0.001490567997 0.001498698856 0.981743738357 0.00202249560343 0.00135212353689 0.00136162295761 0.000492071941158 0.000426284093953
0.051984 0.854606471892 0.000629071947723 0.00071761304334 0.000716391603644 0.001093018423 0.001045305557 0.870528651375 0.00150509128135 0.00174898896333 0.00165635938716 0.001497195259 0.001504062329 0.981709758251 0.00201721231364 0.00135774384969 0.00136730125876 0.000496594916574 0.000432438218394
0.052441 0.853526301598 0.000628623515117 0.000715964899044 0.000714765099623 0.001094501323 0.001047062198 0.86945741068 0.00149749040911 0.0017539911565 0.0016619584345 0.001503757876 0.001509355861 0.981676952906 0.0020119058006 0.00136332279419 0.0013729376247 0.000501109495698 0.000438597489587
0.0529 0.8524440151 0.000628173746806 0.000714267349196 0.000713089393203 0.001095932571 0.001048770546 0.868382904599 0.0014898735122 0.00175890295456 0.00166748040524 0.00151025524 0.001514579196 0.981645320959 0.00200657606431 0.00136886040179 0.00137853207221 0.000505614838175 0.000444760623585
0.053361 0.851359630241 0.000627722649703 0.000712521472645 0.000711365556347 0.001097312796 0.001050431121 0.867305156284 0.00148224077043 0.00176372433843 0.00167292509629 0.001516686755 0.001519732087 0.981614860782 0.00200122310477 0.00137435671324 0.00138408462723 0.000510110092967 0.000450926328442
0.053824 0.850273164758 0.000627270230729 0.00071072835926 0.000709594671098 0.00109864263 0.001052044455 0.866224189022 0.00147459236353 0.00176845530739 0.00167829231877 0.001523051836 0.001524814301 0.981585570495 0.00199584692198 0.00137981178711 0.00138959533049 0.00051459440509 0.000457093313345
0.054289 0.849184636284 0.000626816496808 0.000708889109992 0.000707777838472 0.001099922725 0.001053611086 0.865140026236 0.00146692847112 0.00177309588214 0.00168358189905 0.00152934991 0.00152982562 0.981557447964 0.00199044751594 0.00138522568953 0.00139506423996 0.00051906692359 0.000463260270031
0.054756 0.848094062343 0.000626361454872 0.00070700484641 0.000705916168587 0.001101153736 0.001055131568 0.864052691483 0.00145924927277 0.0017776460998 0.00168879367278 0.001535580416 0.001534765835 0.981530490794 0.00198502488664 0.00139059849953 0.00140049141649 0.000523526783156 0.000469425892292
0.055225 0.847001460359 0.000625771774739 0.000705076695772 0.000704010785131 0.00110233633 0.001056606459 0.862962208456 0.00145124509577 0.00178210601671 0.00169392749374 0.001541742803 0.001539634756 0.981504696335 0.00197887177526 0.00139593031071 0.00140587693941 0.000527973129269 0.000475588863193
0.055696 0.845906847651 0.00062503552582 0.000703105799497 0.000702062823247 0.001103471184 0.001058036328 0.861868600977 0.00144288837874 0.00178647570927 0.00169898322581 0.001547836536 0.001544432201 0.981480061685 0.00197192217097 0.00140122122895 0.00141122090305 0.000532405097573 0.000481747864106
0.056169 0.844810241438 0.000624297495999 0.000701093309808 0.000700073428823 0.001104558984 0.001059421754 0.860771893003 0.00143451574657 0.00179075527013 0.00170396074991 0.001553861091 0.001549158004 0.981456583684 0.00196494305668 0.00140647137336 0.00141652340903 0.000536821824064 0.000487901570082
0.056644 0.843711658838 0.000623557699057 0.000699040390866 0.000698043759617 0.001105600422 0.001060763323 0.859672108617 0.0014261273943 0.00179494481253 0.00170885995692 0.001559815952 0.001553812012 0.981434258924 0.0019579344324 0.00141168087491 0.00142178457558 0.000541222445121 0.000494048649812
0.057121 0.84261111687 0.000622816148772 0.00069694821821 0.000695974984694 0.001106596204 0.00106206163 0.858569272034 0.00141772351679 0.00179904446778 0.00171368075268 0.00156570062 0.001558394084 0.981413083738 0.00195089629812 0.00141684987545 0.00142700453075 0.000545606093995 0.000500187766493
0.0576 0.841508632456 0.000622072858923 0.00069481797315 0.000693868281508 0.001107547038 0.001063317277 0.857463407594 0.00140930430881 0.00180305438327 0.0017184230559 0.001571514611 0.001562904091 0.981393054215 0.00194382865384 0.00142197853076 0.00143218341839 0.000549971903093 0.000506317589414
0.058081 0.840404222419 0.000621327843283 0.000692650849756 0.000691724834831 0.001108453641 0.001064530878 0.856354539764 0.00140086996494 0.00180697472784 0.00172308679916 0.001577257445 0.001567341923 0.981374166184 0.00193673149956 0.00142706701266 0.00143732139423 0.00055431900612 0.000512436773182
0.058564 0.83929790349 0.000620581115624 0.000690448048351 0.000689545842785 0.001109316742 0.001065703048 0.855242693136 0.00139242067963 0.001810805684 0.00172767192673 0.001582928665 0.001571707475 0.981356415233 0.00192960483529 0.00143211549892 0.00144241862603 0.000558646534854 0.000518543975832
0.059049 0.838189692301 0.000619832689715 0.000688210781643 0.000687332504122 0.001110137071 0.001066834413 0.854127892424 0.00138395664717 0.00181454745657 0.0017321783966 0.001588527819 0.001576000661 0.981339796693 0.00192244866102 0.00143712418708 0.00144747529181 0.000562953623475 0.000524637850999
0.059536 0.837079605396 0.000619082579319 0.000685940265413 0.00068508603496 0.001110915367 0.001067925606 0.853010162467 0.00137547806163 0.00181820026365 0.00173660618158 0.001594054473 0.001580221406 0.981324305651 0.00191526297676 0.00144209328014 0.00145249158542 0.000567239404042 0.000530717053396
0.060025 0.835967659225 0.000618330798196 0.000683637722416 0.000682807650229 0.001111652377 0.001068977264 0.85188952822 0.00136698511695 0.00182176434395 0.00174095526283 0.001599508203 0.001584369648 0.981309936949 0.00190804778249 0.00144702299632 0.00145746771466 0.000571503012276 0.00053678023074
0.060516 0.834853870147 0.0006175773601 0.000681304384413 0.000680498571952 0.00111234885 0.001069990034 0.850766014761 0.00135847800688 0.0018252399526 0.00174522563824 0.001604888601 0.001588445337 0.981296685178 0.00190080307823 0.00145191357135 0.00146240389752 0.000575743579342 0.000542826037592
0.061009 0.833738254434 0.00061682227878 0.000678941486382 0.000678160031607 0.001113005544 0.001070964565 0.849639647284 0.00134995692497 0.00182862735946 0.0017494173182 0.00161019527 0.001592448438 0.981284544688 0.00189352886398 0.0014567652466 0.00146730036385 0.000579960244694 0.000548853121366
0.061504 0.832620828268 0.000616065567979 0.000676550269516 0.000675793261367 0.00111362322 0.001071901514 0.848510451099 0.00134142206454 0.00183192685516 0.00175353032453 0.001615427828 0.001596378929 0.981273509583 0.00188622513972 0.00146157828008 0.00147215735885 0.000584152146699 0.000554860133891
0.062001 0.831501607747 0.000615307241433 0.000674131979087 0.000673399501919 0.001114202646 0.001072801541 0.847378451631 0.00133287361874 0.00183513874445 0.00175756469031 0.001620585907 0.001600236797 0.981263573727 0.00187889190547 0.00146635293763 0.00147697513869 0.000588318423883 0.000560845725536
0.0625 0.830380608883 0.000614547312872 0.000671687862895 0.00067097999275 0.001114744591 0.001073665314 0.846243674417 0.00132431178049 0.00183826334882 0.00176152046318 0.001625669151 0.001604022047 0.981254730743 0.00187152916122 0.00147108950115 0.00148175397132 0.000592458219448 0.000566808549906
0.063001 0.829257847605 0.00061378579602 0.000669219173129 0.000668535981277 0.001115249834 0.001074493503 0.845106145108 0.0013157367425 0.00184130100535 0.00176539770397 0.001630677217 0.001607734694 0.981246974011 0.00186413690698 0.00147578826455 0.00148649413768 0.000596570679071 0.000572747254334
0.063504 0.828133339758 0.000613022704589 0.000666727163509 0.000666068709952 0.001115719149 0.001075286784 0.843965889462 0.00130714869722 0.00184425206978 0.00176919648276 0.001635609779 0.001611374766 0.981240296673 0.00185671514274 0.00148044953532 0.00149119593208 0.000600654949675 0.000578660502195
0.064009 0.827007101108 0.000612258052286 0.000664213089951 0.000663579431542 0.001116153323 0.001076045834 0.842822933347 0.00129854783689 0.00184711691165 0.00177291688386 0.001640466525 0.001614942303 0.981234691638 0.0018492638685 0.00148507362671 0.00149585965995 0.000604710184171 0.000584546948142
0.064516 0.825879147342 0.000611491852808 0.00066167820723 0.000661069392992 0.001116553139 0.001076771339 0.841677302736 0.00128993435351 0.00184989591733 0.00177655900165 0.001645247151 0.00161843736 0.981230151576 0.00184178308426 0.00148966087104 0.00150048564246 0.000608735535474 0.000590405251199
0.065025 0.824749494068 0.00061072617774 0.000659123773054 0.000658539843145 0.001116919387 0.001077463982 0.840529023709 0.00128139329753 0.00185258948609 0.00178012294465 0.001649951376 0.001621860003 0.981226668924 0.00183434847581 0.00149421160937 0.00150507420522 0.000612730166113 0.000596234079152
0.065536 0.823618156817 0.000609998930225 0.000656551042534 0.000655992031811 0.001117252855 0.001078124454 0.839378122448 0.00127448725861 0.00185519803496 0.00178360883345 0.001654578925 0.001625210309 0.981224235884 0.00182835568902 0.00149872619602 0.0015096256934 0.000616693235148 0.000602032099445
0.066049 0.822485151047 0.000609270229723 0.000653961269285 0.000653427205351 0.001117554337 0.001078753446 0.838224625236 0.00126757136287 0.00185772199658 0.00178701679768 0.001659129543 0.001628488371 0.981222844432 0.00182233944709 0.00150320499292 0.00151414046191 0.000620623913563 0.00060779798596
0.066564 0.82135049214 0.000608540088923 0.000651355705661 0.00065084660875 0.001117824627 0.001079351652 0.837068558457 0.00126064576125 0.00186016181467 0.00179034698178 0.001663602985 0.001631694291 0.981222486309 0.00181629975003 0.00150764838149 0.00151861887647 0.000624521372519 0.000613530414486
0.067081 0.820214195407 0.000607808520502 0.000648735602297 0.000648251484223 0.00111806452 0.001079919767 0.835909948591 0.00125371060444 0.00186251795123 0.00179359953724 0.001667999024 0.001634828187 0.981223153032 0.00181023659784 0.00151205674403 0.00152306131331 0.000628384793978 0.000619228070865
0.0676 0.819076276088 0.000607075537128 0.000646102202361 0.000645643068248 0.00111827481 0.001080458492 0.834748822218 0.00124676604295 0.0018647908795 0.00179677463332 0.001672317445 0.001637890185 0.981224835887 0.00180414999051 0.00151643048777 0.00152746816492 0.000632213355355 0.000624889646404
0.068121 0.817936749355 0.000606341151458 0.000643456747791 0.000643022597815 0.001118456297 0.001080968523 0.833585206007 0.00123981222703 0.00186698108972 0.00179987244317 0.001676558049 0.001640880426 0.981227525945 0.00179803992804 0.00152077001499 0.00153183983293 0.000636006250932 0.000630513834163
0.068644 0.816795630308 0.000605605376141 0.000640800474811 0.000640391296635 0.001118609776 0.001081450561 0.832419126725 0.00123284930673 0.00186908908261 0.0018028931597 0.001680720651 0.001643799062 0.981231214042 0.00179190641044 0.00152507575878 0.00153617672784 0.000639762675236 0.00063609933981
0.069169 0.815652933986 0.000604868223812 0.000638134612139 0.000637750390092 0.001118736043 0.001081905308 0.831250611225 0.00122587743185 0.00187111537457 0.00180583697751 0.001684805078 0.001646646258 0.981235890803 0.00178574943771 0.00152934814293 0.00154047927496 0.000643481830201 0.000641644872091
0.069696 0.81450867536 0.000604129707095 0.000635460383014 0.000635101093314 0.001118835895 0.001082333464 0.830079686451 0.00121889675194 0.00187306049562 0.00180870410792 0.001688811176 0.001649422192 0.981241546631 0.00177956900985 0.00153358761357 0.00154474791094 0.000647162928853 0.000647149151104
0.070225 0.813362869337 0.000603389838603 0.000632779001752 0.000632444612375 0.001118910127 0.00108273573 0.828906379434 0.00121190741631 0.00187492498555 0.00181149477193 0.001692738804 0.001652127049 0.981248171708 0.00177336512685 0.00153779462653 0.00154898307992 0.000650805184628 0.000652610904863
0.070756 0.812215530763 0.000602648630936 0.000630091676178 0.000629782147663 0.001118959532 0.001083112809 0.82773071729 0.00120490957404 0.00187670939908 0.00181420920208 0.001696587835 0.001654761031 0.981255756005 0.00176713778871 0.00154196964812 0.00155318523861 0.000654407822066 0.000658028870536
0.071289 0.811066674424 0.000601906096682 0.000627399601557 0.000627114886882 0.001118984903 0.0010834654 0.826552727217 0.00119790337392 0.0018784143027 0.00181684763856 0.001700358155 0.00165732435 0.981264289279 0.00176088699544 0.00154611315177 0.00155735485533 0.000657970075801 0.000663401790857
0.071824 0.809916315046 0.000601162248415 0.000624703965079 0.000624444011415 0.00111898703 0.001083794203 0.825372436494 0.00119088896449 0.00188004027742 0.00181941033505 0.001704049669 0.001659817229 0.981273761075 0.00175461274704 0.00155022562337 0.00156149241086 0.000661491185794 0.000668728424927
0.072361 0.808764467297 0.000600417098698 0.000622005943575 0.00062177068745 0.001118966701 0.001084099915 0.82418987248 0.00118386649405 0.00188158791066 0.00182189755274 0.001707662294 0.001662239904 0.981284160728 0.0017483150435 0.00155430755804 0.00156559838844 0.000664970404597 0.000674007538762
0.0729 0.807611145789 0.000599670660075 0.000619306699963 0.000619096071841 0.001118924701 0.001084383236 0.823005062609 0.00117683611059 0.00188305780645 0.00182430956529 0.001711195963 0.00166459262 0.981295477368 0.00174199388483 0.00155835946151 0.00156967328983 0.000668406985379 0.000679237911316
0.073441 0.80645636508 0.000598922945081 0.000616607384632 0.000616421308804 0.001118861813 0.001084644859 0.821818034393 0.00116979796185 0.00188445057696 0.001826646307 0.001714650623 0.001666875635 0.981307699916 0.00173564927102 0.00156238184724 0.0015737176234 0.000671800198903 0.000684418330949
0.073984 0.805300139673 0.000598173966235 0.000613909136105 0.000613747526766 0.001118778814 0.001084885478 0.820628815415 0.00116275219527 0.00188576684507 0.001828904614 0.001718026235 0.001669089218 0.981320817093 0.00172928120208 0.00156637524167 0.00157773190367 0.000675149321511 0.000689547600364
0.074529 0.804142484022 0.000597423736041 0.000611213074918 0.000611075842694 0.001118676483 0.001085105781 0.819437433327 0.00115569895804 0.00188700724736 0.001831083881 0.001721322776 0.001671233652 0.981334817421 0.00172288967801 0.00157034017192 0.00158171666295 0.000678453647306 0.000694624529324
0.075076 0.802983412526 0.000596715500675 0.000608520310918 0.000608407354187 0.001118555587 0.001085306459 0.818243915853 0.00114907509016 0.00188817242648 0.001833184404 0.00172454024 0.001673309224 0.981349689217 0.00171701092442 0.00157427718488 0.00158567243279 0.000681712465295 0.000699647953007
0.075625 0.801822939538 0.000596274615028 0.000605831934596 0.000605743145066 0.001118416895 0.001085488194 0.817048290782 0.00114515686803 0.00188926303745 0.001835206489 0.001727678632 0.001675316238 0.981365420605 0.00171444601465 0.00157818683127 0.00158959976 0.000684925089683 0.000704616707858
0.076176 0.800661079364 0.000595832775901 0.000603149018334 0.000603084284758 0.001118261171 0.001085651668 0.815850585967 0.00114123424571 0.00189027974552 0.001837150453 0.001730737974 0.001677255007 0.981381999518 0.00171187176093 0.00158206966291 0.00159349920065 0.000688090839394 0.000709529647372
0.076729 0.79949784626 0.000595389988957 0.000600472621116 0.000600431817709 0.001118089169 0.00108579756 0.814650829324 0.00113730730078 0.00189122322211 0.001839016627 0.001733718302 0.001679125854 0.981399413689 0.00170928816329 0.00158592625315 0.00159737131154 0.000691209043026 0.000714385644753
0.077284 0.798333254441 0.000594946259867 0.00059780377762 0.000597786776374 0.001117901643 0.001085926542 0.813449048828 0.00113337611065 0.00189209415027 0.001840805351 0.001736619668 0.001680929114 0.981417650671 0.00170669522171 0.00158975717068 0.00160121666687 0.000694279046253 0.000719183583164
0.077841 0.797167318076 0.000594501594293 0.000595143506165 0.000595150171012 0.001117699338 0.001086039283 0.812245272513 0.0011294407526 0.00189289322046 0.001842516978 0.001739442138 0.001682665132 0.981436697821 0.0017040929362 0.00159356299496 0.00160503584241 0.000697300204645 0.000723922364487
0.0784 0.796000051293 0.000594055997899 0.000592492804292 0.000592522989061 0.001117482996 0.001086136448 0.811039528468 0.00112550130373 0.00189362113327 0.001844151875 0.001742185792 0.001684334264 0.981456542317 0.00170148130676 0.00159734432009 0.00160882942504 0.00070027188618 0.000728600902053
0.078961 0.794831468179 0.000593609476346 0.000589852646544 0.000589906201599 0.00111725335 0.001086218698 0.809831844835 0.00112155784096 0.00189427859415 0.001845710415 0.001744850728 0.001685936872 0.981477171154 0.00169886033338 0.00160110173349 0.00161259800682 0.000703193465311 0.000733218132992
0.079524 0.79366158278 0.000593162035292 0.000587223987673 0.000587300753073 0.001117011129 0.001086286685 0.808622249808 0.00111761044109 0.00189486631878 0.001847192988 0.001747437054 0.001687473335 0.981498571142 0.00169623001607 0.00160483583983 0.00161634218534 0.000706064342572 0.000737773002529
0.080089 0.792490409107 0.000592713680393 0.000584607756434 0.00058470756763 0.001116757052 0.00108634106 0.80741077163 0.00111365918073 0.00189538502642 0.001848599993 0.001749944898 0.001688944037 0.981520728919 0.00169359035482 0.00160854724554 0.00162006256596 0.000708883920292 0.00074226448363
0.080656 0.79131796113 0.000592264417306 0.000582004862462 0.000582127544409 0.001116491832 0.001086382467 0.806197438589 0.00110970413633 0.00189583544887 0.001849931838 0.001752374398 0.001690349374 0.981543630944 0.00169094134964 0.00161223656154 0.0016237597596 0.000711651618591 0.000746691560098
0.081225 0.790144252787 0.000591814251682 0.000579416186166 0.000579561559042 0.001116216177 0.001086411541 0.804982279019 0.00110574538415 0.00189621831982 0.001851188945 0.001754725711 0.00169168975 0.981567263505 0.00168828300053 0.00161590440583 0.00162743438342 0.000714366873162 0.000751053236394
0.081796 0.78896929798 0.000591363189169 0.000576842584235 0.000577010460461 0.001115930784 0.001086428915 0.803765321294 0.0011017830003 0.00189653438198 0.001852371744 0.001756999006 0.001692965581 0.981591612723 0.00168561530748 0.00161955139986 0.00163108706146 0.000717029131576 0.000755348536722
0.082369 0.787793110579 0.000590911235415 0.0005742848865 0.000574475073585 0.001115636343 0.001086435213 0.80254659383 0.00109781706072 0.001896784381 0.001853480679 0.001759194466 0.001694177291 0.981616664547 0.0016829382705 0.0016231781714 0.00163471841962 0.000719637857226 0.00075957650266
0.082944 0.786615704421 0.000590458396062 0.000571743898893 0.000571956194507 0.001115333538 0.001086431052 0.801326125078 0.00109384764116 0.00189696907017 0.0018545162 0.00176131229 0.001695325313 0.981642404763 0.00168025188959 0.00162678534805 0.00163832908714 0.000722192528225 0.00076373619453
0.083521 0.785437093313 0.000590004676753 0.000569220396342 0.00056945459409 0.001115023039 0.001086417043 0.800103943526 0.00108987481717 0.0018970892079 0.001855478773 0.001763352692 0.001696410091 0.981668818993 0.00167755616474 0.00163037356681 0.00164191970168 0.000724692638722 0.000767826700278
0.0841 0.784257291034 0.000589550083124 0.000566715126674 0.000566971013131 0.001114705513 0.001086393789 0.798880077691 0.00108589866418 0.00189714555793 0.001856368868 0.0017653159 0.001697432076 0.981695892706 0.00167485109596 0.00163394346151 0.00164549090377 0.000727137696662 0.000771847120781
0.084681 0.783076311333 0.000589094620809 0.000564228809961 0.000564506164622 0.001114381615 0.001086361885 0.797654556124 0.00108191925737 0.00189713888645 0.001857186971 0.001767202155 0.001698391729 0.981723611206 0.00167213668324 0.0016374956743 0.00164904333283 0.000729527227607 0.000775796579978
0.085264 0.781894167932 0.000588873793111 0.000561762135168 0.000562060730404 0.001114051988 0.001086321919 0.796427407402 0.00107932058702 0.00189706996451 0.001857933573 0.001769011715 0.00169928952 0.981751959645 0.0016714567926 0.00164103084705 0.00165257763405 0.00073186077242 0.000779674230002
0.085849 0.78071087453 0.000588937338771 0.000559315762011 0.000559635365975 0.001113717272 0.00108627447 0.795198660126 0.00107839498742 0.00189693956879 0.001858609178 0.001770744849 0.001700125927 0.981780923029 0.0016732527133 0.00164454962082 0.0016560944557 0.000734137888687 0.000783479232739
0.086436 0.779526444799 0.000589000275404 0.000556890317218 0.000557230692851 0.00111337809 0.00108622011 0.793968342921 0.0010774677852 0.00189674847767 0.001859214298 0.001772401844 0.001700901437 0.98181048621 0.00167505477389 0.00164805264224 0.00165959444925 0.000736358149603 0.000787210786156
0.087025 0.778340892387 0.000589062598017 0.00055448640032 0.000554847302384 0.001113035059 0.001086159401 0.792736484433 0.00107653899246 0.00189649747254 0.001859749455 0.001773982998 0.001701616544 0.981840633895 0.00167686297439 0.00165154055636 0.0016630782611 0.000738521145435 0.000790868102137
0.087616 0.777154230923 0.000589124301642 0.000552104574877 0.000552485756827 0.001112688785 0.001086092896 0.791503113324 0.00107560862126 0.00189618733708 0.00186021518 0.001775488624 0.001702271754 0.98187135065 0.00167867731478 0.00165501400575 0.00166654654395 0.000740626488635 0.000794450417853
0.088209 0.77596647401 0.000589185381341 0.000549745376198 0.000550146579361 0.001112339863 0.001086021139 0.790268258273 0.00107467668366 0.00189581885941 0.001860612014 0.00177691905 0.001702867575 0.981902620897 0.00168049779507 0.00165847364276 0.00166999994796 0.000742673801605 0.000797956996013
0.088804 0.774777635235 0.000589245832199 0.000547409302728 0.000547830269101 0.001111988875 0.001085944666 0.78903194797 0.00107374319171 0.00189539282777 0.001860940506 0.001778274616 0.00170340453 0.981934428927 0.00168232441526 0.00166192010573 0.00167343912566 0.000744662731746 0.000801387123891
0.089401 0.773587728163 0.000589305649332 0.000545096822212 0.000545537285616 0.001111636396 0.001085864001 0.787794211118 0.00107280815743 0.00189491003331 0.001861201214 0.001779555678 0.001703883144 0.981966758889 0.00168415717536 0.00166535404197 0.00167686472742 0.000746592940551 0.000804740110941
0.09 0.772396766342 0.000589364827881 0.000542808369507 0.000543268059549 0.001111282987 0.001085779662 0.786555076426 0.00107187159286 0.00189437126659 0.001861394705 0.001780762603 0.001704303952 0.981999594805 0.00168599607535 0.00166877609033 0.00168027739917 0.000748464106107 0.000808015291657
0.090601 0.771204763304 0.000589423363017 0.00054054434164 0.000541022986714 0.001110929196 0.001085692153 0.785314572608 0.00107093350999 0.00189377732233 0.001861521555 0.001781895776 0.001704667495 0.982032920569 0.00168784111524 0.00167218689032 0.0016836777938 0.000750275928471 0.00081121203327
0.091204 0.770011732563 0.000589481249936 0.000538305105434 0.000538802426829 0.001110575564 0.00108560197 0.784072728381 0.0010699939208 0.00189312899315 0.001861582346 0.001782955589 0.001704974325 0.98206671995 0.00168969229503 0.00167558707775 0.00168706655324 0.000752028128481 0.000814329714673
0.091809 0.768817687617 0.000589538483864 0.000536090994434 0.000536606707357 0.001110222615 0.001085509598 0.782829572464 0.00106905283729 0.00189242707183 0.001861577671 0.001783942453 0.001705224998 0.982100976586 0.00169154961473 0.00167897728673 0.0016904443154 0.000753720443012 0.000817367754324
0.092416 0.767622641953 0.000589595060054 0.000533902301109 0.000534436121681 0.001109870863 0.001085415511 0.781585133571 0.0010681102714 0.00189167235483 0.00186150813 0.00178485679 0.001705420075 0.982135674006 0.00169341307432 0.00168235814492 0.00169381172688 0.000755352626396 0.000820325591632
0.093025 0.766426609041 0.000589650973788 0.000531739290598 0.000532290927983 0.00110952081 0.001085320173 0.780339440413 0.00106716623509 0.00189086563267 0.001861374329 0.001785699037 0.001705560128 0.982170795616 0.00169528267381 0.00168573027446 0.00169716941399 0.000756924456893 0.000823202694757
0.093636 0.765229602341 0.000589706220377 0.000529602187572 0.000530171349993 0.001109172946 0.001085224036 0.779092521692 0.00106622074027 0.00189000770114 0.001861176885 0.001786469638 0.001705645736 0.982206324711 0.0016971584132 0.00168909429666 0.00170051801362 0.00075843573442 0.00082599855081
0.094249 0.7640316353 0.000589760795158 0.000527491186 0.000528077578838 0.001108827745 0.001085127544 0.777844406102 0.00106527379888 0.00188909935063 0.001860916421 0.001787169059 0.001705677479 0.982242244472 0.00169904029249 0.00169245082169 0.00170385814553 0.000759886268069 0.000828712690107
0.094864 0.762832721354 0.000589814693499 0.000525721698815 0.000526324661317 0.001108485671 0.001085031124 0.776595122323 0.00106432542281 0.00188814137076 0.001860593565 0.001787797772 0.001705655948 0.982278537975 0.00170092831168 0.0016958004583 0.0017071904294 0.00076127590046 0.000831344658641
0.095481 0.76163287393 0.000590340295241 0.00052433353 0.000524952321068 0.001108147176 0.001084935196 0.775344699019 0.00106477261379 0.00188713455145 0.001860208956 0.001788356264 0.001705581738 0.982315188191 0.00170541528525 0.00169914380371 0.00171051547617 0.000762604486277 0.000833894032221
0.0961 0.760432106444 0.000590999081069 0.000522967271541 0.000523601549313 0.001107812695 0.001084840167 0.774093164838 0.0010656142888 0.00188607968022 0.001859763238 0.001788845034 0.001705455453 0.982352177988 0.00171065228312 0.00170248145151 0.0017138338946 0.000763871906521 0.000836360419402
0.096721 0.759230432305 0.000591657265959 0.00052162346715 0.000522272887067 0.001107482652 0.001084746433 0.772840548405 0.00106645482858 0.00188497754094 0.00185925706 0.001789264594 0.001705277699 0.982389490137 0.00171590620182 0.00170581398359 0.00171714627939 0.000765078057262 0.000838743455336
0.097344 0.758027864913 0.000592314833812 0.000520302639659 0.000520966857479 0.001107157458 0.001084654374 0.771586878326 0.00106729421074 0.00188382891414 0.001858691081 0.001789615468 0.00170504909 0.982427107311 0.00172117704136 0.00170914197476 0.00172045321719 0.00076622286395 0.000841042803344
0.097969 0.756824417661 0.000592971768599 0.0005190052899 0.000519683959764 0.001106837507 0.001084564365 0.770332183176 0.00106813241297 0.00188263458282 0.001858065964 0.001789898192 0.001704770243 0.982465012095 0.00172646480173 0.00171246599195 0.00172375529444 0.000767306261022 0.000843258160401
0.098596 0.755620103937 0.000593628054362 0.000517731898569 0.000518424677009 0.001106523185 0.001084476761 0.769076491507 0.00106896941303 0.00188139531963 0.00185738238 0.001790113312 0.001704441784 0.98250318698 0.00173176948293 0.0017157865886 0.00172705307815 0.000768328219199 0.000845389243206
0.099225 0.754414937121 0.000594283675212 0.000516482924842 0.000517189467858 0.001106214858 0.001084391911 0.767819831836 0.00106980518883 0.00188011189877 0.001856641004 0.00179026139 0.00170406434 0.982541614375 0.00173709108497 0.00171910430874 0.00173034713108 0.000769288717349 0.00084743581168
0.099856 0.753208930589 0.000594938615333 0.000515258805888 0.00051597876901 0.001105912882 0.001084310147 0.766562232648 0.00107063971836 0.00187878508881 0.001855842518 0.001790342996 0.001703638546 0.982580276603 0.00174242960784 0.00172325759693 0.00173447049344 0.000770187765946 0.000849397646131
0.100489 0.752002097711 0.000595592858981 0.000514059956816 0.000514792996151 0.001105617596 0.001084231791 0.765303722392 0.00107147297973 0.00187741565438 0.00185498761 0.001790358713 0.00170316504 0.982619155909 0.00174778505154 0.00172788419032 0.00173906333359 0.000771025391773 0.000851274562986
0.101124 0.750794451854 0.00059624639048 0.000512886768299 0.000513632540592 0.001105329327 0.001084157151 0.764044329478 0.00107230495114 0.00187600435647 0.001854076972 0.001790309135 0.001702644466 0.98265823446 0.00175315741607 0.00173247681813 0.00174362169792 0.000771801647229 0.000853066406076
0.101761 0.749586006381 0.000596899194229 0.000511739608483 0.000512497772175 0.001105048387 0.001084086523 0.762784082275 0.00107313561091 0.00187455195014 0.001853111304 0.001790194865 0.001702077472 0.982697494349 0.00175854670144 0.00173703475456 0.00174814488165 0.000772516605359 0.000854773048258
0.1024 0.748376774652 0.0005975512547 0.000510618820101 0.000511389035389 0.001104775074 0.001084020188 0.761523009106 0.00107396493745 0.00187305918745 0.001852091308 0.001790016523 0.001701464707 0.982736917602 0.00176395290764 0.00174155728153 0.00175263219401 0.000773170360162 0.000856394400705
0.103041 0.747166770024 0.000598202556436 0.000509524723293 0.000510306651224 0.001104509669 0.001083958416 0.760261138249 0.00107479290929 0.00187152681471 0.001851017691 0.001789774733 0.001700806829 0.982776486175 0.00176937603468 0.00174604368748 0.00175708294791 0.000773763031891 0.000857930400473
0.103684 0.745956005852 0.000598853084053 0.000508457610002 0.000509250915492 0.001104252442 0.001083901464 0.758998497932 0.00107561950508 0.0018700536363 0.001849891168 0.001789470132 0.001700104498 0.982816181961 0.00177481608255 0.00175049327572 0.00176149646976 0.000774294760858 0.000859381014481
0.104329 0.744744495488 0.000599502822244 0.000507417750896 0.000508222098877 0.001104003646 0.001083849573 0.757735116332 0.00107644470354 0.00186903925487 0.001848712457 0.001789103368 0.001699358377 0.98285598679 0.00178027305125 0.00175490535768 0.00176587209248 0.000774765712943 0.00086074624516
0.104976 0.743532252285 0.000600151755771 0.000506405387707 0.000507220447132 0.001103763518 0.001083802975 0.756471021569 0.00107726848354 0.00186797514458 0.001847482277 0.0017886751 0.001698569131 0.98289588244 0.00178574694078 0.00175927925002 0.00177020916322 0.00077517606927 0.000862026129487
0.105625 0.742319289593 0.000601306853181 0.00050542073622 0.000506246180138 0.001103532285 0.001083761884 0.755206241707 0.00107837002425 0.00186686192678 0.001846201355 0.001788185995 0.001697737431 0.98293585063 0.00179242527435 0.00176361428639 0.00177450703938 0.00077552604352 0.000863220727496
0.106276 0.741105620761 0.000602480555892 0.000504463986102 0.000505299488802 0.001103310154 0.001083726503 0.753940804751 0.00107948081041 0.00186570022687 0.001844870422 0.00178763673 0.001696863951 0.982975873027 0.00179916992971 0.00176790981606 0.0017787650925 0.000775815869055 0.000864330138389
0.106929 0.739891259138 0.000603653340242 0.000503535301764 0.000504380540815 0.00110309732 0.001083697023 0.752674738642 0.00108059007762 0.00186449066822 0.00184349021 0.001787027993 0.001695949366 0.983015931255 0.00180593530598 0.00177216519246 0.00178298269936 0.000776045797823 0.000865354491604
0.107584 0.738676218073 0.000604825181875 0.000502634817938 0.00050348947525 0.001102893963 0.001083673617 0.751408071255 0.00108169779998 0.00186323388289 0.001842061456 0.00178636048 0.001694994356 0.98305600689 0.00181272140316 0.00177637978723 0.00178715926259 0.000776216113816 0.000866293947216
0.108241 0.737460510915 0.000605996056551 0.000501762641108 0.000502626404953 0.001102700246 0.001083656449 0.7501408304 0.00108280395172 0.00186193049724 0.001840584901 0.001785634898 0.0016939996 0.983096081467 0.00181952822124 0.00178055298521 0.00179129419006 0.000776327113481 0.000867148702826
0.1089 0.736244151012 0.000607165940139 0.000500918854542 0.000501791412831 0.001102516319 0.001083645667 0.748873043814 0.00108390850722 0.00186058114394 0.001839061289 0.001784851962 0.001692965783 0.983136136484 0.00182635576024 0.0017846841892 0.00179538690468 0.000776379124436 0.000867918984684
0.109561 0.735027151714 0.000608334808631 0.000500103506884 0.000500984555998 0.001102342319 0.001083641404 0.747604739162 0.00108501144096 0.00185918645538 0.001837491367 0.001784012393 0.001691893591 0.983176153401 0.00183320402014 0.00178877281469 0.00179943685108 0.000776372497858 0.000868605045373
0.110224 0.73380952637 0.000609502638124 0.000499316624316 0.000500205863357 0.001102178362 0.001083643784 0.746335944032 0.00108611272759 0.00185774706644 0.001835875882 0.001783116927 0.001690783711 0.983216113652 0.00184007300095 0.00179281829013 0.001803443484 0.000776307600683 0.000869207186616
0.110889 0.73259128833 0.000610669404839 0.00049855820256 0.000499455336344 0.001102024554 0.001083652913 0.745066685935 0.00108721234186 0.00185626361385 0.001834215587 0.001782166301 0.001689636833 0.983255998637 0.00184696270266 0.00179682006415 0.00180740627819 0.000776184830502 0.000869725726585
0.111556 0.731372450946 0.000611835085109 0.000497828206758 0.000498732945891 0.001101880985 0.001083668883 0.7437969923 0.00108831025868 0.00185473673201 0.001832511235 0.001781161266 0.001688453649 0.983295789735 0.00185387312528 0.00180077760326 0.0018113247248 0.000776004609176 0.000870161025295
0.112225 0.730153027569 0.000612999655384 0.000497126576067 0.000498038637017 0.001101747729 0.001083691777 0.742526890474 0.00108940645308 0.0018531670592 0.001830763585 0.001780102579 0.00168723485 0.983335468299 0.00186080426881 0.00180469039232 0.00181519833182 0.000775767372359 0.00087051347447
0.112896 0.728933031551 0.000614163092232 0.000496453219483 0.000497372323694 0.001101624848 0.001083721658 0.741256407716 0.00109050090022 0.00185155523557 0.001828973393 0.001778991002 0.001685981132 0.983375015667 0.00186775613325 0.00180855793225 0.00181902662964 0.000775473592475 0.000870783491137
0.113569 0.727712476246 0.000615325372338 0.000495808017113 0.000496733893 0.001101512385 0.001083758582 0.739985571198 0.00109159357543 0.00184990189753 0.00182714142 0.001777827307 0.001684693189 0.983414413159 0.0018747287186 0.0018123797454 0.00182280916202 0.00077512375219 0.000870971533999
0.114244 0.726491375008 0.000616486472503 0.000495190819399 0.000496123203368 0.001101410372 0.001083802585 0.738714407998 0.00109268445413 0.00184820768829 0.001825268426 0.001776612275 0.001683371715 0.983453642087 0.00188172202485 0.00181615536976 0.0018265455014 0.000774718364814 0.000871078091694
0.114921 0.72526974119 0.000617646369649 0.000494601451488 0.000495540082262 0.001101318823 0.001083853693 0.737442945103 0.00109377351191 0.00184647324769 0.001823355175 0.001775346691 0.001682017408 0.983492683747 0.00188873605201 0.00181988437173 0.00183023523122 0.000774257966365 0.000871103685936
0.1156 0.724047588149 0.00061907644131 0.000494039705029 0.000494984332318 0.00110123774 0.001083911919 0.736171209402 0.00109413210925 0.00184469921544 0.001821402432 0.001774031347 0.001680630965 0.983531519437 0.00189511883338 0.00182356633151 0.00183387796052 0.000773743113213 0.000871048867744
0.116281 0.72282492924 0.000620540948489 0.000493505344123 0.000494455723895 0.001101167109 0.00108397726 0.734899227686 0.00109439303729 0.00184288623289 0.001819410961 0.001772667043 0.001679213083 0.983570130446 0.00190143432017 0.00182720085447 0.00183747332068 0.000773174387697 0.00087091422448
0.116964 0.721601777819 0.000622004070047 0.000492998107252 0.000493954001794 0.001101106901 0.001084049702 0.733627026643 0.00109465237821 0.00184103494384 0.001817381528 0.001771254584 0.00167776446 0.983608498069 0.00190776835463 0.0018307875658 0.00184102096398 0.000772552392933 0.000870700374881
0.117649 0.720378147243 0.000623465778236 0.000492517699114 0.000493478880873 0.001101057074 0.001084129214 0.732354632858 0.00109491012195 0.00183914598752 0.001815314899 0.001769794781 0.001676285793 0.983646603602 0.00191412093679 0.00183432611409 0.00184452056608 0.000771877758513 0.000870407967974
0.118336 0.719154050867 0.000624926045455 0.000492063801372 0.000493030046375 0.00110101757 0.001084215756 0.731082072809 0.00109516625853 0.00183722000717 0.001813211842 0.001768288453 0.001674777777 0.983684428349 0.00192049206662 0.00183781617544 0.00184797182316 0.000771151128509 0.000870037690206
0.119025 0.717929502048 0.000626384844243 0.000491636062455 0.000492607157911 0.00110098832 0.001084309272 0.729809372865 0.00109542077803 0.0018352576443 0.001811073122 0.001766736421 0.001673241111 0.983721953624 0.00192688174415 0.00184125744278 0.00185137446155 0.000770373179284 0.000869590250875
0.119716 0.716704514141 0.000627842147286 0.000491234106011 0.000492209846564 0.001100969236 0.001084409692 0.728536559284 0.00109567367062 0.00183325953882 0.001808899508 0.001765139514 0.001671676491 0.983759160756 0.00193328996935 0.00184464963934 0.00185472822437 0.000769544607643 0.000869066401458
0.120409 0.715479100502 0.000629297927415 0.000490857526827 0.000491837716457 0.001100960218 0.001084516937 0.727263658208 0.00109592492654 0.00183122633519 0.001806691765 0.001763498565 0.00167008461 0.983796031091 0.00193971674225 0.00184799250722 0.00185803288808 0.000768666124132 0.000868466921012
0.121104 0.714253274483 0.000630752157604 0.000490505892953 0.000491490340329 0.001100961155 0.001084630911 0.725990695666 0.00109617453609 0.00182915866915 0.001804450662 0.001761814411 0.001668466165 0.983832545991 0.00194616206282 0.0018512858248 0.00186128824132 0.000767738473731 0.000867792615097
0.121801 0.713027049439 0.000632204810977 0.000490178742135 0.000491167269975 0.001100971918 0.001084751506 0.724717697563 0.00109642248967 0.00182705718644 0.001802176961 0.001760087897 0.001666821845 0.983868686851 0.00195262593109 0.00185452938074 0.00186449411892 0.000766762412966 0.000867044331099
0.1225 0.711800438719 0.0006336558608 0.000489875588538 0.00049086802614 0.001100992365 0.001084878601 0.723444689688 0.00109666877774 0.00182492252242 0.00179987143 0.001758319867 0.001665152346 0.98390443508 0.00195910834703 0.00185772300397 0.00186765036251 0.000765738731855 0.000866222939557
0.123201 0.710573455673 0.000635105280489 0.000489595919313 0.000490592104431 0.001101022343 0.001085012065 0.722171697702 0.00109691339085 0.00182275531828 0.001797534831 0.001756511173 0.001663458355 0.983939772126 0.00196560931067 0.0018608665428 0.00187075685156 0.000764668228234 0.00086532934387
0.123904 0.709346113646 0.000636553043604 0.000489339194336 0.000490338973184 0.001101061684 0.00108515175 0.720898747142 0.00109715631961 0.00182055621023 0.001795167928 0.001754662669 0.001661740562 0.983974679465 0.00197212882199 0.00186395987848 0.00187381348781 0.000763551733995 0.000864364478007
0.124609 0.708118425984 0.000637999123854 0.000489104846117 0.000490108078898 0.001101110205 0.001085297499 0.719625863415 0.00109739755472 0.00181832583761 0.00179277148705 0.001752775213 0.001659999652 0.984009138615 0.00197866688099 0.0018670029119 0.00187682020862 0.000762390093314 0.000863329309544
0.125316 0.706890406025 0.000639454723705 0.000488892287083 0.000489898836893 0.001101167714 0.001085449141 0.718353071798 0.00109700008153 0.0018160648365 0.00179035140215 0.001750849666 0.001658236311 0.984043131124 0.00198427570786 0.00186999558128 0.00187977696965 0.000761184177985 0.000862224830295
0.126025 0.705662067107 0.000640922491497 0.000488700899938 0.0004897106429 0.001101234002 0.001085606494 0.717080397434 0.00109581217432 0.00181377384025 0.00178791276327 0.001748886892 0.001656451219 0.984076638592 0.00198872435624 0.00187293785025 0.0018826837601 0.000759934873892 0.000861052067721
0.126736 0.704433422563 0.000642388483808 0.000488530043677 0.000489542866128 0.00110130885 0.001085769363 0.715807865331 0.00109462337582 0.00181145348429 0.00178545603124 0.001746887758 0.001654645058 0.984109642658 0.0019931855537 0.00187582970794 0.0018855406013 0.00075864309496 0.000859812075503
0.127449 0.703204485719 0.000643852674546 0.000488379055197 0.000489394850915 0.001101392025 0.001085937541 0.714535500358 0.0010934336994 0.00180910440188 0.00178298166302 0.001744853133 0.001652818503 0.984142125012 0.00199765930024 0.0018786711813 0.0018883475401 0.00075730976962 0.000858505938055
0.128164 0.701975269899 0.000645315037769 0.000488247245493 0.000489265922042 0.001101483281 0.001086110811 0.713263327243 0.00109224315838 0.00180672722553 0.00178049010301 0.001742783889 0.001650972229 0.984174067399 0.00200214559585 0.00188146231496 0.00189110465869 0.00075593584781 0.000857134770775
0.128881 0.700745788418 0.000646775547685 0.000488133906434 0.000489155375102 0.001101582363 0.001086288942 0.711991370575 0.00109105176606 0.00180432258156 0.00177798179335 0.001740680898 0.001649106906 0.984205451608 0.00200664444055 0.00188420320212 0.00189381205783 0.000754522299905 0.000855699710652
0.1296 0.699516054589 0.000648234178654 0.00048803830307 0.00048906249154 0.001101689 0.001086471693 0.710719654794 0.00108985953568 0.00180189110132 0.00177545716317 0.001738545036 0.001647223205 0.984236259502 0.00201115583432 0.00188689394525 0.00189646988291 0.000753070119595 0.000854201931807
0.130321 0.698286081713 0.000649690905189 0.000487959681556 0.000488986522956 0.001101802913 0.001086658811 0.709448204195 0.00108866648046 0.00179943341065 0.00177291663905 0.001736377178 0.001645321788 0.984266472991 0.00201567977718 0.00188953469888 0.0018990783027 0.000751580313047 0.000852642627727
0.131044 0.697055883087 0.000651145701954 0.000487897265992 0.000488926705173 0.001101923807 0.001086850035 0.708177042923 0.00108747261357 0.00179695013587 0.00177036063516 0.001734178202 0.001643403316 0.984296074058 0.00202021626911 0.00189212563367 0.00190163752118 0.000750053904512 0.000851023028259
0.131769 0.695825471999 0.000652598543765 0.000487850260615 0.000488882251372 0.00110205138 0.001087045089 0.706906194972 0.00108627794816 0.00179444189989 0.00176778956376 0.001731948986 0.001641468449 0.984325044749 0.00202476531012 0.00189466696259 0.00190414777098 0.000748491946402 0.000849344383087
0.132496 0.694594861728 0.000654049405591 0.000487817847111 0.000488852354796 0.001102185317 0.001087243689 0.705635684181 0.00108508249731 0.00179190932536 0.00176520382436 0.001729690407 0.001639517839 0.984353367183 0.00202932690021 0.001897158923 0.00190660932275 0.00074689549987 0.000847607969064
0.133225 0.693364065544 0.000655498262555 0.000487799189907 0.000488836190443 0.001102325292 0.00108744554 0.704365534236 0.00108388627408 0.00178935302963 0.00176260381428 0.001727403345 0.001637552137 0.984381023549 0.00203390103938 0.00189960178934 0.00190902247201 0.000745265648938 0.000845815093183
0.133956 0.692133096706 0.00065694508993 0.000487793436192 0.000488832914203 0.001102470968 0.001087650337 0.703095768661 0.00108268929151 0.00178677363406 0.0017599899218 0.001725088679 0.001635571987 0.984407996117 0.00203848772762 0.00190199586782 0.00191138755413 0.000743603490897 0.000843967087324
0.134689 0.690901968462 0.000658389863144 0.000487799713128 0.000488841661868 0.001102621999 0.001087857764 0.701826410824 0.00108149156256 0.00178417175106 0.0017573625296 0.001722747287 0.001633578031 0.98443426723 0.00204308696495 0.00190434150046 0.00191370492943 0.000741910144876 0.000842065305631
0.135424 0.689670694051 0.000659695892774 0.000487817126997 0.000488861552677 0.001102778027 0.001088067497 0.700557483928 0.00107936781159 0.00178154799513 0.00175472201216 0.001720380046 0.001631570906 0.98445981932 0.00204605144011 0.00190663905816 0.00191597500221 0.000740186743539 0.000840111129016
0.136161 0.688439286696 0.000660899584016 0.000487844774475 0.000488891690851 0.001102938686 0.001088279201 0.699289011012 0.0010765646967 0.00177890297879 0.00175206874005 0.001717987834 0.001629551245 0.9844846349 0.00204781240676 0.00190888895006 0.00191819820401 0.000738434438919 0.000838105962511
0.1369 0.687207759611 0.000662101333267 0.000487881730645 0.000488931163332 0.001103103599 0.001088492533 0.698021014951 0.00107376212642 0.00177623731029 0.0017494030773 0.001715571527 0.001627519672 0.984508696574 0.00204957815215 0.00191109161518 0.00192037500055 0.00073665439124 0.000836051235588
0.137641 0.685976125994 0.000663301120035 0.000487927056072 0.000488979039787 0.00110327238 0.001088707139 0.69675351845 0.00107096013706 0.00177355159596 0.00174672538188 0.001713131998 0.001625476813 0.984531987036 0.00205134867629 0.00191324753179 0.00192250589395 0.000734847788857 0.000833948398096
0.138384 0.684744399028 0.000664498923966 0.00048797979839 0.000489034376857 0.001103444634 0.00108892266 0.695486544043 0.00106815876473 0.00177084644063 0.00174403600498 0.001710670119 0.001623423284 0.984554489074 0.00205312397917 0.00191535720823 0.00192459141932 0.000733015822886 0.000831798923312
0.139129 0.683512591883 0.000665694724837 0.000488038988603 0.000489096217051 0.001103619958 0.001089138723 0.694220114094 0.00106535804537 0.00176812244476 0.0017413352944 0.001708186763 0.001621359697 0.984576185573 0.00205490406079 0.0019174211879 0.0019266321455 0.000731159708718 0.000829604309525
0.139876 0.682280717712 0.000666888502562 0.000488103645696 0.000489163588989 0.001103797937 0.001089354953 0.692954250792 0.00106255801476 0.00176538020752 0.00173862359191 0.001705682797 0.001619286659 0.98459705952 0.00205668892115 0.00191979507573 0.0019289820118 0.000729280667481 0.000827366076138
0.140625 0.68104878965 0.000668080237191 0.000488172774349 0.000489235505153 0.001103978152 0.001089570962 0.691688976149 0.0010597587085 0.00176262032598 0.00173590123375 0.001703159088 0.001617204768 0.984617094003 0.00205847856025 0.00192324819253 0.00193240673731 0.000727379936314 0.000825085760831
0.141376 0.679816820816 0.000669269908907 0.000488245369316 0.000489310971431 0.001104160175 0.001089786357 0.690424312 0.00105696016201 0.00175984339386 0.00173316855192 0.001700616498 0.001615114624 0.984636272217 0.0020602729781 0.00192669491129 0.00193582591936 0.000725458772612 0.000822764919843
0.142129 0.67858482431 0.000670457498031 0.000488320411689 0.0004893889782 0.001104343568 0.001090000735 0.689160280001 0.00105416241054 0.00175705000094 0.00173042587557 0.001698055887 0.001613016812 0.984654577465 0.00206207217469 0.00193013453779 0.00193923889133 0.000723518437161 0.000820405133882
0.142884 0.677352813213 0.000671642985017 0.000488396871882 0.000489468505035 0.001104527888 0.001090213688 0.687896901625 0.00105136548918 0.00175424073635 0.0017276735264 0.001695478114 0.001610911917 0.984671993162 0.00206387615002 0.00193356636455 0.00194264498023 0.00072156020838 0.00081800800251
0.143641 0.676120800585 0.000672826350456 0.000488473711907 0.000489548521294 0.001104712684 0.001090424802 0.686634198165 0.00104856943282 0.00175141618151 0.00172491182621 0.001692884029 0.001608800517 0.984688502833 0.0020656849041 0.00193698967957 0.00194604349475 0.000719585373876 0.000815575137242
0.1444 0.674888799468 0.000674007575074 0.000488549880412 0.000489627989641 0.001104897498 0.001090633654 0.685372190724 0.00104577427621 0.00174857692199 0.00172214108894 0.001690274483 0.001606683181 0.984704090131 0.00206749843692 0.00194040374628 0.00194943374413 0.000717595232033 0.000813108174513
0.145161 0.673656822878 0.000675097970936 0.000488624321859 0.000489705859087 0.001105081867 0.001090839815 0.684110900223 0.00104266721687 0.00174572353397 0.00171936162838 0.001687650321 0.001604560475 0.984718738816 0.0020686821018 0.00194380783786 0.0019528150195 0.000715591096357 0.000810608762949
0.145924 0.672424883812 0.000675855550506 0.000488695969491 0.000489781073244 0.001105265319 0.001091042852 0.682850347391 0.00103839458735 0.00174285659424 0.00171657375155 0.001685012384 0.001602432956 0.984732432781 0.00206749751872 0.00194720120898 0.00195618661304 0.000713574284014 0.000808078572189
0.146689 0.671192995243 0.0006766113323 0.000488763747894 0.000489852567761 0.001105447378 0.001091242324 0.68159055277 0.00103412437216 0.00173997667418 0.00171377776677 0.001682361507 0.001600301175 0.98474515604 0.00206630983058 0.00195058311161 0.00195954780606 0.000711546126045 0.000805519282854
0.147456 0.669961170117 0.000677365303313 0.000488826578876 0.000489919268679 0.001105627564 0.001091437786 0.680331536709 0.00102985662551 0.00173708434153 0.00171097397653 0.001679698522 0.001598165677 0.984756892732 0.00206511903736 0.00195395279817 0.00196289787319 0.000709507961632 0.000802932590999
0.148225 0.668729421358 0.00067811745064 0.000488883372105 0.000489980098154 0.001105805388 0.001091628787 0.679073319363 0.00102559140135 0.00173418016243 0.00170816268043 0.001677024255 0.001596026997 0.984767627132 0.00206392513908 0.00195730950568 0.00196623609073 0.000707461135256 0.000800320211211
0.148996 0.667497761864 0.000678867761478 0.000488933035981 0.000490033972752 0.00110598036 0.001091814872 0.677815920693 0.00102132875329 0.0017312646988 0.00170534417782 0.001674339525 0.001593885669 0.98477734365 0.00206272813573 0.0019606524786 0.00196956173123 0.000705407006903 0.00079768386357
0.149769 0.666266204503 0.000679616223124 0.000488974472648 0.000490079801022 0.001106151982 0.001091995581 0.676559360465 0.00101706873468 0.00172833850743 0.00170251876609 0.00167164515 0.001591742212 0.984786026824 0.00206152802732 0.00196398095753 0.00197287405788 0.000703346933247 0.000795025292703
0.150544 0.665034762119 0.000680362822977 0.000489006578662 0.000490116489117 0.001106319755 0.001092170449 0.675303658244 0.00101281139854 0.0017254021458 0.00169968673718 0.001668941934 0.001589597144 0.984793661341 0.00206032481384 0.00196729418174 0.00197617234941 0.000701282288046 0.000792346238747
0.151321 0.663803447525 0.000681107548537 0.000489028247424 0.000490142938262 0.001106483174 0.00109233901 0.6740488334 0.00100855679759 0.00172245615988 0.0016968483877 0.001666230684 0.001587450972 0.98480023202 0.00205911849529 0.00197059139737 0.00197945586927 0.000699214441721 0.000789648469454
0.1521 0.662572273506 0.000681850387396 0.000489038368065 0.000490158045307 0.001106641731 0.001092500791 0.672794905099 0.00100430498428 0.00171950109999 0.00169400400749 0.001663512193 0.001585304197 0.984805723831 0.00205790907167 0.00197387184589 0.00198272389442 0.000697144777542 0.000786933751164
0.152881 0.661341252815 0.000682591327268 0.000489035828266 0.000490160705536 0.001106794915 0.001092655318 0.671541892306 0.00100005601072 0.00171653750812 0.00169115388699 0.001660787252 0.001583157312 0.984810121888 0.00205669654299 0.00197713477553 0.00198597570039 0.000695074679856 0.000784203866308
0.153664 0.660110398175 0.000683330355948 0.0004890195141 0.000490149812517 0.001106942213 0.001092802112 0.670289813784 0.000995809928731 0.00171356592241 0.00168829831747 0.001658056643 0.001581010801 0.984813411453 0.00205548090924 0.0019803794464 0.00198921057195 0.000693005538583 0.000781460601804
0.154449 0.658879722277 0.000684067461337 0.000488988305716 0.000490124255413 0.001107083107 0.001092940695 0.669038688088 0.000991566789848 0.0017105868787 0.00168543758651 0.00165532114 0.001578865142 0.984815577945 0.00205426217042 0.00198360511324 0.00199242779848 0.000690938744667 0.000778705754996
0.155236 0.657649237779 0.000684655811129 0.000488941088898 0.000490082924864 0.001107217079 0.001093070584 0.667788533572 0.000986982682148 0.00170760090719 0.00168257198425 0.001652581511 0.001576720804 0.98481660693 0.00205225025979 0.00198681105228 0.00199562667687 0.000688875694643 0.000775941129199
0.156025 0.656418957306 0.0006848993428 0.000488876740472 0.000490024709711 0.001107343609 0.001093191296 0.666539368378 0.0009815983591 0.0017046085352 0.00167970179879 0.001649838516 0.001574578247 0.984816484139 0.0020483839436 0.00198999653689 0.00199880651844 0.000686817783142 0.000773168533771
0.156816 0.655188893445 0.000685141463336 0.00048879414825 0.000489948498427 0.001107462175 0.001093302344 0.665291210443 0.000976218415369 0.00170161028406 0.00167682731839 0.001647092908 0.001572437925 0.984815195452 0.00204450782686 0.00199316086534 0.00200196663676 0.000684766413323 0.000770389785608
0.157609 0.653959058753 0.000685382167248 0.000488692188469 0.000489853179851 0.001107572254 0.001093403241 0.664044077493 0.000970842915814 0.00169860667113 0.00167394883306 0.001644345429 0.001570300281 0.984812726923 0.00204062190958 0.00199630333753 0.0020051063673 0.000682722983454 0.000767606701768
0.158404 0.652729465745 0.000685621449115 0.000488569748538 0.000489737643515 0.001107673324 0.0010934935 0.662797987044 0.00096547192491 0.00169559821126 0.00167106663155 0.001641596815 0.001568165752 0.984809064759 0.00203672619174 0.00199942327302 0.002008225051 0.000680688894277 0.000764821103819
0.159201 0.651500126903 0.000685859303574 0.00048842571151 0.00048960078168 0.001107764858 0.001093572633 0.6615529564 0.000960105506742 0.00169258541129 0.00166818100494 0.001638847792 0.001566034765 0.984804195341 0.00203282067336 0.00200252000868 0.0020113220522 0.000678665544573 0.000762034820986
0.16 0.65027105467 0.000686095725328 0.000488258963783 0.000489441487479 0.001107846334 0.001093640152 0.660309002653 0.000954743724965 0.00168956877575 0.00166529224362 0.001636099078 0.001563907737 0.984798105216 0.00202890535444 0.00200559289432 0.00201439674832 0.000676654329567 0.000759249678014
0.160801 0.649042261448 0.000686330709126 0.000488068396429 0.000489258656285 0.001107917229 0.001093695568 0.659066142679 0.000949386642875 0.00168654880541 0.00166240063798 0.001633351383 0.001561785081 0.984790781104 0.00202498023496 0.00200864129848 0.00201744853573 0.000674656651373 0.000756467504176
0.161604 0.647813759604 0.000686564249789 0.000487852902179 0.000489051189769 0.001107977017 0.001093738394 0.657824393142 0.000944034323332 0.00168352599471 0.00165950648326 0.001630605404 0.001559667197 0.984782209899 0.00202104531493 0.00201166461607 0.00202047683612 0.000672673900971 0.000753690128861
0.162409 0.64658556146 0.000686796342175 0.000487611375976 0.000488817987043 0.001108025179 0.001093768143 0.65658377049 0.000938686828825 0.00168050083108 0.00165661007408 0.00162786183 0.001557554478 0.984772378668 0.00201710059436 0.00201466226011 0.00202348108241 0.000670707470114 0.000750919373793
0.163216 0.645357679299 0.000687026981231 0.000487342719731 0.000488557957247 0.001108061193 0.001093784331 0.655344290954 0.00093334422141 0.00167747380116 0.00165371170554 0.001625121344 0.001555447306 0.984761274657 0.00201314607324 0.00201763366585 0.00202646074139 0.000668758740722 0.000748157071147
0.164025 0.644130125362 0.000687256161946 0.00048704583871 0.000488270008934 0.00110808454 0.001093786471 0.654105970546 0.000928006562782 0.0016744453842 0.00165081167561 0.001622384614 0.001553346056 0.984748885298 0.00200918175157 0.00202057829873 0.00202941529892 0.000666829099945 0.000745405040929
0.164836 0.642902911847 0.000687483879357 0.000486719642306 0.000487953059389 0.001108094704 0.001093774085 0.652868825063 0.000922673914204 0.0016714160541 0.00164791028333 0.0016196523 0.001551251094 0.9847351982 0.00200520762936 0.00202349564585 0.00203234427144 0.000664919918767 0.000742665101355
0.165649 0.641676050908 0.000687359348588 0.000486363047534 0.000487606028829 0.001108091171 0.001093746691 0.651632870082 0.000916802891469 0.00166838628109 0.00164500783276 0.001616925051 0.001549162777 0.984720201158 0.00199976951391 0.0020263852298 0.0020352471997 0.000663032571777 0.000739939065776
0.166464 0.640449554657 0.000687145093848 0.000485974973601 0.000487227845006 0.001108073429 0.001093703812 0.650398120958 0.000910800277558 0.00166535652803 0.00164210462365 0.001614203506 0.00154708145 0.98470388216 0.00199394964725 0.00202924659262 0.00203812366144 0.000661168418782 0.000737228744117
0.167281 0.639223435158 0.000686929921233 0.0004855543511 0.000486817440873 0.00110804097 0.001093644976 0.64916459283 0.000904803722615 0.00166232725314 0.00163920096494 0.001611488293 0.001545007452 0.984686229376 0.0019881154987 0.00203207931988 0.00204097325537 0.000659328813725 0.000734535938191
0.1681 0.637997704431 0.000686713831192 0.000485100114548 0.000486373757115 0.00110799329 0.00109356971 0.647932300614 0.000898813294279 0.00165929890979 0.00163629716363 0.001608780028 0.001542941111 0.98466723117 0.00198226706827 0.00203488302334 0.00204379562242 0.000657515106262 0.000731862440053
0.168921 0.63677237445 0.000686496824169 0.00048461120574 0.000485895740136 0.001107929887 0.001093477548 0.646701259003 0.000892829059762 0.00165627194508 0.00163339352975 0.001606079319 0.001540882747 0.984646876104 0.00197640435597 0.00203765734932 0.00204659043273 0.000655728633868 0.00072921004102
0.169744 0.635547457141 0.000686278900653 0.000484086575984 0.000485382345071 0.001107850265 0.001093368027 0.64547148247 0.000886851085816 0.00165324679999 0.00163049037629 0.001603386758 0.001538832668 0.984625152933 0.00197052736178 0.00204040198819 0.00204935739791 0.000653970721778 0.000726580513268
0.170569 0.634322964384 0.000686060061129 0.00048352518259 0.00048483253607 0.001107753932 0.001093240689 0.644242985265 0.000880879438725 0.00165022391203 0.00162758801821 0.001600702929 0.001536791175 0.984602050612 0.00196463608571 0.00204311665731 0.00205209626566 0.000652242687366 0.00072397562486
0.171396 0.633098908008 0.000685840306128 0.000482925993577 0.000484245283448 0.001107640401 0.001093095081 0.643015781415 0.000874914184317 0.00164720370827 0.00162468677509 0.001598028403 0.001534758558 0.984577558291 0.00195873052775 0.0020458011258 0.00205480681848 0.000650545833917 0.000721397130497
0.172225 0.631875299795 0.000685619636177 0.000482287984081 0.000483619568393 0.001107509191 0.001092930752 0.641789884725 0.000868955387988 0.00164418661339 0.00162178696666 0.00159536374 0.001532735098 0.984551665325 0.00195281068792 0.00204845519624 0.00205748888705 0.000648881458182 0.000718846772808
0.173056 0.630652151477 0.000685398051842 0.000481610140903 0.000482954380011 0.001107359825 0.00109274726 0.640565308772 0.000863003114642 0.00164117304567 0.00161888891437 0.001592709486 0.001530721067 0.98452436128 0.00194687656621 0.00205107871692 0.0020601423424 0.00064725083935 0.000716326280726
0.173889 0.629429474735 0.00068517555371 0.000480891459544 0.000482248717625 0.001107191835 0.001092544167 0.639342066914 0.000857057428749 0.00163816341653 0.001615992946 0.001590066177 0.001528716726 0.984495635917 0.00194092816261 0.00205367158391 0.00206276709932 0.00064565524357 0.000713837367617
0.174724 0.628207281202 0.000684952142367 0.000480130945664 0.000481501593692 0.001107004754 0.001092321042 0.638120172282 0.000851118394329 0.00163515812907 0.00161309939085 0.001587434334 0.001526722328 0.984465479214 0.00193496547713 0.00205623373221 0.00206536311645 0.000644095923735 0.000711381735908
0.175561 0.626985582456 0.000684540864878 0.00047932761519 0.000480712025008 0.001106798126 0.00109207746 0.636899637781 0.000845092594433 0.00163215758455 0.00161020857605 0.00158481447 0.001524738114 0.984433881358 0.00192856864832 0.00205876514957 0.00206793040672 0.00064257411468 0.00070896107204
0.1764 0.625764390026 0.000684036914584 0.00047848049709 0.000479879046625 0.001106571502 0.001091813002 0.635680476095 0.000839027690404 0.00162916217285 0.00160732083925 0.001582207081 0.001522764316 0.984400832742 0.00192194947793 0.00206126587304 0.00207046902427 0.000641091037615 0.000706577038636
0.177241 0.624543715387 0.000683532446457 0.000477588629221 0.000479001697346 0.001106324439 0.001091527256 0.634462699679 0.000832969823886 0.00162617228146 0.00160443651379 0.00157961265 0.001520801159 0.984366323982 0.00191531452883 0.00206373599137 0.00207297908093 0.000639647901491 0.000704231281976
0.178084 0.623323569962 0.000683027464211 0.000476651064621 0.000478079034879 0.001106056501 0.001091219821 0.633246320766 0.000826919058573 0.00162318828765 0.00160155594023 0.001577031653 0.001518848854 0.984330345904 0.00190866380102 0.00206617564258 0.00207546073247 0.000638245885633 0.000701925439523
0.178929 0.62210396512 0.000682521971552 0.000475666865931 0.000477110125102 0.001105767261 0.001090890299 0.632031351362 0.000820875457713 0.00162021056323 0.0015986794591 0.001574464544 0.001516907605 0.984292889553 0.00190199729449 0.00206858502091 0.00207791419412 0.000636886162977 0.000699661113306
0.179776 0.620884912178 0.000682015972178 0.000474635108912 0.000476094047792 0.001105456301 0.001090538302 0.630817803248 0.000814839084085 0.00161723947546 0.00159580741216 0.001571911772 0.001514977605 0.984253946197 0.00189531500925 0.00207096437126 0.002080339738 0.000635569882638 0.000697439895991
0.180625 0.619666422397 0.000681509469792 0.000473554883216 0.000475029894488 0.00110512321 0.001090163451 0.629605687981 0.00080881 0.00161427537908 0.00159294014672 0.001569373768 0.001513059038 0.984213507321 0.0018886169453 0.00207331400171 0.00208273768219 0.000634298174327 0.000695263353613
0.181476 0.618448506984 0.000681002468089 0.000472425292253 0.000473916771999 0.001104767586 0.001089765374 0.628395016892 0.000802788267314 0.00161131862613 0.00159007801132 0.00156685095 0.001511152076 0.984171564636 0.00188190310263 0.0020756342784 0.0020851084134 0.00063307214665 0.000693133029941
0.182329 0.617231177091 0.000680494970761 0.000471245454056 0.000472753799669 0.001104389038 0.001089343711 0.627185801086 0.000796773947399 0.0016083695619 0.00158722135255 0.001564343723 0.001509256886 0.984128110079 0.00187517348125 0.00207792561977 0.00208745237239 0.000631892889833 0.000691050442967
0.183184 0.616014443815 0.000679986981489 0.000470014496965 0.000471540110831 0.001103987183 0.001088898107 0.625978051446 0.000790767101185 0.00160542852064 0.00158437052645 0.001561852481 0.00150737362 0.98408313581 0.00186842808115 0.00208018851296 0.00208977006032 0.00063076147101 0.00068901709257
0.184041 0.614798318198 0.000679478503961 0.000468731568791 0.000470274855477 0.001103561647 0.001088428221 0.624771778627 0.000784767789131 0.00160249583183 0.00158152588245 0.0015593776 0.001505502422 0.984036634224 0.00186166690235 0.00208242349708 0.00209206203926 0.000629678930532 0.00068703444766
0.1849 0.613582811225 0.00067896954185 0.000467395828391 0.000468957194744 0.00110311207 0.001087933718 0.623566993062 0.000778776071236 0.001599571817 0.0015786877762 0.001556919444 0.001503643427 0.98398859794 0.00185488994482 0.00208463118268 0.00209432893579 0.000628646292961 0.000685103947272
0.185761 0.612367933825 0.000678426333865 0.000466006453386 0.000467586307917 0.001102638098 0.001087414276 0.622363704959 0.000773157279921 0.00159665679002 0.00157585656562 0.001554478363 0.00150179676 0.983939019814 0.00184882537543 0.00208681224688 0.0020965714402 0.000627664554039 0.000683227009908
0.186624 0.611153696872 0.000677878261629 0.000464562633832 0.000466161389674 0.001102139389 0.001086869584 0.621161924302 0.000767593660607 0.00159375105623 0.00157303260487 0.001552054694 0.001499962536 0.983887892933 0.00184284262657 0.00208896741603 0.0020987903029 0.000626734683581 0.000681405025212
0.187489 0.609940111181 0.00067732977465 0.000463063579967 0.000464681651414 0.001101615614 0.001086299338 0.619961660853 0.000762037176258 0.00159085491315 0.00157021625565 0.001549648758 0.001498140859 0.983835210619 0.0018368460127 0.00209109750496 0.00210098634647 0.000625857630066 0.00067963934728
0.188356 0.608727187511 0.000676780876986 0.000461508515856 0.000463146317802 0.001101066452 0.00108570325 0.61876292415 0.000756487880913 0.0015879686507 0.00156740787515 0.001547260862 0.001496331826 0.983780966429 0.00183083553382 0.00209320338232 0.0021031604535 0.000625034312193 0.0006779313055
0.189225 0.607514936566 0.000676231572667 0.000459896682205 0.000461554633801 0.001100491597 0.001085081037 0.617565723508 0.000750945828174 0.00158509255163 0.00156460782232 0.001544891301 0.001494535521 0.983725154167 0.00182481118995 0.0020952859838 0.00210531357989 0.000624265626837 0.000676282196131
0.190096 0.60630336899 0.000675681865716 0.000458227337774 0.000459905859736 0.001099890751 0.001084432435 0.61637006802 0.000745411071213 0.00158222689049 0.00156181645754 0.001542540354 0.001492752021 0.983667767868 0.00181877298107 0.00209734632115 0.00210744675019 0.000623552435637 0.000674693286897
0.190969 0.605092495371 0.000675131760167 0.000456499758634 0.000458199273404 0.001099263633 0.001083757186 0.61517596656 0.000739883662792 0.00157937193147 0.00155903414023 0.001540208286 0.001490981392 0.983608801811 0.00181272090719 0.0020993854706 0.00210956105068 0.00062289557937 0.000673165805235
0.191844 0.603882326241 0.000674581260028 0.000454713241114 0.000456434173688 0.001098609968 0.001083055047 0.613983427778 0.000734363655239 0.00157652793249 0.00155626122839 0.001537895346 0.001489223692 0.983548250523 0.0018066549683 0.0021014045833 0.00211165764858 0.000622295867866 0.000671700952557
0.192721 0.602672872071 0.000674030369301 0.000452867094494 0.00045460987192 0.0010979295 0.001082325787 0.612792460105 0.000728851100465 0.00157369514334 0.00155349808074 0.001535601772 0.001487478967 0.983486108768 0.00180057516441 0.00210340487553 0.00211373777342 0.000621754078139 0.000670299890774
0.1936 0.601464143279 0.000673479091995 0.000450960653997 0.00045272570413 0.001097221979 0.001081569187 0.611603071755 0.000723346049968 0.001570873803 0.00155074505574 0.001533327784 0.001485747255 0.983422371561 0.00179448149552 0.00210538764445 0.00211580272652 0.000621270960481 0.000668963751847
0.194481 0.600256150222 0.000672927432095 0.000448993265717 0.000450781020203 0.001096487175 0.00108078504 0.610415270719 0.000717848554811 0.00156806414373 0.00154800250882 0.001531073591 0.001484028584 0.983357034163 0.00178837396162 0.00210735424899 0.00211785388319 0.000620847234955 0.000667693625828
0.195364 0.599048903201 0.000672471958876 0.000446964304472 0.000448775194763 0.001095724867 0.001079973154 0.609229064774 0.000712728457845 0.00156526638734 0.00154527079578 0.001528839384 0.001482322974 0.983290092083 0.001783198114 0.00210930613197 0.00211989268733 0.000620483589344 0.000666490567115
0.196249 0.59784241246 0.000672153679901 0.000444873157396 0.000446707618433 0.001094934847 0.00107913335 0.608044461477 0.000708142830534 0.00156248075021 0.00154255026727 0.001526625341 0.001480630433 0.983221541082 0.00177936178658 0.00211124479607 0.00212192065945 0.000620180675664 0.000665355595619
0.197136 0.596636688186 0.000671834642857 0.000442719231845 0.000444577701561 0.001094116923 0.001078265461 0.60686146817 0.000703563425724 0.00155970743706 0.0015398412735 0.001524431627 0.001478950962 0.983151377175 0.00177551678949 0.00211317182389 0.00212393939084 0.000619939119532 0.00066428969141
0.198025 0.595431740507 0.000671514849536 0.000440501963802 0.000442384879231 0.001093270916 0.001077369334 0.60568009198 0.00069899028454 0.00155694664271 0.00153714416385 0.001522258389 0.001477284553 0.983079596624 0.00177166312273 0.00211508887564 0.00212595053633 0.000619759513324 0.000663293791151
0.198916 0.594227579495 0.000671194301754 0.000438220800958 0.000440128601921 0.001092396662 0.001076444832 0.60450033982 0.000694423447755 0.00155419855553 0.00153445928154 0.001520105763 0.001475631185 0.983006195947 0.00176780078631 0.00211699767898 0.00212795583494 0.000619642406003 0.000662368795697
0.199809 0.593024215166 0.000670873001338 0.000435875217645 0.000437808347667 0.001091494008 0.001075491829 0.603322218388 0.000689862955805 0.00155146335429 0.00153178696798 0.001517973868 0.001473990834 0.982931171921 0.00176392978022 0.00211890003368 0.00212995709465 0.000619588327299 0.000661515566559
0.200704 0.591821657478 0.000670550950108 0.000433464706832 0.00043542360933 0.001090562818 0.001074510217 0.602145734172 0.000685308848792 0.00154874120648 0.00152912756024 0.00151586281 0.001472363462 0.982854521575 0.00176005010447 0.0021207978148 0.00213195618596 0.000619597757849 0.000660734922062
0.201601 0.590619916334 0.000670228149914 0.000430988785434 0.000432973908068 0.001089602971 0.001073499899 0.600970893447 0.00068076116646 0.00154603227283 0.00152648139191 0.001513772679 0.001470749023 0.982776242201 0.00175616175905 0.00212269296731 0.00213395506147 0.00061967115022 0.000660027635322
0.2025 0.589419001578 0.000669904602611 0.000428446991157 0.000430458781389 0.001088614359 0.001072460794 0.599797702278 0.000676219948237 0.0015433367048 0.00152384879046 0.001511703552 0.001469147465 0.982696331345 0.00175226474396 0.0021245875111 0.00213595573896 0.00061980892353 0.00065939444199
0.203401 0.588218923003 0.000669580310065 0.00042583888578 0.000427877795906 0.001087596892 0.001071392835 0.598626166523 0.000671685233197 0.00154065464101 0.00152123007866 0.00150965549 0.001467558723 0.98261478682 0.00174835905921 0.00212648353309 0.00213796030763 0.000620011454949 0.000658836026625
0.204304 0.58701969034 0.000669255274153 0.000423164055402 0.000425230536817 0.001086550489 0.001070295973 0.597456291831 0.000667157060078 0.00153798621322 0.00151862557629 0.001507628541 0.001465982728 0.98253160669 0.00174444470479 0.00212838319989 0.0021399709217 0.000620279087388 0.000658353042102
0.205209 0.585821313271 0.000669039710428 0.000420422105284 0.000422516615565 0.001085475092 0.001069170169 0.596288083644 0.000662916351913 0.00153533154453 0.00151603559223 0.001505622738 0.001464419398 0.982446789295 0.00174131374542 0.00213028873176 0.00214198981219 0.000620612127742 0.000657946082582
0.206116 0.584623801418 0.000669190324383 0.000417612667191 0.000419735663739 0.001084370653 0.001068015404 0.595121547199 0.000659617367766 0.00153269074847 0.00151346043251 0.0015036381 0.001462868644 0.982360333229 0.00174081938517 0.00213220243029 0.00214401927038 0.000621010839596 0.000657615706332
0.207025 0.583427164352 0.000669339359593 0.000414735397187 0.000416887341627 0.00108323714 0.001066831672 0.593956687532 0.000656322896224 0.00153006392599 0.00151090039726 0.001501674632 0.00146133037 0.982272237352 0.00174032393482 0.00213412666347 0.00214606165507 0.000621475454624 0.000657362425295
0.207936 0.582231411588 0.000669486813936 0.000411789975079 0.000413971331679 0.001082074539 0.001065618982 0.592793509474 0.000653032964368 0.00152745116881 0.00150835577653 0.001499732323 0.00145980447 0.982182500791 0.00173982739438 0.00213606385798 0.00214811938456 0.00062200616388 0.000657186697931
0.208849 0.581036552588 0.000669632685336 0.00040877610716 0.000410987342564 0.001080882849 0.00106437736 0.591632017655 0.000649747599077 0.00152485256382 0.00150582685348 0.001497811149 0.001458290832 0.982091122943 0.00173932976383 0.00213801651236 0.00215019495143 0.000622603120666 0.000657088942072
0.209764 0.579842596761 0.000669776971786 0.000405693522384 0.000407935108752 0.001079662085 0.001063106848 0.590472216508 0.000646466826971 0.00152226818097 0.00150331390517 0.001495911074 0.001456789331 0.981998103467 0.00173883104318 0.00213998718556 0.00215229090018 0.000623266430207 0.000657069531124
0.210681 0.578649553462 0.000669919671302 0.000402541976555 0.000404814386721 0.001078412281 0.001061807502 0.589314110265 0.000643190674446 0.0015196980874 0.00150081719476 0.001494032046 0.001455299839 0.981903442295 0.00173833123243 0.00214197849425 0.00215440983833 0.000623996169231 0.000657128781844
0.2116 0.577457431996 0.000670060781969 0.000399321252341 0.000401624965616 0.001077133484 0.001060479394 0.588157702964 0.00063991916767 0.00151714233458 0.00149833698279 0.001492173997 0.001453822221 0.981807139626 0.00173783033158 0.00214399312003 0.00215655442976 0.000624792375614 0.000657266963987
0.212521 0.576266241614 0.000670200301914 0.000396031156396 0.000398366655149 0.001075825758 0.001059122614 0.587002998448 0.000636652332569 0.0015146009666 0.00149587351809 0.00149033685 0.001452356328 0.981709195928 0.00173732834063 0.00214603379991 0.0021587273911 0.00062565503286 0.000657484304717
0.213444 0.575075991518 0.000670338229314 0.000392671523729 0.000395039294594 0.00107448918 0.001057737267 0.585850000365 0.000633390194847 0.0015120740195 0.0014934270349 0.00148852051 0.001450902009 0.981609611948 0.00173682525959 0.00214810332264 0.00216093150093 0.000626584094815 0.00065778097992
0.214369 0.573886690858 0.000670474562395 0.000389242215835 0.000391642751001 0.00107312385 0.001056323471 0.584698712174 0.000630132779975 0.00150956151721 0.00149099776323 0.001486724872 0.001449459102 0.981508388695 0.00173632108844 0.00215020453003 0.00216316957722 0.000627579473695 0.00065815711006
0.215296 0.572698348736 0.00067081144541 0.000385743123523 0.000388176920678 0.001071729877 0.001054881365 0.583549137142 0.00062729327113 0.00150706347396 0.00148858591874 0.001484949815 0.001448027441 0.981405527461 0.00173705554254 0.00215234031843 0.00216544449613 0.000628641037721 0.00065861277348
0.216225 0.571510974203 0.000671577345273 0.000382174162126 0.000384641724504 0.00107030739 0.001053411101 0.582401278352 0.000625338650993 0.00150457989239 0.0014861917097 0.001483195206 0.001446606849 0.981301029799 0.00174044005456 0.00215451363183 0.00216775916909 0.000629768612645 0.000659147993885
0.217156 0.570324576261 0.000672340464618 0.000378535276982 0.000381037113427 0.001068856535 0.001051912848 0.581255138695 0.0006233864146 0.00150211076971 0.00148381532562 0.001481460898 0.001445197145 0.981194897548 0.00174383185294 0.00215672744846 0.00217011655676 0.000630961986277 0.000659762741571
0.218089 0.569139163867 0.000673100796993 0.000374826441619 0.000377363069307 0.001067377471 0.001050386792 0.580110720883 0.000621436576506 0.00149965608932 0.00148145695072 0.001479746732 0.00144379814 0.981087132816 0.00174723093767 0.00215898479845 0.00217251965765 0.000632220901358 0.000660456943175
0.219024 0.567954745928 0.000673858336013 0.000371047658794 0.000373619600131 0.001065870374 0.001048833133 0.578968027443 0.000619489151166 0.00149721582533 0.00147911675337 0.001478052533 0.001442409637 0.980977737987 0.00175063730876 0.00216128874668 0.00217497150034 0.000633545060286 0.00066123046758
0.219961 0.566771331307 0.000674613075423 0.000367198961381 0.000369806749449 0.001064335438 0.001047252089 0.57782706072 0.0006175441529 0.00149478994531 0.00147679488654 0.001476378119 0.001441031433 0.980866715728 0.00175405096621 0.00216364238444 0.00217747515842 0.00063493412124 0.000662083138894
0.2209 0.565588928819 0.000675365009055 0.000363280411921 0.000365924586173 0.001062772874 0.001045643892 0.576687822885 0.000615601595894 0.00149237840144 0.00147449149717 0.00147472329 0.00143966332 0.980754068968 0.00175747191001 0.00216604885238 0.00218003371887 0.000636387706359 0.000663014719049
0.221841 0.564407547236 0.000676114130833 0.00035929209966 0.00036197321085 0.001061182904 0.001044008794 0.575550315927 0.000613661494233 0.00148998114143 0.00147220670882 0.001473087835 0.001438305081 0.98063980093 0.00176090014016 0.00216851129793 0.00218265030885 0.00063790538418 0.000664024929553
0.222784 0.563227195285 0.000676860434789 0.000355234151281 0.000357952758595 0.001059565772 0.00104234706 0.574414541664 0.000611723861869 0.00148759809909 0.00146994063894 0.001471471533 0.001436956493 0.980523915104 0.00176433565667 0.00217103290787 0.00218532806204 0.000639486686431 0.000665113433665
0.223729 0.562047881651 0.000677603915043 0.000351106715634 0.00035386339242 0.001057921735 0.001040658969 0.57328050174 0.00060978871262 0.00148522920065 0.00146769338445 0.001469874149 0.001435617329 0.980406415263 0.00176777845954 0.00217361687396 0.00218807014075 0.000641131109379 0.000666279844685
0.224676 0.560869614974 0.000678344565822 0.000346909982319 0.000349705310113 0.001056251066 0.001038944822 0.572148197628 0.000607856060205 0.00148287436356 0.00146546503125 0.001468295434 0.001434287355 0.980287305456 0.00177122854876 0.00217626641865 0.00219087971296 0.000642838094342 0.000667523720269
0.225625 0.559692403855 0.000679522897326 0.000342644168101 0.000345478744475 0.001054554054 0.001037204931 0.571017630635 0.000606665961973 0.00148053349178 0.00146325564867 0.001466735132 0.001432966329 0.98016659001 0.00177701049299 0.00217898476326 0.00219375995618 0.000644607044748 0.000668844573876
0.226576 0.558516256854 0.000680925906492 0.000338309520464 0.000341183957835 0.001052831006 0.001035439624 0.569888801898 0.000605860606704 0.00147820648452 0.00146106528805 0.00146519297 0.001431654008 0.980044273539 0.00178401221859 0.00218177513683 0.00219671405902 0.000646437329041 0.000670241853686
0.227529 0.55734118249 0.000682324755722 0.000333906325352 0.000336821251182 0.001051082242 0.001033649246 0.568761712394 0.000605055581698 0.00147589322833 0.00145889398909 0.001463668668 0.001430350139 0.979920360926 0.00179102866917 0.00218464077645 0.00219974520003 0.000648328263102 0.000671714967991
0.228484 0.556167189244 0.000683719434952 0.000329434897217 0.000332390955696 0.001049308099 0.001031834159 0.567636362934 0.000604250892349 0.00147359360052 0.00145674177063 0.001462161934 0.001429054465 0.979794857344 0.00179805984473 0.00218758490949 0.00220285655497 0.000650279120085 0.000673263269131
0.229441 0.554994285558 0.00068510993428 0.000324895588604 0.000327893443037 0.001047508929 0.001029994737 0.566512754173 0.000603446544006 0.00147130747053 0.00145460863903 0.001460672463 0.001427766726 0.979667768236 0.00180510574525 0.00219061076089 0.00220605129234 0.000652289140628 0.000674886054806
0.2304 0.553822479839 0.000686496243934 0.00032028878363 0.000323329118403 0.001045685102 0.001028131371 0.565390886606 0.000602642542003 0.00146903469713 0.00145249457877 0.001459199941 0.001426486653 0.979539099336 0.00181216637076 0.00219372153145 0.00220933256033 0.000654357513279 0.000676582569186
0.231361 0.552651780457 0.00068787835431 0.000315614905621 0.000318698427575 0.001043836998 0.00102624447 0.564270760574 0.000601838891627 0.00146677513125 0.00145039956207 0.001457744041 0.001425213977 0.979408856654 0.00181924172123 0.00219692041836 0.0022127034952 0.00065648338789 0.000678352009636
0.232324 0.551482195745 0.000689256255937 0.00031087440893 0.000314001848396 0.001041965017 0.001024334452 0.563152376266 0.000601035598143 0.00146452861228 0.00144832354044 0.001456304431 0.001423948419 0.979277046475 0.00182633179669 0.00220021058499 0.00221616719465 0.00065866587386 0.000680193522452
0.233289 0.550313734004 0.000690629939494 0.000306067790523 0.000309239904383 0.001040069572 0.001022401755 0.562035733719 0.000600232666783 0.00146229497503 0.001446262117 0.001454880762 0.0014226897 0.979143675372 0.00183343659711 0.00220359517147 0.00221972673686 0.000660904037592 0.000682106193958
0.234256 0.549146403501 0.000691999395812 0.000301195581769 0.000304413156799 0.001038151091 0.001020446829 0.560920832824 0.000599430102756 0.001460074039 0.001444210593 0.001453472681 0.001421437533 0.979008750194 0.00184055612252 0.00220707727999 0.00222338515574 0.000663196902443 0.000684089069059
0.235225 0.54798021247 0.000693501476982 0.00029625835348 0.000299522207983 0.001036210017 0.00101847014 0.559807673324 0.000598810018717 0.00145786562244 0.001442168715 0.001452079821 0.001420191632 0.978872278074 0.00184828512818 0.00221065997318 0.00222714545282 0.000665543456917 0.000686141133412
0.236196 0.546815169116 0.000695451591325 0.000291256716296 0.000294567703291 0.001034246807 0.001016472167 0.558696254821 0.00059879211407 0.00145566952999 0.001440136227 0.001450701809 0.001418951701 0.978734266424 0.00185800080301 0.00221434627246 0.00223101057526 0.00066794264043 0.000688261328657
0.237169 0.545651281611 0.000697396242875 0.000286191321475 0.000289550332238 0.001032261933 0.001014453404 0.557586576775 0.000598772983624 0.00145348555795 0.001438112867 0.00144933826 0.001417717444 0.978594722934 0.00186773648953 0.00221813914392 0.00223498341538 0.000670393356878 0.000690448539751
0.238144 0.5444885581 0.000699335419315 0.000281062863279 0.000284470830486 0.001030255881 0.00101241436 0.556478638508 0.000598752627489 0.00145131349628 0.001436098368 0.001447988783 0.001416488559 0.978453655579 0.00187749218773 0.00222204150085 0.00223906681329 0.000672894463726 0.000692701606751
0.239121 0.543327006698 0.000701269108504 0.000275872077646 0.00027932998096 0.001028229149 0.001010355555 0.555372439208 0.000598731045833 0.00144915312603 0.001434092458 0.001446652975 0.001415264745 0.978311072607 0.00188726789763 0.00222605618925 0.0022432635443 0.000675444791187 0.000695019317481
0.2401 0.542166635494 0.000703197298497 0.000270619746076 0.000274128614181 0.001026182252 0.001008277524 0.554267977928 0.000598708238823 0.00144700421912 0.001432094862 0.001445330427 0.001414045693 0.97816698255 0.00189706361921 0.00223018599423 0.00224757630958 0.000678043118842 0.000697400408649
0.241081 0.541007452549 0.000705119977541 0.000265306699608 0.000268867615988 0.001024115717 0.001006180815 0.55316525359 0.000598684206682 0.00144486654143 0.001430105299 0.001444020723 0.001412831091 0.978021394218 0.00190687935248 0.00223443362396 0.00225200774109 0.000680688187668 0.000699843572639
0.242064 0.539849465901 0.00070703713406 0.000259933813247 0.000263547923257 0.001022030083 0.001004065989 0.55206426499 0.000598658949647 0.00144273984946 0.001428123485 0.001442723435 0.001411620629 0.977874316699 0.00191671509744 0.00223880170408 0.00225656038588 0.000683378708565 0.000702347448275
0.243049 0.538692683562 0.000708948756674 0.000254502015785 0.000258170530954 0.001019925902 0.001001933621 0.550965010798 0.00059863246799 0.00144062389421 0.001426149133 0.00144143813 0.001410413989 0.977725759358 0.00192657085409 0.00224329278251 0.00226123670886 0.000686113342522 0.000704910630973
0.244036 0.537537113521 0.000710854834176 0.000249012289183 0.000252736494262 0.001017803741 0.000999784295 0.549867489561 0.00059860476202 0.00143851841574 0.001424181951 0.001440164368 0.001409210854 0.977575731837 0.00193644662243 0.00224790931386 0.00226603907745 0.000688890725308 0.000707531665165
0.245025 0.536382763746 0.000712766253342 0.000243465669549 0.000247246930999 0.001015664177 0.00099761861 0.548771699705 0.00059858572186 0.00143642315161 0.001422221643 0.001438901701 0.001408010904 0.977424244061 0.00194637637672 0.00225265365524 0.00227096977162 0.000691709449171 0.000710209051175
0.246016 0.535229642183 0.0007150922784 0.000237863255619 0.000241703030982 0.0010135078 0.000995437176 0.547677639541 0.000598946766935 0.00143433782767 0.001420267912 0.001437649676 0.001406813815 0.977271306222 0.00195763890806 0.00225752806562 0.00227603096218 0.000694568068009 0.000712941244744
0.247009 0.534077756757 0.000717411805801 0.000232206209355 0.000236106052461 0.001011335213 0.000993240614 0.546585307263 0.000599305753825 0.00143226216616 0.001418320457 0.001436407831 0.001405619264 0.977116928794 0.00196892416902 0.00226253470016 0.00228122471018 0.000697465105962 0.000715726649472
0.248004 0.532927115375 0.00071972482262 0.000226495757785 0.000230457336312 0.00100914703 0.000991029556 0.545494700953 0.000599662680722 0.00143019588273 0.00141637897 0.0014351757 0.001404426923 0.976961122526 0.00198023215962 0.00226767558769 0.00228655297534 0.00070039904644 0.000718563629015
0.249001 0.531777725925 0.000722031316169 0.000220733203424 0.000224758305958 0.001006943873 0.000988804647 0.544405818587 0.000600017545877 0.00142813868421 0.001414443149 0.001433952808 0.001403236466 0.976803898432 0.00199156287985 0.00227295266338 0.0022920175894 0.000703368340664 0.000721450503274
0.25 0.530629596276 0.000724331273955 0.000214919931667 0.000219010480897 0.001004726379 0.000986566539 0.54331865803 0.000600370347616 0.00142609027287 0.001412512681 0.00143273868 0.001402047564 0.976645267807 0.0020029163297 0.00227836772376 0.00229762026143 0.000706371409451 0.000724385551312
0.251001 0.529482734285 0.000726624683706 0.000209057408389 0.000213215481534 0.001002495194 0.000984315897 0.542233217046 0.0006007210843 0.00142405034547 0.001410587254 0.00143153283 0.001400859886 0.976485242217 0.00201429250919 0.00228392244187 0.00230336258453 0.000709406633697 0.000727367002325
0.252004 0.528337147789 0.000728911533361 0.000203147199969 0.000207375041208 0.001000250975 0.000982053395 0.541149493297 0.000601069754366 0.00142201859203 0.001408666555 0.001430334771 0.001399673101 0.976323833494 0.00202569141831 0.00228961836657 0.00230924600955 0.00071247236505 0.000730393049494
0.253009 0.527192844614 0.000731191811074 0.000197190977926 0.000201491023294 0.000997994387 0.000979779716 0.540067484348 0.000601416356303 0.00141999469716 0.001406750268 0.001429144007 0.00139848688 0.976161053744 0.00203711305705 0.00229545690365 0.0023152718592 0.000715566929309 0.000733461840838
0.254016 0.52604983257 0.000733465505195 0.000191190531828 0.000195565426895 0.000995726106 0.000977495552 0.538987187667 0.000601760888657 0.0014182924005 0.001404838074 0.001427960044 0.001397300888 0.975996915339 0.00204855742542 0.0023017980459 0.00232179694212 0.000718688611712 0.000736571493176
0.255025 0.524908119455 0.000735738620517 0.00018925203816 0.000193610301411 0.000993446819 0.000975201602 0.53790860063 0.000602104258691 0.00141660962363 0.001402929654 0.001426782379 0.001396114794 0.975831430916 0.00206002903359 0.00230914513257 0.00232932010085 0.000721835678461 0.000739720071923
0.256036 0.523767713056 0.000738241887492 0.00018878326445 0.000193088737838 0.000991157216 0.000972898578 0.536831720523 0.000602481315335 0.00141493893797 0.001401024688 0.001425610506 0.001394928266 0.975664613383 0.00207170125239 0.00231656098976 0.00233691211993 0.000725006356349 0.000742905616476
0.257049 0.522628621149 0.000740737999758 0.000188389376039 0.000192637336343 0.000988858002 0.000970587195 0.535756544546 0.000602856217202 0.00141327983394 0.001399122853 0.001424443917 0.00139374097 0.975496475907 0.00208339656164 0.00232404393312 0.0023445712654 0.000728198849245 0.000746126119451
0.258064 0.521490851498 0.00074322694527 0.000188070965401 0.000192256697733 0.000986549886 0.000968268178 0.534683069813 0.000603228962868 0.00141163178653 0.001397223826 0.001423282101 0.001392552576 0.975327031919 0.00209511496132 0.00233159224539 0.00235229576305 0.000731411335817 0.000749379545014
0.259081 0.52035441186 0.000745708712222 0.000187828503638 0.000191947321036 0.000984233586 0.000965942259 0.53361129336 0.000603599550989 0.0014099942523 0.001395327284 0.001422124542 0.001391362751 0.975156295107 0.00210685645145 0.00233920417434 0.00236008380578 0.000734641962127 0.000752663815685
0.2601 0.519219309984 0.000748183289028 0.000187662339849 0.000191709598487 0.000981909828 0.000963610173 0.532541212139 0.000603967980264 0.00140836668114 0.001393432902 0.001420970725 0.001390171166 0.97498427943 0.00211862103202 0.00234687792874 0.00236793356015 0.000737888861765 0.000755976824828
0.261121 0.518085553608 0.000750650664316 0.000187572696812 0.000191543812326 0.000979579343 0.000961272666 0.531472823033 0.000604334249462 0.00140674850027 0.001391540356 0.00141982013 0.00138897749 0.974810999086 0.00213040870304 0.0023546116908 0.00237584314804 0.000741150129651 0.000759316431101
0.262144 0.516953150466 0.000753110826952 0.000187559672079 0.000191450132884 0.000977242868 0.000958930488 0.530406122848 0.000604698357391 0.00140513912755 0.00138964932 0.001418672236 0.001387781395 0.974636468543 0.00214221946449 0.00236240361306 0.0023838106632 0.000744423844147 0.000762680463619
0.263169 0.515822108286 0.000755563766005 0.000187623237046 0.000191428625137 0.000974901149 0.000956584392 0.52934110832 0.000605060302938 0.00140353797056 0.00138775947 0.001417526522 0.001386582553 0.97446070252 0.00215405331639 0.0023702518151 0.00239183418506 0.000747708063327 0.000766066717952
0.264196 0.514692434788 0.000758009470763 0.000187763234064 0.000191479235676 0.000972554934 0.000954235139 0.528277776121 0.000605420085035 0.00140194441757 0.001385870481 0.001416382465 0.001385380638 0.974283715978 0.00216591025873 0.00237815439684 0.00239991174751 0.000751000819034 0.000769472965383
0.265225 0.513564137689 0.000760462819661 0.000187979382718 0.000191601804949 0.00097020498 0.000951883491 0.527216122856 0.000605726770149 0.00140035785208 0.001383982028 0.00141523954 0.001384175327 0.974105524139 0.00217762575688 0.0023861094274 0.00240804137564 0.000754300131833 0.000772896939501
0.266256 0.512437224703 0.000762962073461 0.000188271276291 0.00019179606009 0.000967852044 0.000949530217 0.526156145071 0.000605849438459 0.00139877764184 0.001382093789 0.001414097223 0.001382966298 0.973926142465 0.00218877494585 0.00239411495996 0.0024162210639 0.000757603995837 0.000776336358524
0.267289 0.511311703536 0.000765453906282 0.000188638389876 0.000192061620768 0.000965496892 0.000947176087 0.525097839252 0.000605970473652 0.0013972031438 0.00138020544 0.001412954991 0.00138175323 0.973745586659 0.00219994576272 0.0024021690235 0.00242444878043 0.000760910389957 0.000779788908126
0.268324 0.510187581896 0.000767938307991 0.000189080078395 0.000192398000893 0.000963140289 0.000944821875 0.52404120183 0.000606089875923 0.0013956337078 0.001378316659 0.001411812319 0.001380535805 0.973563872677 0.00221113820751 0.00241026962667 0.00243272248791 0.000764217275773 0.000783252254642
0.269361 0.509064867486 0.000770415268656 0.000189595584557 0.000192804611039 0.000960783006 0.000942468358 0.522986229184 0.000606207645502 0.00139406867219 0.001376427126 0.001410668682 0.001379313709 0.973381016705 0.00222235228021 0.00241841476394 0.00244104012357 0.000767522601225 0.000786724035331
0.2704 0.507943568007 0.000772884778579 0.000190184040476 0.000193280760745 0.000958425819 0.00094011631 0.521932917642 0.000606323782657 0.00139250736738 0.001374536522 0.00140952356 0.00137808663 0.97319703517 0.00223358798083 0.00242660241378 0.00244939961412 0.000770824308322 0.000790201869381
0.271441 0.506823691158 0.000775346828261 0.000190844475099 0.000193825662213 0.000956069499 0.000937766513 0.520881263487 0.000606438287694 0.00139094911432 0.001372644528 0.001408376431 0.001376854256 0.973011944728 0.00224484530935 0.00243483054214 0.00245779886408 0.000774120308229 0.000793683363914
0.272484 0.505705244639 0.000777801408438 0.000191575821424 0.00019443844069 0.000953714827 0.000935419745 0.519831262956 0.000606551160958 0.00138939322771 0.001370750829 0.001407226775 0.001375616284 0.972825762274 0.00225612426579 0.00244309710233 0.00246623577473 0.000777408521021 0.000797166092589
0.273529 0.504588236147 0.000780248510045 0.000192376917269 0.000195118131314 0.000951362581 0.000933076787 0.518782912246 0.000606662402825 0.00138783901509 0.001368855111 0.001406074074 0.001374372409 0.972638504924 0.00226742485015 0.00245140003708 0.00247470823847 0.000780686841653 0.000800647620388
0.274576 0.503472673379 0.000782688124232 0.000193246517195 0.000195863687407 0.000949013541 0.000930738418 0.517736207516 0.000606772013726 0.00138628577773 0.001366957063 0.001404917813 0.001373122331 0.97245019002 0.00227874706241 0.00245973728761 0.00248321413072 0.000783953162636 0.00080412549583
0.275625 0.502358564032 0.000785082547722 0.000194183297277 0.000196673988599 0.000946668485 0.000928405416 0.516691144889 0.000606637909362 0.00138473281294 0.001365056375 0.00140375748 0.001371865756 0.972260835126 0.00228926171552 0.00246810678287 0.00249175133151 0.000787205373991 0.000807597258579
0.276676 0.501245915804 0.000787443989293 0.000195185858894 0.000197547841153 0.000944328195 0.000926078558 0.515647720456 0.000606338552274 0.00138317941085 0.00136315274 0.001402592563 0.001370602391 0.972070458027 0.00229923282264 0.00247650644745 0.00250031771064 0.000790441353841 0.000811060422206
0.277729 0.500134736393 0.000789798067556 0.000196252740375 0.000198483988037 0.000941993448 0.000923758622 0.514605930277 0.000606038524992 0.00138162485981 0.001361245855 0.001401422558 0.001369331947 0.971879076721 0.00230922290427 0.002484934209 0.00250891114074 0.000793658970153 0.000814512506522
0.278784 0.499025033495 0.000792144774749 0.000197382425477 0.000199481115229 0.000939665024 0.000921446378 0.513565770387 0.000605737829645 0.00138006844397 0.001359335419 0.001400246961 0.001368054143 0.971686709414 0.00231923196042 0.00249338799494 0.00251752948226 0.000796856105811 0.000817951007038
0.279841 0.49791681481 0.00079448410331 0.000198573340275 0.000200537852025 0.000937343697 0.000919142596 0.512527236794 0.000605436468355 0.00137850944793 0.001357421132 0.001399065273 0.001366768697 0.971493374527 0.00232925999108 0.00250186572421 0.00252617061754 0.000800030626096 0.000821373421806
0.2809 0.496810088037 0.000796816045886 0.000199823876708 0.000201652788796 0.000935030242 0.000916848044 0.511490325488 0.000605134443253 0.00137694714967 0.001355502703 0.001397877001 0.001365475335 0.971299090678 0.00233930699625 0.00251036533326 0.00253483241377 0.000803180399613 0.000824777239731
0.281961 0.495704860874 0.000799140595334 0.000201132379928 0.00020282446488 0.00093272543 0.000914563483 0.510455032438 0.000604831756482 0.00137538083047 0.001353579838 0.001396681653 0.001364173789 0.971103876685 0.00234937297594 0.00251888475581 0.0025435127481 0.000806303304373 0.000828159940825
0.283024 0.494601141022 0.000801457744693 0.000202497173425 0.000204051395401 0.000930430029 0.000912289669 0.509421353598 0.000604528410196 0.0013738097714 0.001351652251 0.001395478745 0.001362863793 0.970907751567 0.00235945793014 0.00252752098417 0.00255230760378 0.000809397216361 0.000831519007548
0.284089 0.493498936182 0.000803767487216 0.000203916552538 0.000205332060799 0.000928144802 0.000910027357 0.508389284909 0.00060422440654 0.00137223325306 0.001349719658 0.001394267797 0.001361545087 0.970710734532 0.00236956185885 0.00253750399673 0.00256243490116 0.000812460009347 0.000834851921206
0.285156 0.492398254053 0.000806049941442 0.000205388795821 0.00020666491904 0.000925870511 0.000907777291 0.507358822302 0.000603848117024 0.00137065055778 0.00134778178 0.001393048336 0.001360217417 0.97051284497 0.00237943338192 0.00254759301546 0.0025726657993 0.000815489574662 0.000838156159845
0.286225 0.491299102335 0.000808208991539 0.000206912171979 0.000208048412499 0.000923607909 0.000905540211 0.506329961701 0.000603053157921 0.00136906096955 0.001345838343 0.001391819893 0.001358880534 0.970314102457 0.00238785266098 0.00255778425956 0.00258299647576 0.000818483805641 0.000841429208312
0.287296 0.49020148873 0.000810360945426 0.000208484941089 0.000209480968515 0.000921357746 0.000903316849 0.505302699023 0.000602258736216 0.00136746377801 0.001343889075 0.001390582007 0.001357534195 0.970114526754 0.00239628769174 0.0025680738055 0.00259342298041 0.000821440607556 0.000844668554204
0.288369 0.489105420936 0.000812505797589 0.000210105364523 0.00021096100821 0.000919120765 0.000901107933 0.504277030185 0.000601464855713 0.00136585827494 0.001341933711 0.001389334221 0.001356178162 0.969914137784 0.00240473847419 0.00257845759831 0.00260394121425 0.000824357887897 0.000847871688192
0.289444 0.488010906652 0.000814643542701 0.000211771705678 0.000212486948098 0.000916897703 0.000898914178 0.503252951102 0.000600671520181 0.00136424375766 0.001339971988 0.001388076088 0.001354812206 0.969712955649 0.00241320500833 0.00258893145101 0.00261454696523 0.000827233582104 0.000851036113656
0.290521 0.486917953574 0.000816774175615 0.000213482240524 0.000214057209944 0.00091468929 0.000896736293 0.502230457696 0.00059987873335 0.00136261952794 0.001338003652 0.001386807166 0.001353436099 0.969511000603 0.00242168729415 0.00259949105759 0.00262523589055 0.000830065624408 0.000854159339218
0.2916 0.485826569396 0.000818897691358 0.000215235253651 0.000215670216552 0.00091249625 0.000894574977 0.50120954589 0.000599086498945 0.00136098489707 0.00133602845 0.001385527023 0.001352049622 0.969308293068 0.00243018533168 0.00261013198542 0.00263600352956 0.000832851971404 0.000857238886514
0.292681 0.484736761811 0.000821014085158 0.000217029049926 0.000217324404319 0.000910319295 0.000892430919 0.50019021162 0.000598294820652 0.0013593391791 0.001334046138 0.001384235232 0.001350652565 0.969104853614 0.00243869912089 0.00262084968468 0.00264684531042 0.000835590602301 0.000860272292662
0.293764 0.483648538506 0.000823123352412 0.000218860191 0.000219018219061 0.000908159132 0.000890304798 0.499172450829 0.000597503702137 0.00135768169921 0.00133205739525 0.001382931375 0.001349244721 0.968900702959 0.00244722866179 0.00263163949956 0.00265775654835 0.000838279507507 0.000863257104243
0.294849 0.482561907166 0.000825225488703 0.000220692212 0.00022075012493 0.000906016457 0.000888197283 0.498156259475 0.000596713147032 0.00135601179215 0.0013300631231 0.001381615043 0.001347825891 0.968695861966 0.00245577395439 0.00264249666554 0.00266873246099 0.000840916698533 0.000866190889443
0.295936 0.481476875471 0.000827194633687 0.000222511286 0.000222638484311 0.000903891957 0.000886109029 0.497141633533 0.000595496538303 0.00135432879839 0.00132806302486 0.001380285836 0.001346395881 0.968490351631 0.0024628270876 0.0026534163173 0.00267976816268 0.000843500210432 0.000869071234294
0.297025 0.480393451093 0.000829136655355 0.000224322160662 0.000224578890902 0.000901786309 0.000884040681 0.496128568995 0.000594212759261 0.00135263207245 0.0013260568051 0.001378943361 0.001344954509 0.968284193079 0.00246964948704 0.00266439349708 0.00269085867032 0.000846028107716 0.00087189574103
0.298116 0.4793116417 0.000831071897885 0.000226159323987 0.000226551956528 0.000899700177 0.000881992871 0.495117061874 0.000592930788294 0.00135092097894 0.00132404417416 0.001377587237 0.001343501596 0.968077407565 0.00247648441613 0.00267542314934 0.00270199892564 0.000848498473087 0.000874662044083
0.299209 0.478231454951 0.000833000357958 0.000228028652227 0.000228556150391 0.000897634218 0.000879966215 0.494107108207 0.000591650630271 0.00134919489302 0.00132202484926 0.001376217091 0.001342036971 0.967870016455 0.00248333187489 0.00268650014247 0.00271318377178 0.00085090942355 0.00087736779049
0.300304 0.477152898495 0.000834922032436 0.000229928725326 0.000230589968973 0.000895589073 0.00087796132 0.493098704056 0.000590372290007 0.00134745320475 0.00131999855257 0.001374832559 0.001340560471 0.967662041231 0.0024901918633 0.0026976192648 0.00272440798618 0.000853259096593 0.000880010660265
0.301401 0.476075979973 0.000836836918327 0.000231858160986 0.000232651952489 0.000893565373 0.000875978776 0.492091845512 0.000589095772251 0.00134569531691 0.00131796501331 0.00137343329 0.00133907194 0.967453503477 0.00249706438138 0.00270877522541 0.0027356662698 0.000855545664705 0.000882588362405
0.3025 0.475000707014 0.000838745012814 0.000233815603208 0.000234740673356 0.000891563735 0.000874019158 0.491086528696 0.000587821081695 0.00134392064397 0.00131592396884 0.001372018941 0.001337571231 0.967244424878 0.00250394942911 0.00271996266972 0.00274695325683 0.000857767335636 0.000885098633517
0.303601 0.473927087234 0.000840646313242 0.000235799732037 0.000236854745052 0.000889584763 0.000872083025 0.490082749762 0.000586548222982 0.00134212861841 0.00131387516373 0.001370589178 0.001336058204 0.967034827209 0.00251084700651 0.00273117618446 0.00275826352112 0.000859922350872 0.00088753923809
0.304704 0.472855128237 0.000842540817121 0.00023780926039 0.000238992819784 0.000887629048 0.000870170921 0.489080504898 0.000585277200685 0.00134031868765 0.00131181834582 0.001369143684 0.001334532725 0.966824732332 0.00251775711356 0.00274241029046 0.00276959159058 0.000862008981948 0.000889907984542
0.305809 0.471784837609 0.000844356233049 0.00023984293746 0.000241153590242 0.000885697163 0.000868283375 0.488079790331 0.000583689390562 0.00133849031336 0.00130975327633 0.001367682146 0.001332994673 0.966614162182 0.00252358155592 0.00275365947054 0.00278093193026 0.00086402554469 0.000892202710239
0.306916 0.470716222922 0.000846138592353 0.000241899548321 0.00024333579007 0.000883789672 0.000866420895 0.487080602326 0.00058198769908 0.00133664297659 0.00130767971896 0.001366204266 0.001331443931 0.96640313877 0.00252901400147 0.00276491815152 0.00279227897268 0.000865970394079 0.000894421285131
0.308025 0.469649291727 0.000847914400269 0.000243977912992 0.00024553819195 0.000881907119 0.000864583975 0.486082937191 0.000580288966786 0.00133477617466 0.00130559744988 0.001364709759 0.00132988039 0.966191684162 0.00253445626173 0.00277618073505 0.00280362710981 0.000867841918263 0.000896561630746
0.309136 0.468584051556 0.000849683655161 0.000246076889076 0.000247759610397 0.000880050032 0.000862773091 0.485086791276 0.000578593198982 0.00133288942361 0.0013035062489 0.001363198348 0.001328303953 0.965979820484 0.00253990833671 0.0027874415804 0.00281497070489 0.000869638555099 0.000898621702515
0.310249 0.467520509921 0.000851446355535 0.000248195374445 0.000249998904398 0.000878218924 0.000860988697 0.484092160978 0.000576900400887 0.00133098225859 0.00130140590747 0.001361669772 0.001326714527 0.965767569912 0.00254537022641 0.0027986950205 0.00282630409488 0.000871358784964 0.000900599504017
0.311364 0.466458674307 0.000853202500055 0.000250332301127 0.000252254970178 0.000876414293 0.000859231231 0.483099042743 0.000575210577637 0.0013290542312 0.00129929622477 0.001360123778 0.001325112031 0.96555495465 0.00255084193083 0.0028099353769 0.00283762159351 0.000873001134785 0.000902493071526
0.312481 0.465398552176 0.000854952087526 0.000252486639985 0.00025452674651 0.000874636616 0.000857501109 0.482107433065 0.000573523734278 0.00132710491746 0.00129717700784 0.001358560131 0.001323496391 0.965341996943 0.00255632344996 0.00282115694701 0.00284891750755 0.000874564180955 0.000904300506738
0.3136 0.464340150961 0.000856695116907 0.000254657403676 0.000256813216625 0.000872886353 0.000855798731 0.48111732849 0.000571839875788 0.00132513391328 0.00129504807348 0.001356978602 0.001321867543 0.965128719056 0.0025618147838 0.00283235403239 0.0028601861378 0.000876046543338 0.000906019945112
0.314721 0.463283478068 0.000858431587305 0.000256843634395 0.000259113397733 0.000871163946 0.000854124472 0.48012872562 0.00057015900705 0.0013231408327 0.00129290924654 0.001355378982 0.001320225429 0.964915143267 0.00256731593237 0.00284352091606 0.00287142178013 0.000877446896489 0.000907649586394
0.315844 0.462228540867 0.000860158257343 0.000259044422956 0.000261426356109 0.00086946982 0.000852478688 0.47914162111 0.000568240450895 0.00132112531385 0.00129076036179 0.001353761069 0.001318570003 0.964701291856 0.00257207781464 0.00285465190366 0.00288261873443 0.000878763969709 0.00090918766702
0.316969 0.461175346699 0.00086187730467 0.000261258889967 0.000263751192976 0.000867804378 0.000850861713 0.478156011675 0.000566245991273 0.00131908701705 0.00128860126504 0.001352124678 0.001316901227 0.964487187108 0.00257660011381 0.00286574130429 0.00289377132348 0.00087999654586 0.000910632491102
0.318096 0.460123902865 0.000863589802432 0.000263486198225 0.000266087052168 0.000866168006 0.00084927386 0.477171894087 0.000564255369783 0.00131702562376 0.00128643180624 0.001350469636 0.00131521907 0.964272851286 0.00258113045263 0.00287678343346 0.00290487386956 0.000881143457717 0.000911982410525
0.319225 0.459074216631 0.000865295750326 0.000265725544579 0.000268433115325 0.000864561066 0.000847715418 0.47618926518 0.000562268591531 0.00131494084207 0.00128425185046 0.001348795784 0.001313523514 0.964058306643 0.00258566883108 0.00288777264377 0.00291592073924 0.000882203607012 0.000913235844152
0.320356 0.458026295218 0.000866995148181 0.000267976165608 0.000270788604189 0.000862983902 0.000846186656 0.475208121853 0.000560285661517 0.00131283239875 0.00128206127198 0.001347102976 0.001311814546 0.963843575383 0.00259021524918 0.0028987033175 0.00292690630833 0.000883175940368 0.000914391263864
0.321489 0.456980145807 0.000868687995973 0.000270237332983 0.000273152779298 0.000861436838 0.000844687817 0.474228461066 0.000558306584636 0.00131070004923 0.00127985995239 0.001345391082 0.001310092165 0.963628679687 0.00259476970693 0.00290956986278 0.00293782500691 0.000884059476732 0.000915447205379
0.322624 0.455935775531 0.000870374293819 0.000272508357339 0.00027552494054 0.000859920173 0.000843219121 0.473250279847 0.000556331365697 0.00130854357034 0.00127764778348 0.001343659984 0.001308356376 0.963413641675 0.00259933220431 0.0029203667339 0.00294867129443 0.000884853289461 0.000916402271295
0.323761 0.454893191476 0.00087205404198 0.000274788583008 0.000277904424664 0.000858434188 0.000841780766 0.472273575291 0.000554360009397 0.001306362766 0.00127542466849 0.001341909578 0.001306607198 0.963198483412 0.00260390274134 0.00293108843008 0.00295943968808 0.000885556521107 0.000917255121019
0.3249 0.453852400676 0.000873727240846 0.000277077391539 0.000280290606115 0.00085697914 0.000840372922 0.471298344564 0.000552392520335 0.00130415746214 0.00127319052393 0.001340139777 0.001304844653 0.96298322689 0.00260848131801 0.00294172951804 0.00297012475372 0.000886168374343 0.000918004490184
0.326041 0.452813410111 0.000875505587388 0.000279374197734 0.000282682895025 0.000855555262 0.000838995739 0.4703245849 0.000550281110389 0.001301927513 0.00127094527086 0.001338350505 0.001303068781 0.962767894022 0.00261281023426 0.00295228460453 0.00298072112143 0.000886688126254 0.00091864917907
0.327184 0.451776226702 0.000877287813959 0.000281678455306 0.000285080740156 0.000854162768 0.000837649336 0.469352293606 0.000548159778497 0.00129967279944 0.00126868884363 0.001336541703 0.00130127962 0.962552506628 0.00261712194001 0.00296274837593 0.00299122348563 0.000887115111463 0.000919188054972
0.328329 0.450740857313 0.000879063167804 0.000283989648709 0.000287483624087 0.000852801844 0.000836333812 0.468381468064 0.000546042757674 0.00129739322279 0.00126642118827 0.001334713326 0.001299477229 0.962337086427 0.0026214411903 0.00297311559187 0.0030016266131 0.000887448746538 0.000919620065791
0.329476 0.449707308743 0.000880831649722 0.000286307297823 0.000289891065223 0.000851472656 0.000835049238 0.467412105728 0.000543930052337 0.0012950887188 0.00126414225916 0.001332865343 0.001297661666 0.962121655028 0.00262576798512 0.00298338108687 0.00301192536122 0.000887688502524 0.000919944223818
0.330625 0.448675587726 0.000882593260648 0.00028863095628 0.000292302616983 0.000850175345 0.000833795658 0.46644420413 0.00054182166678 0.00129275924322 0.00126185202333 0.001330997739 0.001295833006 0.961906233915 0.0026301023245 0.00299353977848 0.0030221146555 0.000887833940556 0.000920159621099
0.331776 0.447645700925 0.000884348001661 0.000290960210104 0.000294717866139 0.000848910025 0.000832573092 0.46547776088 0.000539717605202 0.00129040477855 0.0012595504584 0.001329110513 0.00129399133 0.961690844432 0.00263444420841 0.00300358668155 0.00303218951908 0.000887884683494 0.000920265430423
0.332929 0.446617654934 0.000886095873976 0.000293294679547 0.000297136435566 0.000847676788 0.000831381531 0.464512773663 0.000537617871705 0.00128802534099 0.00125723755245 0.001327203679 0.001292136727 0.961475507793 0.00263879363686 0.00301351690752 0.00304214508949 0.000887840431457 0.000920260897422
0.334084 0.445591456268 0.000887836878949 0.000296241157422 0.000300157184018 0.000846475702 0.000830220942 0.463549240246 0.000535522470271 0.00128562096626 0.00125491330233 0.001325277268 0.001290269298 0.961260245042 0.00264315060986 0.00302332566249 0.00305197658764 0.00088770096007 0.00092014534969
0.335241 0.444567111363 0.000889626126233 0.00030129893453 0.000305259654952 0.000845306808 0.00082909126 0.462587158476 0.000533436694311 0.00128319172074 0.00125257772043 0.001323331323 0.001288389153 0.961045077057 0.00264763553856 0.00303300827754 0.00306167934755 0.000887466132291 0.000919918193698
0.3364 0.443544626574 0.000891617714598 0.000306269065546 0.00031027358927 0.000844170122 0.000827992398 0.461626526283 0.000531375338508 0.00128073769542 0.00125023082784 0.001321365903 0.001286496408 0.960830024534 0.00265258667342 0.00304256019656 0.00307124882831 0.000887135871285 0.000919578919554
0.337561 0.442524008169 0.000893601724383 0.000311149491784 0.000315196995987 0.000843065633 0.000826924238 0.460667341676 0.000529318257386 0.0012782590125 0.00124787265431 0.001319381085 0.001284591192 0.960615107984 0.00265754635208 0.00305197696925 0.00308068060854 0.000886710195226 0.00091912711027
0.338724 0.441505262326 0.000895578157277 0.000315938202713 0.000320027927023 0.000841993305 0.000825886637 0.459709602751 0.000527265454508 0.00127575581867 0.00124550324618 0.001317376957 0.001282673643 0.960400347706 0.00266251457455 0.00306125429929 0.00308997039529 0.000886189196724 0.000918562423734
0.339889 0.440488395132 0.000897547015126 0.000320633236654 0.000324764480644 0.000840953078 0.000824879421 0.458753307685 0.000525216933328 0.00127322828723 0.00124312265566 0.001315353624 0.001280743905 0.960185763793 0.00266749134082 0.00307038800587 0.00309911402895 0.000885573050385 0.000917884603806
0.341056 0.439473412573 0.000899508299922 0.000325232677812 0.0003294047969 0.000839944861 0.000823902389 0.457798454743 0.000523172697221 0.00127067661905 0.00124073094946 0.001313311208 0.001278802134 0.959971376093 0.00267247665089 0.00307937406078 0.00310810749057 0.000884862017449 0.000917093496348
0.342225 0.438460320538 0.000901462013812 0.000329734659948 0.000333947063373 0.000838968541 0.000822955312 0.456845042273 0.000521132749437 0.00126810104461 0.00123832820407 0.001311249842 0.001276848492 0.959757204229 0.00267747050477 0.00308820857631 0.00311694691542 0.000884056436171 0.000916189018033
0.343396 0.43744912481 0.000903408159077 0.000334137364436 0.000338389512079 0.000838023973 0.000822037935 0.45589306871 0.000519097093153 0.00126550181782 0.0012359145066 0.001309169679 0.001274883155 0.959543267564 0.00268247290246 0.00309688781613 0.00312562858025 0.000883156735062 0.000915171197745
0.344569 0.436439831064 0.000905346738152 0.000338439026305 0.000342730427336 0.000837110991 0.00082114997 0.454942532577 0.000517065731437 0.00126287922145 0.00123348995705 0.001307070881 0.001272906304 0.959329585194 0.00268748384395 0.00310540821155 0.00313414893521 0.000882163430095 0.000914040130419
0.345744 0.435432444862 0.00090753376822 0.000342637932781 0.00034696814141 0.000836229396 0.000820291105 0.453993432484 0.00051517952449 0.00126023356387 0.0012310546649 0.001304953632 0.001270918128 0.959116175931 0.00269344819788 0.00311376635665 0.00314250458288 0.00088107711211 0.000912796031452
0.346921 0.434426971651 0.00090986076371 0.000346732420824 0.000351101037301 0.000835378967 0.000819460993 0.453045767128 0.000513378785785 0.00125756518096 0.00122860875243 0.001302818125 0.001268918828 0.958903058305 0.00269997099901 0.00312195901087 0.00315069230524 0.000879898480256 0.000911439186129
0.3481 0.433423416757 0.000912179087127 0.000350720887169 0.000355127554782 0.000834559451 0.000818659267 0.452099535294 0.000511581737328 0.0012548744348 0.00122615235054 0.001300664573 0.001266908612 0.958690250533 0.00270650488392 0.00312998311597 0.00315870906407 0.000878628299237 0.000909969995689
0.349281 0.432421785381 0.00091448874134 0.000354601782722 0.000359046185723 0.000833770571 0.000817885524 0.451154735859 0.000509788381746 0.00125216170879 0.00122368560382 0.001298493199 0.001264887697 0.95847777051 0.0027130498526 0.00313783580195 0.00316655199132 0.000877267439653 0.000908388939499
0.350464 0.431422082599 0.000916789729395 0.000358373616842 0.000362855481191 0.000833012021 0.000817139337 0.450211367784 0.000507998721565 0.00124942742074 0.0012212086666 0.001296304245 0.001262856307 0.958265635811 0.00271960590505 0.00314551437843 0.00317421843009 0.000875816848078 0.000906696606001
0.351649 0.43042431335 0.000919082054493 0.000362034957868 0.000366554047559 0.000832283466 0.000816420247 0.449269430123 0.000506212759241 0.00124667200532 0.00121872170469 0.001294097965 0.001260814676 0.958053863652 0.00272617304128 0.00315301635955 0.00318170589568 0.000874277572019 0.000904893678853
0.352836 0.42942848244 0.000921365720005 0.000365584438809 0.000370140556873 0.000831584546 0.000815727769 0.448328922018 0.000504430497146 0.0012438959282 0.00121622489379 0.001291874629 0.001258763046 0.957842470896 0.00273275126128 0.00316033945443 0.00318901212393 0.000872650743196 0.000902980937478
0.354025 0.428434594533 0.000923640729451 0.000369020752295 0.000373613740581 0.000830914871 0.000815061388 0.447389842701 0.000502651937572 0.00124109967455 0.0012137184209 0.00128963452 0.001256701666 0.957631474033 0.00273934056506 0.00316748157757 0.00319613504811 0.000870937585122 0.000900959262686
0.355216 0.427442654146 0.00092600242366 0.000372342661295 0.000376972396512 0.000830274024 0.000814420562 0.446452191493 0.000500950235049 0.00123828375681 0.00121120248586 0.001287377936 0.001254630797 0.957420889159 0.0027463647093 0.00317444087077 0.0032030728137 0.000869139418 0.000898829635207
0.356409 0.426452665651 0.000928785302712 0.000375548992104 0.000380215388172 0.000829661562 0.000813804718 0.445515967804 0.000499582051132 0.00123544871139 0.00120867729503 0.001285105191 0.001252550701 0.957210731981 0.00275531665164 0.00318121567466 0.00320982379104 0.000867257644948 0.000896593136583
0.357604 0.425464633261 0.000931558065386 0.000378638645007 0.000383341651329 0.00082907701 0.000813213258 0.444581171136 0.000498216446793 0.00123259509525 0.00120614306925 0.00128281661 0.001250461654 0.957001017776 0.00276428360142 0.0031878045709 0.00321638657101 0.000865293767311 0.000894250952815
0.358801 0.424478561036 0.000934320715879 0.000381610590548 0.000386350192469 0.00082851987 0.000812645553 0.443647801077 0.000496853424049 0.00122972348989 0.00120360003805 0.001280512534 0.001248363936 0.956791761405 0.00277326555865 0.00319420636002 0.00322275997696 0.000863249377485 0.000891804365863
0.36 0.423494452871 0.000937073258577 0.000384463873797 0.000389240090687 0.000827989614 0.000812100949 0.442715857307 0.000495492984844 0.00122683449957 0.00120104844128 0.001278193317 0.001246257835 0.956582977278 0.00278226252333 0.00320042008309 0.00322894306612 0.000861126154897 0.000889254763893
0.361201 0.422512312494 0.000939815698041 0.000387197614174 0.000392010500859 0.000827485685 0.000811578763 0.441785339594 0.00049413513109 0.00122392874692 0.00119848853146 0.001275859326 0.00124414365 0.956374679346 0.00279127449545 0.00320644502079 0.00323493513324 0.000858925882368 0.000886603639975
0.362404 0.421532143464 0.000942548039008 0.000389811017573 0.000394660662018 0.000827007503 0.000811078283 0.440856247794 0.000492779864616 0.0012210068782 0.00119592056845 0.001273510942 0.001242021683 0.956166881094 0.00280030147502 0.00321228070619 0.0032407357265 0.000856650429701 0.000883852581701
0.363609 0.420553949162 0.000945270286402 0.000392303362177 0.00039718988754 0.000826554456 0.000810598773 0.439928581852 0.000491427187218 0.00121806955948 0.00119334482255 0.001271148561 0.001239892242 0.955959595513 0.00280934346204 0.00321792690852 0.00324634464039 0.00085430174966 0.000881003294638
0.364816 0.419577732791 0.000947982445317 0.00039467401713 0.000399597580386 0.000826125908 0.000810139468 0.439002341801 0.000490077100623 0.00121511747581 0.0011907615765 0.001268772587 0.001237755648 0.955752835098 0.00281840045651 0.00322338367032 0.00325176192988 0.00085188190539 0.000878057570044
0.366025 0.418603497369 0.000951205641704 0.000396922434709 0.00040188322667 0.000825721194 0.000809699576 0.438077527761 0.000489185676565 0.00121215133166 0.00118817112043 0.001266383443 0.001235612222 0.955546611826 0.00283000597267 0.00322865128436 0.00325698790786 0.000849393038468 0.000875017320994
0.367236 0.417631245726 0.000954510770174 0.000399048160752 0.00040404640687 0.000825339623 0.000809278281 0.437154139939 0.000488377371018 0.00120917184815 0.00118557375576 0.001263981559 0.001233462294 0.955340937145 0.00284208623643 0.0032337303155 0.00326202315704 0.000846837382484 0.000871884550558
0.368449 0.416660980498 0.00095780407855 0.000401050829019 0.000406086787367 0.000824980477 0.000808874739 0.436232178628 0.000487570131387 0.00120617976681 0.00118296979221 0.00126156738 0.001231306204 0.955135821957 0.00285418645108 0.00323862159691 0.00326686852762 0.000844217275229 0.000868661372325
0.369664 0.415692704124 0.000961085572958 0.000402930170129 0.000408004134912 0.000824643013 0.00080848808 0.435311644207 0.000486763959476 0.0012031758425 0.00118035954879 0.001259141363 0.00122914429 0.954931276606 0.00286630661661 0.00324332623217 0.00327152515072 0.000841535128728 0.000865350000393
0.370881 0.41472641884 0.000964355259715 0.00040468601458 0.000409798311433 0.000824326459 0.000808117411 0.43439253714 0.000485958857068 0.00120016084677 0.00117774335778 0.001256703976 0.001226976905 0.954727310857 0.00287844673304 0.00324784562057 0.00327599442537 0.000838793460392 0.000861952757187
0.3721 0.413762126678 0.000967613145352 0.000406318290083 0.000411469281099 0.00082403002 0.000807761814 0.433474857974 0.000485154825911 0.00119713556833 0.00117512155457 0.001254255699 0.001224804401 0.954523933895 0.00289060680036 0.003252181425 0.00328027805354 0.000835994863359 0.00085847206298
0.373321 0.412799829457 0.000970859236586 0.000407827028968 0.000413017110159 0.000823752875 0.000807420343 0.432558607341 0.000484351867732 0.00119410080664 0.00117249448782 0.001251797023 0.001222627137 0.954321154293 0.00290278681856 0.00325633560561 0.0032843780072 0.000833142031764 0.000854910441426
0.374544 0.411839528783 0.000974093540341 0.000409212375337 0.000414441977222 0.000823494175 0.000807092034 0.431643785953 0.000483549984233 0.00119105737817 0.00116986251434 0.001249328449 0.001220445481 0.954118980014 0.00291498678766 0.00326031041815 0.00328829656594 0.00083023774293 0.000851270522981
0.375769 0.41088122604 0.000977732012122 0.000410474577952 0.000415744164423 0.000823253048 0.000806775894 0.430730394605 0.000483126248739 0.00118800610877 0.00116722599789 0.001246850491 0.001218259802 0.953917418381 0.00292929801792 0.00326410840602 0.0032920362884 0.000827284865928 0.000847555040946
0.376996 0.409924922391 0.000981604004853 0.00041161400025 0.000416924071883 0.000823028598 0.000806470912 0.429818434172 0.000482925958775 0.00118494783579 0.00116458531142 0.00124436367 0.001216070475 0.953716476076 0.00294487473887 0.00326773240407 0.0032956000395 0.000824286347907 0.000843766821476
0.378225 0.408970618769 0.000985462320919 0.000412631125491 0.0004179822161 0.000822819902 0.000806176052 0.428907905609 0.000482725015953 0.00118188340946 0.00116194083984 0.001241868521 0.001213877879 0.953516159112 0.00296047684974 0.00327118556999 0.0032989909876 0.000821245226668 0.000839908806889
0.379456 0.408018315877 0.00098930696863 0.000413526552561 0.000418919232539 0.000822626017 0.000805890255 0.427998809947 0.000482523422433 0.00117881368738 0.00115929297002 0.001239365585 0.0012116824 0.953316472837 0.00297610435055 0.0032744713367 0.00330221259959 0.000818164633521 0.000835984022704
0.380689 0.40706801418 0.000993137956512 0.000414301008105 0.000419735881853 0.000822445973 0.000805612445 0.427091148296 0.00048232118037 0.00117573953784 0.00115664209982 0.001236855413 0.001209484425 0.9531174219 0.00299175724128 0.0032775934615 0.00330526865382 0.000815047766623 0.000831995603642
0.381924 0.406119713903 0.000996955293316 0.000414955341986 0.00042043305084 0.000822278779 0.000805341521 0.426184921841 0.000482118291931 0.00117266183354 0.00115398863701 0.001234338566 0.001207284347 0.952919010247 0.00300743552194 0.00328055599932 0.00330816322901 0.000811897921568 0.000827946780566
0.383161 0.405173415027 0.00100075898802 0.000415490540485 0.000421011759953 0.00082212342 0.000805076364 0.425280131842 0.000481914759291 0.00116958145494 0.0011513329932 0.001231815615 0.001205082562 0.952721241108 0.00302313919253 0.00328336332024 0.0033109007165 0.000808718469077 0.000823840888448
0.3844 0.404229117284 0.0010045490498 0.000415907717111 0.000421473159908 0.00082197886 0.000804815838 0.424376779631 0.000481710584622 0.00116649929078 0.00114867558989 0.001229287136 0.001202879469 0.952524116978 0.00303886825304 0.00328602009354 0.00331348582221 0.000805512853241 0.00081968134904
0.385641 0.403286820152 0.00100866867557 0.000416208129959 0.000421818542086 0.000821844042 0.000804558784 0.423474866613 0.000481804492223 0.00116341623007 0.00114601685525 0.001226753714 0.001200675472 0.952327639601 0.00305633482847 0.0032885313129 0.003315923551 0.000802284610901 0.000815471680645
0.386884 0.402346522856 0.00101309470978 0.000416393174394 0.000422049340093 0.000821717883 0.000804304031 0.42257439426 0.000482176320536 0.00116033316979 0.00114335722226 0.001224215942 0.001198470975 0.952131809975 0.00307543474896 0.00329090226635 0.00331821923899 0.000799037335101 0.000811215508567
0.388129 0.401408224357 0.00101750519779 0.000416464395693 0.000422167133372 0.000821599287 0.000804050383 0.421675364118 0.000482545822877 0.00115725100538 0.00114069713374 0.00122167442 0.001196266387 0.951936628303 0.00309456540142 0.00329313856164 0.00332037851249 0.000795774717729 0.000806916533054
0.389376 0.400471923355 0.00102190015051 0.000416423485573 0.000422173649707 0.000821487133 0.000803796635 0.420777777795 0.000482913002195 0.00115417063526 0.00113803703694 0.001219129756 0.001194062118 0.951742094018 0.00311372678586 0.00329524611038 0.00332240731736 0.000792500503274 0.000802578560698
0.390625 0.399537618279 0.00102627957909 0.000416272291463 0.000422070771411 0.00082138028 0.000803541564 0.419881636967 0.000483277861463 0.00115109295962 0.00113537738604 0.001216582562 0.001191858581 0.95154820574 0.00313291890227 0.00329723113516 0.003324311911 0.000789218515234 0.00079820548446
0.391876 0.398605307291 0.00103064349492 0.000416012817736 0.000421860538918 0.000821277572 0.000803283929 0.418986943375 0.000483640403691 0.00114801887579 0.00113271864162 0.001214033457 0.001189656191 0.951354961279 0.00315214175064 0.0032991001616 0.00332609885503 0.00078593265454 0.000793801279353
0.393129 0.397674988274 0.00103499190961 0.000416429596007 0.000422316591952 0.00082117783 0.00080302248 0.418093698818 0.000484000631923 0.00114494928019 0.0011300612699 0.001211483064 0.001187455364 0.95116235762 0.00317139533099 0.00330086001979 0.00332777501414 0.000782646876364 0.000789370015421
0.394384 0.396746658835 0.00103932483501 0.000419153402447 0.000425046879595 0.000821079863 0.000802755952 0.417201905161 0.000484358549226 0.00114188506533 0.00112740574263 0.001208932015 0.001185256516 0.9509703909 0.00319067964332 0.00330251783906 0.00332934755345 0.000779365202684 0.000784915843688
0.395641 0.395820316298 0.00104395845738 0.000421897107306 0.000427796192454 0.000820982456 0.000802483067 0.416311564322 0.00048495717712 0.00113882712278 0.0011247525371 0.00120638094 0.001183060068 0.950779056408 0.00321149777858 0.00330408104534 0.00333082394459 0.000776091729459 0.000780443000534
0.3969 0.394895957704 0.00104887931356 0.000424661472492 0.000430565325948 0.000820884385 0.000802202536 0.415422678278 0.000485786161178 0.00113577633794 0.00112210213409 0.00120383048 0.001180866437 0.950588348573 0.00323379580373 0.00330555735623 0.00333221194777 0.0007728306018 0.00077595580213
0.398161 0.393973579806 0.00105378288217 0.000427447269585 0.000433355089869 0.000820784406 0.000801913059 0.414535249063 0.0004866114331 0.00113273358673 0.0011194550227 0.001201281275 0.001178676043 0.950398260936 0.00325612925068 0.0033069547723 0.00333351961081 0.000769586030403 0.000771458644121
0.399424 0.393053179063 0.00105866917704 0.000430255285207 0.000436166303151 0.00082068126 0.000801613331 0.413649278761 0.000487432996862 0.0011296997415 0.00111681169458 0.001198733971 0.001176489308 0.950208786149 0.00327849811943 0.0033082815845 0.00333475525939 0.000766362275285 0.000766956006331
0.400689 0.392134751645 0.00106353821221 0.000433086313771 0.00043899979933 0.000820573677 0.000801302031 0.412764769507 0.000488250856509 0.0011266756682 0.0011141726447 0.001196189216 0.001174306647 0.950019915976 0.00330090240999 0.0033095463409 0.00333592751194 0.000763163652053 0.000762452434636
0.401956 0.391218293422 0.00106839000202 0.000435941165296 0.000441856423224 0.00082046037 0.000800977837 0.411881723486 0.000489065016127 0.001123662219 0.00111153837539 0.001193647659 0.001172128482 0.949831641256 0.00332334212235 0.00331075788012 0.00333704524181 0.000759994528217 0.000757952553715
0.403225 0.390303799967 0.00107322456102 0.000438820651651 0.00044473702569 0.000820340042 0.000800639416 0.411000142928 0.000489875479859 0.00112066024193 0.00110890938929 0.001191109952 0.001169955231 0.949643951913 0.00334581725651 0.00331192527451 0.00333811759613 0.00075685932249 0.000753461055381
0.404496 0.389391266549 0.00107804190404 0.000441725602924 0.000447642473015 0.000820211385 0.000800285433 0.41012003011 0.000490682251891 0.00111767056772 0.00110628619437 0.001188576749 0.00116778731 0.949456836928 0.00336832781248 0.0033130578653 0.00333915396223 0.000753762487821 0.000748982699253
0.405769 0.388480688136 0.0010831643969 0.000444656856068 0.000450573640896 0.000820073076 0.000799914546 0.40924138735 0.00049167670365 0.0011146940196 0.00110366930387 0.001186048702 0.001165625136 0.949270284346 0.00339225932344 0.00331671308392 0.00334269201945 0.000750708530784 0.000744522313767
0.407044 0.387572059389 0.00108847985529 0.000447615256875 0.000453531414865 0.000819923786 0.000799525412 0.408364217006 0.000492792230855 0.00111173140715 0.00110105923123 0.001183526468 0.001163469121 0.949084281259 0.00341713793343 0.00332429777612 0.00335012824397 0.000747701983325 0.000740084791042
0.408321 0.386665374659 0.00109377654531 0.00045060166007 0.000456516687138 0.000819762175 0.000799116683 0.407488521475 0.000493903130374 0.00110878352404 0.00109845649419 0.0011810107 0.001161319679 0.948898813786 0.00344205556869 0.00333197356884 0.00335765445167 0.000744747429012 0.000735675078677
0.4096 0.385760627991 0.00109905448383 0.000453616929177 0.000459530363416 0.000819586893 0.000798687012 0.406614303189 0.00049500940724 0.00110585115403 0.00109586161368 0.001178502051 0.001159177219 0.948713867086 0.00346701222923 0.00333974497031 0.00336527530324 0.000741849472267 0.000731298187065
0.410881 0.384857813114 0.00110431368796 0.00045666194002 0.000462573356691 0.000819396586 0.00079823505 0.405741564614 0.00049611106654 0.00110293506006 0.00109327511181 0.001176001176 0.001157042147 0.948529425326 0.00349200791503 0.00334761656409 0.0033729955059 0.000739012750514 0.000726959179781
0.412164 0.383956923447 0.0011095541751 0.000459737571586 0.000465646589017 0.000819189893 0.000797759449 0.404870308246 0.000497208113423 0.00110003599256 0.00109069751283 0.001173508722 0.00115491487 0.94834547169 0.00351704262611 0.00335559298686 0.00338081985527 0.000736241936305 0.000722663157995
0.413449 0.383057952093 0.00111477596288 0.000462844713662 0.000468750989252 0.000818965443 0.000797258868 0.404000536612 0.0004983005531 0.00109715468437 0.00108812934524 0.001171025342 0.001152795784 0.948161988361 0.00354211636246 0.00336367895065 0.00338875320017 0.000733541694478 0.000718415300941
0.414736 0.38216089184 0.0011199790692 0.000465984262357 0.000471887496795 0.000818721865 0.000796731961 0.403132252263 0.000499388390839 0.00109429184974 0.00108557113464 0.001168551678 0.00115068529 0.94797895652 0.00356722912407 0.00337187921289 0.00339680046335 0.000730916749356 0.00071422080186
0.416025 0.381265735158 0.00112549255455 0.00046915712322 0.000475057057625 0.000818457784 0.000796177393 0.402265457775 0.000500573284518 0.00109144818462 0.00108302341366 0.001166088377 0.001148583778 0.947796356334 0.00359353316318 0.00338019861235 0.00340496662475 0.000728371807635 0.00071008491558
0.417316 0.380372474202 0.0011310710836 0.000472364204856 0.000478260625039 0.000818171818 0.000795593833 0.401400155746 0.000501779441283 0.00108862436747 0.00108048671128 0.001163636076 0.00114649164 0.947614166953 0.00362017525105 0.00338864203014 0.0034132567419 0.000725911606223 0.000706012931071
0.418609 0.379481100807 0.00113662973313 0.000475606427719 0.000481499161213 0.000817862589 0.000794979955 0.400536348793 0.000502980625105 0.0010858210546 0.0010779615603 0.00116119541 0.001144409259 0.947432366502 0.0036468586125 0.00339721441688 0.0034216759178 0.000723540883815 0.000702010163146
0.419904 0.378591606489 0.00114216852303 0.000478884714773 0.000484773632428 0.000817528713 0.000794334443 0.399674039549 0.00050417684179 0.0010830388855 0.00107544849387 0.00115876701 0.001142337015 0.947250932075 0.00367358324751 0.00340592078218 0.00343022933123 0.000721264382459 0.000698081972763
0.421201 0.377703982446 0.0011476874734 0.000482199999037 0.00048808501534 0.000817168809 0.000793655991 0.39881323066 0.000505368097209 0.00108027847678 0.00107294804313 0.001156351501 0.001140275281 0.947069839737 0.00370034915608 0.00341476618789 0.0034389222167 0.000719086837892 0.00069423374011
0.4225 0.376818219558 0.00115318660465 0.000485553215639 0.000491434290287 0.000816781498 0.0007929433 0.397953924786 0.000506554397289 0.00107754042381 0.00107046074234 0.001153949502 0.001138224426 0.946889064508 0.00372715633823 0.00342375575517 0.00344775986932 0.000717012994007 0.000690470867106
0.423801 0.375934308386 0.00115866593742 0.000488945307075 0.000494822444228 0.000816365402 0.000792195088 0.397096124594 0.000507735748028 0.00107482530198 0.00106798712382 0.001151561626 0.001136184815 0.946708580373 0.00375400479394 0.00343289465558 0.00345674764007 0.000715047577536 0.000686798779984
0.425104 0.375052239172 0.00116414735462 0.000492377223385 0.00049825047208 0.000815919145 0.000791410081 0.396239832759 0.000508907163588 0.00107213366426 0.00106552772001 0.00114918848 0.001134156803 0.946528360262 0.00378093618613 0.0034421881214 0.00346589094172 0.000713195306075 0.000683222926833
0.426409 0.374172001841 0.00116986079972 0.000495849918485 0.000501719373621 0.00081544136 0.000790587022 0.395385051957 0.000510016150481 0.00106946604117 0.00106308306145 0.001146830662 0.00113214074 0.946348376068 0.00380838997829 0.00345164143335 0.00347519524361 0.000711460877001 0.000679748752831
0.427716 0.373293586004 0.00117555367141 0.000499364348455 0.000505230152877 0.00081493068 0.000789724668 0.394531784869 0.000511120397803 0.00106682294132 0.00106065368076 0.001144488763 0.00113013697 0.946168598629 0.00383588584524 0.00346125992178 0.0034846660685 0.00070984897231 0.000676381727563
0.429025 0.372416980952 0.00118122599208 0.000502921478386 0.000508783818858 0.000814385749 0.000788821796 0.393680034171 0.000512219911619 0.00106420485189 0.00105824010663 0.001142163366 0.00112814583 0.945988997731 0.00386342378696 0.00347104897511 0.00349430899063 0.000708364240567 0.000673127314816
0.430336 0.371542175666 0.00118687778434 0.000506522277104 0.000512381389712 0.000813805215 0.000787877198 0.392829802537 0.000513314698051 0.00106161223612 0.00105584286796 0.001139855046 0.001126167648 0.945809542113 0.00389100380346 0.00348101402548 0.0035041296461 0.00070701130435 0.000669990990127
0.431649 0.370669158812 0.00119250907109 0.000510167715397 0.000516023882703 0.00081318774 0.000786889685 0.391981092634 0.000514404763276 0.00105904553462 0.00105346248977 0.001137564364 0.001124202748 0.94563019946 0.00391862589473 0.00349116055251 0.00351413371227 0.000705794761601 0.000666978200794
0.432964 0.369797918748 0.00119811987546 0.000513858771003 0.00051971232411 0.000812531989 0.000785858093 0.39113390712 0.000515490113526 0.00105650516663 0.00105109949894 0.001135291876 0.001122251439 0.945450936409 0.00394629006078 0.00350149408749 0.00352432692192 0.00070471914323 0.000664094415196
0.434281 0.368928443522 0.00120371022084 0.00051759642355 0.000523447743114 0.000811836646 0.000784781275 0.39028824864 0.000516570755085 0.001053991527 0.00104875441678 0.001133038127 0.001120314029 0.945271718551 0.00397399630161 0.00351202019843 0.00353471505507 0.000703788966708 0.000661345067364
0.4356 0.368060720876 0.0012093400635 0.00052138165701 0.000527231171513 0.000811100402 0.000783658109 0.389444119825 0.000517541156583 0.00105150499124 0.00104642776268 0.001130803648 0.001118390814 0.945092510426 0.00400157529337 0.00352274450678 0.00354530394354 0.000703008688434 0.000658735579957
0.436921 0.36719473825 0.00121502107197 0.000525215458837 0.000531063647813 0.000810321961 0.0007824875 0.388601523288 0.000518380818894 0.00104904591044 0.00104412005512 0.001128588962 0.00111648208 0.94491327554 0.00402899288907 0.00353367267275 0.00355609946442 0.000702382702636 0.000656271363086
0.438244 0.366330482781 0.0012206812858 0.000529098821585 0.000534946213272 0.000809500047 0.000781268375 0.387760461624 0.000519216508858 0.00104661461517 0.00104183180877 0.001126394577 0.001114588108 0.944733976349 0.00405645199513 0.00354481040199 0.00356710753627 0.000701915365623 0.000653957778929
0.439569 0.365467941311 0.00122632072972 0.000533032737885 0.000538879911441 0.000808633392 0.000779999691 0.386920937403 0.000520048232276 0.00104421141292 0.00103956353468 0.00112422099 0.001112709163 0.944554574286 0.00408395261156 0.00355616343743 0.00357833412339 0.000701610947663 0.000651800181793
0.440896 0.364607100389 0.00123193942874 0.000537018203743 0.000542865791447 0.000807720753 0.000778680432 0.386082953173 0.000520875994987 0.00104183659082 0.00103731574184 0.001122068686 0.001110845507 0.944375029751 0.00411149473836 0.00356773756036 0.0035897852369 0.000701473671476 0.000649803871377
0.442225 0.363747946271 0.00123753740808 0.000541056219616 0.00054690490397 0.0008067609 0.000777309612 0.38524651145 0.000521699802879 0.00103949041645 0.00103508893251 0.001119938134 0.001108997387 0.944195302125 0.00413907837551 0.00357953858832 0.00360146692239 0.000701507674323 0.000647974113358
0.443556 0.362890464929 0.0012431146932 0.000545147787624 0.000550998302445 0.000805752623 0.000775886277 0.384411614724 0.000522519661878 0.00103717313542 0.00103288361049 0.001117829791 0.001107165043 0.944015349769 0.00416670352304 0.00359157239024 0.00361338526676 0.000701717021404 0.000646316130442
0.444889 0.362034642053 0.00124867130981 0.000549293912876 0.000555147046086 0.000804694734 0.000774409504 0.383578265448 0.000523335577956 0.00103488497645 0.0010307002705 0.001115744099 0.001105348702 0.943835130049 0.00419437018092 0.00360384485163 0.00362554640265 0.000702105692748 0.00064483508917
0.446224 0.361180463057 0.00125421793622 0.000553495597952 0.000559352192193 0.000803586065 0.000772878404 0.382746466042 0.000523813682112 0.00103262614617 0.00102853940481 0.001113681486 0.00110354858 0.943654599328 0.0042210508352 0.00361636189434 0.00363795649121 0.00070267757923 0.000643536106789
0.447561 0.36032791308 0.00125974487818 0.00055775385533 0.000563614805052 0.000802425472 0.000771292125 0.381916218886 0.00052425864477 0.00103039683712 0.00102640150077 0.001111642362 0.001101764884 0.943473712981 0.00424767813948 0.0036291294844 0.00365062173584 0.000703436478559 0.000642424230251
0.4489 0.359476976997 0.00126525119386 0.000562069693499 0.000567935949574 0.000801211836 0.000769649846 0.381087526322 0.000524700818741 0.00102819721874 0.00102428704332 0.001109627124 0.001099997809 0.943292425408 0.00427434527518 0.00364215361429 0.00366354836863 0.000704386102434 0.000641504444961
0.450241 0.35862763942 0.00127073690993 0.000566444124158 0.000572316692167 0.000799944059 0.000767950789 0.380260390646 0.000525140208946 0.0010260274495 0.00102219650955 0.001107636152 0.001098247536 0.943110690048 0.0043010522423 0.00365544030037 0.00367674265761 0.000705530038943 0.000640781674604
0.451584 0.357779884704 0.00127620205324 0.000570878160036 0.000576758099773 0.000798621076 0.000766194211 0.379434814109 0.000525576820329 0.00102388766897 0.00102013037207 0.001105669807 0.001096514237 0.942928459383 0.00432779904084 0.00366899559501 0.00369021089635 0.000706871784625 0.000640260743742
0.452929 0.356933696956 0.00128164665092 0.00057537281643 0.000581261245934 0.000797241844 0.000764379409 0.378610798914 0.000526010657855 0.00102177800205 0.00101808909897 0.001103728436 0.00109479807 0.942745684962 0.0043545856708 0.00368282557695 0.00370395942051 0.000708414717682 0.000639946418002
0.454276 0.35608906004 0.00128707073027 0.000579929109335 0.000585827203245 0.000795805352 0.000762505722 0.377788347213 0.000526441726525 0.00101969856214 0.00101607315163 0.001101812367 0.001093099182 0.942562317411 0.00438141213217 0.00369693634733 0.00371799458884 0.000710162098789 0.000639843364442
0.455625 0.355245957582 0.00129244793415 0.000584548054615 0.000590457044277 0.000794310616 0.000760572533 0.376967461105 0.000526662495224 0.0010176494465 0.00101408298689 0.001099921909 0.001091417706 0.942378306448 0.00440753746226 0.00371133403576 0.00373232277809 0.000712117056824 0.000639956163515
0.456976 0.354404372979 0.00129777421957 0.000589230670725 0.000595151846597 0.000792756687 0.000758579264 0.376148142632 0.000526640949515 0.00101563074346 0.00101211905423 0.001098057355 0.001089753763 0.942193600902 0.00443284192148 0.00372602479574 0.00374695040887 0.000714282605717 0.000640289294271
0.458329 0.353564289407 0.00130308024918 0.000593977974768 0.000599912688243 0.000791142647 0.000756525383 0.37533039378 0.000526618060148 0.001013641181 0.00101018179756 0.001096218978 0.00108810746 0.942008148731 0.00445818384103 0.00374101479414 0.00376188391897 0.000716661619412 0.000640847133767
0.459684 0.352725689823 0.00130836605095 0.00059879098549 0.000604740643312 0.00078946761 0.000754410407 0.374514216474 0.000526593830604 0.001011678967 0.00100827165433 0.001094407029 0.001086478894 0.941821897027 0.00448356322093 0.00375631023232 0.00377712975254 0.00071925683225 0.000641633948073
0.461041 0.351888556983 0.00131363165305 0.00060367072488 0.000609636797907 0.000787730725 0.000752233895 0.373699612575 0.000526568264364 0.001009744498 0.00100638905542 0.001092621745 0.001084868143 0.941634792068 0.00450898006117 0.00377191732334 0.00379269440775 0.000722070833479 0.000642653903083
0.4624 0.35105287344 0.00131887708386 0.000608618209035 0.000614602227244 0.00078593118 0.000749995457 0.372886583881 0.000526541364925 0.001007838186 0.00100453442456 0.00109086334 0.001083275276 0.941446779303 0.00453443436174 0.00378784229452 0.00380858437601 0.000725106066685 0.000643911029899
0.463761 0.350218621558 0.00132410237196 0.000613634461615 0.000619638016594 0.000784068195 0.000747694749 0.372075132122 0.000526513135792 0.001005960431 0.00100270817903 0.001089132006 0.001081700347 0.941257803392 0.00455992612266 0.00380409140614 0.00382480618081 0.000728364826416 0.000645409244545
0.465124 0.349385783521 0.00132930391218 0.00061872050105 0.000624745247933 0.000782141031 0.000745331481 0.371265258958 0.000526440339193 0.001004111631 0.0010009107266 0.001087427917 0.001080143395 0.941067808234 0.00458530245911 0.0038206709117 0.00384136636582 0.0007318492349 0.000647152332533
0.466489 0.34855434134 0.00133444909975 0.000623877347117 0.000629925002527 0.000780148991 0.000742905408 0.370456965979 0.000525934662565 0.00100229217 0.000999142472681 0.001085751224 0.001078604447 0.940876736975 0.00460918617492 0.0038375871013 0.00385827147678 0.000735561272131 0.000649143931979
0.467856 0.347724276864 0.00133957435836 0.000629106018693 0.000635178365588 0.000778091411 0.000740416344 0.3696502547 0.000525429175753 0.001000502426 0.000997403808634 0.001084102061 0.001077083511 0.940684532048 0.0046331048852 0.00385484625547 0.0038755280915 0.000739502718483 0.000651387571436
0.469225 0.346895571787 0.00134467971721 0.000634407540197 0.000640506422901 0.000775967675 0.00073786415 0.368845126562 0.000524923880445 0.000998742766 0.000995695124249 0.001082480536 0.001075580587 0.940491135183 0.00465705858992 0.00387245469938 0.0038931427901 0.000743675213196 0.0006538866051
0.470596 0.346068207664 0.0013497652057 0.000639782927692 0.000645910258573 0.000773777207 0.000735248743 0.368041582927 0.000524418778325 0.000997013552 0.000994016796984 0.001080886736 0.001074095655 0.940296487456 0.00468104728911 0.00389041873203 0.00391112217328 0.000748080197613 0.000656644245313
0.471969 0.345242165914 0.00135483085343 0.000645233201758 0.000651390956302 0.000771519474 0.000732570096 0.367239625077 0.000523913871072 0.000995315133 0.000992369196391 0.001079320727 0.001072628685 0.940100529298 0.00470507098275 0.00390874468905 0.00392947284765 0.000752718938699 0.00065966355278
0.473344 0.344417427838 0.00135987669016 0.000650759379278 0.00065694960397 0.000769193991 0.000729828233 0.366439254215 0.000523409160351 0.000993647848 0.000990752686393 0.001077782553 0.001071179627 0.939903200534 0.00472912967084 0.00392743889776 0.00394820143533 0.000757592515071 0.000662947418674
0.474721 0.343593974622 0.00136490274587 0.000656362483304 0.000662587287744 0.000766800314 0.00072702324 0.36564047146 0.000522904647822 0.000992012027 0.000989167620713 0.001076272233 0.001069748421 0.939704440403 0.00475322335339 0.00394650771336 0.00396731455702 0.000762701810626 0.000666498574163
0.4761 0.342771787356 0.00136998696262 0.00066204352808 0.000668305092969 0.000764338048 0.000724155255 0.364843277843 0.00052204853548 0.000990407994 0.000987614342968 0.001074789767 0.001068334989 0.939504187613 0.00477636508759 0.00396595747173 0.00398681885896 0.000768047519265 0.000670319582179
0.477481 0.34195084704 0.00137507095326 0.000667803532082 0.000674104104888 0.000761806847 0.000721224478 0.364047674314 0.000521104600289 0.000988836056 0.000986093192462 0.001073335128 0.001066939239 0.939302380339 0.00479928969722 0.00398579454112 0.00400672097265 0.000773630125626 0.000674412814915
0.478864 0.341131134601 0.00138013494138 0.000673643513238 0.000679985413237 0.000759206411 0.000718231164 0.36325366173 0.000520162279084 0.000987296515 0.000984604494368 0.001071908269 0.001065561063 0.939098956295 0.00482224750687 0.00400602527526 0.00402702755921 0.000779449917108 0.000678780478113
0.480249 0.340312630899 0.00138517895805 0.000679564486892 0.000685950103853 0.000756536492 0.00071517563 0.36246124086 0.000519221571646 0.00098578966 0.000983148567359 0.001070509118 0.001064200339 0.938893852737 0.00484523851653 0.00402665603805 0.00404774526927 0.000785506967504 0.000683424579709
0.481636 0.339495316744 0.00139020303453 0.000685567467996 0.000691999261943 0.000753796891 0.00071205825 0.361670412382 0.000518282477747 0.000984315769 0.000981725719201 0.00106913758 0.00106285693 0.938687006515 0.00486826272621 0.00404769319276 0.00406888075357 0.000791801146122 0.000688346941233
0.483025 0.338679172908 0.00139520720225 0.000691653470449 0.000698133975072 0.000750987461 0.000708879461 0.360881176882 0.000517344997123 0.00098287511 0.000980336251319 0.001067793535 0.001061530682 0.938478354106 0.00489132013589 0.00406914311082 0.00409044067713 0.000798332093692 0.000693549182265
0.484416 0.337864180136 0.00140019149282 0.000697823510131 0.000704355332024 0.000748108108 0.000705639759 0.36009353485 0.000516409129501 0.000981467941 0.000978980451739 0.001066476842 0.001060221427 0.938267831653 0.0049144107456 0.00409101215927 0.00411243170594 0.000805099239031 0.00069903272593
0.485809 0.337050319161 0.00140537964155 0.000704078599055 0.000710664416416 0.000745158788 0.000702339702 0.359307486682 0.000515274581618 0.000980094507 0.000977658600586 0.001065187335 0.001058928981 0.938055375003 0.00493744436093 0.00411330671285 0.00413486049753 0.000812101783243 0.000704798794726
0.487204 0.336237570718 0.00141070859729 0.000710419750956 0.000717062319346 0.000742139518 0.000698979909 0.358523032679 0.000513997834596 0.000978755041 0.000976370970349 0.001063924821 0.001057653146 0.937840919747 0.00496044584388 0.00413603314099 0.0041577337181 0.00081933870535 0.000710848372524
0.488601 0.335425915556 0.00141601653011 0.000716847974083 0.000723550122826 0.000739050363 0.000695561063 0.357740173041 0.000512723811287 0.000977449768 0.000975117817477 0.001062689089 0.001056393707 0.937624401265 0.00498348030386 0.00415919780215 0.00418105802741 0.000826808743877 0.000717182261932
0.49 0.334615334453 0.001421303474 0.000723364283443 0.000730128919015 0.000735891445 0.000692083908 0.356958907872 0.000511452509798 0.000976178898 0.000973899392975 0.0010614799 0.001055150435 0.937405754763 0.00500654774089 0.00418280706848 0.00420484009108 0.000834510410632 0.000723801030994
0.491401 0.33380580823 0.00142656946312 0.000729969685638 0.000736799791093 0.000732662945 0.00068854925 0.356179237176 0.000510183928212 0.000974942632 0.000972715935856 0.00106029699 0.001053923086 0.937184915316 0.00502964815494 0.00420686730406 0.0042290865719 0.000842441982984 0.000730705013036
0.492804 0.332997317766 0.00143181453179 0.000736665192465 0.000743563827848 0.000729365099 0.000684957959 0.355401160858 0.000508918064574 0.000973741154 0.000971567676357 0.001059140075 0.001052711399 0.936961817913 0.00505278154604 0.00423138487117 0.00425380411288 0.000850601490648 0.000737894328669
0.494209 0.332189844013 0.00143703871453 0.000743451810027 0.000750422116013 0.000725998202 0.000681310969 0.35462467872 0.000507654916907 0.000972574643 0.000970454831614 0.001058008843 0.0010515151 0.936736397512 0.00507594791417 0.00425636612114 0.00427899938081 0.000858986723752 0.000745368851237
0.495616 0.331383368009 0.00144260776787 0.000750330549237 0.000757375744628 0.000722562605 0.000677609275 0.353849790462 0.000506310880144 0.000971443262 0.000969377607323 0.001056902961 0.001050333899 0.936508589072 0.00509985336032 0.00428181740976 0.00430467902583 0.000867595231035 0.000753128231254
0.497025 0.330577870894 0.00144862400711 0.000757302416037 0.000764425799551 0.000719058722 0.000673853936 0.353076495684 0.000504862571208 0.000970347161 0.000968336202698 0.00105582207 0.001049167492 0.9362783276 0.00512470077389 0.0043077450884 0.00433084968535 0.000876424314268 0.000761171861161
0.498436 0.329773333929 0.00145461675294 0.000764368416852 0.000771573371326 0.000715487022 0.000670046075 0.352304793882 0.000503417592071 0.00096928648 0.000967330802458 0.001054765789 0.00104801556 0.936045548218 0.00514958345703 0.00433415549419 0.0043575180106 0.000885471023211 0.000769498905999
0.499849 0.328969738503 0.00146058604444 0.000771529557829 0.000778819543608 0.000711848035 0.00066618688 0.351534684448 0.000501975939742 0.000968261346 0.000966361579943 0.001053733713 0.001046877767 0.935810186183 0.00517450140974 0.0043610549702 0.00438469062699 0.000894732144921 0.000778108278775
0.501264 0.328167066159 0.00146653192087 0.000778786846511 0.000786165409246 0.000708142356 0.000662277596 0.350766166673 0.000500537611197 0.000967271871 0.000965428698741 0.001052725413 0.001045753766 0.935572176962 0.00519945463202 0.0043884498483 0.00441237416821 0.000904204240165 0.000786998626621
0.502681 0.327365298602 0.00147245442166 0.000786141287288 0.000793612056224 0.000704370635 0.000658319537 0.349999239743 0.000499102603379 0.000966318158 0.000964532312057 0.001051740435 0.001044643195 0.935331456269 0.00522444312388 0.00441634646209 0.00444057526532 0.000913883596172 0.000796168353985
0.5041 0.326564417717 0.00147835358643 0.000793593887259 0.000801160574599 0.000700533587 0.000654314075 0.349233902739 0.00049767091319 0.000965400297 0.000963672557015 0.001050778307 0.001043545675 0.93508796012 0.00524946688531 0.00444475112582 0.00446930053329 0.000923766250246 0.000805615610443
0.505521 0.325764405589 0.00148475384602 0.000801145649901 0.000808812055144 0.000696631988 0.000650262647 0.348470154641 0.000496245377949 0.000964518363 0.000962849564579 0.001049838526 0.001042460818 0.934841624886 0.0052759924934 0.00447367015959 0.00449855659017 0.00093384798877 0.000815338264848
0.506944 0.324965244514 0.00149203414698 0.000808797582758 0.000816567590321 0.000692666676 0.000646166752 0.347707994325 0.0004948280469 0.000963672419 0.000962063452334 0.001048920574 0.001041388217 0.934592387342 0.00530509243542 0.00450310987884 0.00452835004023 0.000944124326581 0.00082533394268
0.508369 0.324166917017 0.00149928655691 0.000816550689112 0.000824428270238 0.000688638551 0.000642027948 0.346947420561 0.000493413998683 0.000962862518 0.00096131432146 0.001048023908 0.001040327454 0.934340184725 0.00533423327687 0.00453307657571 0.00455868748745 0.000954590534688 0.000835599996832
0.509796 0.32336940587 0.00150651112316 0.00082440597788 0.000832395190103 0.000684548574 0.000637847855 0.346188432021 0.000492003230123 0.000962088695 0.000960602269931 0.001047147959 0.0010392781 0.934084954781 0.00536341501775 0.00456357656903 0.00458957552279 0.00096524162937 0.00084613350524
0.511225 0.322572694108 0.0015137078933 0.000832364454493 0.000840469445426 0.000680397773 0.000633628153 0.345431027269 0.000490595738003 0.000961350979 0.000959927375852 0.001046292142 0.001038239708 0.933826635836 0.00539263765805 0.00459461614341 0.00462102075055 0.000976072356686 0.000856931277948
0.512656 0.321776765044 0.00152087691508 0.000840427125192 0.000848652132013 0.000676187235 0.000629370582 0.344675204773 0.000489191519076 0.000960649379 0.000959289710257 0.001045455846 0.001037211823 0.933565166824 0.00542190119778 0.00462620158996 0.00465302974677 0.000987077217129 0.000867989850661
0.514089 0.320981602288 0.00152801823647 0.000848594998588 0.000856944347591 0.000671918113 0.000625076939 0.343920962895 0.000487790570063 0.000959983895 0.000958689329056 0.001044638442 0.001036193973 0.933300487374 0.00545120563694 0.00465833919675 0.00468560909507 0.000998250447742 0.000879305483644
0.515524 0.320187189761 0.00153590220876 0.000856869083086 0.000865347192245 0.000667591618 0.000620749082 0.343168299898 0.000486475741384 0.000959354517 0.000958126276672 0.001043839278 0.001035185678 0.933032537843 0.00548302149389 0.00469103523866 0.00471876537741 0.00100958603262 0.000890874168833
0.516961 0.319393511713 0.00154509397891 0.0008652503931 0.000873861769154 0.000663209031 0.000616388922 0.342417213948 0.000485307811654 0.000958761214 0.000957600586501 0.001043057683 0.001034186443 0.932761259373 0.00551918279849 0.00472429601015 0.0047525051576 0.00102107770492 0.000902691603297
0.5184 0.318600552743 0.00155425125437 0.000873739933315 0.000882489178756 0.000658771689 0.00061199843 0.341667703109 0.000484142395427 0.000958203951 0.000957112278373 0.001042292963 0.001033195764 0.932486593974 0.00555539443198 0.0047581277663 0.00478683500896 0.00103271894062 0.000914753216548
0.519841 0.317808297809 0.00156337409478 0.000882338722212 0.000891230532341 0.000654280998 0.000607579627 0.34091976535 0.000482979490487 0.000957683810594 0.000956661359744 0.001041544408 0.001032213124 0.932208484547 0.00559165639436 0.00479253679194 0.0048217615016 0.00104450297471 0.0009270541492
0.521284 0.31701673225 0.00157246256001 0.000891047773701 0.000900086936235 0.00064973842 0.000603134592 0.340173398543 0.000481819094582 0.000957204609441 0.000956247826115 0.001040811288 0.001031237997 0.931926874964 0.00562796868562 0.00482752935415 0.00485729119174 0.00105642278657 0.000939589277581
0.522729 0.3162258418 0.00158151671016 0.000899868103848 0.000909059501645 0.000645145484 0.000598665455 0.339428600466 0.000480661205443 0.000956767224374 0.000955871659808 0.001040092852 0.001030269844 0.931641710115 0.00566433130577 0.00486311172461 0.00489343064732 0.00106847110744 0.000952353176328
0.524176 0.315435612606 0.00159053660556 0.00090880073405 0.00091814934587 0.00064050378 0.000594174398 0.338685368803 0.000479505820769 0.000956372297934 0.000955532830898 0.001039388336 0.001029308118 0.931352935974 0.00570074425481 0.00489929017049 0.0049301864242 0.0010806404292 0.000965340155375
0.525625 0.314646031244 0.00160071692206 0.000917846685106 0.000927357586578 0.000635814959 0.000589663649 0.337943701146 0.000478538637384 0.000956020488306 0.000955231294897 0.001038696952 0.001028352261 0.931060499654 0.00574129707317 0.00493607095821 0.00496756509382 0.0010929230119 0.000978544227386
0.527076 0.313857084734 0.00161243260573 0.00092700698278 0.000936685345359 0.000631080732 0.000585135491 0.337203595 0.000477817927674 0.000955712458715 0.000954967000026 0.001038017901 0.001027401707 0.930764349455 0.00578730495705 0.00497346036815 0.00500557320948 0.00110531086345 0.000991959143958
0.528529 0.313068760558 0.00162410505129 0.000936282654806 0.000946133749813 0.000626302874 0.000580592248 0.336465047778 0.000477098290624 0.000955448881503 0.000954739875555 0.001037350363 0.001026455881 0.930464434941 0.00583337625634 0.00501146466501 0.00504421734086 0.00111779577648 0.001005578354
0.529984 0.312281046674 0.00163573433492 0.000945674733856 0.00095570392904 0.000621483216 0.000576036292 0.33572805681 0.000476379726172 0.000955230435271 0.000954549840667 0.001036693505 0.001025514199 0.930160706976 0.00587951097105 0.00505009013444 0.00508350405543 0.00113036930582 0.00101939504696
0.531441 0.311493931535 0.00164732053308 0.000955184254471 0.000965397018676 0.000616623652 0.000571470038 0.334992619341 0.000475662234244 0.000955057803814 0.000954396802823 0.001036046478 0.001024576071 0.929853117802 0.00592570910118 0.0050893430546 0.00512343992869 0.00114302278991 0.00103340212159
0.5329 0.3107074041 0.00165886372252 0.000964812258219 0.000975214159813 0.000611726132 0.000566895942 0.334258732535 0.000474945814752 0.000954931667974 0.000954280655287 0.001035408419 0.001023640897 0.929541621078 0.00597197064672 0.00512922971749 0.00516403153248 0.001155747344 0.00104759220992
0.534361 0.309921453853 0.00167036398023 0.000974559787033 0.000985156495568 0.000606792668 0.0005623165 0.333526393475 0.000474230467598 0.00095485271436 0.00095420127802 0.001034778451 0.001022708072 0.92922617195 0.00601829560768 0.00516975641694 0.00520528546008 0.00116853387547 0.00106195765712
0.535824 0.309136070818 0.00168367034802 0.000984427889818 0.000995225176344 0.000601825323 0.000557734247 0.332795599168 0.000473840874291 0.000954821623131 0.000954158537806 0.001034155684 0.001021776983 0.928906727105 0.00607121969107 0.00521092945177 0.00524720829781 0.00118137307693 0.00107649055497
0.537289 0.30835124557 0.00169836021325 0.000994417622976 0.00100542136104 0.000596826223 0.000553151753 0.332066346549 0.000473702809523 0.000954839069465 0.000954152292966 0.001033539215 0.001020847014 0.928583244808 0.00612929139885 0.00525275515134 0.00528980665306 0.00119425545074 0.00109118270375
0.538756 0.307566969255 0.00171299645353 0.00100453004329 0.00101574621127 0.000591797544 0.000548571622 0.331338632478 0.000473563898125 0.000954905724068 0.000954182383751 0.001032928131 0.001019917542 0.928255684991 0.00618744238542 0.00529523982838 0.00533308714182 0.0012071712995 0.0011060256574
0.540225 0.306783233599 0.00172757916536 0.00101476621803 0.00102620089635 0.00058674152 0.000543996488 0.330612453748 0.000473424143187 0.000955022244627 0.000954248640736 0.001032321509 0.001018987939 0.927924009278 0.00624567265077 0.00533838983416 0.00537705638885 0.00122011074246 0.00112101069756
0.541696 0.306000030924 0.00174210844559 0.00102512721763 0.00103678659235 0.000581660437 0.000539429015 0.329887807086 0.000473283547804 0.000955189279251 0.000954350879933 0.001031718412 0.001018057574 0.927588181046 0.0063039821949 0.00538221151452 0.00542172103437 0.0012330637199 0.00113612883823
0.543169 0.305217354163 0.00175658439136 0.00103561412105 0.0010475044837 0.000576556634 0.000534871895 0.329164689156 0.000473142115071 0.000955407460536 0.000954488904341 0.001031117898 0.001017125812 0.927248165487 0.00636237101782 0.00542671124181 0.00546708774067 0.00124601999534 0.00115137084612
0.544644 0.30443519687 0.00177100710015 0.00104622801232 0.00105835576163 0.000571432497 0.000530327844 0.328443096563 0.000472999848081 0.000955677402902 0.000954662507815 0.001030519015 0.001016192015 0.926903929648 0.00642083911951 0.00547189540793 0.00551316318331 0.00125896916943 0.00116672724279
0.546121 0.303653553234 0.00178805813288 0.00105696998578 0.00106934162688 0.000566290465 0.000525799599 0.327723025855 0.000473333801695 0.000955999703109 0.000954871467162 0.001029920805 0.001015255543 0.926555442486 0.00648897655001 0.00551777041948 0.0055599540603 0.00127190069105 0.00118218829598
0.5476 0.30287241809 0.00180589785067 0.00106784113957 0.00108046328579 0.000561133026 0.000521289915 0.327004473529 0.000473816676441 0.000956374931748 0.000955115549283 0.001029322302 0.001014315755 0.92620267491 0.00656025591577 0.00556434270526 0.00560746708348 0.00128480386845 0.00119774402418
0.549081 0.302091786932 0.00182367280445 0.00107884258454 0.00109172195913 0.000555962713 0.000516801566 0.326287436031 0.000474296623129 0.000956803637007 0.000955394507755 0.001028722534 0.001013372009 0.925845599839 0.00663163167012 0.00561161871994 0.00565570900163 0.00129766786559 0.00121338421274
0.550564 0.301311655921 0.00184138311352 0.0010899754374 0.00110311887093 0.000550782102 0.000512337339 0.325571909762 0.000474773648521 0.000957286337492 0.000955708084912 0.001028120529 0.00101242366 0.925484192237 0.00670310381306 0.00565960494827 0.0057046865743 0.00131048171412 0.00122909843537
0.552049 0.3005320219 0.00185902889754 0.00110124082447 0.00111465525856 0.000545593817 0.00050790003 0.324857891081 0.0004752477594 0.000957823522121 0.00095605600691 0.001027515305 0.001011470068 0.925118429169 0.0067746723446 0.00570830788958 0.00575440659983 0.00132323434802 0.00124487600887
0.553536 0.299752882399 0.00187661027655 0.00111263988331 0.00112633237183 0.00054040052 0.000503492445 0.324145376312 0.000475718962552 0.000958415644924 0.000956437993769 0.001026905883 0.00101051059 0.924748289824 0.00684633726473 0.00575773408981 0.00580487590511 0.00133591457735 0.00126070605916
0.555025 0.298974235646 0.00189418536456 0.00112417375891 0.00113815146599 0.000535204915 0.000499117394 0.32343436174 0.00047619685097 0.000959063126133 0.000956853746745 0.001026291277 0.001009544588 0.924373755582 0.00691830453511 0.00580789010986 0.00585610134498 0.00134851112932 0.00127657747908
0.556516 0.298196080576 0.0019150887603 0.00113584360828 0.00115011381211 0.000530009743 0.000494777689 0.322724843625 0.000477232611835 0.000959766344274 0.000957302960349 0.001025670507 0.001008571423 0.923994810026 0.00700244578493 0.00585878255278 0.00590808980674 0.00136101263719 0.0012924789795
0.558009 0.297418416838 0.00193591648924 0.00114765059858 0.00116222068946 0.000524817781 0.00049047614 0.3220168182 0.000478263564006 0.000960525637716 0.000957785314463 0.001025042587 0.001007590464 0.923611438994 0.00708669990028 0.00591041805876 0.00596084821569 0.00137340767844 0.00130839905686
0.559504 0.2966412448 0.0019566686936 0.00115959591091 0.00117447339312 0.000519631842 0.000486215552 0.321310281675 0.000479289717765 0.000961341304325 0.000958300476641 0.001024406537 0.001006601079 0.923223630609 0.00717106688115 0.00596280330109 0.00601438354223 0.0013856847584 0.00132432602623
0.561001 0.29586456556 0.00197734551599 0.00117168073376 0.00118687322819 0.000514454768 0.000481998723 0.320605230248 0.00048031108341 0.000962213588036 0.000958848104828 0.001023761377 0.001005602645 0.922831375306 0.00725554672755 0.00601594499557 0.00606870278711 0.00139783234547 0.00134024802474
0.5625 0.295088380945 0.00199794709938 0.00118390627155 0.00119942151371 0.000509289433 0.000477828439 0.319901660099 0.00048132767126 0.000963142691757 0.000959427842971 0.001023106132 0.001004594541 0.922434665871 0.00734013943948 0.00606984989901 0.00612381300547 0.00140983886685 0.00135615301557
0.564001 0.294312693521 0.00201847358714 0.00119627374113 0.00121211958244 0.00050413874 0.00047370747 0.319199567407 0.000482339491649 0.000964128761011 0.000960039325984 0.001022439833 0.001003576155 0.922033497451 0.00742484501693 0.00612452481658 0.00617972128108 0.00142169274189 0.00137202879917
0.565504 0.293537506593 0.0020399412859 0.00120878437235 0.0012249687828 0.000499005612 0.000469638569 0.318498948343 0.000483484817896 0.000965171891155 0.000960682175656 0.001021761515 0.001002546879 0.921627867596 0.00751318984785 0.00617997659907 0.00623643476826 0.0014333823713 0.00138786303481
0.567009 0.292762824208 0.00206334284749 0.00122143940818 0.00123797047369 0.000493893002 0.000465624466 0.317799799083 0.000484898704721 0.000966272120147 0.000961356002577 0.001021070221 0.001001506116 0.921217776263 0.00760865134257 0.00623621214361 0.00629396064924 0.0014448961771 0.00140364322007
0.568516 0.291988651159 0.00208665949995 0.00123424010693 0.00125112603333 0.000488803874 0.000461667865 0.317102115811 0.000486306461137 0.000967429428894 0.000962060408288 0.001020365 0.001000453276 0.920803225839 0.00770423969642 0.00629323840291 0.00635230617266 0.00145622260141 0.00141935674386
0.570025 0.291214992983 0.002109891407 0.00124718774011 0.00126443685316 0.000483741219 0.000457771441 0.316405894721 0.000487708100136 0.000968643737653 0.000962794981373 0.001019644915 0.000999387778 0.920384221159 0.00779995490941 0.0063510623761 0.00641147863587 0.00146735012274 0.00143499085891
0.571536 0.290441855962 0.00213303873275 0.00126028359671 0.00127790434213 0.000478708037 0.000453937835 0.315711132025 0.000489103634727 0.000969914905967 0.000963559299645 0.001018909035 0.000998309053 0.919960769514 0.00789579698152 0.00640969112516 0.00647148540144 0.00147826728178 0.00145053271465
0.573049 0.28966924712 0.0021561016417 0.00127352897973 0.00129152992388 0.000473707341 0.000450169651 0.31501782396 0.000490493077949 0.000971242727096 0.000964352933453 0.001018156445 0.00099721654 0.919532880644 0.00799176591276 0.0064691317736 0.00653233387886 0.00148896268065 0.00146596937341
0.574564 0.288897174223 0.00217908029874 0.00128692520788 0.00130531504044 0.000468742155 0.000446469451 0.314325966788 0.000491876442857 0.000972626933514 0.000965175440931 0.001017386238 0.000996109695 0.919100566762 0.00808786170312 0.00652939149403 0.00659403155229 0.00149942502653 0.00148128779312
0.576081 0.288125645771 0.00220362046217 0.00130047362023 0.00131926114957 0.000463815508 0.000442839753 0.313635556805 0.000493385234572 0.000974067189612 0.000966026367092 0.001016597527 0.00099498798 0.918663842538 0.00818948179092 0.00659047753235 0.00665658596307 0.00150964310753 0.00149647488124
0.5776 0.287354670998 0.00222873413363 0.00131417556893 0.00133336972878 0.000458930432 0.000439283023 0.312946590348 0.000494940506402 0.000975563087147 0.000966905254637 0.001015789434 0.000993850875 0.918222725093 0.00829341567399 0.00665239720231 0.00672000471521 0.00151960585522 0.00151151746896
0.579121 0.286584259864 0.00225375620795 0.00132803242419 0.00134764227436 0.000454089959 0.000435801677 0.312259063795 0.000496489112611 0.000977114157299 0.000967811627921 0.001014961103 0.000992697875 0.917777234009 0.0083974864022 0.00671515786534 0.00678429550552 0.00152930233147 0.00152640235882
0.580644 0.285814423043 0.00227868686635 0.00134204557763 0.0013620802979 0.00044929712 0.000432398071 0.311572973578 0.000498031067539 0.00097871985153 0.000968745009011 0.001014111695 0.000991528486 0.917327391271 0.00850169397555 0.00677876698387 0.00684946606576 0.00153872175076 0.00154111631358
0.582169 0.285045171923 0.00230352629045 0.0013562164338 0.00137668533407 0.000444554936 0.000429074498 0.31088831618 0.000499566385549 0.000980379560501 0.000969704905986 0.001013240387 0.000990342233 0.916873221308 0.00860603839404 0.00684323205549 0.00691552423594 0.0015478535158 0.00155564608233
0.583696 0.284276518587 0.00232827466226 0.00137054642238 0.00139145893383 0.000439866419 0.00042583319 0.31020508815 0.00050109508103 0.000982092593972 0.000970690822339 0.001012346378 0.000989138658 0.916414750907 0.00871051965767 0.00690856069234 0.00698247790607 0.00155668720759 0.0015699784154
0.585225 0.283508475807 0.00235313351911 0.0013850369869 0.00140640266941 0.000435234572 0.000422676302 0.3095232861 0.000502606558131 0.000983858197439 0.000971702247153 0.001011428891 0.000987917319 0.915952009231 0.00881569266215 0.00697476054265 0.00705033505991 0.00156521263675 0.00158410007084
0.586756 0.28274105703 0.0023790667341 0.00139968959444 0.00142151813513 0.000430662375 0.000419605918 0.308842906719 0.000504050050302 0.000985675536406 0.000972738666824 0.001010487167 0.000986677795 0.915485027756 0.00892422337312 0.00704183936495 0.00711910375668 0.00157341984177 0.00159799784246
0.588289 0.281974276362 0.0024049047753 0.00141450572747 0.00143680694134 0.00042615279 0.000416624043 0.308163946772 0.000505487209311 0.000987543710619 0.000973799556519 0.001009520477 0.00098541968 0.915013840249 0.00903289586164 0.00710980497256 0.00718879213359 0.00158129910004 0.00161165858012
0.589824 0.281208148553 0.0024306478352 0.00142948689454 0.001452270725 0.000421708756 0.000413732597 0.30748640311 0.00050691804916 0.000989461743406 0.000974884384555 0.001008528111 0.000984142592 0.914538482706 0.0091417101277 0.00717866528375 0.00725940842604 0.0015888409772 0.00162506917425
0.591361 0.28044268898 0.00245629610665 0.00144463462131 0.00146791114076 0.000417333181 0.000410933412 0.306810272674 0.00050834258387 0.000991428587525 0.000975992609258 0.00100750939 0.00098284617 0.914058993318 0.0092506661713 0.0072484282826 0.0073309609461 0.00159603633139 0.00163821661842
0.5929 0.279677913626 0.00248184978288 0.00145995045481 0.00148372986376 0.000413028942 0.000408228228 0.306135552502 0.000509760827485 0.000993443122254 0.000977123683708 0.001006463661 0.000981530073 0.913575412396 0.00935976399246 0.00731910204679 0.00740345808725 0.00160287632677 0.00165108799587
0.594441 0.278913839063 0.00250730905745 0.00147543596399 0.00149972859498 0.000408798881 0.000405618688 0.305462239737 0.000511172794064 0.000995504156093 0.000978277054063 0.001005390301 0.000980193983 0.913087782317 0.00946900359115 0.00739069473957 0.00747690834547 0.00160935246243 0.00166367050582
0.595984 0.278150482426 0.0025328611182 0.00149109273725 0.00151590905324 0.000404645798 0.000403106335 0.304790331627 0.000512374999395 0.000997610427483 0.000979452159224 0.001004288715 0.000978837607 0.91259614746 0.00957806515969 0.00746321460861 0.00755132029883 0.00161545659208 0.00167595148179
0.597529 0.277387861388 0.00255842463968 0.00150692238805 0.00153227298212 0.00040057245 0.000400692603 0.304119825538 0.000513456172302 0.000999760604768 0.000980648430841 0.001003158343 0.000977460674 0.912100554107 0.00968708617639 0.00753667000139 0.00762670262562 0.00162118094859 0.00168791841755
0.599076 0.276625994141 0.00258389333775 0.00152292654835 0.00154882214821 0.000396581544 0.000398378816 0.303450718956 0.000514532203624 0.00100195328717 0.000981865294588 0.001001998653 0.000976062939 0.911601050387 0.00979624832062 0.00761106934114 0.00770306409726 0.0016265181635 0.00169955897097
0.600625 0.275864899359 0.00260926740929 0.00153910687453 0.00156555833667 0.000392675735 0.000396166187 0.302783009493 0.00051560310533 0.00100418700599 0.000983102170035 0.001000809152 0.000974644184 0.911097686165 0.00990555159237 0.00768642115839 0.00778041356839 0.0016314612777 0.00171086100551
0.602176 0.275104596177 0.00263454705152 0.0015554650441 0.00158248336022 0.000388857618 0.000394055805 0.302116694894 0.000516668889395 0.00100646023049 0.000984358470313 0.00099958938 0.000973204215 0.910590512959 0.0100149959917 0.00776273406463 0.00785876001511 0.00163600377984 0.00172181260081
0.603729 0.274345104153 0.00265973246196 0.0015720027557 0.00159959904746 0.00038512973 0.000392048635 0.301451773045 0.000517729567805 0.00100877136029 0.00098563360409 0.000998338909 0.000971742869 0.910079583815 0.0101245815185 0.00784001677072 0.00793811247644 0.00164013963217 0.00173240204529
0.605284 0.27358644324 0.00268467406785 0.00158872173214 0.00161690725677 0.000381494536 0.000390145517 0.300788241976 0.000518689147669 0.00101111873561 0.000986926975758 0.000997057357 0.000970260007 0.909564953213 0.0102334198366 0.00791827808458 0.00801848012111 0.00164386325771 0.00174261792712
0.606841 0.272828633748 0.00270885280149 0.00160562371629 0.00163440986473 0.000377954435 0.000388347154 0.300126099867 0.000519214784884 0.00101350063553 0.000988237981708 0.000995744372 0.000968755523 0.909046676943 0.0103384174093 0.00799752689864 0.00809987220228 0.00164716961229 0.00175244906882
0.6084 0.272071696309 0.00273294071952 0.00162271047306 0.00165210876995 0.000374511745 0.000386654113 0.299465345057 0.000519737161287 0.00101591527841 0.000989566015523 0.000994399646 0.000967229338 0.908524811969 0.0104435498536 0.00807777220194 0.00818229806261 0.00165005416848 0.00176188462205
0.609961 0.271315651836 0.00275693801495 0.00163998379131 0.00167000589707 0.000371168706 0.000385066821 0.298805976047 0.000520256285251 0.00101836082789 0.000990910468113 0.000993022912 0.000965681403 0.907999416295 0.0105488171695 0.0081590230886 0.00826576716337 0.0016525129433 0.00177091405169
0.611524 0.270560521483 0.00278084488103 0.00165744547848 0.00168810318782 0.000367927471 0.000383585553 0.298147991505 0.000520772165165 0.00102083539576 0.000992270722479 0.000991613944 0.000964111703 0.907470548828 0.0106542193571 0.00824128873077 0.00835028905654 0.00165454255628 0.00177952716893
0.613089 0.269806326602 0.00280466151132 0.00167509736594 0.00170640260846 0.000364790101 0.000382210438 0.297491390277 0.000521284809407 0.00102333703815 0.000993646161055 0.000990172556 0.000962520251 0.906938269208 0.0107597564163 0.00832457840776 0.0084358733864 0.00165614019684 0.0017877141484
0.614656 0.269053088698 0.00282838809961 0.00169294130588 0.00172490614505 0.000361758561 0.000380941449 0.296836171388 0.000521794226374 0.00102586376287 0.00099503616157 0.000988698612 0.000960907094 0.906402637657 0.0108654283471 0.00840890148687 0.00852252989258 0.00165730368207 0.00179546557544
0.616225 0.268300829382 0.00285056055574 0.00171097916663 0.00174361580446 0.000358834714 0.000379778397 0.296182334048 0.000521778726681 0.00102841353116 0.000996440098474 0.000987192015 0.000959272313 0.905863714811 0.0109642516601 0.00849426741615 0.00861026842024 0.00165803148316 0.00180277243665
0.617796 0.267549570321 0.00287223767657 0.00172921284496 0.00176253361593 0.000356020318 0.000378720932 0.295529877659 0.000521615479533 0.00103098426473 0.000997857341272 0.000985652716 0.000957616022 0.90532156153 0.0110612373651 0.00858068574809 0.00869909890895 0.00165832272522 0.00180962616117
0.619369 0.266799333187 0.00289383181288 0.00174764424867 0.001781661625 0.000353317017 0.000377768531 0.294878801822 0.000521451337075 0.00103357383709 0.000999287260792 0.000984080716 0.000955938367 0.904776238707 0.0111583465402 0.00866816611371 0.00878903137881 0.00165817723136 0.00181601866135
0.620944 0.266050139605 0.00291534314594 0.00176627531027 0.00180100190053 0.000350726338 0.000376920506 0.294229106338 0.000521286302938 0.00103618009127 0.0010007292232 0.000982476058 0.000954239532 0.904227807086 0.0112555791854 0.00875671823849 0.00888007596639 0.00165759552056 0.00182194232286
0.622521 0.265302011094 0.00293677185741 0.00178510797578 0.00182055652577 0.000348249684 0.000376175986 0.293580791218 0.000521120380752 0.00103880082886 0.00100218259203 0.000980838837 0.000952519736 0.903676327028 0.0113529353005 0.0088463519158 0.00897224287135 0.00165657886644 0.00182739006339
0.6241 0.264554969012 0.00295811812902 0.00180414421341 0.00184032760469 0.00034588833 0.000375533923 0.292933856683 0.000520953574145 0.00104143382636 0.00100364672842 0.000979169199 0.000950779229 0.903121858319 0.0114504148857 0.00893707703439 0.00906554240296 0.00165512927147 0.00183235534806
0.625681 0.263809034493 0.00297818407331 0.00182338600438 0.00186031725481 0.000343643417 0.000374993083 0.292288303177 0.000520469971097 0.00104407682603 0.00100512099396 0.000977467336 0.000949018305 0.902564459903 0.0115426966186 0.00902890355031 0.00915998492724 0.00165324954497 0.00183683219938
0.627264 0.263064228388 0.00299659049583 0.00184283534657 0.0018805276109 0.000341515944 0.000374552044 0.291644131362 0.000519569538477 0.00104672754868 0.00100660474802 0.000975733494 0.000947237287 0.902004189693 0.0116280536091 0.00912184150218 0.00925558091537 0.00165094327088 0.00184081525429
0.628849 0.262320571198 0.00301492466546 0.00186249425298 0.00190096082393 0.000339506764 0.000374209193 0.29100134213 0.000518670774347 0.00104938369295 0.00100809734506 0.000973967971 0.000945436541 0.901441104285 0.0117135184416 0.00921590098213 0.00935234090732 0.00164821486883 0.00184429977714
0.630436 0.261578083008 0.0030331867444 0.00188236474821 0.00192161905536 0.00033761658 0.00037396272 0.290359936607 0.000517773676972 0.00105204293761 0.00100959814652 0.000972171116 0.000943616468 0.900875258704 0.0117990911162 0.00931109217018 0.0094502755139 0.0016450695975 0.00184728167589
0.632025 0.260836783416 0.00305137689504 0.00190244886972 0.0019425044798 0.000335845935 0.000373810615 0.289719916153 0.000516878244603 0.00105470294696 0.0010111065042 0.000970343332 0.000941777507 0.900306706144 0.0118847716329 0.00940742528014 0.00954939541013 0.00164151358218 0.00184975755158
0.633616 0.260096691465 0.00306949527992 0.00192274866683 0.00196361928372 0.000334195209 0.000373750666 0.289081282371 0.000515984475475 0.00105736137409 0.00101262177469 0.000968485075 0.000939920136 0.899735497683 0.0119705599916 0.0095049105987 0.00964971133734 0.00163755383257 0.00185172471164
0.635209 0.259357825567 0.00308708969289 0.00194326619562 0.00198496566196 0.00033266461 0.000373780455 0.288444037108 0.000514998635739 0.00106001586352 0.00101414331165 0.000966596854 0.000938044871 0.899161681993 0.0120545207969 0.00960355845112 0.0097512341008 0.00163319826158 0.00185318120724
0.636804 0.258620203427 0.00310162198888 0.0019640035206 0.0020065458162 0.000331254171 0.000373897355 0.287808182462 0.000513394779158 0.00106266405612 0.00101567047175 0.000964679239 0.000936152265 0.898585305027 0.0121257547162 0.00970337921131 0.00985397454716 0.00162845570077 0.0018541258751
0.638401 0.257883841966 0.00311609500336 0.00198496271228 0.0020283619554 0.000329963743 0.000374098523 0.287173720782 0.000511795066054 0.00106530358963 0.0010172026085 0.000962732847 0.000934242912 0.898006409722 0.0121970779571 0.00980438328043 0.00995794356769 0.00162333594546 0.00185455832505
0.64 0.25714875724 0.00313050887373 0.00200614584242 0.00205041629178 0.000328792985 0.000374380904 0.286540654675 0.000510199489298 0.00106793210546 0.0010187390755 0.000960758354 0.000932317447 0.897425035661 0.0122684905196 0.00991785766994 0.0100742534282 0.00161784974942 0.00185447901905
0.641601 0.256414964358 0.00314486373744 0.0020275549897 0.00207271104187 0.000327741364 0.000374741222 0.285908987006 0.000508608041756 0.00107054725228 0.00102027922921 0.000958756495 0.000930376539 0.89684121875 0.0123399924035 0.0100581135753 0.0102169896511 0.00161200884275 0.00185388927867
0.643204 0.255682477393 0.00315915973213 0.00204919222865 0.00209524841904 0.000326808143 0.00037517598 0.285278720905 0.000507020716279 0.00107314668391 0.00102182242391 0.000956728056 0.000928420902 0.896254990845 0.012411583609 0.0101997575806 0.0103611520257 0.00160582597516 0.00185279130944
0.644809 0.254951309303 0.0031733969954 0.00207105963098 0.00211803063633 0.000325992376 0.000375681459 0.284649859765 0.000505437505701 0.00107572807038 0.00102336801585 0.000954673882 0.000926451284 0.895666379437 0.012483264136 0.0103427389575 0.0105066912723 0.00159931489368 0.00185118825119
0.646416 0.254221471834 0.00318422899358 0.0020931592675 0.00214105990438 0.000325292905 0.00037625371 0.284022407248 0.000503317018264 0.0010782890976 0.00102491536193 0.000952594876 0.000924468475 0.895075407244 0.0125410413196 0.0104870055653 0.0106535567284 0.00159249040486 0.00184908419354
0.648025 0.253492975433 0.00319456331803 0.00211549319597 0.00216433842533 0.000324708345 0.000376888558 0.283396367286 0.000501129579923 0.00108082747126 0.00102646381825 0.000950491995 0.000922473305 0.894482091851 0.0125970006325 0.0106325039107 0.0108016964435 0.00158536836342 0.00184648422442
0.649636 0.252765829151 0.00320485257183 0.00213806347015 0.00218786839123 0.000324237089 0.000377581596 0.282771744085 0.00049894837788 0.00108334091552 0.00102801274481 0.000948366254 0.000920466643 0.893886445299 0.0126530295033 0.0107791792417 0.0109510572035 0.00157796569937 0.00184339443369
0.651249 0.252040040552 0.00321509686407 0.00216087212707 0.00221165198397 0.000323877289 0.000378328184 0.282148542121 0.00049677340024 0.0010858271892 0.00102956149823 0.000946218724 0.000918449393 0.893288473714 0.0127091279319 0.0109269755912 0.0111015846749 0.00157030041807 0.00183982198269
0.652864 0.251315615611 0.00322529630385 0.00219450550772 0.00224603173786 0.000323626857 0.00037912345 0.281526766149 0.000494604635085 0.00108828407255 0.00103110944139 0.000944050534 0.000916422504 0.892688176861 0.0127652959184 0.0110758358726 0.0112532234142 0.00156239163757 0.00183577511635
0.654481 0.250592558618 0.00323545100033 0.00222841497033 0.0022807004384 0.000323483458 0.00037996228 0.280906421198 0.000492442070489 0.00109070938299 0.00103265593377 0.000941862867 0.000914386958 0.89208554774 0.0128215334628 0.0112257019326 0.011405916982 0.00155425959545 0.00183126318474
0.6561 0.249870872072 0.00324297786534 0.00226242027653 0.00231548212087 0.000323444499 0.00038083933 0.280287512575 0.00048997816754 0.00109310097212 0.00103420033749 0.000939656965 0.000912343777 0.891480572133 0.012867261496 0.0113765146578 0.0115596079983 0.00154592563773 0.00182629670773
0.657721 0.249150556581 0.00324925184667 0.00229650562206 0.00235036149066 0.000323507124 0.000381749011 0.279670045863 0.000487376587379 0.00109545673338 0.00103574201763 0.000937434123 0.000910294024 0.890873228172 0.0129080484555 0.0115282140417 0.0117142382537 0.00153741228494 0.00182088738378
0.659344 0.248431610756 0.00325549471772 0.00233065513896 0.00238532319734 0.000323668208 0.000382685497 0.279054026923 0.000484782755859 0.00109777460022 0.00103728033566 0.000935195694 0.000908238793 0.890263485875 0.0129488857381 0.0116807392516 0.0118697487601 0.00152874318126 0.00181504813772
0.660969 0.247714031104 0.00326170655829 0.0023648529211 0.0024203518631 0.000323924348 0.000383642719 0.278439461895 0.000482196657476 0.00110005254745 0.00103881466146 0.000932943084 0.00090617922 0.889651306672 0.0129897733439 0.0118340287517 0.0120260798516 0.00151994316046 0.00180879314741
0.662596 0.246997811916 0.00326788744823 0.0023990830389 0.00245543209476 0.000324271857 0.000384614372 0.277826357191 0.000479618276707 0.00110228860727 0.00104034435683 0.000930677752 0.000904116475 0.889036642935 0.013030711273 0.011988020337 0.0121831712793 0.00151103820484 0.00180213787638
0.664225 0.246282945163 0.00327403746745 0.00243332956684 0.0024905485158 0.000324706757 0.000385593903 0.277214719501 0.000477047598019 0.00110448085254 0.00104186879248 0.000928401216 0.000902051763 0.88841943749 0.0130716995252 0.0121426512678 0.012340962275 0.00150205550106 0.0017950991292
0.665856 0.245569420378 0.00327833235348 0.00246757660553 0.00252568578686 0.000325224772 0.000386574522 0.276604555788 0.000474346395297 0.00110662741688 0.00104338733752 0.000926115043 0.000899986324 0.887799623106 0.0131054066355 0.0122978583434 0.0124993916868 0.00149302340999 0.00178769505627
0.667489 0.244857224546 0.00328095312402 0.00250180830304 0.00256082862589 0.000325821318 0.000387549192 0.275995873286 0.000471528360667 0.00110872648605 0.00104489935896 0.00092382085 0.000897921436 0.887177122001 0.0131325092225 0.0124535779866 0.0126583980291 0.00148397152204 0.00177994520485
0.669124 0.244146341987 0.00328355546631 0.00253600888199 0.00259596183803 0.0003264915 0.000388510641 0.275388679499 0.000468718905881 0.00111077630584 0.00104640422972 0.000921520311 0.000895858404 0.886551845309 0.0131596450032 0.0126097463704 0.0128179196153 0.00147493058783 0.00177187056449
0.670761 0.243436754244 0.00328613943283 0.00257016265952 0.00263107033578 0.000327230099 0.00038945135 0.274782982196 0.000465918013267 0.00111277518202 0.00104790131818 0.000919215147 0.00089379857 0.885923692576 0.0131868139776 0.012766299469 0.0129778946335 0.00146593260317 0.00176349359435
0.6724 0.24272843996 0.00328870507592 0.00260425407834 0.00266613916697 0.000328031571 0.000390363564 0.27417878941 0.00046312566513 0.00111472148611 0.00104938999778 0.000916907127 0.000891743305 0.885292551194 0.0132140161455 0.0129231732175 0.0131382612702 0.00145701075278 0.00175483824287
0.674041 0.242021374767 0.00329125244809 0.00263826772803 0.00270115354273 0.000328890037 0.000391239284 0.273576109433 0.000460341843757 0.00111661365192 0.00105086963934 0.00091459807 0.000889694013 0.884658295889 0.013241251507 0.0130803035657 0.0132989578039 0.00144819946159 0.00174593000333
0.675684 0.241315531161 0.00329256537529 0.00267218837243 0.00273609885903 0.00032979927 0.000392070279 0.272974950813 0.000457525366112 0.00111845018345 0.00105233961733 0.000912289843 0.000887652124 0.884020788143 0.0132637065898 0.0132376266251 0.0134599227188 0.00143953433747 0.00173679596818
0.677329 0.240610878387 0.00329216118871 0.00270600097866 0.00277096073069 0.000330752697 0.000392848075 0.272375322346 0.000454659875909 0.0011202296548 0.00105379930027 0.000909984356 0.0008856191 0.883379875661 0.013279432078 0.0133950787411 0.0136210948261 0.00143105223992 0.00172746481922
0.678976 0.239907382316 0.0032917491745 0.00273969074227 0.00280572501276 0.000331743386 0.000393563965 0.271777233074 0.00045180320741 0.00112195070953 0.0010552480618 0.000907683564 0.000883596426 0.882735391786 0.0132951766854 0.0135525966394 0.0137824133541 0.00142279122334 0.00171796689538
0.680625 0.239205005326 0.00329132936152 0.00277324311804 0.00284037783648 0.000332764035 0.000394209012 0.27118069228 0.000448955342052 0.00112361206538 0.00105668527305 0.000905389465 0.000881585615 0.882087154933 0.0133109404119 0.013710117532 0.0139438181016 0.00141479055079 0.00170833424067
0.682276 0.23850370618 0.00329090177868 0.00280664384513 0.00287490562978 0.000333806975 0.000394774042 0.270585709478 0.000446116261267 0.00112521251425 0.00105811030714 0.000903104096 0.000879588205 0.881434968018 0.0133267232576 0.0138675792283 0.0141052495208 0.00140709071884 0.00169860059466
0.683929 0.237803439908 0.00329046645483 0.00283987898108 0.00290929515474 0.00033486415 0.000395249658 0.269992294409 0.000443285946465 0.00112675092669 0.00105952253233 0.000900829535 0.000877605755 0.880778617881 0.0133425252224 0.0140249202651 0.0142666488802 0.00139973340128 0.00168880148715
0.685584 0.237104157683 0.00328920450798 0.00287293492708 0.00294353353354 0.000335927117 0.000395626233 0.269400457031 0.00044045777784 0.00112822624829 0.00106092131743 0.000898567898 0.000875639844 0.880117874691 0.0133551019549 0.0141820800194 0.0144279583605 0.00139276148002 0.00167897424347
0.687241 0.236405806702 0.00328643771827 0.00290579846106 0.00297760827824 0.000336987037 0.000395893917 0.268810207515 0.00043762626944 0.00112963750613 0.00106230603077 0.000896321335 0.000873692075 0.87945249136 0.0133617368663 0.0143389988537 0.0145891211983 0.00138621904021 0.00166915801978
0.6889 0.235708330067 0.00328367146757 0.00293845677021 0.00301150732667 0.000338034665 0.000396042643 0.268221556234 0.000434803537245 0.00113098380417 0.00106367603864 0.000894092028 0.000871764066 0.878782202954 0.0133683797861 0.0144956182485 0.0147500818206 0.00138015132643 0.00165939384908
0.690561 0.235011666667 0.00328090576566 0.00297089747411 0.00304521906994 0.000339060342 0.000396062125 0.267634513753 0.000431989562469 0.00113226432982 0.00106503070589 0.000891882193 0.00086985745 0.878106726115 0.0133750307142 0.0146518808983 0.0149107859797 0.00137460475756 0.00164972469301
0.692224 0.234315751056 0.00327814062224 0.00300310866934 0.00307873238367 0.000340053992 0.000395941863 0.26704909082 0.00042918432632 0.00113347835095 0.00106636939196 0.000889694074 0.00086797388 0.87742575845 0.0133816896507 0.0148077308945 0.0150711808781 0.0013696269319 0.00164019544931
0.693889 0.23362051334 0.00327537604705 0.00303507894761 0.00311203666314 0.000341005107 0.000395671151 0.266465298357 0.00042638780999 0.00113462521936 0.00106769145777 0.000887529942 0.000866115013 0.876738977948 0.0133883565955 0.0149631138269 0.0152312153303 0.00136526655168 0.00163085302057
0.695556 0.232925879061 0.00327198508611 0.00306679743856 0.00314512185354 0.000341902745 0.000395239072 0.265883147448 0.000423578435365 0.00113570436733 0.00106899625888 0.000885392091 0.000864282523 0.876046042394 0.0133924295189 0.0151179769504 0.0153908398853 0.00136157349112 0.00162174632475
0.697225 0.232231769083 0.00326734560568 0.00309825383678 0.00317797848475 0.000342735518 0.000394634515 0.265302649327 0.000420734790063 0.0011367153106 0.00107028314945 0.000883282839 0.000862478092 0.875346588781 0.0133913017113 0.0152722693051 0.015550006984 0.00135859870946 0.00161292635996
0.698896 0.231538099479 0.00326271337638 0.00312943843768 0.00321059770051 0.000343491585 0.000393846167 0.264723815365 0.000417900036924 0.00113765765221 0.00107155147607 0.000881204521 0.000860703406 0.874640232726 0.0133901725522 0.0154259418843 0.0157086711114 0.00135639427373 0.00160444622438
0.700569 0.230844781428 0.00325808839218 0.00316034216378 0.00324297129638 0.000344158646 0.000392862526 0.264146657059 0.00041507415657 0.0011385310707 0.00107280058493 0.00087915949 0.000858960156 0.873926567908 0.0133890420416 0.015578947733 0.0158667889181 0.00135501331862 0.00159636115883
0.702244 0.2301517211 0.00325347064705 0.00319095660823 0.00327509174642 0.00034472393 0.000391671902 0.263571186018 0.00041225712962 0.00113933533539 0.0010740298166 0.000877150113 0.000857250034 0.87320516547 0.0133879101796 0.0157312421709 0.0160243194034 0.00135451003469 0.00158872859583
0.703921 0.22945881956 0.00324886013489 0.00322127405669 0.00330695224117 0.000345174191 0.000390262425 0.262997413948 0.000409448936682 0.00114007029266 0.0010752385081 0.000875178766 0.000855574735 0.872475573487 0.0133867769661 0.0158827828698 0.0161812240407 0.00135493964949 0.0015816081753
0.7056 0.228765972665 0.00324366340042 0.00325128752627 0.00333854671803 0.000345495696 0.000388622046 0.262425352635 0.000406570043843 0.00114073587482 0.00107642598839 0.000873247835 0.000853935945 0.871737316414 0.013382909441 0.0160335300307 0.0163374669492 0.00135635838829 0.00157506181047
0.707281 0.228073070966 0.00323741003768 0.0032809907962 0.0033698698927 0.000345674219 0.000386738547 0.261855013934 0.000403557404209 0.00114133209418 0.0010775915831 0.000871359707 0.000852335351 0.87098989452 0.0133741166813 0.0161834465398 0.0164930150289 0.00135882347314 0.00156915369821
0.708964 0.22737999962 0.00323116978202 0.00331037843811 0.00340091729376 0.000345695031 0.000384599543 0.261286409749 0.000400554329912 0.00114185904212 0.001078734611 0.000869516776 0.000850774627 0.870232783398 0.0133653134603 0.0163324980974 0.0166478381219 0.00136239307214 0.00156395039428
0.710649 0.226686638299 0.0032249426132 0.00333944585006 0.00343168528875 0.000345542893 0.000382192491 0.260719552016 0.000397560799667 0.00114231689457 0.0010798543834 0.000867721429 0.00084925544 0.869465433437 0.013356499778 0.0164806533859 0.0168019091651 0.00136712628797 0.00155952081124
0.712336 0.225992861108 0.003218728511 0.00336818928674 0.00346217112172 0.00034520205 0.000379504695 0.260154452688 0.000394576792188 0.00114270590008 0.00108095020883 0.000865976051 0.000847779441 0.868687269324 0.0133476756343 0.0166278842158 0.0169552043313 0.00137308311108 0.00155593627528
0.714025 0.225298536508 0.00321252745516 0.00339660588502 0.00349237293693 0.000344656215 0.000376523308 0.259591123712 0.000391602286178 0.00114302638986 0.00108202138224 0.000864283017 0.000846348265 0.867897689591 0.0133388410292 0.0167741656403 0.017107703195 0.00138032441401 0.00155327057858
0.715716 0.224603527243 0.00320581060961 0.00342469370213 0.00352228981244 0.000343888566 0.000373235347 0.259029577014 0.000388478899999 0.00114327876512 0.00108306719648 0.00086264469 0.000844963531 0.867096066141 0.0133271198362 0.0169194761541 0.0172593888574 0.00138891189501 0.00155160000181
0.717409 0.223907690277 0.0031983894054 0.00345245173672 0.00355192178622 0.00034288174 0.000369627688 0.258469824475 0.000385150149159 0.00114346350543 0.00108408693346 0.000861063417 0.000843626832 0.866281743843 0.0133114636347 0.0170637977892 0.0174102481178 0.00139890806474 0.00155100334154
0.719104 0.223210876731 0.00319098562798 0.00347987995751 0.00358126988179 0.000341617816 0.000365687084 0.257911877914 0.000381832165941 0.00114358115948 0.00108507986903 0.000859541526 0.000842339739 0.865454040102 0.0132957889381 0.017207116272 0.0175602715883 0.00141037619033 0.00155156198327
0.720801 0.222512931836 0.00318359924625 0.00350697932905 0.00361033613474 0.000340078315 0.000361400162 0.257355749061 0.000378524925857 0.00114363235123 0.00108604526605 0.000858081322 0.000841103793 0.864612244521 0.0132800957462 0.0173494211484 0.0177094538621 0.00142338027987 0.00155335990588
0.7225 0.221813694886 0.00317623022912 0.00353375183649 0.00363912361755 0.000338244183 0.000356753434 0.256801449543 0.000375228404409 0.00114361776374 0.00108698238371 0.000856685079 0.000839920508 0.863755618517 0.013264384059 0.0174907059319 0.0178577936059 0.00143798504904 0.00155648373818
0.724201 0.221112999201 0.00316887854549 0.00356020051012 0.00366763646012 0.000336095789 0.000351733305 0.256248990851 0.000371942577104 0.00114353815292 0.00108789046761 0.000855355046 0.000838791358 0.86288339504 0.0132486538767 0.01763096821 0.0180052937301 0.00145425584471 0.0015610228045
0.725904 0.220410672105 0.0031619707828 0.0035863294409 0.00369587987061 0.000333612913 0.000346326071 0.255698384323 0.00036854616235 0.00114339433525 0.00108876875618 0.000854093431 0.000837717785 0.861994778295 0.013233728798 0.0177702097716 0.0181519614871 0.00147225867775 0.00156706913518
0.727609 0.219706534905 0.00315545538299 0.00361214380157 0.00372386015333 0.000330774736 0.00034051794 0.255149641117 0.00036505378105 0.00114318718708 0.0010896164761 0.000852902407 0.000836701185 0.861088943505 0.0132195149835 0.0179084367112 0.0182978085899 0.00149206009119 0.00157471754333
0.729316 0.219000402884 0.0031489543591 0.00363764986703 0.00375158472546 0.000327559831 0.000334295021 0.254602772183 0.000361572834431 0.00114291764389 0.00109043284383 0.000851784099 0.000835742917 0.860165036721 0.013205284496 0.0180456595455 0.0184428513251 0.00151372723052 0.0015840656337
0.731025 0.218292085306 0.00314246768678 0.00366285501971 0.00377906213028 0.000323946157 0.000327643347 0.254057788243 0.000358103296023 0.00114258669154 0.00109121706735 0.000850740588 0.000834844287 0.85922217467 0.0131910373353 0.0181818932967 0.0185871106401 0.00153732769572 0.00159521385717
0.732736 0.217581385427 0.00313599534172 0.00368776776865 0.00380630204457 0.000319911045 0.000320548867 0.253514699757 0.000354645139362 0.00114219537281 0.00109196834259 0.000849773901 0.000834006553 0.858259444662 0.0131767735016 0.0183171575899 0.0187306122452 0.00156292958528 0.00160826554936
0.734449 0.216868100527 0.00312953729953 0.00371239775273 0.00383331529527 0.000315431192 0.000312997461 0.252973516899 0.000351198337984 0.00114174477434 0.00109268585415 0.000848886009 0.000833230919 0.857275904551 0.0131624929948 0.0184514767119 0.0188733866973 0.00159060141215 0.00162332696489
0.736164 0.216152021946 0.00312832560055 0.00373675574862 0.00386011385317 0.000310482649 0.000304974941 0.252434249526 0.000348290478017 0.00114123603118 0.00109336877469 0.000848078824 0.000832518531 0.856270582743 0.0131703906553 0.0185848796888 0.0190154694496 0.00162041208089 0.0016405073319
0.737881 0.215432935137 0.00312958314048 0.00376085366876 0.00388671084116 0.000305040813 0.00029646706 0.251896907151 0.000345641486334 0.0011406703183 0.00109401626996 0.000847354188 0.000831870476 0.855242478257 0.0131888160986 0.0187174003393 0.0191569009208 0.0016524308429 0.00165991886378
0.7396 0.214710619734 0.00313082738712 0.0037847045657 0.00391312053244 0.000299080416 0.000287459515 0.251361498911 0.000343000995095 0.00114004884747 0.00109462748993 0.000846713878 0.000831287774 0.854190560862 0.0132072630043 0.0188490773001 0.019297726533 0.00168672725114 0.00168167683702
0.741321 0.213984849633 0.00313205838342 0.00380832262094 0.0039393583398 0.000292575514 0.000277937952 0.250828033536 0.000340368984646 0.00113937286431 0.00109520157701 0.000846159595 0.000830771379 0.853113771281 0.0132257313724 0.0189799540687 0.0194379967309 0.00172337113707 0.0017058996149
0.743044 0.213255393095 0.00313327617219 0.00383172313926 0.0039654408155 0.00028549948 0.000267887968 0.250296519316 0.000337745435336 0.00113864365005 0.00109573765956 0.000845692962 0.000830322174 0.852011021479 0.0132442212028 0.0191100789967 0.0195777670458 0.00176243257871 0.001732708686
0.744769 0.212522012852 0.00313448079629 0.00385492253378 0.00399138562695 0.00027782499 0.000257295124 0.249766964073 0.000335130327516 0.00113786250375 0.00109623485863 0.000845315518 0.000829940967 0.85088119496 0.0132627324956 0.0192395053018 0.0197170980074 0.00180398182788 0.00176222871714
0.746496 0.21178446625 0.00315679990534 0.00389199094402 0.00403077866434 0.000269524017 0.000246144936 0.24923937512 0.000335472012497 0.00113703075723 0.00109669228271 0.000845028715 0.000829628487 0.849723147268 0.0133770250568 0.0193682910218 0.0198560552314 0.00184808932491 0.00179458758465
0.748225 0.21104250539 0.00318228858946 0.00392961670984 0.00407075959057 0.000260567813 0.000234422888 0.248713759234 0.000336266241107 0.00113614975363 0.00109710903031 0.000844833911 0.000829385384 0.848535706428 0.0135062535421 0.019496498993 0.0199947092805 0.00189482563897 0.00182991644037
0.749956 0.210295877306 0.0032076770059 0.00396743760323 0.00411097984271 0.000250926904 0.000222114431 0.248190122616 0.000337056679123 0.0011352208546 0.00109748419078 0.00084473237 0.000829212221 0.847317673602 0.0136356315109 0.0196538205238 0.0201620116535 0.00194426143683 0.00186834974985
0.751689 0.209544324153 0.00323296541307 0.00400544853682 0.00415143586037 0.000240571081 0.000209204983 0.247668470857 0.00033784333703 0.00113424543293 0.0010978168418 0.000844725254 0.000829109472 0.846067823764 0.0137651589632 0.0198462700986 0.0203638075467 0.00199646746812 0.00191002531935
0.753424 0.208787583419 0.00325815406929 0.00404364434569 0.00419212407449 0.000229469379 0.000195679933 0.247148808904 0.000338626225302 0.00113322486645 0.00109810605696 0.000844813617 0.000829077521 0.84478490649 0.013894835899 0.0200397394905 0.0205668477335 0.00205151453805 0.00195508437857
0.755161 0.208025388161 0.00328819174942 0.0040820197942 0.00423304092606 0.000217590075 0.000181524642 0.246631141018 0.0003401032182 0.00113216053902 0.00109835089763 0.000844998407 0.000829116656 0.843467646877 0.0140474609535 0.0202342001473 0.0207711124594 0.00210947347505 0.00200367161458
0.7569 0.207257467266 0.00336649342594 0.0041205695943 0.00427418288692 0.000204900672 0.000166724436 0.246115470739 0.000348396879397 0.00113105383185 0.00109855041991 0.000845280453 0.000829227068 0.842114746561 0.0144236904382 0.0204296230516 0.0209765818929 0.00217041514839 0.00205593521163
0.758641 0.206483545727 0.0034445046356 0.00415928842822 0.00431554648066 0.000191367886 0.000151264617 0.245601800847 0.00035665979752 0.00112990612165 0.00109870367393 0.000845660468 0.000829408844 0.840724884813 0.0148003526191 0.0206259788404 0.0211832362559 0.00223441039236 0.00211202693409
0.760384 0.205703344963 0.00352222611366 0.00419817095859 0.00435712830401 0.000176957634 0.000135130447 0.245090133322 0.000364892050357 0.00112871878109 0.00109880970324 0.000846139041 0.00082966197 0.839296719843 0.0151774474965 0.020823237849 0.0213910559249 0.00230153007517 0.00217210216866
0.762129 0.204916583147 0.00359965859498 0.00423721185778 0.00439892505447 0.000161635027 0.000118307152 0.244580469305 0.000373093715656 0.00112749316443 0.00109886754838 0.000846716635 0.000829986321 0.837828890137 0.0155549750702 0.021021370274 0.0216000215549 0.00237184504245 0.00223631996758
0.763876 0.204122975575 0.00367680281394 0.00427640582564 0.00444093355334 0.000145364347 0.000100779918 0.244072809056 0.000381264871128 0.00112623061729 0.0010988762466 0.000847393578 0.000830381664 0.836320016 0.0159329353402 0.0212203462636 0.0218101142318 0.00244542613871 0.00230484313396
0.765625 0.203322235059 0.00378469117705 0.00431574761141 0.00448315077318 0.000128109039 8.2533883e-05 0.243567151914 0.000393278941805 0.00112493246432 0.0010988348321 0.000848170068 0.000830847651 0.834768701203 0.0164537423357 0.0214201360382 0.0220213155945 0.00252234421189 0.00237783829526
0.767376 0.202514072354 0.00394791993399 0.00435523204359 0.00452557387381 0.0001098317 6.3554131e-05 0.243063496255 0.000412205997015 0.00112360000573 0.00109874234541 0.000849046158 0.000831383818 0.833173534793 0.0172315551422 0.0216207100727 0.0222336080241 0.00260267013131 0.00245547592173
0.769129 0.201698196615 0.00411055071576 0.00439485405389 0.00456820022255 9.049406e-05 4.3825679e-05 0.242561839448 0.000431063842461 0.00112223452251 0.00109859782159 0.000850021763 0.000831989585 0.831533093062 0.01801025637 0.0218220391902 0.0224469747797 0.00268647483957 0.0025379304542
0.770884 0.200874315889 0.00427258504049 0.00443460870791 0.00461102744169 7.005697e-05 2.3333476e-05 0.242062177814 0.000449852653699 0.00112083726484 0.00109840030485 0.000851096648 0.000832664247 0.829845941663 0.018789846019 0.0220240947726 0.022661400221 0.0027738293252 0.00262538034013
0.772641 0.200042137643 0.00443402442533 0.00447449123378 0.00465405343172 4.8480386e-05 2.06238100001e-06 0.24156450658 0.000468572606177 0.00111940945564 0.00109814884483 0.00085227043 0.000833406979 0.828110637921 0.0195703240892 0.0222268489065 0.0228768699647 0.00286480473216 0.00271800813557
0.7744 0.199201369326 0.00459487038644 0.00451449705674 0.00469727641879 5.72051200001e-06 2.000284e-05 0.241068819839 0.000487223875235 0.00111795228298 0.001097842499 0.00085354257 0.00083421683 0.826325733287 0.0203516905808 0.0224302745817 0.0230933711268 0.00295947235488 0.00281600057925
0.776161 0.198351718973 0.00482926574097 0.0045546218322 0.00474069498777 4.1133548e-05 1.74399e-06 0.240575110501 0.000513581070941 0.00111646690278 0.00109748033728 0.000854912378 0.000835092719 0.82448977602 0.0214703657627 0.0226343458841 0.0233108925101 0.00305790372929 0.00291954868443
0.777924 0.197492895846 0.00510107210784 0.00459486148246 0.00478430813038 6.6577194e-05 2.3500522e-05 0.24008337025 0.000543854749741 0.00111495443762 0.00109706144207 0.000856378999 0.000836033442 0.822601314037 0.0227643695056 0.0228390382065 0.0235294248877 0.00316017071875 0.00302884781759
0.779689 0.196624611116 0.00537188514536 0.0046352122415 0.00482811528589 9.111744e-05 5.0053964e-05 0.2395935895 0.000574017860123 0.00111341597119 0.00109658491569 0.000857941418 0.00083703766 0.820658897954 0.024059841205 0.0230443285094 0.0237489612081 0.00326634557065 0.00314409781225
0.781456 0.195746578596 0.00564170739363 0.00467567068654 0.00487211639408 0.000116514077 7.7961095e-05 0.239105757345 0.000604070684752 0.0011118525499 0.00109604987719 0.000859598457 0.000838103904 0.818661084407 0.025356780861 0.0232501955091 0.0239694969115 0.0033765010218 0.00326550308689
0.783225 0.194858515504 0.00591054139094 0.00471623378751 0.00491631193755 0.000142783103 0.000107267666 0.238619861518 0.000634013506082 0.00111026518636 0.00109545547212 0.000861348772 0.000839230572 0.816606439482 0.0266551884736 0.0234566199733 0.0241910301758 0.00349071042177 0.00339327273329
0.784996 0.19396014329 0.00617838967377 0.00475689895544 0.00496070300394 0.000169940738 0.00013802044 0.238135888344 0.00066384660638 0.0011086548482 0.00109480087561 0.00086319085 0.000840415929 0.814493542485 0.0279550640428 0.0236635850044 0.0244135622331 0.00360904785738 0.00352762063723
0.786769 0.1930511885 0.00657456613593 0.00479766408548 0.00500529133795 0.000198003452 0.000170267214 0.237653822688 0.000705190831087 0.00110702247334 0.00109408528975 0.000865123005 0.00084165811 0.812320989902 0.0298404969184 0.0238710762884 0.0246370977236 0.00373158830425 0.00366876560806
0.788544 0.192131383694 0.00696958719826 0.00483852761281 0.00505007940042 0.000226987996 0.000204056837 0.237173647916 0.000746410194502 0.00110536895895 0.00109330795968 0.000867143386 0.000842955112 0.8100873996 0.0317293788338 0.0240790824567 0.0248616449913 0.0038584077574 0.00381693153689
0.790321 0.191200468418 0.00736316350099 0.00487948856634 0.00509507043124 0.000256911443 0.000239439229 0.236695345842 0.000787478747516 0.00110369517044 0.00109246816475 0.000869249966 0.0008443048 0.807791415323 0.0336203890669 0.0242875953652 0.0250872164713 0.00398958345676 0.00397234749822
0.7921 0.19025819023 0.00775529876967 0.00492054662506 0.00514026851735 0.000287791213 0.000276465405 0.236218896685 0.000828396879076 0.00110200193833 0.00109156523656 0.000871440546 0.00084570491 0.805431711434 0.0355135276175 0.0244966104807 0.0253138290665 0.00412519403999 0.00413524792877
0.793881 0.18930430578 0.00814599672691 0.00496170218202 0.00518567866236 0.000319645128 0.000315187495 0.23574427902 0.000869164977826 0.00110029006471 0.00109059855396 0.000873712756 0.000847153042 0.803006997951 0.0374087944859 0.0247061272267 0.0255415045612 0.00426531979289 0.00430587278432
0.795664 0.188338581958 0.00858927392154 0.00500295640476 0.00523130686084 0.00035249145 0.000355658767 0.235271469733 0.000914083740537 0.00109856032228 0.0010895675585 0.000876064054 0.000848646669 0.800516025899 0.039550823043 0.02491614939 0.0257702700469 0.00441004288906 0.00448446770789
0.797449 0.187360797087 0.00912183705782 0.00504431131023 0.0052771601742 0.000386348924 0.000397933654 0.23480044397 0.000966075715937 0.00109681346451 0.00108847175016 0.000878491725 0.000850183136 0.797957592921 0.0421079829435 0.0251266855222 0.0260001583713 0.00455944762219 0.00467128422091
0.799236 0.186370742199 0.00965245060427 0.00508576982764 0.0053232468181 0.000421236841 0.000442067773 0.234331175097 0.00101787714909 0.0010950502218 0.0010873107014 0.000880992886 0.00085175966 0.795330549262 0.0446680080091 0.0253377493655 0.0262312086266 0.0047136207335 0.00486657990687
0.801025 0.185368222362 0.0101811196229 0.0051273358832 0.00536957624692 0.000457175084 0.000488117956 0.233863634647 0.00106948853498 0.00109327131454 0.00108608406306 0.000883564483 0.000853373339 0.792633804062 0.0472308982399 0.0255493603453 0.0264634666656 0.00487265170493 0.00507061862575
0.802816 0.18435305808 0.0107078491713 0.00516901447624 0.00541615924561 0.000494184197 0.000536142273 0.233397792279 0.00112091036814 0.00109147745274 0.00108479156975 0.000886203298 0.000855021149 0.789866331982 0.0497966536359 0.0257615440306 0.026696985614 0.00503663311647 0.00528367073513
0.804609 0.183325086768 0.0112326443028 0.00521081176821 0.00546300803169 0.000532285438 0.000586200061 0.232933615729 0.0011721431427 0.00108966934586 0.00108343304843 0.000888905949 0.000856699952 0.78702718023 0.052365274197 0.025974332667 0.02693182647 0.00520566098085 0.00550601332089
0.806404 0.182284164295 0.0118820899978 0.00525273516991 0.00551013635557 0.00057150086 0.00063835195 0.232471070767 0.00123225835124 0.00108784770661 0.00108200842846 0.000891668892 0.0008584065 0.784115475932 0.0555164619762 0.0261877657154 0.027168058684 0.00537983519266 0.00573793042973
0.808201 0.181230166606 0.0125643601599 0.00529479344245 0.00555755961372 0.00061185338 0.000692659899 0.232010121151 0.00129467566359 0.00108601326545 0.00108051774712 0.000894488432 0.000860137435 0.781130433909 0.0588327819481 0.0264018904345 0.0274057608184 0.00555925992143 0.00597971338299
0.81 0.180162991419 0.0132441264997 0.00533699679588 0.00560529496396 0.000653366856 0.000749187218 0.231550728583 0.00135686350775 0.00108416676931 0.00107896116366 0.000897360716 0.000861889305 0.778071364843 0.0621527928717 0.0266167624936 0.0276450211915 0.00574404410244 0.00623166097894
0.811801 0.179082560011 0.0139213955744 0.00537935700138 0.00565336144927 0.000696066172 0.00080799861 0.231092852666 0.00141882248512 0.00108230899916 0.00107733896303 0.000900281751 0.00086365856 0.774937683901 0.0654764947467 0.0268324466161 0.0278859386145 0.00593430190404 0.00649407987413
0.813604 0.177988819081 0.0145961739348 0.00542188750418 0.00570178013359 0.000739977336 0.000869160194 0.230636450863 0.00148055319656 0.00108044077516 0.00107565157404 0.0009032474 0.000865441566 0.771728919757 0.0688038875734 0.0270490172799 0.028128623156 0.00613015332211 0.00676728481856
0.815409 0.176881742705 0.0153093644068 0.00546460355549 0.0057505742385 0.000785127564 0.000932739548 0.230181478452 0.00154469945112 0.00107856297153 0.00107389957309 0.000906253395 0.000867234612 0.768444724113 0.07232456645 0.0272665594514 0.0283731969225 0.00633172470128 0.00705159904449
0.817216 0.175761334382 0.0161593405002 0.00550752233053 0.00579976929779 0.000831545391 0.00099880574 0.229727888489 0.00161761950343 0.00107667652253 0.00107208370154 0.000909295343 0.000869033911 0.765084881675 0.0764969899397 0.0274851693239 0.0286197949316 0.00653914936368 0.00734735459033
0.819025 0.174627629168 0.0170061922227 0.00555066308515 0.00584939331087 0.000879260774 0.00106742937 0.229275631767 0.00169027086659 0.00107478243912 0.00107020487332 0.000912368729 0.000870835624 0.761649320611 0.0806740314963 0.0277049551886 0.0288685659921 0.0067525682923 0.00765489267321
0.820836 0.173480695914 0.0178499278122 0.00559404730101 0.00589947691851 0.000928305211 0.001138682606 0.228824656776 0.00176265424978 0.00107288182143 0.00106826419044 0.000915468937 0.000872635854 0.758138123567 0.0848556911199 0.0279260382964 0.0291196736928 0.00697213079527 0.00797456410682
0.822649 0.172320639601 0.0186905554981 0.00563769884634 0.00595005358455 0.000978711862 0.001212639221 0.22837490967 0.00183477036145 0.00107097587097 0.00106626295757 0.000918591247 0.000874430674 0.754551539177 0.0890419688105 0.0281485537826 0.0293732974117 0.00719799530533 0.00830672965558
0.824464 0.171147603778 0.0195280835014 0.00568164415265 0.00600115978795 0.001030515681 0.001289374645 0.22792633423 0.00190661990931 0.00106906590529 0.00106420269544 0.000921730858 0.000876216122 0.750889994156 0.093232864568 0.0283726516728 0.0296296333968 0.00743033013044 0.0086517605526
0.826281 0.16996177311 0.0205032829079 0.005725912401 0.00605283523292 0.001083753548 0.001368965998 0.227478871828 0.00198635987324 0.00106715337581 0.00106208515435 0.00092488289 0.000877988229 0.74715410598 0.0980923375877 0.0285984979386 0.0298888959398 0.00766931432781 0.00901003887807
0.8281 0.168763376033 0.0215337120239 0.00577053572603 0.00610512307426 0.001138464415 0.001451492146 0.227032461397 0.00206921353596 0.00106523988135 0.00105991233105 0.000928042404 0.000879743024 0.743344696149 0.10323528117 0.0288262756462 0.0301513186142 0.00791513857702 0.00938195811047
0.829921 0.167552687527 0.022560342949 0.00581554942793 0.00615807014922 0.001194689469 0.001537033738 0.226587039401 0.00215176085363 0.001063327188 0.00105768648554 0.000931204412 0.000881476553 0.739462804095 0.108383879446 0.0290561861494 0.0304171555653 0.00816800618914 0.00976792357513
0.831744 0.166330032006 0.0235831857802 0.00586099221254 0.00621172724379 0.001252472282 0.001625673265 0.226142539809 0.00223400264174 0.00106141724096 0.00105541016117 0.000934363897 0.000883184894 0.735509701742 0.113538132415 0.0292884504312 0.0306866829528 0.00842813406071 0.0101683530358
0.833569 0.165095786331 0.0246022506032 0.00590690643448 0.00626614936116 0.001311858987 0.001717495108 0.225698894061 0.00231593971478 0.00105951219102 0.00105308619619 0.000937515824 0.000884864177 0.731486908777 0.118698040077 0.0295233104354 0.0309602004432 0.00869575377421 0.0105836772229
0.835396 0.163850382943 0.0256649912861 0.00595333838358 0.00632139601535 0.001372898464 0.001812585586 0.225256031054 0.00240000637825 0.00105761440755 0.00105071775064 0.000940655162 0.0008865106 0.727396208556 0.124091358124 0.029761030651 0.0312380327917 0.00897111274627 0.0110143404115
0.837225 0.162594313141 0.0268950284663 0.00600033856225 0.00637753155496 0.00143564252 0.001911033023 0.224813877114 0.00249254369078 0.00105572650156 0.00104830832001 0.0009437769 0.000888120451 0.723239664865 0.130314507393 0.0300018996345 0.0315205316135 0.00925447538611 0.0114608010796
0.839056 0.161328130476 0.028120523601 0.00604796201668 0.00643462549825 0.0015001461 0.002012927795 0.22437235598 0.00258473798894 0.001053843667 0.00104586176086 0.000946876071 0.000889690128 0.719019639346 0.136544461637 0.0302462318062 0.0318080771888 0.00954612440207 0.0119235325174
0.840889 0.1600524543 0.0293414888424 0.00609626867261 0.00649275289959 0.001566467494 0.002118362399 0.223931388788 0.0026765901919 0.001051929476 0.00104338230772 0.000949947771 0.000891216163 0.714738809804 0.142781220855 0.0304943692671 0.0321010804439 0.00984636212215 0.012403023535
0.842724 0.158767973446 0.0305579363281 0.00614532371361 0.00655199474029 0.001634668561 0.002227431508 0.223490894057 0.00276810121782 0.001049982076 0.00104087460266 0.00095298718 0.000892695248 0.710400189305 0.149024785048 0.0307466838592 0.0323999850727 0.0101555119151 0.012899779129
0.844561 0.157475450067 0.0317698781826 0.00619519797545 0.00661243835563 0.001704814959 0.002340232045 0.223050787681 0.00285927198377 0.001048005675 0.00103834371361 0.000955989592 0.000894124256 0.706007146194 0.155275154216 0.0310035792719 0.0327052698056 0.0104739196424 0.0134143212791
0.8464 0.156175723618 0.0331576603379 0.00624596838761 0.0066741778799 0.0017769764 0.002456863241 0.222610982918 0.00295812067899 0.001046004903 0.00103579516053 0.000958950437 0.000895500274 0.701563424997 0.162417867165 0.0312654934179 0.0330174508417 0.0108019552807 0.0139471896639
0.848241 0.154869715001 0.0345967803493 0.0062977184354 0.00673731473557 0.001851226898 0.002577426718 0.222171390394 0.00305911255639 0.001043984827 0.00103323494353 0.000961865313 0.000896820628 0.69707316827 0.169846329814 0.0315329009146 0.0333370844378 0.0111400145087 0.0144989425364
0.850084 0.153558430869 0.0360305712008 0.00635053867843 0.00680195815091 0.001927645051 0.002702026549 0.221731918097 0.00315972869299 0.001041950986 0.00103066956851 0.000964730011 0.000898082915 0.692540939468 0.177282862492 0.0318063158497 0.0336647697225 0.0114885204917 0.0150701574924
0.851929 0.152242968103 0.0374590472604 0.00640452728283 0.00686822571693 0.002006314319 0.002830769343 0.221292471386 0.00325997010387 0.001039909413 0.00102810607245 0.000967540547 0.000899285036 0.687971746845 0.1847274652 0.0320862946328 0.0340011516821 0.0118479256743 0.015661432389
0.853776 0.150924518455 0.0388822228794 0.006459790626 0.00693624398361 0.002087323328 0.002963764327 0.220852952998 0.00335983780285 0.001037866665 0.00102555206169 0.000970293197 0.000900425233 0.683371068425 0.192180137939 0.0323734392407 0.0343469243705 0.0122187137275 0.0162733862774
0.855625 0.14960437337 0.040385905095 0.00651644392402 0.00700614909049 0.002170766179 0.003101123419 0.220413263059 0.00346252984884 0.001035829853 0.00102301572857 0.000972984533 0.000901502119 0.678744878115 0.200071922371 0.0326684005485 0.034702834329 0.0126014015231 0.016906660316
0.857476 0.148283928997 0.042051804255 0.00657461191611 0.00707808744954 0.002256742784 0.003242961321 0.219973299106 0.0035710916379 0.001033806673 0.0010205058973 0.000975611455 0.000902514724 0.674099673004 0.208817308162 0.0329718820369 0.0350696842738 0.0129965413069 0.0175619187792
0.859329 0.146964691383 0.0437115231556 0.00663442959873 0.00715221646274 0.002345359202 0.003389395608 0.219532956108 0.00367924836241 0.001031805434 0.00101803204982 0.000978171233 0.000903462529 0.669442501884 0.217572143316 0.0332846437253 0.0354483370009 0.0134047228644 0.0182398500994
0.861184 0.145648281863 0.0453650785615 0.00669604301434 0.00722870528926 0.002436728011 0.00354054682 0.21909212649 0.00378700112382 0.0010298351 0.00101560435855 0.00098066155 0.000904345511 0.664780995084 0.226336427834 0.03360750642 0.0358397195936 0.0138265759156 0.0189411679425
0.863041 0.144336442653 0.0470124872156 0.00675961008535 0.00730773565659 0.002530968674 0.003696538557 0.21865070017 0.00389435102206 0.001027905316 0.0010132337259 0.000983080541 0.000905164191 0.66012339563 0.235110161715 0.0339413562525 0.0362448278584 0.0142627725243 0.0196666123073
0.8649 0.143031042648 0.0486537658397 0.00682530151232 0.00738950272168 0.002628207943 0.003857497582 0.218208564596 0.00400129915574 0.001026026451 0.00101161098935 0.000985426841 0.000905919674 0.655478591836 0.243893344959 0.0342871495734 0.036664731102 0.0147140296935 0.0204169507084
0.866761 0.141734083429 0.0505436554774 0.00689330173104 0.00747421597048 0.002728580272 0.004023553924 0.217765604791 0.00411539233874 0.001024209633 0.001010502694 0.000987699629 0.000906613709 0.650856151342 0.254001287177 0.0346459181958 0.0371005771404 0.0151811121006 0.0211929793696
0.868624 0.140447705498 0.0524409659776 0.00696380991169 0.00756210017186 0.002832228244 0.004194840989 0.217321703399 0.00422948638033 0.001022466789 0.00100951883781 0.000989898687 0.000907248729 0.646266356748 0.264194863641 0.0350187749199 0.0375535976611 0.01566483488 0.0219955245204
0.870489 0.13917419473 0.0543312176934 0.00703704103171 0.00765339637563 0.00293930303 0.004371495667 0.21687674075 0.00434315294975 0.001020810685 0.00100867136659 0.000992024439 0.000907827917 0.641720242792 0.274399383291 0.0354069195362 0.0380251138725 0.0161660666757 0.0228254436421
0.872356 0.137915989062 0.0562144299122 0.00711322699432 0.0077483629509 0.003049964859 0.004553658455 0.216430594914 0.00445639321846 0.001019254972 0.0010079730051 0.000994078019 0.000908355256 0.637229635287 0.284614846125 0.0358116450904 0.0385165424752 0.0166857327488 0.023683626896
0.874225 0.13667568542 0.058090621896 0.00719261780366 0.00784727667221 0.00316438351 0.004741473575 0.215983141778 0.00456920835635 0.001017814227 0.0010074373029 0.000996061321 0.000908835593 0.632807191778 0.294841252143 0.0362343446037 0.0390294019465 0.0172248182827 0.0245709985066
0.876096 0.135456046892 0.0601266168764 0.00727548278652 0.00795043383121 0.003282738829 0.004935089102 0.215534255122 0.00468521346736 0.001016504 0.00100707866817 0.000997977062 0.000909274698 0.628466444071 0.305962836744 0.0366765181233 0.0395653190998 0.0177843718518 0.0254885182594
0.877969 0.134260010152 0.0622728190514 0.0073621118691 0.00805815140191 0.003405221269 0.005134657094 0.215083806703 0.0048033347712 0.001015340865 0.00100691240379 0.000999828846 0.000909679337 0.624221842686 0.317722235791 0.0371397801816 0.040126036031 0.0183655091049 0.0264371830426
0.879844 0.133090693151 0.0644110217627 0.00745281687859 0.00817076821896 0.003532032447 0.005340333729 0.214631666349 0.00492101197994 0.001014342466 0.00100695474572 0.001001621228 0.000910057334 0.620088803367 0.32949419159 0.0376258675645 0.0407134172867 0.0189694165725 0.0274180284617
0.881721 0.131951403066 0.066541246993 0.00754793289647 0.00828864618884 0.00366338573 0.005552279447 0.214177702061 0.00503824631831 0.00101352757 0.00100722290753 0.001003359786 0.00091041765 0.616083755668 0.341278704143 0.0381366475201 0.0413294573629 0.0195973557425 0.0284321305393
0.8836 0.130845644538 0.0686635166949 0.00764781961766 0.00841217151751 0.003799506854 0.005770659092 0.213721780122 0.00515503900935 0.001012916125 0.00100773512158 0.001005051193 0.000910770453 0.612224193825 0.353075773449 0.0386741262008 0.0419762884852 0.0202506673587 0.0294806074622
0.885481 0.129777128177 0.0708552637712 0.00775286274873 0.00854175594603 0.003940634545 0.005995642071 0.213263765219 0.00527247635925 0.001012529308 0.00100851067993 0.001006703289 0.000911127202 0.608528729875 0.365306765371 0.0392404575234 0.0426561886063 0.0209307758747 0.0305646214603
0.887364 0.128749779378 0.0732638371851 0.00786347537885 0.008677837996 0.004087021197 0.00622740251 0.212803520568 0.00539262470017 0.001012389591 0.00100956998949 0.001008325167 0.000911500725 0.605017149314 0.378778494797 0.0398379521959 0.0433715897185 0.0216391942769 0.0316853807689
0.889249 0.127767747418 0.0756634169905 0.00798009937722 0.00882088419789 0.004238933556 0.006466119412 0.212340908054 0.00551231958095 0.001012520797 0.00101093461428 0.001009927246 0.000911905312 0.601710469212 0.392264533017 0.0404690871088 0.0441250862995 0.0223775291115 0.0328441416328
0.891136 0.126835414877 0.0780540280389 0.0081032067415 0.00897139031848 0.004396653441 0.006711976834 0.211875788381 0.00563156226005 0.001012948162 0.00101262733267 0.001011521367 0.0009123568 0.598630999069 0.405764880031 0.0411365148476 0.0449194440322 0.0231474858147 0.0340422105372
0.893025 0.125957407362 0.0804356951471 0.00823330093063 0.00912988254768 0.004560478494 0.00696516406 0.211408021228 0.00575035399414 0.001013698405 0.001014672196 0.001013120878 0.000912872669 0.595802404423 0.419279535839 0.0418430734646 0.0457576086358 0.0239508743796 0.0352809464776
0.894916 0.125138603572 0.0828084430955 0.00837091814011 0.00929691867545 0.004730722958 0.007225875787 0.210937465424 0.00586869603804 0.001014799786 0.00101709458938 0.001014740724 0.000913472143 0.593249773436 0.432808500441 0.0425917963407 0.0466427149176 0.0247896153604 0.0365617634059
0.896809 0.124384145687 0.0854852946179 0.0085166285101 0.0094730892105 0.004907718494 0.007494312306 0.210463979122 0.00598914605813 0.00101628219 0.00101992129088 0.00101639755 0.000914176286 0.59099968653 0.448105670663 0.0433859221104 0.0475780959488 0.025665746265 0.0378861328
0.898704 0.123699450103 0.088166647411 0.00867103727428 0.00965901845612 0.00509181502 0.007770679713 0.209987420001 0.00610925809977 0.001018177182 0.0010231805552 0.001018109801 0.000915008117 0.589080289202 0.46350053007 0.0442289047935 0.048567292301 0.0265814283473 0.0392555864981
0.900601 0.123090218523 0.0908379612321 0.00883478580193 0.00985536553002 0.005283381593 0.008055190096 0.209507645465 0.00622891445325 0.001020518098 0.00102690217858 0.001019897824 0.000915992718 0.587521368253 0.478911637349 0.0451244238036 0.0496140614912 0.0275389538608 0.0406717195778
0.9025 0.122562449411 0.0934992640068 0.00901238519612 0.010066256575 0.005482807323 0.00834806176 0.209024512866 0.00634811639285 0.001023340112 0.00103111759379 0.001021783982 0.00091715735 0.586354431499 0.494338992502 0.0460763941209 0.050722387508 0.0285407537982 0.0421361936157
0.904401 0.122122449823 0.0961505836194 0.00923884326683 0.010323089176 0.005690502322 0.0086495194356 0.208537879734 0.00646686519102 0.00102668032 0.00103585995304 0.001023792769 0.000918531573 0.585612791205 0.509782595527 0.0472262362637 0.0520210670661 0.0295894061621 0.0436507400724
0.906304 0.121776847611 0.099044298436 0.00947794980814 0.0105935145047 0.005906898691 0.0089597945128 0.208047604021 0.00658683771215 0.001030577826 0.00104116422938 0.001025950922 0.000920147374 0.585331651302 0.526700448634 0.0484943597327 0.0534381073129 0.0306876448345 0.0452171640169
0.908209 0.121532604032 0.102042930185 0.00973033621674 0.0108782010931 0.006132451544 0.0092791252726 0.207553544365 0.00670712219186 0.001035073823 0.00104706732496 0.001028287551 0.000922039299 0.585548198677 0.544306527626 0.0498377935096 0.0549349771849 0.0318383690859 0.0468373481471
0.910116 0.121397026757 0.105030318225 0.00999664817282 0.0111778349078 0.006367640081 0.0096077571304 0.207055560362 0.00682694841204 0.00104022084746 0.00105360818767 0.001030834264 0.000924244587 0.586301698659 0.56193109069 0.0512607111925 0.0565159900454 0.0330446538315 0.0485132571519
0.912025 0.121377783298 0.108006493992 0.0102775457166 0.0114931195692 0.006612968687 0.0099459428858 0.206553512856 0.00694631766203 0.00104607399691 0.00106082793655 0.001033625302 0.000926803313 0.587633594896 0.579574137827 0.0527674403004 0.0581856214851 0.0343097606106 0.0502469424741
0.913936 0.121482914854 0.110971488873 0.0105737035018 0.0118247767034 0.006868968085 0.0102939429885 0.206047264247 0.00706523122917 0.00105268088193 0.00106876999651 0.001036697675 0.000929758538 0.589587613783 0.597235669036 0.0543624701607 0.059948516803 0.0356371494898 0.0520405475427
0.915849 0.121720850608 0.114119535761 0.0108858112234 0.0121735464631 0.00713619653 0.0106520258026 0.20553667881 0.00718606827924 0.00106009147193 0.00107748024631 0.001040091307 0.000933156458 0.592209873745 0.616089715851 0.0560504614764 0.0618094999903 0.0370304918935 0.0538963134695
0.917764 0.122100422464 0.117498816117 0.0112145742649 0.0125401882072 0.007415241046 0.0110204678907 0.20502162304 0.00730941966522 0.00106835819003 0.00108700718051 0.001043849183 0.000937046567 0.595548999435 0.636436354646 0.0578362579346 0.0637735842387 0.0384936845019 0.055816585359
0.919681 0.122630880247 0.120865410913 0.0115607145362 0.0129254813549 0.007706718714 0.0113995542999 0.204501966004 0.00743229964511 0.00107753602449 0.00109740206945 0.001048017507 0.000941481822 0.599656241176 0.656804243194 0.0597248997854 0.0658459841972 0.040030864329 0.0578038192365
0.9216 0.12332190738 0.124219355786 0.0119249715233 0.0133302264164 0.008011278002 0.0117895788632 0.20397757972 0.00755470955264 0.00108768263238 0.00110871914688 0.001052645857 0.000946518814 0.604585599796 0.677193381496 0.061721639703 0.0680321300338 0.0416464250674 0.0598605897136
0.923521 0.124183637048 0.127560686319 0.0123081035372 0.0137552462055 0.00832960015 0.0121908445074 0.203448339551 0.0076766507194 0.00109885845839 0.00112101579622 0.001057787357 0.000952217948 0.61039395712 0.697603769552 0.0638319609751 0.0703376834957 0.043345034901 0.0619895984814
0.925444 0.125226668856 0.131017462765 0.012710889175 0.0142013872207 0.008662400608 0.0126036635746 0.202914124615 0.007801472047 0.00111112685589 0.00113435274938 0.001063498842 0.00095864363 0.617141212292 0.718871292977 0.0660615982347 0.0727685559988 0.0451316559224 0.0641936837219
0.927369 0.126462086004 0.134887128078 0.013134128963 0.0146695212071 0.009010430517 0.0130283581541 0.202374818227 0.00793695143101 0.00112455420708 0.00114879430395 0.001069841042 0.000965864456 0.624890424174 0.742948234172 0.0684165607992 0.0753309289143 0.0470115652572 0.0664758305929
0.929296 0.127901472984 0.138742257937 0.0135786472001 0.0151605468837 0.009374478256 0.0134652604235 0.201830308349 0.00807191304082 0.00113921006125 0.00116440854062 0.001076878762 0.000973953415 0.633707960069 0.767050190371 0.0709031588544 0.0780312761824 0.0489903782269 0.0688391828661
0.931225 0.129556933821 0.142582893363 0.0140452939747 0.0156753918391 0.00975537104 0.0139147130056 0.201280488067 0.00820635834751 0.00115516726844 0.00118126754688 0.001084681079 0.000982988093 0.643663650984 0.791177161573 0.0735280325274 0.0808763893536 0.0510740736537 0.0712870559474
0.933156 0.131441110862 0.146409075306 0.0145349473464 0.016215014587 0.010153976575 0.0143770693323 0.200725256091 0.00834028881972 0.00117250213142 0.00119944765415 0.00109332153 0.000993050893 0.654830953622 0.81532914778 0.0762981840959 0.0838734052406 0.0532690216055 0.0738229513415
0.935089 0.133567204136 0.150255114421 0.0150485156967 0.0167804067699 0.010571204771 0.0148526940267 0.20016451728 0.00847529132176 0.0011912945446 0.00121902968259 0.00110287833 0.001004229255 0.667287119371 0.839759479442 0.0792210135423 0.087029836215 0.0555820138134 0.0764505729012
0.937024 0.135948991294 0.154795760537 0.0155869402271 0.0173725955112 0.011008009526 0.0153419632908 0.199598183183 0.00864258090139 0.00121162816072 0.00124009918225 0.001113434569 0.001016615885 0.681113370503 0.869469298191 0.0823043575788 0.0903536034644 0.058020297132 0.0791738448865
0.938961 0.138600848143 0.15931935168 0.0161511975906 0.0179926459039 0.011465390564 0.0158452653136 0.199026172617 0.00880923402203 0.00123359054783 0.00126274668093 0.001125078445 0.001030309 0.696395083725 0.899209824763 0.0855565324019 0.0938530732453 0.0605916103173 0.081996932282
0.9409 0.141537769802 0.163825936175 0.0167423026656 0.0186416636347 0.011944395339 0.0163630006891 0.198448412254 0.00897525249613 0.00125727336066 0.00128706793242 0.00113790348 0.00104541257 0.713221981443 0.928981059158 0.0889863804961 0.0975370964334 0.063304224483 0.0849242634603
0.942841 0.14477539247 0.168315562268 0.0173613114491 0.0193207977286 0.012446121015 0.016895582847 0.197864837254 0.00914063813319 0.00128277251241 0.0013131641666 0.00115200876 0.001062036582 0.731688330677 0.958783001376 0.0926033217217 0.101415051486 0.0661669877736 0.0879605555982
0.944784 0.148330015855 0.172788278123 0.0180093240605 0.0200312434252 0.012971716502 0.017443438499 0.197275391907 0.00930539273957 0.00131018835438 0.00134114233668 0.001167499174 0.0010802973 0.751893150084 0.988615651417 0.0964174089817 0.105496891179 0.0691893745264 0.091110843134
0.946729 0.152218626247 0.178164711621 0.018687487865 0.0207742451517 0.013522384574 0.018007008103 0.196680030312 0.0095318903385 0.00133962586593 0.00137111535947 0.001184485668 0.001100317544 0.773940424991 1.02665459504 0.100439388908 0.109793193218 0.0723815396355 0.0943805096882
0.948676 0.156458920276 0.183635809551 0.0193970006963 0.0215510996228 0.014099384062 0.018586746336 0.196078717088 0.0097653135403 0.0013711948341 0.00140320236022 0.0012030855 0.001122226977 0.797939330691 1.06575506064 0.104680767922 0.114315215126 0.0757543786133 0.0977753237739
0.950625 0.161069329361 0.189086354105 0.0201391141781 0.022363159039 0.014704032106 0.019183122589 0.195471428105 0.00999785452099 0.0014050100561 0.00143752890143 0.001223422507 0.001146162397 0.824004464092 1.10489569109 0.109153884044 0.119074953684 0.0793195938872 0.101301478853
0.952576 0.16606904487 0.194516403801 0.0209151371482 0.0232118343899 0.01533770651 0.019796621476 0.194858151254 0.0102295157984 0.0014411915353 0.00147422721709 0.001245627385 0.001172268046 0.852256083727 1.14407648636 0.113871985069 0.124085209223 0.0830897683018 0.104965638215
0.954529 0.171478044006 0.199926017063 0.0217264391696 0.0240985988561 0.016001848157 0.020427743352 0.194238887245 0.0104602998862 0.00147986468548 0.00151343643519 0.001269837969 0.001200695924 0.882820358159 1.18329744647 0.118849313467 0.129359655136 0.0870784463441 0.108774985172
0.956484 0.177317116441 0.206423587259 0.0225744541338 0.0250249913122 0.016697963517 0.021077004861 0.193613650438 0.0107845821923 0.00152116053389 0.00155530279551 0.001296199531 0.001231606117 0.915829622756 1.23532619323 0.124101198631 0.134912912978 0.0913002241635 0.112737279362
0.958441 0.183607891715 0.213248075407 0.0234606839595 0.0259926199249 0.017427627232 0.021744939494 0.192982469707 0.011137559052 0.00156521593813 0.00159997986061 0.001324865079 0.001265167138 0.951422644729 1.29146456918 0.12964415709 0.140760633586 0.0957708492674 0.116860919697
0.9604 0.190372867415 0.220046958577 0.0243867023684 0.0270031658426 0.018192484804 0.02243209816 0.192345389343 0.0114892112718 0.00161217379821 0.00164762873483 0.001355995674 0.001301556277 0.989744896227 1.34766031701 0.135496001302 0.146919584538 0.100507331089 0.121155014785
0.962361 0.19763543816 0.226820309918 0.02535415876 0.0280583869801 0.018994255349 0.023139049791 0.191702469984 0.0118395426362 0.00166218327386 0.00169841826305 0.001389760752 0.001340959958 1.03094883533 1.4039134367 0.141675957679 0.153407744474 0.105528063402 0.125629461744
0.964324 0.205419925409 0.233568202453 0.0263647821615 0.0291601219053 0.019834734473 0.023866381946 0.191053789593 0.0121885569233 0.00171540001297 0.00175252524635 0.001426338456 0.001383574121 1.07519419451 1.46022392827 0.148204794628 0.160244404753 0.110852960296 0.13029503415
0.966289 0.213751608106 0.241628255468 0.0274203852736 0.0303102938001 0.020715797214 0.024614701452 0.190399444462 0.0126631478575 0.00177198637406 0.00181013464562 0.001465915985 0.001429604602 1.12264827615 1.54210534149 0.155104961336 0.167450278728 0.116503606729 0.135163480387
0.968256 0.222656754195 0.250358615012 0.0285228685905 0.0315109145367 0.021639401103 0.025384635051 0.189739550266 0.0132024210906 0.00183211166483 0.00187143979619 0.001508689939 0.001479267538 1.17348625462 1.63746397666 0.162400738135 0.175047619399 0.122503425718 0.140247633233
0.970225 0.232162653008 0.259056267985 0.0297200556741 0.0328056034651 0.022607589321 0.026176830081 0.189074243148 0.0137396802531 0.00189595237298 0.00193664262979 0.001554866692 0.001532789779 1.22789148401 1.73291957028 0.170493346623 0.183408837162 0.128877863714 0.145561532203
0.972196 0.242297648575 0.267721308123 0.0310667125414 0.0342444479207 0.023622493952 0.026991955162 0.188403680853 0.0142749311101 0.00196369241478 0.00200595389673 0.001604662766 0.001590409312 1.286055811 1.82847212235 0.179342571562 0.192497795775 0.135654596183 0.151120559696
0.974169 0.253091173839 0.276353828992 0.0324808980044 0.0357536580302 0.024686339353 0.027830700923 0.187728043898 0.0148081794165 0.00203552337843 0.00207959340633 0.00165830522 0.001652375706 1.34817989142 1.92412163287 0.188736477119 0.202117477246 0.142863755724 0.156941592629
0.976144 0.26457378584 0.286565046891 0.0339654218728 0.0373361496873 0.025801445627 0.02869378073 0.187047536791 0.0154959080735 0.00211164478395 0.0021577902748 0.001716032051 0.001718950564 1.41447350967 17.3896381445 0.198709204511 0.212298897928 0.150538184971 0.163043170899
0.978121 0.276777201859 0.297906777171 0.0355231959121 0.0389949433158 0.026970232211 0.029581931457 0.186362389292 0.0162945847043 0.00219226434029 0.00224078319255 0.001778092602 0.001790407994 1.48515589927 44.0467013047 0.209297347172 0.223075068066 0.158713717054 0.169445684542
0.9801 0.289734336558 0.309206078168 0.0371572375275 0.040733167541 0.028195221583 0.03049591426 0.185672857719 0.0170902863325 0.00227759821769 0.0023288206995 0.001844747991 0.001867035098 1.56045606298 70.7307316507 0.220540160552 0.234481140054 0.167429486542 0.176171581258
0.982081 0.303479340143 0.320463071855 0.0388706734978 0.0425540629285 0.029479043082 0.031436515401 0.18497922631 0.0178830214959 0.00236787131855 0.00242216148899 0.001916271544 0.001949132469 1.64061309044 97.4417291825 0.232479791472 0.246554568108 0.176728273934 0.183245596381
0.984064 0.318047637568 0.331677879987 0.0406667437782 0.0444609858072 0.030824436857 0.032404547066 0.18428180862 0.0186727987171 0.00246331756799 0.00252107472173 0.001992949248 0.002037014706 1.7258764712 124.1796939 0.245161528913 0.259335280472 0.186656887319 0.19069500715
0.986049 0.333475968801 0.344797966483 0.0425488053847 0.0464574121691 0.032234257937 0.033400848232 0.183580948984 0.0196448933646 0.00256418019813 0.00262584036443 0.002075080216 0.002131010955 1.81650640029 357.410278366 0.258634078441 0.272865864793 0.197266585053 0.198549913695
0.988036 0.349802430191 0.359604212064 0.0445203363281 0.0485469416549 0.033711480429 0.034426285554 0.182877024018 0.0207784557516 0.00267071206017 0.00273674954829 0.002162977159 0.002231465454 1.91277407356 775.28630676 0.272949862296 0.287191767897 0.208613543408 0.206843548819
0.990025 0.367066516946 0.374355130747 0.0465849396419 0.0507333016275 0.035259201864 0.035481754268 0.182170444185 0.0219078008032 0.00278317592289 0.00285410494912 0.002256966879 0.002338738104 2.01496196921 1193.58294515 0.288165347771 0.30236151058 0.220759373995 0.215612619034
0.992016 0.385309166759 0.389050882077 0.0487463474814 0.0530203513219 0.036880647656 0.036568179138 0.181461655406 0.0230329406602 0.00290184480473 0.002978099114 0.002357390779 0.002453205049 2.12336411181 1612.30019353 0.304341406333 0.3184269187 0.233771695452 0.224897679444
0.994009 0.404572804607 0.403691625304 0.0510084253044 0.0554120861148 0.038579175718 0.037686515417 0.180751140736 0.0241538874408 0.0030270022951 0.003108823586 0.002464605373 0.002575259293 2.23828631432 2031.4380519 0.321543706343 0.335443371328 0.247724765194 0.234743544652
0.996004 0.42490138874 0.418277519375 0.0533751761441 0.0579126418471 0.040358281219 0.03883774985 0.180039422089 0.0252706532406 0.00315894289847 0.003246575998 0.00257898283 0.002705311309 2.36004639323 2450.99652027 0.339843142185 0.353470066832 0.26270017626 0.24519973869
0.998001 0.446340457904 0.432808722947 0.0558507449697 0.0605262992838 0.042221601489 0.040022901691 0.179327062033 0.0263832501327 0.00329797238728 0.003391669292 0.002700911518 0.002843789691 2.48897435136 2870.97559863 0.359316303027 0.372570308024 0.278787625906 0.256320985983


==> aux/fits/MainzOnly/PolynomialMultipliedWithStandardDipole.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996685064 2.99131652895e-08 3.13357202321e-08 3.46886166529e-08 4.59919999862e-08 4.60010000092e-08 0.999997430315 8.92115919778e-08 6.20128051917e-08 7.26917626978e-08 6.38479999981e-08 6.29359999671e-08 0.999999254747 9.01208842004e-08 6.40964560668e-08 5.40984173688e-08 1.69349976264e-08 1.78559972364e-08
4e-06 0.999986740411 1.19651650017e-07 1.25333725582e-07 1.38748126633e-07 1.83955999988e-07 1.8399699997e-07 0.999989721266 3.56843352332e-07 2.48035608256e-07 2.90755864419e-07 2.55379999925e-07 2.5173400009e-07 0.999997019114 3.60483536802e-07 2.56375730408e-07 2.16378326816e-07 6.77369630386e-08 7.14239546395e-08
9e-06 0.999970166501 2.69212420821e-07 2.81976979881e-07 3.12154187752e-07 4.1386399996e-07 4.13955000056e-07 0.999976872864 8.02886234513e-07 5.58034833463e-07 6.54147618124e-07 5.74562999955e-07 5.66360000009e-07 0.999993293482 8.11087957804e-07 5.76800105717e-07 4.86801290196e-07 1.52404812659e-07 1.60698770846e-07
1.6e-05 0.999946964104 4.78590422316e-07 5.01229145102e-07 5.54866844523e-07 7.35663000073e-07 7.35826999998e-07 0.99995888513 1.42732516158e-06 9.91950524301e-07 1.16279381282e-06 1.02133800006e-06 1.00675799997e-06 0.999988078484 1.44193414721e-06 1.02530255915e-06 8.65302221388e-07 2.70930409885e-07 2.85674277789e-07
2.5e-05 0.999917134295 7.4777857741e-07 7.83047606941e-07 8.66830563942e-07 1.14928600004e-06 1.14954099995e-06 0.999935758093 2.23013902715e-06 1.54969980648e-06 1.81659604235e-06 1.59562800006e-06 1.57284999991e-06 0.999981375005 2.25302210501e-06 1.60179829952e-06 1.35178622572e-06 4.23307565445e-07 4.46340243099e-07
3.6e-05 0.999880678457 1.07676778775e-06 1.12737016684e-06 1.24797470855e-06 1.65464299995e-06 1.65500799998e-06 0.99990749179 3.21130069674e-06 2.23117317846e-06 2.61542381954e-06 2.29732899992e-06 2.26453500007e-06 0.999973184186 3.24435183121e-06 2.30617212361e-06 1.94613488709e-06 6.09524041018e-07 6.42682372209e-07
4.9e-05 0.999837598281 1.46554693431e-06 1.53412514091e-06 1.69821200908e-06 2.25162099998e-06 2.252117e-06 0.999874086268 4.37077700946e-06 3.03624072312e-06 3.5591209083e-06 3.12631499999e-06 3.08169100005e-06 0.999963507418 4.41592332582e-06 3.13828639695e-06 2.64820357932e-06 8.29568551741e-07 8.74687313246e-07
6.4e-05 0.999787895763 1.91410287808e-06 2.00322697187e-06 2.21743789737e-06 2.94009300006e-06 2.94073700002e-06 0.99983554158 5.7085287802e-06 3.96474875558e-06 4.64749888312e-06 4.08244000005e-06 4.02417099998e-06 0.999952346346 5.76773658883e-06 4.09797661345e-06 3.45782057497e-06 1.08342477179e-06 1.14233565995e-06
8.1e-05 0.999731573206 2.42242046089e-06 2.53457712465e-06 2.80553442331e-06 3.71990899994e-06 3.72071900001e-06 0.999791857791 7.22451080199e-06 5.0165155077e-06 5.88034363887e-06 5.16553300001e-06 5.09181099995e-06 0.999939702865 7.29979162023e-06 5.18505267766e-06 4.37478480706e-06 1.37107733866e-06 1.4456059575e-06
0.0001 0.999668633219 2.99048250644e-06 3.12806257851e-06 3.46236700444e-06 4.59089899996e-06 4.59189099999e-06 0.999743034972 8.91867184897e-06 6.19134030662e-06 7.25741030488e-06 6.37540100001e-06 6.28441799999e-06 0.999925579123 9.01208842004e-06 6.39930021869e-06 5.39887439006e-06 1.69250485904e-06 1.784474708e-06
0.000121 0.999599078718 3.61826982127e-06 3.78355861008e-06 4.18778650015e-06 5.55287299997e-06 5.55406500002e-06 0.999689073205 1.07909546796e-05 7.4889986288e-06 8.77842822562e-06 7.71182799997e-06 7.60178199999e-06 0.999909977523 1.09046269882e-05 7.74048095599e-06 6.52983945353e-06 2.04768491485e-06 2.15891537758e-06
0.000144 0.999522912922 4.30576119609e-06 4.5009269061e-06 4.98162678716e-06 6.60562300003e-06 6.60702999999e-06 0.999629972582 1.28412960401e-05 8.90923938694e-06 1.04430968501e-05 9.17457599992e-06 9.04367100008e-06 0.99989290071 1.29774073249e-05 9.20832916152e-06 7.76740214476e-06 2.43659607246e-06 2.56889740324e-06
0.000169 0.999440139356 5.05293340703e-06 5.2800168871e-06 5.84370374133e-06 7.74891900002e-06 7.75055699997e-06 0.999565733202 1.50696266689e-05 1.04517899062e-05 1.22510870334e-05 1.07633849999e-05 1.0609825e-05 0.999874351589 1.52304294299e-05 1.08025577966e-05 9.11125933299e-06 2.8592068867e-06 3.01439020223e-06
0.000196 0.999350761848 5.85976121719e-06 6.12066433581e-06 6.77382279039e-06 8.98251500003e-06 8.98439499997e-06 0.999496355178 1.74758713006e-05 1.21163527222e-05 1.42020438729e-05 1.247797e-05 1.229997e-05 0.999854333306 1.76636933033e-05 1.25228520142e-05 1.05610812636e-05 3.31549391586e-06 3.49535417743e-06
0.000225 0.999254784532 6.72621737819e-06 7.02269088253e-06 7.77176963967e-06 1.03061409999e-05 1.0308277e-05 0.999421838629 2.00599486711e-05 1.39026102977e-05 1.62955796532e-05 1.4318029e-05 1.4113805e-05 0.999832849263 2.02771989451e-05 1.4368872498e-05 1.21165165004e-05 3.8054227246e-06 4.01175673326e-06
0.000256 0.999152211843 7.6522726319e-06 7.98590706972e-06 8.83731817721e-06 1.1719511e-05 1.1721915e-05 0.999342183687 2.28217715221e-05 1.58102189829e-05 1.85312823944e-05 1.6283232e-05 1.6051007e-05 0.999809903107 2.30709463553e-05 1.63402550871e-05 1.37771838619e-05 4.3289578967e-06 4.5635532786e-06
0.000289 0.999043048519 8.6378957123e-06 9.01010923885e-06 9.9702225697e-06 1.3222317e-05 1.3225e-05 0.999257390495 2.57612466074e-05 1.78388127488e-05 2.09087116269e-05 1.83732300001e-05 1.8111235e-05 0.999785498733 2.60449355339e-05 1.84366117009e-05 1.5542676923e-05 4.88606704963e-06 5.15070224449e-06
0.000324 0.998927299599 9.68305334747e-06 1.00950820819e-05 1.11702234449e-05 1.4814235e-05 1.4817205e-05 0.999167459206 2.88782746985e-05 1.99880040803e-05 2.34273968692e-05 2.05876529999e-05 2.0294121e-05 0.999759640284 2.91991664809e-05 2.0657529794e-05 1.74125653602e-05 5.47670883944e-06 5.77315709049e-06
0.000361 0.998804970423 1.07877102617e-05 1.12405982595e-05 1.24370473839e-05 1.649492e-05 1.6498184e-05 0.999072389987 3.21727505906e-05 2.22573800276e-05 2.60868455643e-05 2.2926104e-05 2.2599282e-05 0.999732332145 3.25336391963e-05 2.30025743856e-05 1.93863909151e-05 6.10084597918e-06 6.43086531937e-06
0.0004 0.998676066633 1.19518291775e-05 1.24464143473e-05 1.37704058652e-05 1.8264007e-05 1.8267572e-05 0.998972183015 3.56445631098e-05 2.46465057139e-05 2.88865309327e-05 2.5388168e-05 2.50263080001e-05 0.999703578951 3.60483536802e-05 2.54712813788e-05 2.14636741554e-05 6.75843324671e-06 7.12377649148e-06
0.000441 0.998540594167 1.31753708186e-05 1.37122787154e-05 1.51699906847e-05 2.0121113e-05 2.01249830001e-05 0.99886683848 3.92935951194e-05 2.71549253472e-05 3.18259019988e-05 2.7973409e-05 2.75747690001e-05 0.99967338558 3.97433099324e-05 2.80631664714e-05 2.36439046182e-05 7.44942650244e-06 7.85183723839e-06
0.000484 0.998398559263 1.44582939116e-05 1.50379233186e-05 1.66354831547e-05 2.2065838e-05 2.2070015e-05 0.998756356586 4.3119723528e-05 2.97821586541e-05 3.49043814586e-05 3.06813669999e-05 3.02442150001e-05 0.999641757151 4.3618507953e-05 3.07777205135e-05 2.59265529063e-05 8.17377770068e-06 8.61498727212e-06
0.000529 0.998249968458 1.5800555189e-05 1.6423069358e-05 1.81665503851e-05 2.4097759e-05 2.41022459999e-05 0.998640737549 4.71228192971e-05 3.25277045044e-05 3.81213627451e-05 3.35115610001e-05 3.3034172e-05 0.999608699028 4.7673947742e-05 3.36144076445e-05 2.83110630918e-05 8.9314349031e-06 9.41316841008e-06
0.000576 0.998094828582 1.72021093921e-05 1.78674248334e-05 1.97628383972e-05 2.62164379999e-05 2.6221233e-05 0.998519981601 5.13027474489e-05 3.53910399626e-05 4.14762144721e-05 3.6463488e-05 3.5944149e-05 0.999574216814 5.19096292994e-05 3.65726742167e-05 3.07968527675e-05 9.72235030461e-06 1.02463155792e-05
0.000625 0.997933146764 1.86629092736e-05 1.93706859979e-05 2.14239856634e-05 2.8421418e-05 2.842652e-05 0.998394088988 5.56593670752e-05 3.83716150932e-05 4.49682782389e-05 3.9536624e-05 3.8973632e-05 0.999538316353 5.63255526252e-05 3.965193708e-05 3.33833156484e-05 1.05464662318e-05 1.1114361839e-05
0.000676 0.997764930424 2.01829056005e-05 2.09325365165e-05 2.31496101166e-05 3.0712223e-05 3.0717628e-05 0.998263059969 6.01925313463e-05 4.14688677555e-05 4.8596865023e-05 4.2730425e-05 4.2122084e-05 0.999501003728 6.09217177195e-05 4.28515897125e-05 3.60698244056e-05 1.14037251726e-05 1.20172393997e-05
0.000729 0.997590187277 2.17620471574e-05 2.25526486918e-05 2.4939317328e-05 3.308836e-05 3.3094059e-05 0.998126894821 6.49020875197e-05 4.46822060464e-05 5.23612652791e-05 4.6044326e-05 4.53889490001e-05 0.99946228526 6.56981245821e-05 4.61710066886e-05 3.88557234027e-05 1.22940697939e-05 1.29548766351e-05
0.000784 0.997408925331 2.340028075e-05 2.42306793584e-05 2.67926996881e-05 3.5549314e-05 3.55553020001e-05 0.997985593837 6.97878769508e-05 4.80110178701e-05 5.62607402915e-05 4.9477738e-05 4.8773651e-05 0.999422167505 7.06547732131e-05 4.96095358557e-05 4.17403355064e-05 1.32174359465e-05 1.39272001066e-05
0.000841 0.997221152882 2.50975512076e-05 2.59662793706e-05 2.87093315915e-05 3.80945590001e-05 3.81008229999e-05 0.997839157328 7.48497351019e-05 5.14546718477e-05 6.02945258885e-05 5.3030052e-05 5.2275595e-05 0.999380657252 7.57916636125e-05 5.31665048556e-05 4.47229575585e-05 1.41737637048e-05 1.49341275643e-05
0.0009 0.99702687852 2.68538013876e-05 2.77590786828e-05 3.06887769925e-05 4.0723544e-05 4.07300740001e-05 0.997687585619 8.00874915529e-05 5.50125160995e-05 6.44618309228e-05 5.6700642e-05 5.58941609999e-05 0.999337761531 8.11087957804e-05 5.68412108747e-05 4.78028689938e-05 1.51629823569e-05 1.59755850003e-05
0.000961 0.996826111118 2.86689721783e-05 2.96087060926e-05 3.27305801291e-05 4.3435706e-05 4.3442485e-05 0.997530879057 8.55009700124e-05 5.86838749722e-05 6.87618394444e-05 6.0488856e-05 5.9628712e-05 0.999293487596 8.66061697166e-05 6.06329387032e-05 5.09793169453e-05 1.61850264555e-05 1.70514846259e-05
0.001024 0.996618859841 3.0543002503e-05 3.15147682241e-05 3.48342775387e-05 4.6230462e-05 4.6237474e-05 0.997369038007 9.10899883282e-05 6.24680536548e-05 7.31937128094e-05 6.43940249999e-05 6.34785920001e-05 0.999247842937 9.22837854212e-05 6.4540944899e-05 5.4251533449e-05 1.72398238096e-05 1.81617419243e-05
0.001089 0.996405134138 3.24758293241e-05 3.34768660555e-05 3.69993877667e-05 4.91072109999e-05 4.9114439e-05 0.997202062852 9.68543584994e-05 6.6364336575e-05 7.7756582102e-05 6.8415461e-05 6.74431209999e-05 0.999200835273 9.81416428942e-05 6.8564461899e-05 5.76187249962e-05 1.83272985161e-05 1.93062716641e-05
0.001156 0.99618494374 3.44673876462e-05 3.54945882643e-05 3.92254156729e-05 5.2065339e-05 5.2072758e-05 0.997029953998 0.000102793886688 7.03719886019e-05 8.24495577817e-05 7.255245e-05 7.1521604e-05 0.999152472546 0.000104179742136 7.27027046957e-05 6.10800740077e-05 1.94473799981e-05 2.04849758924e-05
0.001225 0.995958298664 3.65176105212e-05 3.75675099528e-05 4.15118518824e-05 5.5104211e-05 5.5111798e-05 0.996852711869 0.00010890837323 7.44902555815e-05 8.72717227768e-05 7.6804266e-05 7.57133220001e-05 0.999102762931 0.000110398083145 7.69548634028e-05 6.46347437808e-05 2.05999849825e-05 2.16977660059e-05
0.001296 0.995725209207 3.86264290519e-05 3.9695196753e-05 4.38581738448e-05 5.8223176e-05 5.8230905e-05 0.996670336915 0.00011519761265 7.87183577796e-05 9.22221382312e-05 8.11701550001e-05 8.0017541e-05 0.999051714822 0.000116796665924 8.13201077192e-05 6.8281869879e-05 2.1785036569e-05 2.29445417267e-05
0.001369 0.995485685946 4.07937723964e-05 4.18772016665e-05 4.62638464985e-05 6.1421569e-05 6.1429409e-05 0.996482829604 0.000121661393672 8.30555042056e-05 9.72998376761e-05 8.5649352e-05 8.4433502e-05 0.998999336839 0.00012337549047 8.57975828094e-05 7.20205755398e-05 2.30024492158e-05 2.42252061533e-05
0.001444 0.995239739737 4.30195677727e-05 4.41130672824e-05 4.8728320593e-05 6.4698706e-05 6.4706626e-05 0.996290190432 0.000128299499236 8.75008778046e-05 0.000102503834325 9.0241064e-05 8.8960435e-05 0.998945637822 0.000130134556785 9.03864147199e-05 7.58499527832e-05 2.42521407869e-05 2.55396537616e-05
0.001521 0.994987381712 4.53037404633e-05 4.64023229505e-05 5.12510317843e-05 6.8053888e-05 6.8061854e-05 0.996092419916 0.000135111706507 9.20536455087e-05 0.000107833114573 9.4944484e-05 9.3597542e-05 0.998890626832 0.000137073864869 9.5085707394e-05 7.9769078626e-05 2.5534019546e-05 2.68877804459e-05
0.0016 0.994728623277 4.76462138198e-05 4.87444901626e-05 5.38314039264e-05 7.14864020001e-05 7.1494374e-05 0.9958895186 0.000142097786892 9.67129564428e-05 0.000113286644487 9.97587870001e-05 9.8344013e-05 0.998834313143 0.000144193414721 9.98945476884e-05 8.37770087731e-05 2.6847999218e-05 2.82694785299e-05
0.001681 0.994463476115 5.00469092675e-05 5.11390764499e-05 5.64688490734e-05 7.4995514e-05 7.5003455e-05 0.995681487053 0.000149257506055 0.000101477937902 0.000118863362702 0.000104683125 0.000103199017 0.998776706252 0.000151493206341 0.000104811992872 8.78727754392e-05 2.81939849683e-05 2.96846388039e-05
0.001764 0.994191952177 5.25057463106e-05 5.35855808768e-05 5.91627640344e-05 7.85804810001e-05 7.8588348e-05 0.995468325873 0.000156590623928 0.000106347700844 0.000124562190411 0.000109716632 0.000108161704 0.998717815863 0.00015897323973 0.00010983708818 9.20553913943e-05 2.95718814542e-05 3.11331435121e-05
0.001849 0.993914063685 5.50226425373e-05 5.60834911573e-05 6.19125343286e-05 8.2240542e-05 8.2248287e-05 0.995250035684 0.000164096894731 0.000111321336434 0.000130382022772 0.000114858426 0.000113231209 0.998657651895 0.000166633514887 0.000114968855758 9.63238499532e-05 3.09815958596e-05 3.261487742e-05
0.001936 0.99362982313 5.75975136249e-05 5.86322826545e-05 6.47175309406e-05 8.597492e-05 8.5982495e-05 0.995026617138 0.000171776066983 0.000116397922232 0.000136321731249 0.000120107607 0.000118406643 0.998596224479 0.000174474031812 0.00012020629321 0.000100677125599 3.24230228606e-05 3.41297238255e-05
0.002025 0.993339243268 6.02302733447e-05 6.12314226023e-05 6.75771142287e-05 8.97828249999e-05 8.97901770001e-05 0.99479807092 0.000179627883519 0.000121576512928 0.000142380171888 0.000125463253 0.000123687107 0.998533543948 0.000182494790506 0.000125548389228 0.000105114171557 3.38960657297e-05 3.5677557555e-05
0.002116 0.993042337122 6.29208335678e-05 6.38803658262e-05 7.04906322501e-05 9.36634500001e-05 9.36705269999e-05 0.994564397743 0.000187652081511 0.000126856148531 0.000148556170636 0.000130924428 0.000129071678 0.998469620847 0.000190695790968 0.000130994099331 0.00010963392397 3.54006152758e-05 3.72582570347e-05
0.002209 0.992739117974 6.56691042708e-05 6.65785593566e-05 7.34574181783e-05 9.7615978e-05 9.762272e-05 0.994325598351 0.000195848392474 0.000132235855227 0.000154848536156 0.000136490177 0.000134559418 0.998404465922 0.000199077033199 0.000136542368474 0.000114235300627 3.69365669424e-05 3.88716922618e-05
0.002304 0.992429599369 6.84749935407e-05 6.93254384841e-05 7.64767961349e-05 0.000101639574 0.000101645921 0.994081673525 0.000204216542292 0.000137714634667 0.000161256059047 0.000142159526 0.000140149374 0.998338090119 0.000207638517198 0.000142192120933 0.000118917194589 3.85038117843e-05 4.05177328685e-05
0.002401 0.99211379511 7.13384075815e-05 7.21204287622e-05 7.95480768818e-05 0.000105733392 0.000105739278 0.993832624074 0.000212756251233 0.000143291480782 0.000167777501169 0.000147931488 0.000145840572 0.998270504588 0.000216380242965 0.000147942258774 0.00012367849139 4.01022375072e-05 4.21962471354e-05
0.0025 0.991791719258 7.42592507192e-05 7.49629437299e-05 8.26705614736e-05 0.000109896569 0.000109901929 0.993578450847 0.000221467233963 0.000148965364848 0.000174411614264 0.000153805054 0.000151632024 0.998201720672 0.000225302210501 0.00015379167124 0.000128518050654 4.17317284779e-05 4.39070990116e-05
0.002601 0.991463386126 7.72374254086e-05 7.7852391569e-05 8.58435345149e-05 0.000114128233 0.000114132995 0.993319154726 0.000230349199568 0.000154735245596 0.00018115712148 0.000159779201 0.000157522727 0.99813174991 0.000234404419805 0.000159739225031 0.000133434716758 4.33921717901e-05 4.56501481257e-05
0.002704 0.991128810281 8.02728322387e-05 8.07881697229e-05 8.90662745077e-05 0.000118427496 0.000118431586 0.993054736629 0.000239401851568 0.000160600066552 0.000188012729451 0.000165852891 0.000163511657 0.998060604036 0.000243686870878 0.000165783768697 0.000138427318515 4.50834452219e-05 4.74252558492e-05
0.002809 0.990788006541 8.33653699393e-05 8.37696620705e-05 9.23380457381e-05 0.000122793459 0.0001227968 0.992785197515 0.000248624887942 0.00016655875461 0.000194977126092 0.000172025066 0.000169597779 0.997988294972 0.000253149563719 0.000171924135332 0.000143494667577 4.68054283125e-05 4.92322752662e-05
0.002916 0.990440989972 8.65149353869e-05 8.67962490191e-05 9.56581027955e-05 0.000127225208 0.000127227721 0.992510538379 0.000258018001138 0.000172610223015 0.000202048977308 0.000178294655 0.000175780039 0.997914834828 0.000262792498328 0.000178159137083 0.00014863555767 4.85579963615e-05 5.10710622584e-05
0.003025 0.990087775885 8.97214236119e-05 8.98672980192e-05 9.90256874241e-05 0.000131721821 0.00013172342 0.992230760259 0.000267580878101 0.000178753369461 0.000209226936003 0.000184660569 0.000182057369 0.997840235901 0.000272615674706 0.000184487574577 0.000153848767623 5.03410244729e-05 5.29414634536e-05
0.003136 0.989728379837 9.2984727804e-05 9.2982168338e-05 0.000102440034921 0.000136282359 0.000136282959 0.991945864231 0.000277313200282 0.000184987078586 0.000216509630244 0.000191121706 0.000188428685 0.997764510671 0.000282619092852 0.000190908224608 0.00015913306434 5.21543815367e-05 5.48433303436e-05
0.003249 0.989362817625 9.63047393196e-05 9.61402100547e-05 0.000105900364705 0.000140905875 0.000140905386 0.991655851416 0.000287214643672 0.000191310221372 0.000223895673845 0.000197676947 0.000194892889 0.997687671799 0.000292802752767 0.000197419850583 0.000164487193651 5.39979373027e-05 5.67765062183e-05
0.003364 0.988991105285 9.96813476888e-05 9.93407676217e-05 0.000109405887464 0.00014559141 0.000145589736 0.991360722978 0.000297284878806 0.000197721653108 0.000231383662 0.000204325158 0.000201448867 0.997609732121 0.00030316665445 0.000204021203132 0.000169909888108 5.58715593855e-05 5.87408322301e-05
0.003481 0.988613259093 0.000103114440621 0.000102583172132 0.000112955807296 0.000150337993 0.000150335037 0.991060480126 0.000307523570797 0.000204220218452 0.000238972172986 0.000211065191 0.000208095491 0.997530704652 0.000313710797902 0.000210711009087 0.000175399869975 5.77751092493e-05 6.07361484248e-05
0.0036 0.988229295558 0.000106603904013 0.000105866747843 0.000116549315316 0.000155144642 0.000155140305 0.990755124114 0.000317930379351 0.00021080474732 0.000246659768697 0.000217895882 0.00021483162 0.997450602581 0.000324435183121 0.000217487986827 0.000180955844057 5.9708448279e-05 6.27622907443e-05
0.003721 0.98783923142 0.000110149621957 0.000109190814192 0.000120185590523 0.000160010366 0.000160004541 0.990444656244 0.000328504958783 0.000217474059075 0.000254444993444 0.000224816055 0.000221656098 0.997369439264 0.00033533981011 0.000224350836061 0.000186576500704 6.16714388201e-05 6.48190930562e-05
0.003844 0.987443083652 0.000113751476744 0.000112554678939 0.000123863807716 0.000164934163 0.000164926743 0.990129077865 0.000339246958049 0.000224226959937 0.000262326374483 0.00023182452 0.000228567753 0.997287228228 0.000346424678866 0.000231298238524 0.000192260520058 6.366393108e-05 6.69063871831e-05
0.003969 0.987040869453 0.000117409348875 0.000115957641996 0.000127583126994 0.00016991502 0.000169905894 0.989808390377 0.000350156020762 0.000231062244351 0.000270302425623 0.00023892007 0.000235565403 0.997203983164 0.000357689789391 0.000238328868121 0.000198006568962 6.56857813055e-05 6.90239999046e-05
0.004096 0.986632606249 0.000121123117067 0.000119398994959 0.000131342706492 0.000174951914 0.000174940969 0.989482595231 0.000361231785211 0.000237978695476 0.000278371643967 0.000246101489 0.000242647853 0.997119717926 0.000369135141685 0.000245441374643 0.000203813302304 6.773684172e-05 7.11717600248e-05
0.004225 0.986218311686 0.00012489265826 0.000122878025748 0.00013514168555 0.000180043817 0.000180030933 0.989151693929 0.000372473884386 0.000244975084465 0.000286532512408 0.000253367544 0.000249813891 0.997034446525 0.000380760735747 0.000252634405091 0.000209679359336 6.98169585287e-05 7.33494852871e-05
0.004356 0.985798003632 0.000128717847626 0.00012639401208 0.000138979202919 0.000185189687 0.000185174742 0.988815688026 0.000383881946009 0.000252050174949 0.00029478349779 0.000260716992 0.000257062296 0.996948183134 0.000392566571577 0.000259906583388 0.000215603373812 7.1925978995e-05 7.55569985367e-05
0.004489 0.985371700174 0.000132598558573 0.000129946222212 0.000142854384895 0.000190388475 0.000190371344 0.988474579133 0.000395455592539 0.000259202716368 0.000303123054326 0.000268148576 0.000264391834 0.996860942077 0.000404552649176 0.000267256523882 0.000221583965061 7.40637464168e-05 7.77941166418e-05
0.004624 0.984939419612 0.000136534662759 0.000133533921525 0.000146766349997 0.000195639124 0.000195619677 0.988128368917 0.000407194441211 0.00026643144905 0.000311549623649 0.000275661026 0.000271801259 0.996772737829 0.000416718968543 0.000274682828951 0.000227619740835 7.62301031791e-05 8.00606525283e-05
0.004761 0.984501180461 0.000140526030095 0.000137156365939 0.000150714209978 0.000200940567 0.000200918674 0.987777059099 0.000419098104055 0.000273735107356 0.000320061628735 0.000283253064 0.000279289311 0.996683585018 0.000429065529678 0.000282184081709 0.000233709303684 7.8424883695e-05 8.23564222681e-05
0.0049 0.984057001444 0.000144572528753 0.000140812804133 0.000154697067243 0.000206291733 0.000206267256 0.987420651462 0.000431166187914 0.000281112412594 0.00032865748617 0.000290923395 0.000286854721 0.996593498411 0.000441592332582 0.000289758862689 0.000239851243565 8.06479265526e-05 8.4681229948e-05
0.005041 0.983606901494 0.0001483121552 0.00014450247988 0.000158714016936 0.000211691539 0.00021166434 0.987059147848 0.000442335641606 0.000288562076239 0.000337335598108 0.000298670714 0.000294496209 0.996502492924 0.000453316178638 0.000297405732063 0.000246044138146 8.28990644217e-05 8.70348828447e-05
0.005184 0.983150899746 0.000151207031612 0.000148224629856 0.000162764146084 0.000217138899 0.000217108833 0.986692550158 0.000451026948473 0.000296082805846 0.000346094349297 0.000306493709 0.000302212482 0.996410583609 0.00046277426015 0.000305123240513 0.000252286562732 8.51781281248e-05 8.94171853618e-05
0.005329 0.982689015539 0.000154140020316 0.00015197848489 0.000166846534604 0.000222632717 0.000222599637 0.986320860358 0.000459832680371 0.000303673297468 0.000354932120577 0.000314391051 0.000310002237 0.996317785657 0.000472364622523 0.000312909929485 0.000258577080473 8.74849446192e-05 9.18279360415e-05
0.005476 0.982221268413 0.000157111024564 0.000155763267959 0.000170960257764 0.000228171891 0.000228135649 0.985944080476 0.000468752546841 0.000311332240661 0.000363847276116 0.000322361406 0.000317864162 0.996224114393 0.000482087265755 0.000320764325565 0.000264914247801 8.98193380212e-05 9.42669356458e-05
0.005625 0.981747678102 0.000160119946424 0.000159578197883 0.000175104379772 0.000233755313 0.000233715754 0.985562212606 0.000477786253872 0.000319058316804 0.000372838172131 0.000330403425 0.000325796933 0.996129585271 0.000491942189848 0.000328684947843 0.000271296614373 9.21811336925e-05 9.67339770749e-05
0.005776 0.981268264537 0.000163166686788 0.000163422486156 0.000179277962066 0.000239381869 0.000239338838 0.985175258908 0.000486933503919 0.000326850200447 0.000381903153035 0.000338515753 0.000333799218 0.996034213876 0.000501929394801 0.000336670301836 0.000277722721902 9.45701491105e-05 9.92288544702e-05
0.005929 0.980783047838 0.000166251145375 0.000167295340525 0.000183480056625 0.000245050441 0.000245003776 0.984783221609 0.000496193995923 0.000334706562127 0.000391040552554 0.000346697023 0.000341869674 0.995938015917 0.000512048880615 0.000344718885388 0.000284191108347 9.69862030259e-05 0.000101751355141
0.006084 0.980292048315 0.000169373220741 0.00017119596295 0.000187709710577 0.000250759904 0.000250709441 0.984386103006 0.000505567425321 0.000342626063467 0.000400248696924 0.00035494586 0.00035000695 0.995841007224 0.000522300647289 0.000352829187018 0.000290700303109 9.94291093748e-05 0.000104301266664
0.006241 0.979795286465 0.000172532810282 0.000175123549345 0.000191965967932 0.000256509127 0.000256454699 0.983983905467 0.00051505348408 0.000350607360407 0.00040952590178 0.000363260878 0.000358209685 0.995743203747 0.000532684694823 0.000360999681796 0.000297248833733 0.000101898680346 0.000106878372847
0.0064 0.979292782965 0.00017572981024 0.00017907729059 0.000196247860026 0.000262296978 0.000262238412 0.983576631431 0.000524651860699 0.000358649103697 0.000418870474482 0.000371640686 0.00036647651 0.995644621548 0.000543201023217 0.000369228842245 0.000303835217003 0.000104394725371 0.000109482454736
0.006561 0.978784558676 0.000178964115715 0.000183056374336 0.000200554420194 0.000268122316 0.000268059439 0.98316428341 0.000534362240238 0.000366749939873 0.000428280713398 0.000380083881 0.000374806049 0.995545276809 0.000553849632472 0.000377515126998 0.000310457972248 0.00010691705113 0.00011211329167
0.006724 0.978270634636 0.000182235620662 0.000187059980218 0.00020488467357 0.000273983998 0.000273916635 0.982746863991 0.000544184304335 0.000374908512206 0.000437754910223 0.000388589054 0.000383196915 0.995445185816 0.000564630522587 0.000385856985713 0.000317115613972 0.000109465458527 0.000114770660254
0.006889 0.977751032054 0.000185544217906 0.000191087287617 0.000209237637374 0.000279880881 0.000279808846 0.982324375838 0.000554117731224 0.000383123454959 0.000447291350008 0.000397154786 0.000391647717 0.995344364961 0.000575543693563 0.000394252868256 0.000323806647691 0.000112039754878 0.000117454328277
0.007056 0.977225772316 0.000188889799142 0.000195137468237 0.0002136123287 0.000285811812 0.000285734924 0.981896821691 0.000564162195756 0.000391393402391 0.000456888308195 0.000405779653 0.000400157054 0.995242830742 0.000586589145398 0.00040270120787 0.000330529581435 0.000114639732582 0.000120164069959
0.007225 0.976694876975 0.000192272254949 0.000199209690798 0.000218007759608 0.000291775639 0.00029169371 0.981464204369 0.00057431736942 0.000399716985238 0.000466544054962 0.000414462224 0.00040872352 0.995140599756 0.000597766878094 0.000411200431981 0.000337282923461 0.000117265191493 0.000122899652751
0.007396 0.976158367748 0.000195691474785 0.000203303120602 0.000222422932856 0.000297771207 0.000297684046 0.981026526771 0.000584582920356 0.000408092831215 0.000476256854206 0.00042320106 0.000417345699 0.995037688696 0.000609076891651 0.00041974896499 0.00034406517427 0.000119915921643 0.000125660840386
0.007569 0.975616266518 0.000199147347008 0.00020741691877 0.000226856852505 0.000303797359 0.00030370477 0.980583791879 0.000594958513382 0.000416519562884 0.000486024966803 0.000431994714 0.000426022172 0.994934114349 0.000620519186067 0.000428345226989 0.000350874835836 0.000122591715442 0.000128447391876
0.007744 0.975068595328 0.000202639758872 0.00021155024343 0.000231308518434 0.000309852933 0.000309754721 0.980136002756 0.000605443810014 0.000424995803884 0.000495846643324 0.000440841737 0.000434751512 0.994829893593 0.000632093761344 0.000436987622718 0.000357710411975 0.000125292357508 0.000131259070652
0.007921 0.974515376377 0.000206168596537 0.000215702248947 0.000235776923013 0.000315936769 0.000315832731 0.979683162552 0.000616038468482 0.00043352017015 0.000505720134868 0.00044974067 0.000443532288 0.994725043389 0.000643800617481 0.000445674562005 0.000364570398035 0.0001280176369 0.000134095629325
0.0081 0.973956632021 0.000209733745077 0.000219872085069 0.000240261060673 0.000322047704 0.000321937637 0.979225274499 0.000626742143753 0.000442091286402 0.000515643684369 0.000458690051 0.000452363061 0.99461958079 0.000655639754479 0.000454404438879 0.000371453306077 0.000130767330809 0.000136956821887
0.008281 0.973392384766 0.000213335088486 0.000224058899651 0.000244759918958 0.000328184572 0.000328068271 0.978762341921 0.000637554487552 0.00045070776352 0.000525615534346 0.000467688411 0.000461242389 0.994513522921 0.000667611172337 0.000463175651742 0.000378357630467 0.000133541219843 0.000139842399652
0.008464 0.972822657266 0.000216972509684 0.000228261839519 0.000249272483893 0.000334346209 0.000334223464 0.978294368226 0.000648475148385 0.000459368223502 0.000535633921026 0.000476734279 0.000470168825 0.994406886989 0.000679714871055 0.000471986588922 0.00038528188161 0.000136339081922 0.000142752111238
0.008649 0.972247472322 0.000220645890525 0.000232480046697 0.000253797738494 0.000340531451 0.000340402049 0.977821356914 0.000659503771551 0.000468071279931 0.00054569707671 0.000485826177 0.000479140915 0.994299690273 0.000691950850633 0.000480835636773 0.000392224565501 0.000139160687173 0.000145685699524
0.008836 0.971666852877 0.000224355111807 0.000236712662081 0.000258334663023 0.000346739132 0.000346602857 0.977343311579 0.000670639999177 0.000476815548738 0.000555803236845 0.000494962621 0.000488157206 0.994191950122 0.000704319111072 0.000489721179342 0.000399184188519 0.000142005810153 0.000148642904706
0.009025 0.971080822014 0.000228100053272 0.000240958823734 0.000262882237243 0.000352968087 0.000352824719 0.976860235903 0.000681883470227 0.000485599647362 0.000565950630076 0.000504142128 0.000497216234 0.994083683953 0.000716819652371 0.000498641595849 0.000406159266138 0.000144874215601 0.00015162346835
0.009216 0.970489402954 0.000231880593618 0.000245217665418 0.000267439439052 0.00035921715 0.000359066469 0.976372133665 0.000693233820531 0.000494422194693 0.000576137482258 0.00051336321 0.000506316537 0.99397490925 0.00072945247453 0.000507595257908 0.000413148317931 0.000147765668584 0.000154627129336
0.009409 0.96989261905 0.000235696610508 0.000249488323696 0.000272005242643 0.000365485159 0.00036532694 0.97587900874 0.000704690682802 0.000503281806854 0.000586362023785 0.000522624372 0.000515456649 0.993865643552 0.00074221757755 0.000516580543952 0.000420149860682 0.000150679932489 0.000157653616702
0.009604 0.969290493786 0.000239547980574 0.000253769930319 0.000276578622727 0.00037177095 0.000371604966 0.975380865099 0.000716253686663 0.000512177105507 0.00059662247965 0.00053192412 0.000524635099 0.993755904456 0.00075511496143 0.000525595824871 0.000427162423413 0.000153616765947 0.000160702663912
0.009801 0.968683050776 0.000243434579423 0.000258061615893 0.000281158553308 0.000378073363 0.000377899384 0.974877706812 0.000727922458663 0.000521106712258 0.000606917075742 0.000541260956 0.000533850415 0.993645709618 0.00076814462617 0.000534639468406 0.000434184536819 0.000156575924855 0.000163773997627
0.01 0.968070313757 0.000247356281648 0.000262362510652 0.000285744006453 0.000384391237 0.000384209033 0.974369538049 0.000739696622305 0.000530069250754 0.000617244039521 0.00055063338 0.000543101122 0.993535076738 0.000781306571771 0.000543709845579 0.000441214740273 0.000159557161349 0.000166867344856
0.010201 0.967452306587 0.000251312960834 0.000266671744113 0.000290333952927 0.000390723417 0.000390532751 0.97385636308 0.000751575798063 0.000539063349647 0.000627601596247 0.000560039889 0.000552385742 0.993424023567 0.000794600798232 0.00055280532291 0.000448251576632 0.000162560226879 0.000169982424745
0.010404 0.966829053245 0.000255304489564 0.000270988443352 0.000294927366545 0.000397068747 0.000396869381 0.973338186279 0.000763559603409 0.000548087637893 0.000637987974579 0.000569478982 0.000561702799 0.993312567897 0.000808027305553 0.000561924266107 0.000455293599197 0.000165584871145 0.00017311896085
0.010609 0.966200577826 0.000259330739431 0.000275311733189 0.000299523218234 0.000403426075 0.000403217772 0.972815012124 0.00077564765283 0.000557140750304 0.000648401405128 0.000578949151 0.000571050811 0.993200727563 0.000821586093735 0.000571065043166 0.000462339370769 0.000168630832882 0.000176276666819
0.010816 0.965566904534 0.000263391581039 0.000279640746265 0.000304120476791 0.000409794254 0.000409576768 0.972286845198 0.000787839557858 0.00056622132172 0.000658840118808 0.000588448891 0.0005804283 0.993088520433 0.000835277162777 0.000580226024949 0.000469387452315 0.000171697861374 0.000179455255544
0.011025 0.964928057689 0.000267486884016 0.000283974602 0.000308718119937 0.000416172135 0.000415945226 0.971753690191 0.000800134927089 0.000575327994657 0.000669302350607 0.000597976695 0.000589833783 0.992975964413 0.000849100512679 0.000589405573613 0.000476436428264 0.000174785688736 0.00018265444125
0.011236 0.964284061712 0.000271616517018 0.000288312432765 0.000313315115728 0.00042255858 0.000422321998 0.9712155519 0.000812533366202 0.000584459416107 0.00067978633528 0.000607531058 0.000599265777 0.992863077435 0.000863056143441 0.000598602062887 0.000483484881737 0.000177894053523 0.000185873930194
0.011449 0.963634941131 0.000275780347742 0.000292653361557 0.000317910441166 0.00042895245 0.000428705946 0.970672435234 0.000825034477989 0.000593614234194 0.000690290314832 0.000617110471 0.000608722803 0.992749877459 0.000877144055064 0.000607813862325 0.000490531410892 0.00018102268937 0.000189113426862
0.011664 0.962980720575 0.000279978242924 0.00029699651498 0.000322503071194 0.00043535261 0.000435095934 0.97012434521 0.000837637862375 0.000602791106864 0.000700812532331 0.000626713429 0.000618203377 0.99263638247 0.000891364247547 0.000617039341518 0.000497574625067 0.000184171324009 0.000192372636986
0.011881 0.96232142477 0.000284210068361 0.000301341020883 0.000327091982541 0.000441757933 0.000441490832 0.96957128696 0.000850343116444 0.000611988694477 0.000711351235843 0.000636338424 0.000627706019 0.99252261047 0.00090571672089 0.000626276878381 0.000504613143547 0.000187339684328 0.000195651256251
0.0121 0.961657078535 0.000288475688904 0.000305686008737 0.000331676152635 0.000448167295 0.000447889512 0.969013265727 0.000863149834455 0.000621205664718 0.000721904677513 0.000645983953 0.000637229249 0.992408579478 0.000920201475094 0.000635524849423 0.000511645595407 0.000190527496398 0.0001989489836
0.012321 0.960987706785 0.000292774968476 0.000310030604809 0.000336254564702 0.000454579575 0.000454290856 0.968450286871 0.000876057607874 0.000630440691589 0.000732471116417 0.000655648511 0.000646771588 0.992294307527 0.000934818510158 0.000644781635753 0.000518670628553 0.000193734478209 0.000202265514065
0.012544 0.96031333452 0.000297107770075 0.000314373939206 0.000340826199823 0.000460993663 0.000460693747 0.967882355868 0.000889066025398 0.000639692453025 0.000743048815301 0.000665330596 0.000656331558 0.992179812658 0.000949567826082 0.000654045621679 0.000525686897897 0.000196960348946 0.000205600535604
0.012769 0.959633986827 0.000301473955784 0.000318715145144 0.000345390043214 0.000467408451 0.000467097077 0.967309478309 0.000902174672969 0.000648959638977 0.000753636040918 0.000675028709 0.000665907684 0.99206511292 0.000964449422867 0.000663315194753 0.000532693074613 0.000200204822752 0.000208953738362
0.012996 0.958949688878 0.000305873386781 0.000323053351481 0.000349945085779 0.000473822835 0.000473499742 0.966731659908 0.000915383133811 0.000658240940095 0.000764231072494 0.00068474135 0.000675498493 0.991950226363 0.000979463300512 0.000672588748883 0.000539687846378 0.000203467612847 0.000212324808496
0.013225 0.958260465922 0.000310305923341 0.000327387694867 0.000354490316495 0.000480235723 0.000479900647 0.966148906496 0.000928690988443 0.000667535060622 0.000774832188324 0.000694467025 0.000685102513 0.991835171037 0.000994609459017 0.000681864679846 0.000546669913777 0.000206748425302 0.000215713427048
0.013456 0.957566343286 0.00031477142485 0.000331717310157 0.000359024731869 0.000486646025 0.000486298701 0.965561224028 0.000942097814711 0.000676840708557 0.000785437680462 0.00070420424 0.000694718277 0.991719964987 0.00100988789838 0.000691141390699 0.000553637990831 0.000210046968295 0.000219119274107
0.013689 0.95686734637 0.000319269749809 0.000336041336249 0.000363547328209 0.000493052661 0.000492692821 0.964968618578 0.000955603187806 0.000686156602221 0.000796045842717 0.000713951509 0.000704344318 0.991604626252 0.00102529861861 0.000700417290492 0.000560590811663 0.00021336294281 0.000222542028717
0.013924 0.956163500647 0.000323800755845 0.000340358912942 0.000368057110368 0.000499454556 0.000499081932 0.964371096348 0.000969206680295 0.000695481467771 0.000806654982254 0.000723707342 0.000713979176 0.991489172859 0.00104084161969 0.000709690791406 0.000567527126721 0.000216696049798 0.000225981361704
0.014161 0.955454831657 0.00032836429972 0.000344669181612 0.000372553083218 0.000505850643 0.000505464966 0.963768663663 0.000982907862149 0.000704814041299 0.000817263409882 0.00073347026 0.000723621391 0.991373622821 0.00105651690164 0.00071896031388 0.000574445703658 0.000220045983983 0.000229436947939
0.0144 0.954741365005 0.000332960237334 0.000348971287804 0.000377034258585 0.000512239862 0.000511840864 0.963161326976 0.000996706300742 0.000714153064362 0.000827869449015 0.000743238783 0.000733269511 0.991257994133 0.00107232446445 0.000728224286128 0.000581345326407 0.00022341243999 0.000232908455021
0.014641 0.954023126357 0.000337588423737 0.000353264379462 0.000381499650981 0.000518621166 0.000518208573 0.962549092867 0.00101060156092 0.000723497292361 0.000838471430698 0.000753011438 0.000742922085 0.991142304768 0.00108826430811 0.00073748114277 0.000588224799618 0.000226795108221 0.000236395545238
0.014884 0.953300141439 0.00034224871314 0.000357547609044 0.000385948279781 0.00052499351 0.000524567048 0.961931968045 0.00102459320498 0.000732845486307 0.000849067694491 0.000762786756 0.000752577667 0.991026572676 0.00110433643264 0.000746729326661 0.000595082944362 0.000230193676866 0.000239897883861
0.015129 0.952572436035 0.000345925480157 0.000361820128837 0.000390379171569 0.00053135586 0.000530915256 0.961309959349 0.0010352596811 0.000742196421419 0.000859656591212 0.000772563273 0.000762234817 0.990910815779 0.00111723904019 0.00075596728656 0.000601918606614 0.000233607828739 0.000243415130805
0.015376 0.951840035981 0.000348707183939 0.000366081094697 0.0003947913591 0.00053770719 0.000537252172 0.96068307375 0.00104289905909 0.000751548879098 0.000870236481984 0.000782339531 0.0007718921 0.990795051968 0.00112725367942 0.000765193479003 0.000608730651678 0.000237037244365 0.00024694694473
0.015625 0.951102967162 0.000351507497502 0.000370329670966 0.000399183875695 0.000544046486 0.000543576777 0.960051318351 0.00105058952503 0.000760901655997 0.00088080573727 0.000792114077 0.000781548086 0.990679299098 0.00113734940884 0.000774406374782 0.000615517962958 0.000240481604029 0.00025049297782
0.015876 0.950361255513 0.000354326332332 0.000374565019708 0.000403555765848 0.000550372739 0.000549888065 0.95941470039 0.00105833083538 0.000770253553244 0.000891362741455 0.000801885463 0.00079120135 0.990563574987 0.00114752622846 0.000783604448284 0.000622279446304 0.000243940580451 0.000254052883019
0.016129 0.949614927012 0.000357163599439 0.000378786310296 0.000407906076616 0.000556684955 0.000556185036 0.958773227238 0.00106612274532 0.000779603389609 0.000901905887065 0.00081165225 0.000800850475 0.990447897411 0.00115778413827 0.000792786188185 0.000629014034664 0.00024741384914 0.000257626307715
0.016384 0.948864007681 0.000360019209362 0.000382992713923 0.000412233864737 0.000562982143 0.000562466705 0.958126906405 0.00107396500869 0.000788949989953 0.000912433581983 0.000821413001 0.000810494049 0.990332284103 0.00116812313828 0.000801950088605 0.000635720679479 0.00025090107586 0.000261212898968
0.016641 0.948108523579 0.000362893072178 0.000387183408627 0.000416538190932 0.000569263327 0.000568732093 0.957475745535 0.00108185737812 0.000798292193173 0.000922944243263 0.000831166291 0.000820130666 0.990216752748 0.00117854322849 0.00081109465605 0.000642398356442 0.000254401927019 0.000264812301295
0.0169 0.947348500802 0.000365785097504 0.00039135757426 0.000420818124882 0.000575527541 0.000574980233 0.956819752413 0.00108979960493 0.000807628850146 0.000933436302523 0.000840910697 0.000829758929 0.990101320978 0.00118904440889 0.000820218410352 0.000649046068309 0.000257916066462 0.000268424151504
0.017161 0.946583965479 0.000368695194502 0.000395514397874 0.000425072742062 0.000581773827 0.000581210168 0.956158934961 0.00109779143919 0.000816958822356 0.000943908202353 0.000850644809 0.000839377445 0.989986006372 0.00119962667949 0.000829319876852 0.000655662838999 0.000261443152346 0.000272048092105
0.017424 0.94581494377 0.000371623271888 0.000399653070326 0.000429301123377 0.00058800124 0.000587420952 0.955493301244 0.00110583262977 0.000826280985775 0.000954358401921 0.000860367219 0.000848984831 0.98987082645 0.00121029004029 0.00083839760083 0.000662247720586 0.000264982842255 0.000275683754678
0.017689 0.945041461864 0.000374569237931 0.000403772784408 0.000433502365972 0.000594208845 0.000593611651 0.954822859467 0.00111392292429 0.000835594227091 0.000964785370371 0.000870076531 0.000858579712 0.989755798674 0.00122103449128 0.000847450129971 0.000668799795391 0.000268534790047 0.000279330773298
0.017956 0.944263545972 0.000377533000462 0.000407872744094 0.000437675562509 0.000600395719 0.000599781341 0.954147617978 0.00112206206917 0.000844897444955 0.000975187592616 0.000879771354 0.000868160719 0.989640940438 0.00123186003247 0.000856476032158 0.000675318160944 0.000272098645814 0.000282988775151
0.018225 0.94348122233 0.000380514466879 0.000411952154244 0.00044181982244 0.000606560949 0.000605929109 0.95346758527 0.00113024980963 0.000854189553082 0.000985563570357 0.000889450308 0.000877726493 0.989526269069 0.00124276666385 0.0008654738876 0.000681801952441 0.000275674058947 0.000286657388795
0.018496 0.942694517193 0.000383513544153 0.000416010225984 0.000445934262615 0.000612703635 0.000612054057 0.952782769978 0.00113848588972 0.000863469477386 0.000995911814242 0.000899112021 0.000887275681 0.989411801826 0.00125375438543 0.000874442281929 0.000688250331772 0.000279260669735 0.000290336237867
0.018769 0.941903456832 0.000386530138828 0.000420046176839 0.000450018005816 0.000618822888 0.000618155295 0.952093180885 0.00114677005235 0.000872736157781 0.00100623085568 0.00090875513 0.000896806942 0.989297555893 0.00126482319721 0.000883379825872 0.000694662487561 0.000282858122885 0.000294024944153
0.019044 0.941108067533 0.000389564157034 0.000424059229665 0.000454070185891 0.000624917832 0.000624231946 0.95139882692 0.00115510203923 0.0008819885459 0.00101651923703 0.00091837828 0.000906318942 0.989183548375 0.00127597309918 0.000892285134284 0.000701037637106 0.000286466057041 0.00029772312441
0.019321 0.940308375594 0.000392615504487 0.0004280486129 0.000458089946436 0.0006309876 0.000630283149 0.95069971716 0.00116348159099 0.000891225608189 0.00102677552019 0.000927980127 0.000915810358 0.9890697963 0.00128720409135 0.000901156842387 0.000707375029876 0.000290084105725 0.000301430397623
0.0196 0.939504407321 0.000395684086493 0.0004320135615 0.000462076438931 0.000637031342 0.00063630805 0.949995860829 0.00117190844709 0.000900446326271 0.0010369982788 0.000937559338 0.000925279873 0.988956316611 0.00129851617371 0.000909993596088 0.000713673946445 0.000293711901548 0.000305146376559
0.019881 0.938696189025 0.000398769807959 0.000435953319752 0.00046602882333 0.000643048219 0.000642305811 0.949287267303 0.00118038234592 0.000909649692915 0.00104718610735 0.000947114587 0.000934726185 0.988843126161 0.00130990934627 0.000918794063648 0.000719933693014 0.000297349076059 0.000308870669843
0.020164 0.937883747024 0.000401872573393 0.000439867132734 0.000469946274398 0.000649037402 0.000648275608 0.948573946107 0.00118890302474 0.0009188347177 0.00105733761466 0.00095664456 0.000944147997 0.98873024172 0.00132138360903 0.000927556922485 0.000726153616026 0.000300995251376 0.000312602888171
0.020449 0.937067107633 0.000404992286914 0.000443754257672 0.000473827969974 0.000654998081 0.000654216624 0.947855906918 0.00119747021979 0.000928000422894 0.00106745142641 0.000966147953 0.000953544027 0.988617679959 0.00133293896198 0.000936280869337 0.000732333085214 0.000304650057933 0.00031634263269
0.020736 0.936246297169 0.000408128852251 0.000447613953884 0.00047767310462 0.000660929451 0.000660128064 0.947133159563 0.00120608366619 0.000937145847443 0.00107752618336 0.000975623475 0.000962912999 0.98850545746 0.00134457540513 0.000944964611058 0.000738471513762 0.000308313109221 0.00032008951282
0.021025 0.935421341942 0.000411282172753 0.000451445493322 0.000481480881481 0.000666830728 0.000666009139 0.946405714025 0.00121474309804 0.000946270042335 0.00108756054718 0.000985069842 0.00097225365 0.988393590698 0.00135629293848 0.000953606881781 0.00074456833831 0.000311984025904 0.000323843123078
0.021316 0.934592268258 0.000414452151393 0.00045524814886 0.000485250512861 0.000672701136 0.000671859078 0.94567358044 0.0012234482484 0.00095537207416 0.00109755319724 0.000994485785 0.000981564729 0.988282096052 0.00136809156202 0.000962206424662 0.000750623035828 0.000315662422067 0.000327603065064
0.021609 0.933759102412 0.000417638690774 0.000459021205561 0.000488981225154 0.000678539916 0.000677677121 0.944936769097 0.00123219884932 0.00096445102678 0.00110750282725 0.001003870044 0.000990844995 0.988170989795 0.00137997127576 0.000970762003861 0.000756635118543 0.000319347910453 0.000331368931659
0.021904 0.932921870688 0.000420841693133 0.000462763954106 0.000492672253488 0.00068434632 0.000683462524 0.944195290442 0.00124099463183 0.00097350599654 0.00111740815218 0.001013221373 0.001000093218 0.988060288091 0.00139193207969 0.000979272399189 0.000762604129947 0.000323040098159 0.000335140318508
0.022201 0.932080599356 0.000424061060347 0.000466475691641 0.000496322845931 0.000690119617 0.000689214556 0.943449155078 0.00124983532598 0.000982536093369 0.00112726790641 0.001022538536 0.001009308181 0.987950006992 0.00140397397382 0.000987736413165 0.000768529651546 0.000326738591848 0.000338916813447
0.0225 0.931235314668 0.000427296693939 0.000470155727511 0.000499932262042 0.00069585909 0.000694932498 0.942698373763 0.00125872066083 0.000991540446403 0.00113708084023 0.00103182031 0.001018488678 0.987840162438 0.00141609695815 0.000996152865294 0.000774411301094 0.000330442996655 0.000342698002743
0.022801 0.930386042861 0.000430548495082 0.000473803372733 0.000503499774416 0.00070156403 0.000700615652 0.941942957414 0.00126765036451 0.00100051819719 0.0011468457261 0.001041065485 0.001027633517 0.987730770253 0.00142830103267 0.00100452059071 0.000780248734917 0.000334152909724 0.000346483477396
0.023104 0.929532810146 0.000433816364604 0.000477417952074 0.000507024665477 0.000707233752 0.000706263326 0.941182917105 0.00127662416417 0.00100946850525 0.00115656135093 0.001050272863 0.001036741514 0.987621846139 0.00144058619739 0.00101283844762 0.000786041646096 0.000337867929768 0.000350272815074
0.023409 0.928675642713 0.000437100202996 0.00048099879644 0.000510506232523 0.000712867578 0.000711874847 0.940418264071 0.00128564178606 0.00101839054294 0.00116622652704 0.001059441258 0.001045811503 0.987513405676 0.0014529524523 0.00102110531394 0.000791789762326 0.0003415876537 0.000354065598064
0.023716 0.927814566727 0.000440399910415 0.000484545243136 0.000513943785575 0.000718464846 0.000717449559 0.939649009705 0.00129470295548 0.00102728349995 0.00117584008222 0.001068569499 0.001054842327 0.987405464321 0.00146539979741 0.00102932008635 0.000797492858385 0.000345311669241 0.000357861406826
0.024025 0.926949608321 0.000443715386689 0.000488056642652 0.000517336645587 0.000724024913 0.000722986814 0.938875165561 0.00130380739686 0.00103614658105 0.00118540086465 0.001077656428 0.001063832844 0.987298037399 0.00147792823272 0.00103748168339 0.000803150740445 0.000349039570735 0.000361659814623
0.024336 0.926080793601 0.000447046531325 0.000491532349324 0.000520684149868 0.000729547145 0.000728485986 0.938096743354 0.00131295483372 0.00104497900684 0.00119490774533 0.001086700898 0.001072781924 0.987191140106 0.00149053775822 0.00104558904436 0.000808763259054 0.000352770941027 0.000365460395997
0.024649 0.925208148638 0.000450393243511 0.000494971732344 0.000523985644153 0.000735030927 0.000733946459 0.93731375496 0.00132214498872 0.00105378001236 0.00120435961277 0.00109570178 0.00108168845 0.987084787503 0.00150322837392 0.00105364113168 0.000814330298282 0.000356505365231 0.000369262723419
0.024964 0.92433169947 0.000453755422125 0.000498374161845 0.00052724049561 0.000740475657 0.000739367636 0.936526212417 0.00133137758366 0.00106254885096 0.00121375537684 0.001104657955 0.00109055132 0.986978994517 0.00151600007982 0.00106163692282 0.000819851796097 0.00036024242318 0.000373066365202
0.025281 0.923451472096 0.000455840361632 0.000501739024843 0.000530448077205 0.000745880748 0.000744748932 0.935734127927 0.00133541630875 0.00107128478926 0.00122309396924 0.00111356832 0.001099369446 0.986873775932 0.00152349294479 0.00106957542674 0.000825327716782 0.000363981695771 0.000376870889614
0.0256 0.922567492476 0.000457768157141 0.000505065714708 0.000533607780366 0.00075124563 0.000750089778 0.934937513854 0.00133879853417 0.00107998710991 0.00123237434208 0.001122431785 0.001108141752 0.986769146392 0.00153034206941 0.00107745567107 0.000830758074544 0.000367722758527 0.00038067585952
0.025921 0.921679786529 0.000459704492892 0.000508353632474 0.000536719010958 0.000756569746 0.000755389622 0.934136382724 0.00134219553985 0.00108865511439 0.00124159546532 0.001131247277 0.001116867178 0.986665120399 0.00153723413525 0.00108527670032 0.000836142928313 0.000371465184678 0.000384480840806
0.026244 0.92078838013 0.00046164930955 0.000511602191656 0.000539781187145 0.000761852556 0.000760647926 0.93333074723 0.0013456072184 0.00109728811723 0.00125075633612 0.001140013734 0.001125544677 0.986561712301 0.00154416914231 0.00109303759248 0.00084148237228 0.000375208545129 0.000388285391709
0.026569 0.919893299107 0.000463602547618 0.000514810814757 0.000542793742598 0.000767093536 0.000765864167 0.932520620228 0.00134903346217 0.00110588544781 0.0012598559688 0.001148730112 0.001134173218 0.986458936299 0.00155114709059 0.00110073744469 0.000846776547292 0.000378952410506 0.000392089071195
0.026896 0.918994569243 0.000465564147436 0.000517978933515 0.000545756127888 0.000772292174 0.00077103784 0.931706014739 0.00135247416321 0.00111444645359 0.00126889340032 0.001157395381 0.001142751783 0.986356806444 0.00155816798009 0.00110837537464 0.000852025638034 0.000382696344693 0.000395891438972
0.027225 0.918092216269 0.000467534049188 0.000521105990336 0.000548667806531 0.000777447979 0.000776168454 0.930886943948 0.00135592921328 0.00112297049808 0.00127786768909 0.001166008525 0.00115127937 0.986255336631 0.00156523181082 0.00111595052725 0.000857229873144 0.000386439912229 0.000399692045769
0.027556 0.917186265865 0.000469512192902 0.000524191437027 0.000551528257764 0.00078256047 0.000781255532 0.930063421208 0.00135939850387 0.00113145695897 0.00128677791546 0.001174568545 0.001159754991 0.986154540594 0.00157233858276 0.00112346207264 0.000862389524673 0.00039018267613 0.000403490448227
0.027889 0.916276743657 0.000471498518456 0.000527234737269 0.000554336977944 0.000787629186 0.000786298617 0.929235460037 0.00136288192622 0.00113990522847 0.00129562318354 0.001183074455 0.001168177674 0.98605443191 0.00157948829592 0.001130909207 0.000867504908093 0.000393924193486 0.000407286193883
0.028224 0.915363675215 0.000473492965582 0.000530235363836 0.000557093476155 0.000792653679 0.000791297264 0.928403074117 0.00136637937127 0.00114831471905 0.00130440261486 0.001191525289 0.001176546462 0.985955023992 0.0015866809503 0.00113829114598 0.000872576387049 0.000397664022945 0.000411078836029
0.028561 0.914447086052 0.000475495473861 0.000533192801549 0.000559797280555 0.000797633519 0.000796251045 0.927566277301 0.00136989072975 0.00115668485288 0.00131311535917 0.001199920092 0.001184860414 0.985856330087 0.00159391654591 0.00114560713973 0.000877604365014 0.00040140172032 0.000414867918727
0.0289 0.913527001622 0.000477505982738 0.000536106542724 0.0005624479353 0.000802568289 0.00080115955 0.926725083604 0.00137341589207 0.0011650150736 0.00132176058322 0.001208257929 0.001193118603 0.985758363278 0.00160119508273 0.00115285645499 0.000882589300603 0.000405136835322 0.000418652991676
0.029241 0.912603447316 0.000479524431517 0.000538976094585 0.000565044998873 0.000807457591 0.000806022382 0.925879507211 0.00137695474847 0.00117330483539 0.00133033747935 0.001216537877 0.001201320118 0.985661136474 0.00160851656077 0.00116003839106 0.000887531686364 0.000408868918998 0.000422433595185
0.029584 0.911676448463 0.000481550759366 0.000541800972961 0.000567588046803 0.00081230104 0.000810839161 0.925029562474 0.00138050718889 0.00118155361127 0.0013388452608 0.001224759033 0.001209464067 0.985564662414 0.00161588098003 0.00116715227259 0.000892432069272 0.000412597522561 0.000426209275068
0.029929 0.910746030327 0.000483584905321 0.000544580706064 0.000570076671799 0.000817098269 0.000815609522 0.924175263911 0.00138407310306 0.00118976088606 0.00134728316489 0.001232920507 0.001217549571 0.985468953662 0.00162328834052 0.001174197451 0.000897291036215 0.000416322193092 0.000429979569753
0.030276 0.909812218105 0.000485626808288 0.000547314832058 0.000572510484667 0.000821848926 0.000820333118 0.923316626209 0.00138765238048 0.00119792616343 0.00135565045072 0.001241021429 0.001225575766 0.985374022604 0.00163073864222 0.00118117330522 0.000902109227071 0.000420042472339 0.000433744020891
0.030625 0.908875036927 0.000487676407047 0.000550002899911 0.000574889112216 0.000826552673 0.000825009618 0.922453664221 0.00139124491042 0.00120604896033 0.00136394639766 0.001249060942 0.001233541808 0.98527988145 0.00163823188515 0.00118807923696 0.000906887324701 0.000423757904167 0.00043750216693
0.030976 0.907934511851 0.000489733640257 0.000552644472464 0.00057721219867 0.000831209193 0.000829638703 0.92158639297 0.00139485058193 0.00121412880796 0.00137217031355 0.001257038208 0.001241446867 0.985186542224 0.00164576806929 0.00119491468504 0.000911626055694 0.000427468032416 0.000441253541853
0.031329 0.906990667864 0.000491798446456 0.000555239122839 0.000579479404819 0.000835818179 0.000834220076 0.920714827644 0.00139846928387 0.00122216525421 0.00138032152386 0.001264952405 0.001249290129 0.985094016771 0.00165334719465 0.00120167911012 0.000916326198966 0.000431172392127 0.000444997683836
0.031684 0.90604352988 0.000493870764062 0.000557786436463 0.000581690412212 0.000840379344 0.00083875345 0.9198389836 0.00140210090487 0.00123015786145 0.00138839937678 0.00127280273 0.001257070797 0.985002316747 0.00166096926124 0.00120837199986 0.000920988577168 0.000434870523567 0.000448734127547
0.032041 0.905093122738 0.000495950531385 0.000560286009457 0.00058384491648 0.000844892415 0.000843238558 0.918958876364 0.00140574533335 0.00123810620505 0.00139640324722 0.001280588394 0.001264788092 0.984911453621 0.00166863426904 0.00121499287672 0.000925614058531 0.000438561962377 0.000452462405245
0.0324 0.904139471202 0.000498037686619 0.00056273744833 0.000585942635456 0.000849357134 0.000847675148 0.918074521628 0.00140940245757 0.00124600987659 0.00140433252981 0.001288308626 0.00127244125 0.984821438677 0.00167634221807 0.00122154128529 0.000930203563268 0.000442246241729 0.00045618204991
0.032761 0.903182599954 0.000500132167852 0.000565140377496 0.0005879833009 0.000853773263 0.000852062983 0.917185935253 0.00141307216557 0.00125386848107 0.00141218664327 0.001295962672 0.001280029525 0.984732282997 0.00168409310831 0.00122801680678 0.000934758049888 0.000445922895466 0.000459892588663
0.033124 0.902222533602 0.000502233913072 0.000567494426333 0.000589966666919 0.000858140573 0.000856401843 0.916293133268 0.00141675434521 0.00126168163629 0.00141996503126 0.001303549797 0.00128755219 0.984643997477 0.00169188693978 0.00123441904687 0.000939278528777 0.000449591456959 0.00046359355682
0.033489 0.901259296667 0.000504342860159 0.000569799243246 0.000591892501703 0.000862458858 0.000860691521 0.915396131867 0.00142044888419 0.001269448978 0.00142766715305 0.001311069283 0.001295008529 0.984556592815 0.00169972371246 0.00124074764231 0.000943766056132 0.00045325145479 0.000467284480451
0.033856 0.900292913594 0.000506458946901 0.000572054483213 0.000593760597777 0.000866727922 0.000864931831 0.914494947415 0.00142415567004 0.0012771701506 0.00143529250136 0.001318520427 0.00130239785 0.984470079511 0.00170760342637 0.00124700226214 0.000948221733129 0.000456902417944 0.000470964888321
0.034225 0.89932340874 0.000508582110985 0.000574259816808 0.000595570762934 0.000870947588 0.000869122598 0.913589596442 0.00142787459008 0.00128484481685 0.00144284058335 0.001325902546 0.001309719474 0.984384467864 0.00171552608149 0.00125318260288 0.000952646708129 0.000460543874826 0.000474634307392
0.034596 0.898350806378 0.000510712290011 0.000576414926759 0.000597322824481 0.000875117693 0.000873263664 0.912680095644 0.00143160553151 0.00129247265241 0.00145031092911 0.001333214976 0.001316972739 0.984299767975 0.00172349167784 0.00125928838928 0.000957042176898 0.000464175350961 0.000478292267146
0.034969 0.897375130695 0.000512849421487 0.000578519507268 0.00059901662877 0.000879238091 0.000877354888 0.911766461888 0.00143534838136 0.00130005334139 0.0014577030995 0.001340457066 0.001324157004 0.984215989736 0.00173150021541 0.00126531938739 0.000961409374026 0.000467796373227 0.000481938289785
0.035344 0.89639640579 0.000514118514974 0.000580573269334 0.000600652043839 0.00088330865 0.000881396142 0.910848712204 0.00143488996621 0.00130758658555 0.00146501666928 0.001347628187 0.001331271642 0.984133142837 0.00173490215067 0.00127127538346 0.000965749580836 0.000471406466649 0.000485571903147
0.035721 0.895414655674 0.00051531235732 0.000582575930032 0.000602228954857 0.000887329253 0.000885387317 0.909926863789 0.00143404799931 0.00131507210028 0.00147225123908 0.001354727726 0.001338316045 0.984051236761 0.00173790099536 0.0012771561993 0.000970064132076 0.000475005153137 0.000489192633096
0.0361 0.894429904267 0.000516509836838 0.000584527225556 0.000603747268725 0.000891299801 0.000889328316 0.909000934007 0.00143320254207 0.00132250961078 0.00147940643459 0.001361755089 0.001345289622 0.983970280783 0.00174091574904 0.00128296168889 0.000974354394342 0.000478591956962 0.000492800003399
0.036481 0.893442175398 0.00051771091716 0.000586426901533 0.000605206911423 0.000895220207 0.000893219059 0.908070940387 0.00143235360831 0.00132989885483 0.00148648189881 0.001368709699 0.0013521918 0.983890283965 0.00174394641171 0.00128869173563 0.000978621784585 0.000482166400286 0.000496393540102
0.036864 0.892451492803 0.000518915561874 0.000588274718364 0.000606607827165 0.000899090402 0.000897059481 0.907136900624 0.00143150121187 0.00133723958435 0.00149347730226 0.001375590997 0.001359022024 0.983811255158 0.00174699298337 0.00129434625975 0.000982867759499 0.000485728005302 0.000499972765957
0.037249 0.891457880126 0.000520123734533 0.00059007044974 0.000607949982795 0.00090291033 0.000900849533 0.906198832578 0.00143064536664 0.00134453156054 0.00150039233545 0.001382398442 0.001365779756 0.983733202999 0.00175005546402 0.00129992520952 0.000987093817111 0.000489276291997 0.000503537205872
0.037636 0.890461360914 0.000521335398652 0.000591813882697 0.000609233365656 0.000906679951 0.000904589178 0.905256754272 0.00142978608651 0.00135177456024 0.00150722670993 0.001389131512 0.001372464475 0.98365613591 0.00175313385367 0.00130542856627 0.000991301500912 0.00049281078251 0.000507086384634
0.038025 0.88946195862 0.00052255051771 0.00059350481767 0.00061045798119 0.000910399241 0.000908278397 0.904310683895 0.00142892338541 0.00135896836859 0.00151398016227 0.001395789703 0.001379075679 0.983580062097 0.0017562281523 0.00131085634647 0.000995492389667 0.000496330996621 0.000510619825773
0.038416 0.8884596966 0.000523769055154 0.000595143067862 0.000611623858087 0.000914068189 0.000911917185 0.903360639799 0.00142805727734 0.00136611278364 0.00152065244917 0.001402372527 0.001385612883 0.983504989544 0.00175933835992 0.00131620859554 0.000999668105846 0.000499836453952 0.00051413705265
0.038809 0.887454598114 0.000524990974399 0.000596728458802 0.000612731046125 0.000917686797 0.000915505553 0.902406640499 0.00142718777628 0.00137320761227 0.00152724334946 0.001408879517 0.001392075621 0.983430926022 0.00176246447654 0.00132148539269 0.00100383030859 0.000503326673874 0.00051763759384
0.039204 0.886446686319 0.00052621623883 0.000598260834626 0.000613779611859 0.000921255088 0.000919043523 0.901448704673 0.00142631489625 0.00138025267578 0.00153375266433 0.001415310221 0.001398463444 0.983357879072 0.00176560650214 0.00132668685487 0.00100798069459 0.000506801178819 0.000521120967709
0.039601 0.885435984277 0.000527444811807 0.000599740048408 0.000614769647656 0.000924773091 0.000922531134 0.900486851161 0.00142543865131 0.00138724780253 0.00154018021628 0.001421664209 0.001404775921 0.983285856018 0.00176876443674 0.00133181312751 0.00101212099751 0.000510259488681 0.000524586706583
0.04 0.884422514947 0.000528676656659 0.000601165968108 0.000615701264587 0.000928240857 0.000925968441 0.899521098963 0.00142455905555 0.00139419283334 0.00154652584755 0.001427941068 0.001411012636 0.983214863961 0.00177193828032 0.00133686438738 0.00101625298815 0.000513701118578 0.000528034333553
0.040401 0.883406301189 0.000529911736694 0.000602538475876 0.000616574596636 0.000931658445 0.000929355511 0.898551467242 0.00142367612309 0.00140108761973 0.00155278942451 0.0014341404 0.001417173197 0.983144909774 0.0017751280329 0.00134184085007 0.00102037847236 0.0005171255931 0.000531463375747
0.040804 0.882387365758 0.000531150015196 0.000603857470497 0.000617389796481 0.000935025933 0.000932692424 0.897577975321 0.00142278986804 0.00140793201881 0.00155897083462 0.001440261829 0.001423257225 0.983076000102 0.00177833369446 0.00134674276497 0.00102449928106 0.000520532433127 0.000534873359718
0.041209 0.881365731308 0.000532391455429 0.00060512286183 0.000618147040981 0.000938343411 0.000935979276 0.896600642681 0.0014219003046 0.00141472590072 0.00156506998369 0.001446304995 0.001429264359 0.983008141364 0.00178155526502 0.00135157041044 0.00102861728506 0.000523921157911 0.000538263812635
0.041616 0.88034142039 0.000533636020639 0.000606334574026 0.000618846528852 0.00094161098 0.000939216177 0.895619488963 0.00142100744694 0.00142146914579 0.00157108680053 0.001452269559 0.001435194259 0.982941339753 0.00178479274456 0.00135632410071 0.00103273438499 0.000527291290553 0.000541634268819
0.042025 0.87931445545 0.000534883674051 0.000607492545605 0.000619488478613 0.00094482876 0.00094240325 0.894634533966 0.00142011130929 0.00142816163934 0.00157702123358 0.001458155196 0.001441046599 0.982875601227 0.0017880461331 0.00136100418392 0.00103685250722 0.000530642351396 0.000544984253144
0.042436 0.878284858828 0.000536134378879 0.000608596731471 0.000620073131448 0.000947996881 0.000945540631 0.893645797646 0.00141921190587 0.00143480327927 0.00158287325215 0.001463961602 0.001446821073 0.982810931514 0.00179131543063 0.00136561104429 0.00104097360618 0.000533973864574 0.000548313298667
0.042849 0.87725265276 0.000537388098317 0.000609647098143 0.00062060074933 0.000951115488 0.000948628469 0.892653300116 0.00141830925098 0.00144139396777 0.00158864284522 0.001469688491 0.001452517394 0.982747336111 0.00179460063714 0.00137014509826 0.00104509966177 0.000537285356894 0.000551620937755
0.043264 0.876217859376 0.000538644795553 0.000610643627995 0.000621071621054 0.000954184737 0.000951666929 0.891657061645 0.00141740335889 0.00144793361912 0.00159433002347 0.001475335594 0.001458135289 0.982684820282 0.00179790175265 0.00137460679403 0.0010492326807 0.000540576348916 0.000554906705409
0.043681 0.875180500698 0.000539904433761 0.000611586317788 0.000621486052348 0.000957204798 0.000954656187 0.890657102656 0.00141649424392 0.00145442215298 0.0015999348151 0.001480902661 0.001463674506 0.982623389055 0.00180121877715 0.00137899661697 0.00105337468833 0.000543846368237 0.000558170138079
0.0441 0.874140598642 0.000541166976106 0.000612475178067 0.000621844373047 0.000960175856 0.000957596432 0.889653443727 0.0014155819204 0.00146085949646 0.00160545726778 0.001486389459 0.001469134809 0.982563047224 0.00180455171064 0.00138331508389 0.00105752773235 0.000547094941709 0.000561410770304
0.044521 0.873098175015 0.000542432385749 0.000613310234517 0.000622146936487 0.000963098106 0.000960487864 0.888646105589 0.00141466640271 0.00146724558439 0.00161089745295 0.001491795773 0.001474515981 0.982503799346 0.00180790055312 0.00138756275012 0.00106169387831 0.00055032160097 0.000564628141383
0.044944 0.872053251516 0.000543700625841 0.000614091529318 0.000622394115321 0.000965971757 0.000963330699 0.887635109124 0.00141374770522 0.00147358036028 0.00161625545395 0.001497121409 0.001479817821 0.982445649741 0.00181126530459 0.00139174019997 0.00106587520909 0.000553525873472 0.000567821794181
0.045369 0.871005849736 0.00054447298404 0.000614819117063 0.000622586309104 0.00096879703 0.000966125164 0.886620475368 0.00141020403796 0.00147986376962 0.00162153137962 0.001502366185 0.001485040147 0.98238860249 0.00181144573418 0.00139584805359 0.00107007381848 0.000556707291388 0.000570991267406
0.045796 0.869955991157 0.000545170931555 0.00061549306589 0.000622723936937 0.000971574157 0.000968871497 0.885602225504 0.00140625150918 0.00148609577015 0.00162672535252 0.001507529943 0.001490182793 0.982332661441 0.00181113905545 0.00139988696383 0.0010742918224 0.000559865388286 0.00057413610997
0.046225 0.86890369715 0.0005458702115 0.000616113463172 0.00062280744027 0.000974303385 0.000971569949 0.884580380867 0.00140228854924 0.00149227631977 0.00163183751667 0.001512612539 0.001495245611 0.982277830194 0.00181083094029 0.00140385762076 0.00107853133393 0.000562999699044 0.000577255865399
0.046656 0.867848988978 0.000546570802011 0.000616680406772 0.000622837286415 0.000976984969 0.000974220783 0.88355496294 0.0013983152514 0.00149840538474 0.00163686803378 0.001517613847 0.001500228473 0.982224112114 0.00181052138868 0.00140776074436 0.00108279448386 0.000566109763203 0.000580350084133
0.047089 0.866791887794 0.000547272681231 0.000617194011459 0.000622813963137 0.000979619178 0.000976824273 0.882525993351 0.00139433170896 0.00150448293916 0.00164181708124 0.00152253376 0.001505131264 0.982171510329 0.00181021040065 0.00141159708841 0.00108708340902 0.000569195118284 0.000583418317851
0.047524 0.865732414638 0.000547975827306 0.000617654408367 0.000622737979635 0.000982206292 0.000979380706 0.881493493876 0.00139033801523 0.00151050895857 0.00164668485451 0.001527372189 0.001509953888 0.982120027717 0.00180989797618 0.00141536744179 0.00109140024315 0.000572255304163 0.000586460121721
0.047961 0.864670590442 0.00054868021839 0.000618061740327 0.000622609870943 0.000984746601 0.000981890377 0.880457486436 0.00138633426356 0.00151648342364 0.00165147156833 0.001532129059 0.001514696267 0.982069666921 0.00180958411528 0.00141907262512 0.0010957471259 0.000575289867639 0.000589475051086
0.0484 0.863606436025 0.000549385832643 0.000618416169544 0.000622430193555 0.00098724041 0.000984353593 0.879417993097 0.00138232054731 0.00152240631996 0.00165617745454 0.001536804316 0.001519358341 0.982020430334 0.00180926881794 0.00142271349536 0.00110012619247 0.000578298357876 0.000592462663545
0.048841 0.862539972098 0.000550092648235 0.000618717868528 0.000622199527354 0.000989688029 0.000986770677 0.878375036064 0.00137829695985 0.00152827763971 0.00166080275698 0.001541397923 0.001523940063 0.981972320119 0.00180895208417 0.00142629093599 0.0011045395815 0.000581280316248 0.000595422525865
0.049284 0.861471219258 0.000550800643347 0.000618967027449 0.000621918474208 0.000992089783 0.000989141954 0.877328637687 0.00137426359455 0.00153409737614 0.00166534774031 0.001545909858 0.001528441407 0.981925338183 0.00180863391396 0.00142980586874 0.00110898942041 0.000584235301195 0.000598354200364
0.049729 0.860400197992 0.000551509796167 0.00061916385232 0.000621587661155 0.000994446005 0.000991467767 0.876278820455 0.0013702205448 0.00153986552638 0.00166981268334 0.001550340119 0.001532862361 0.981879486195 0.00180831430732 0.00143325924205 0.00111347782574 0.000587162862171 0.000601257258447
0.050176 0.859326928675 0.000552220084896 0.000619308562902 0.000621207735193 0.000996757039 0.000993748464 0.875225606997 0.00136616790397 0.00154558209212 0.00167419788144 0.001554688719 0.001537202933 0.981834765579 0.00180799326424 0.00143665204366 0.00111800690836 0.000590062561174 0.000604131271604
0.050625 0.85825143157 0.000552931487749 0.000619401396568 0.000620779367098 0.00099902324 0.000995984405 0.874169020079 0.00136210576547 0.00155124707621 0.00167850364562 0.001558955687 0.001541463146 0.981791177514 0.00180767078473 0.00143998528992 0.00112257875841 0.000592933959162 0.000606975812515
0.051076 0.857173726831 0.000553643982954 0.000619442601128 0.000620303254373 0.001001244971 0.00099817596 0.873109082603 0.00135803422265 0.00155686048665 0.00168273029901 0.001563141072 0.001545643037 0.981748722938 0.00180734686879 0.00144326002219 0.00112719546018 0.000595776617192 0.000609790462954
0.051529 0.856093834496 0.000554357548751 0.000619432446622 0.00061978011026 0.001003422606 0.001000323506 0.872045817608 0.00135395336888 0.00156242233184 0.00168687818449 0.001567244937 0.001549742664 0.981707402536 0.00180702151641 0.00144647732733 0.00113185906725 0.000598590107724 0.000612574803633
0.051984 0.855011774497 0.000555072163398 0.000619371211505 0.000619210677664 0.001005556526 0.001002427435 0.870979248264 0.00134986329751 0.00156793262472 0.00169094765232 0.001571267364 0.001553762097 0.981667216758 0.0018066947276 0.00144963830459 0.00113657162265 0.000601373995339 0.000615328424411
0.052441 0.85392756665 0.000555787805168 0.000619259195069 0.00061859571951 0.001007647124 0.001004488141 0.869909397876 0.00134576410187 0.00157339137714 0.0016949390734 0.001575208451 0.001557701426 0.981628165801 0.00180636650235 0.00145274409626 0.0011413351353 0.000604127860652 0.000618050915184
0.0529 0.852841230661 0.000556504452353 0.000619096709304 0.000617936019349 0.001009694801 0.001006506031 0.868836289881 0.00134165587529 0.00157879860355 0.00169885282971 0.001579068309 0.001561560756 0.981590249617 0.00180603684067 0.00145579587458 0.00114615159117 0.000606851282068 0.000620741867099
0.053361 0.851752786127 0.000557222083261 0.000618884080601 0.000617232387667 0.001011699965 0.00100848152 0.867759947841 0.00133753871103 0.0015841543212 0.00170268931428 0.00158284707 0.001565340204 0.981553467922 0.00180570574255 0.00145879483181 0.0011510229509 0.000609543838138 0.000623400882737
0.053824 0.850662252532 0.000557940676221 0.000618621651721 0.000616485656026 0.001013663032 0.001010415032 0.866680395452 0.00133341270236 0.00158945854633 0.00170644893762 0.001586544879 0.001569039911 0.981517820174 0.001805373208 0.00146174219776 0.00115595113822 0.000612205119976 0.000626027565944
0.054289 0.849569649247 0.000558660209581 0.000618309784085 0.000615696676465 0.001015584431 0.001012306996 0.865597656533 0.0013292779425 0.00159471129712 0.00171013211998 0.001590161899 0.001572660027 0.981483305592 0.00180503923702 0.00146463922941 0.00116093804019 0.000614834718927 0.00062862152174
0.054756 0.848474995537 0.00055938066171 0.000617948848448 0.000614866325699 0.001017464592 0.001014157853 0.864511755029 0.00132513452464 0.00159991259352 0.00171373929258 0.001593698307 0.001576200718 0.981449923152 0.0018047038296 0.00146748720552 0.00116598551488 0.000617432226417 0.000631182365642
0.055225 0.847378310552 0.000559946636409 0.000617539237238 0.000613995502398 0.001019303958 0.001015968047 0.863422715009 0.00132030018732 0.00160506245378 0.00171727089999 0.001597154298 0.00157966217 0.981417671578 0.00180336972393 0.00147028743671 0.00117109537057 0.000619997248921 0.00063370971436
0.055696 0.846279613335 0.000560344201572 0.000617081352074 0.000613085126298 0.001021102978 0.001017738035 0.862330560665 0.00131471393317 0.0016101608953 0.00172072740048 0.001600530081 0.00158304458 0.981386549356 0.00180094384225 0.001473041262 0.00117626937969 0.000622529386178 0.000636203189375
0.056169 0.845178922818 0.000560742045446 0.000616575614559 0.000612136140879 0.001022862105 0.001019468276 0.861235316309 0.00130911677379 0.00161520793846 0.00172410925887 0.001603825879 0.001586348162 0.981356554722 0.00179850765958 0.00147575004121 0.00118150926783 0.000625028250785 0.000638662419269
0.056644 0.844076257821 0.000561140154459 0.000616022463202 0.000611149508683 0.001024581805 0.001021159238 0.860137006373 0.00130350883717 0.00162020359931 0.0017274169568 0.001607041933 0.001589573146 0.981327685668 0.00179606117593 0.00147841516931 0.00118681670772 0.000627493458968 0.000641087033868
0.057121 0.84297163706 0.000561538515055 0.000615422344751 0.000610126217816 0.001026262545 0.001022811397 0.859035655404 0.00129789025117 0.00162514789843 0.00173065097696 0.0016101785 0.001592719774 0.981299939947 0.0017936043913 0.00148103804788 0.00119219333558 0.000629924627207 0.00064347667593
0.0576 0.841865079136 0.000561937113699 0.000614775728049 0.000609067273797 0.001027904801 0.001024425232 0.857931288067 0.00129226114363 0.00163004085057 0.00173381182052 0.001613235849 0.001595788305 0.981273315061 0.00179113730568 0.00148362012048 0.00119764072322 0.000632321383772 0.000645830987317
0.058081 0.840756602546 0.000562335936876 0.000614083094787 0.000607973707504 0.001029509055 0.001026001231 0.856823929141 0.00128662164224 0.00163488247147 0.00173689999416 0.001616214265 0.001598779012 0.981247808274 0.00178865991908 0.00148616284152 0.00120316039131 0.000634683358361 0.000648149617077
0.058564 0.839646225677 0.000562734971094 0.000613344941345 0.000606846566379 0.001031075795 0.001027539887 0.855713603518 0.00128097187462 0.00163967277479 0.00173991601627 0.001619114047 0.001601692184 0.981223416602 0.00178617223149 0.00148866769704 0.00120875380593 0.000637010189074 0.000650432219185
0.059049 0.838533966807 0.000563134202877 0.00061256178145 0.000605686921298 0.001032605515 0.001029041698 0.8546003362 0.00127531196829 0.00164441177382 0.0017428604116 0.001621935511 0.001604528122 0.981200136821 0.00178367424292 0.00149113618968 0.00121442237263 0.000639301517869 0.000652678456018
0.059536 0.837419844109 0.000563533618778 0.000611734142627 0.000604495861583 0.001034098713 0.001030507168 0.853484152297 0.00126964205066 0.00164909947931 0.00174573371247 0.001624678985 0.001607287141 0.981177965467 0.00178116595337 0.00149356984009 0.00122016743649 0.000641556991723 0.000654887995016
0.060025 0.836303875649 0.000563933205369 0.000610862568197 0.000603274501387 0.001035555892 0.001031936806 0.85236507703 0.00126396224901 0.00165373589825 0.00174853646218 0.00162734481 0.001609969573 0.981156898829 0.00177864736283 0.001495970192 0.00122599027739 0.000643776267287 0.000657060508683
0.060516 0.835186079386 0.000564332949246 0.000609947614505 0.000602023970345 0.001036977562 0.001033331127 0.851243135722 0.00125827269054 0.00165832103882 0.00175126921035 0.001629933346 0.001612575761 0.981136932961 0.00177611847131 0.00149833880509 0.00123189211584 0.000645959002863 0.000659195679187
0.061009 0.834066473171 0.000564732837029 0.000608989858503 0.00060074541406 0.001038364238 0.001034690647 0.850118353801 0.00125257350229 0.001662854884 0.00175393251099 0.001632444963 0.001615106061 0.981118063669 0.00177357927881 0.00150067726352 0.0012378741006 0.000648104866603 0.000661293190406
0.061504 0.832945074755 0.000565132855361 0.000607989887024 0.000599440006633 0.001039716435 0.001036015891 0.848990756799 0.0012468648112 0.001667325522 0.00175652693065 0.001634880043 0.001617560847 0.981100286528 0.00177102978532 0.00150298715948 0.00124393731378 0.000650213532951 0.000663352736135
0.062001 0.83182190178 0.000565532990912 0.000606948303804 0.000598108932403 0.001041034677 0.001037307384 0.847860370346 0.00124114674406 0.001671722875 0.00175905303676 0.001637238986 0.0016199405 0.981083596867 0.00176846999085 0.00150527010648 0.00125008276618 0.00065228468055 0.000665374016485
0.0625 0.830696971785 0.000565933230376 0.000605865729098 0.000596753397949 0.00104231949 0.001038565657 0.846727220171 0.00123541942754 0.001676046854 0.00176151140564 0.001639522204 0.001622245419 0.98106798978 0.00176589989539 0.00150752772957 0.00125631139812 0.000654317997962 0.000667356739248
0.063001 0.829570302206 0.000566333560475 0.000604742796177 0.000595374625685 0.001043571403 0.001039791244 0.845591332101 0.00122968298817 0.001680297379 0.00176390262001 0.001641730118 0.001624476015 0.981053460121 0.00176331949895 0.00150976167288 0.00126262407752 0.000656313180316 0.000669300615304
0.063504 0.828441910378 0.000566733967954 0.000603580152528 0.000593973858594 0.001044790948 0.001040984684 0.844452732055 0.00122393755234 0.001684474382 0.00176622726271 0.001643863169 0.001626632708 0.981040002514 0.00176072880153 0.00151197357962 0.00126902159746 0.000658269923505 0.000671205371412
0.064009 0.82731181353 0.000567134439588 0.00060237846369 0.000592552351063 0.001045978663 0.001042146516 0.843311446048 0.00121818324625 0.001688577806 0.00176848592815 0.001645921803 0.001628715937 0.981027611337 0.00175812780312 0.00151416512131 0.00127550467271 0.000660187941778 0.000673070729346
0.064516 0.826180028793 0.00056753496218 0.0006011384057 0.000591111377655 0.001047135086 0.001043277283 0.842167500184 0.00121242019601 0.001692607607 0.00177067921069 0.001647906486 0.001630726148 0.981016280743 0.00175551650373 0.00151633796699 0.00128207394681 0.000662066949134 0.000674896430435
0.065025 0.825046573195 0.00056792804683 0.000599860673592 0.000589652225494 0.001048260758 0.001044377531 0.841020920656 0.00120664921694 0.001696563752 0.00177280770975 0.00164981769 0.001632663801 0.981006004644 0.00175287351892 0.00151849380066 0.00128872998055 0.00066390666869 0.000676682215853
0.065536 0.823911463665 0.000568176039092 0.000598545974595 0.000588176198478 0.001049356223 0.001045447808 0.839871733745 0.00120088312801 0.001700446217 0.00177487202865 0.001651655904 0.001634529369 0.980996776723 0.00174980451978 0.00152063431161 0.00129547325605 0.000665706832786 0.000678427839443
0.066049 0.822774717033 0.000568423849797 0.000597195029588 0.00058668461396 0.001050422028 0.001046488663 0.838719965817 0.00119510868998 0.001704254993 0.00177687277276 0.001653421626 0.001636323335 0.980988590431 0.00174672350891 0.00152276119354 0.00130230418068 0.00066746718074 0.000680133058493
0.066564 0.82163635003 0.000568671469391 0.000595808575648 0.000585178803216 0.001051458719 0.00104750065 0.837565643321 0.00118932602796 0.001707990078 0.00177881055278 0.001655115366 0.001638046195 0.980981438986 0.00174363048629 0.00152487614858 0.00130922307519 0.000669187457645 0.000681797642042
0.067081 0.82049637929 0.00056891888834 0.000594387363323 0.00058366011146 0.001052466845 0.00104848432 0.836408792786 0.00118353526686 0.001711651487 0.0017806859788 0.001656737647 0.001639698455 0.98097531538 0.00174052545194 0.00152698087652 0.00131623018653 0.000670867420494 0.000683421367387
0.0676 0.819354821349 0.000569166097139 0.000592932155514 0.000582129891278 0.001053446958 0.001049440228 0.835249440822 0.00117773653141 0.00171523924 0.00178249966542 0.001658289003 0.001641280633 0.980970212375 0.00173740840585 0.00152907708829 0.00132332567619 0.000672506832219 0.000685004017792
0.068121 0.818211692646 0.000569413086304 0.00059144373398 0.000580589509311 0.00105439961 0.001050368928 0.834087614116 0.00117192994617 0.001718753372 0.00178425222719 0.001659769977 0.001642793258 0.980966122502 0.00173427934802 0.00153116648924 0.00133046832391 0.000674105466587 0.000686545383812
0.068644 0.817067009528 0.00056965984638 0.000589922888707 0.000579040343641 0.001055325351 0.001051270978 0.832923339429 0.0011661156355 0.001722193928 0.00178594428186 0.001661181124 0.001644236871 0.980963038073 0.00173113827845 0.00153325078419 0.00133758824931 0.000675663103474 0.000688045269289
0.069169 0.815920788245 0.000569906367938 0.000588370424683 0.000577483781011 0.001056224736 0.001052146933 0.831756643595 0.00116029372356 0.001725560964 0.00178757644469 0.001662523013 0.00164561202 0.980960951173 0.00172798519715 0.00153533167397 0.0013446837778 0.000677179531434 0.000689503485404
0.069696 0.814773044953 0.000570152641575 0.000586787163842 0.000575921212886 0.001057098317 0.00105299735 0.830587553521 0.00115446433434 0.001728854545 0.00178914933563 0.001663796218 0.001646919268 0.980959853659 0.0017248201041 0.00153741086331 0.00135175434433 0.000678654551218 0.000690919849764
0.070225 0.813623795718 0.000570398657916 0.000585173936556 0.000574354043411 0.001057946646 0.001053822786 0.829416096181 0.0011486275916 0.001732074751 0.00179066357293 0.001665001326 0.001648159185 0.980959737174 0.00172164299932 0.00153949004273 0.00135879939703 0.000680087968836 0.000692294192317
0.070756 0.812473056511 0.00057064440761 0.000583531590288 0.000572783679296 0.001058770279 0.001054623796 0.828242298616 0.00114278361893 0.001735221669 0.00179211977321 0.001666138935 0.001649332351 0.980960593136 0.0017184538828 0.0015415709013 0.00136581837814 0.000681479601576 0.000693626348256
0.071289 0.811320843214 0.000570889881337 0.000581860983087 0.00057121153331 0.001059569766 0.001055400936 0.827066187932 0.00113693253965 0.001738295399 0.00179351855366 0.001667209651 0.001650439356 0.980962412746 0.00171525275454 0.00154365511703 0.00137281073709 0.000682829274489 0.000694916166619
0.071824 0.810167171619 0.000571135069803 0.000580162984677 0.000569639022016 0.001060345659 0.001056154761 0.825887791298 0.00113107447693 0.001741296051 0.00179486053204 0.001668214091 0.0016514808 0.980965186985 0.00171203961454 0.00154574436174 0.00137977592707 0.000684136822889 0.00069616350429
0.072361 0.809012057428 0.000571379963745 0.000578438480828 0.000568067566802 0.00106109851 0.001056885824 0.824707135943 0.00112520955369 0.001744223746 0.00179614632342 0.00166915288 0.001652457293 0.98096890662 0.00170881446281 0.00154784029082 0.0013867134001 0.000685402093669 0.000697368224948
0.0729 0.807855516256 0.000571624553926 0.000576688365693 0.000566498589009 0.001061828866 0.001057594679 0.823524249155 0.00111933789263 0.001747078613 0.00179737654134 0.001670026652 0.001653369453 0.980973562205 0.00170557729933 0.00154994454934 0.00139362261325 0.000686624939377 0.000698530206389
0.073441 0.806697563629 0.00057186883114 0.000574913548761 0.000564933509548 0.001062537278 0.001058281874 0.822339158278 0.00111345961622 0.001749860795 0.00179855179779 0.001670836052 0.001654217907 0.980979144078 0.00170232812412 0.00155205876938 0.00140050302725 0.000687805227998 0.00069964933211
0.073984 0.80553821499 0.000572112786207 0.000573114947843 0.000563373750224 0.001063224291 0.00105894796 0.821151890709 0.00110757484673 0.001752570442 0.00179967270213 0.001671581731 0.00165500329 0.980985642369 0.00169906693717 0.00155418456267 0.00140735410551 0.000688942830939 0.000700725497594
0.074529 0.804377485693 0.00057235640998 0.000571293496303 0.000561820727887 0.001063890449 0.001059593482 0.819962473897 0.00110168370615 0.001755207719 0.00180073985968 0.001672264352 0.001655726247 0.980993046999 0.00169579373848 0.00155632352553 0.00141417531638 0.000690037636451 0.000701758611479
0.075076 0.803215391012 0.000572597866209 0.000569450132671 0.000560275860889 0.001064536294 0.001060218988 0.818770935342 0.00109593717873 0.001757772797 0.00180175387693 0.001672884583 0.001656387428 0.98100134768 0.00169264535653 0.00155847723242 0.00142096613343 0.000691089532784 0.00070274858855
0.075625 0.802051946133 0.000572827622429 0.000567585811906 0.000558740554212 0.001065162367 0.001060825015 0.817577302591 0.00109112171053 0.001760265858 0.0018027153539 0.0016734431 0.001656987496 0.981010533917 0.00169033654003 0.00156064724383 0.00142772602922 0.000692098434978 0.000703695352177
0.076176 0.800887166165 0.000573057009087 0.000565701496598 0.00055721621574 0.001065769204 0.001061412107 0.816381603235 0.00108630114468 0.001762687094 0.00180362488734 0.001673940589 0.001657527118 0.981020595015 0.00168801931255 0.00156283508546 0.00143445448273 0.000693064252189 0.00070459884172
0.076729 0.799721066133 0.000573286017441 0.00056379815816 0.000555704239385 0.001066357339 0.001061980799 0.815183864909 0.00108147557858 0.00176503671 0.00180448307166 0.001674377742 0.001658006967 0.981031520076 0.00168569367408 0.00156504226719 0.00144115098297 0.000693986909722 0.000705459004178
0.077284 0.798553660981 0.000573514638786 0.000561876782924 0.000554206007993 0.001066927303 0.001062531622 0.813984115289 0.00107664510944 0.001767314915 0.00180529049487 0.001674755258 0.001658427728 0.981043297998 0.00168335962463 0.00156727027212 0.00144781500967 0.000694866350297 0.00070627579672
0.077841 0.797384965576 0.000573742864441 0.000559938359973 0.000552720598 0.001067479625 0.001063065106 0.81278238209 0.00107180983427 0.001769521933 0.00180604774458 0.001675073844 0.001658790091 0.981055917484 0.00168101716418 0.00156952055517 0.00145444606125 0.000695702522039 0.000707049186772
0.0784 0.796214994707 0.000573970685761 0.000557983892266 0.000551221662 0.001068014828 0.001063581779 0.81157869306 0.00106696984986 0.001771657997 0.00180675539771 0.001675334215 0.001659094749 0.981069367044 0.00167866629274 0.00157179453668 0.00146104363414 0.000696495377373 0.000707779157057
0.078961 0.795043763084 0.000574198094131 0.000556014390286 0.000549701765 0.001068533434 0.00106408216 0.810373075987 0.0010621252528 0.001773723345 0.00180741403464 0.001675537088 0.001659342408 0.981083634986 0.00167630701032 0.00157409361921 0.00146760722538 0.000697244893853 0.000708465692306
0.079524 0.793871285345 0.000574425080967 0.000554030867822 0.000548161415 0.001069035956 0.001064566769 0.809165558684 0.00105727613948 0.001775718232 0.00180802421947 0.001675683193 0.001659533775 0.981098709436 0.0016739393169 0.00157641915231 0.00147413635089 0.000697951047463 0.000709108802538
0.080089 0.79269757605 0.00057465163772 0.00055203435339 0.000546601119 0.001069522908 0.001065036119 0.807956169 0.00105242260604 0.001777642916 0.00180858652336 0.00167577326 0.001659669568 0.981114578321 0.0016715632125 0.00157877247229 0.00148063051622 0.000698613834683 0.000709708495124
0.080656 0.791522649685 0.000574877755872 0.000550025878857 0.000545021382 0.001069994798 0.001065490717 0.806744934805 0.00104756474845 0.001779497668 0.00180910150046 0.001675808029 0.001659750505 0.981131229385 0.0016691786971 0.00158115486695 0.00148708924109 0.00069923325807 0.000710264795646
0.081225 0.790346520667 0.000575103426935 0.000548006480659 0.000543422712 0.001070452128 0.001065931069 0.805531884 0.00104270266242 0.001781282766 0.00180956970746 0.001675788243 0.001659777316 0.981148650184 0.00166678577072 0.00158356759354 0.00149351204971 0.000699809334747 0.000710777739537
0.081796 0.789169203339 0.00057532864246 0.000545977206764 0.000541805618 0.001070895395 0.001066357674 0.804317044505 0.00103783644346 0.001782998498 0.00180999169208 0.001675714651 0.001659750731 0.981166828094 0.00166438443335 0.0015860118677 0.00149989846704 0.000700342089361 0.00071124737462
0.082369 0.787990711973 0.000575553394026 0.000543939105174 0.000540170604 0.001071325095 0.001066771024 0.80310044426 0.00103296618684 0.001784645163 0.00181036799206 0.001675588009 0.001659671487 0.981185750307 0.00166197468499 0.00158848886461 0.00150624803245 0.000700831562751 0.000711673757481
0.082944 0.786811060774 0.000575777673248 0.000541893233037 0.000538518179 0.001071741712 0.001067171609 0.801882111225 0.00102809198761 0.001786223066 0.00181069914395 0.001675409076 0.001659540327 0.981205403837 0.00165955652564 0.0015909997198 0.00151256028258 0.000701277804633 0.000712056962387
0.083521 0.785630263878 0.000576001471776 0.000539840647878 0.000536848848 0.00107214573 0.001067559911 0.800662073376 0.00102321394059 0.001787732521 0.00181098567665 0.001675178615 0.001659357999 0.98122577552 0.00165712995531 0.00159354552737 0.00151883476497 0.000701680879983 0.000712397067717
0.0841 0.784448335353 0.000576224781292 0.000537782413757 0.000535163116 0.001072537626 0.001067936408 0.799440358701 0.00101833214035 0.001789173854 0.00181122810903 0.001674897396 0.001659125253 0.98124685202 0.00165469497398 0.0015961273345 0.00152507103434 0.000702040860491 0.000712694168456
0.084681 0.783265289203 0.000576447593513 0.000535719596789 0.000533461489 0.001072917869 0.001068301569 0.7982169952 0.00101344668125 0.001790547395 0.001811426956 0.001674566192 0.001658842845 0.981268619828 0.00165225158166 0.00159874614254 0.00153126864661 0.00070235783586 0.000712948372704
0.085264 0.782081139366 0.000576719034336 0.000533935922862 0.000531744469 0.001073286925 0.001068655861 0.796992010881 0.00100927633803 0.001791853487 0.00181158272463 0.001674185779 0.001658511533 0.981291065266 0.00165064352837 0.00160140291065 0.00153742717003 0.000702631900243 0.000713159795557
0.085849 0.780895899717 0.000577049471845 0.00053279283461 0.000530012558 0.00107364525 0.00106899974 0.79576543376 0.00100597297774 0.001793092479 0.00181169591204 0.001673756938 0.001658132083 0.981314174489 0.00165005298739 0.00160409854448 0.00154354617663 0.000702863171065 0.000713328570434
0.086436 0.779709584069 0.000577379438075 0.00053168254465 0.000528266259 0.001073993298 0.00106933366 0.794537291856 0.00100266698105 0.001794264728 0.001811767013 0.001673280453 0.00165770526 0.981337933488 0.00164946042747 0.0016084795607 0.0015496252473 0.000703051766755 0.000713454836759
0.087025 0.778522206173 0.000577708922667 0.000530606014249 0.00052650607 0.001074331511 0.001069658066 0.793307613191 0.000999358408966 0.001795370599 0.00181179650872 0.00167275711 0.001657231835 0.98136232809 0.00164886584861 0.00161819898681 0.00155566396685 0.000703197824307 0.000713538751384
0.087616 0.777333779719 0.000578037915309 0.000529564165272 0.000524732487 0.001074660331 0.001069973393 0.792076425785 0.000996047322298 0.001796410469 0.0018135040782 0.001672187701 0.00165671258 0.981387343966 0.0016482692508 0.00162796167947 0.00156166193026 0.000703301494527 0.000713580478596
0.088209 0.77614431834 0.000578366405727 0.000528557873658 0.000522946007 0.001074980187 0.001070280075 0.790843757658 0.00099273378171 0.001797384716 0.00181541565335 0.001671573017 0.001656148273 0.981412966625 0.00164767063405 0.00163776527761 0.00156761873548 0.000703362936993 0.000713580197954
0.088804 0.774953835611 0.000578694383694 0.000527587971538 0.000521147124 0.001075291504 0.001070578535 0.789609636822 0.000989417847724 0.001798293732 0.00181727153079 0.001670913855 0.001655539691 0.981439181429 0.00164706999836 0.00164760737832 0.00157353399584 0.000703382324143 0.00071353810176
0.089401 0.773762345048 0.000579021839023 0.000526655247152 0.000519336328 0.001075594698 0.001070869188 0.788374091283 0.000986099580662 0.001799137915 0.0018190715463 0.001670211012 0.001654887615 0.981465973582 0.00164646734372 0.00165748554405 0.00157940732771 0.000703359843824 0.000713454394067
0.09 0.772569860115 0.00057934876157 0.000525760441584 0.00051751411 0.001075890177 0.001071152446 0.787137149037 0.000982779040732 0.00179991767 0.00182081553884 0.001669465289 0.001654192828 0.981493328145 0.00164586267014 0.00166739730082 0.00158523835435 0.000703295690608 0.000713329294537
0.090601 0.771376394217 0.000579675141239 0.000524904247622 0.000515680953 0.001076178347 0.001071428705 0.785898838069 0.000979456287938 0.001800633408 0.00182250334404 0.001668677485 0.001653456115 0.981521230025 0.00164525597762 0.00167734014389 0.00159102670603 0.000703190082438 0.000713163023487
0.091204 0.77018196071 0.000580000967973 0.000524087306608 0.000513837343 0.001076459598 0.001071698362 0.784659186348 0.00097613138214 0.001801285551 0.00182413480079 0.001667848406 0.001652678262 0.981549663994 0.00164464726615 0.00168731152973 0.00159677202633 0.00070304323792 0.000712955831003
0.091809 0.768986572896 0.000580326231762 0.000523310209955 0.000511983761 0.001076734317 0.001071961801 0.783418221827 0.000972804383026 0.001801874526 0.0018257097483 0.001666978856 0.001651860058 0.98157861468 0.00164403653574 0.00169730888761 0.00160247396355 0.000702855396763 0.000712707969385
0.092416 0.767790244026 0.000580650922641 0.000522573495315 0.000510120683 0.001077002883 0.001072219398 0.782175972442 0.000969475350105 0.001802400767 0.00182722802971 0.001666069638 0.001651002292 0.98160806657 0.00164342378638 0.00170732962251 0.00160813217579 0.000702626809808 0.000712419700844
0.093025 0.766592987302 0.000580975030688 0.00052187764769 0.000508248585 0.001077265663 0.001072471522 0.780932466103 0.000966144342741 0.001802864717 0.00182868948445 0.001665121562 0.001650105752 0.981638004023 0.00164280901808 0.0017173711014 0.00161374633108 0.000702357736641 0.000712091312778
0.093636 0.765394815875 0.000581298546025 0.00052122309993 0.000506367935 0.001077523021 0.001072718532 0.779687730701 0.000962811420094 0.001803266823 0.00183009395843 0.001664135433 0.001649171231 0.981668411259 0.00164219223084 0.00172743067787 0.00161931609989 0.000702048457086 0.000711723091395
0.094249 0.764195742852 0.000581621458824 0.00052061022413 0.000504479205 0.001077775308 0.001072960782 0.7784417941 0.000959476641166 0.001803607539 0.00183144129907 0.001663112059 0.001648199521 0.981699272372 0.00164157342466 0.0017375056706 0.00162484116794 0.000701699257426 0.000711315344658
0.094864 0.76299578129 0.000581943759298 0.000520039340111 0.000502582855 0.00107802287 0.001073198611 0.777194684133 0.000956140064792 0.001803887331 0.00183273135484 0.001662052248 0.00164719141 0.981730571332 0.00164095259953 0.00174759338483 0.00163032123242 0.000701310439574 0.000710868388434
0.095481 0.761794944203 0.000582420407089 0.000519510709349 0.000500679346 0.00107826604 0.001073432355 0.775946428605 0.000953939495337 0.001804106666 0.00183396397816 0.001660956808 0.001646147692 0.981762291983 0.00164187804049 0.00175769110003 0.00163575599334 0.00070088231842 0.00071038255689
0.0961 0.76059324456 0.000582940340116 0.000519024534654 0.000498769135 0.001078505146 0.001073662339 0.774697055289 0.000952059672943 0.001804266018 0.00183513902596 0.001659826545 0.00164506916 0.981794418047 0.00164324566902 0.00176779608049 0.0016411451638 0.000700415223432 0.000709858189838
0.096721 0.759390695286 0.000583459661013 0.00051858096397 0.000496855938253 0.001078740505 0.001073888876 0.77344659192 0.000950178443426 0.001804365869 0.00183625635567 0.001658662267 0.001643956602 0.981826933132 0.00164461771638 0.00177790556898 0.00164648846233 0.000699909495024 0.000709295645643
0.097344 0.758187309266 0.000583978356378 0.000518180081714 0.000494957723262 0.001078972426 0.001074112275 0.772195066198 0.000948295836999 0.001804406705 0.00183731582994 0.001657464779 0.00164281081 0.98185982073 0.00164599418257 0.00178801679514 0.00165178562215 0.00069936548577 0.000708695291186
0.097969 0.756983099343 0.000584496412874 0.000517821915738 0.000493077920587 0.001079201207 0.001074332833 0.770942505782 0.000946411883814 0.001804389022 0.00183831731601 0.001656234888 0.001641632574 0.981893064224 0.0016473750676 0.00179812697439 0.0016570363873 0.000698783563281 0.000708057512208
0.098596 0.755778078319 0.00058501381722 0.000517506437103 0.000491217413818 0.00107942714 0.001074550836 0.769688938289 0.000944526613914 0.001804313318 0.001839260685 0.001654973396 0.001640422682 0.981926646886 0.00164876037145 0.0018082333121 0.00166224050515 0.000698164109057 0.000707382698111
0.099225 0.75457225896 0.000585530556199 0.000517233552218 0.000489377069594 0.001079650504 0.001074766565 0.768434391291 0.000942640057265 0.001804180099 0.00184014580905 0.001653681107 0.00163918192 0.981960551886 0.00165015009414 0.00181833299213 0.00166739774197 0.000697507510829 0.000706671260052
0.099856 0.753365653991 0.000586046616655 0.000517003114635 0.000487557728589 0.001079871571 0.001074980285 0.767178892316 0.00094075224374 0.001803989875 0.00184097257287 0.001652358821 0.001637911076 0.981994762286 0.00165154423567 0.00182842320517 0.00167250786494 0.000696814182121 0.000705923615666
0.100489 0.752158276105 0.000586561985493 0.000516814911963 0.000485760213517 0.0010800906 0.001075192258 0.765922468841 0.000938863203145 0.001803743163 0.00184174086049 0.001651007338 0.001636610933 0.98202926106 0.00165294279602 0.00183850111877 0.00167757066173 0.000696084536527 0.000705140202127
0.101124 0.750950137954 0.000587076649679 0.000516668681529 0.000483985315817 0.001080307846 0.001075402732 0.764665148292 0.000936972965173 0.001803440484 0.00184245056226 0.001649627455 0.001635282273 0.982064031075 0.00165434577521 0.0018485639053 0.0016825859199 0.000695319007283 0.000704321460724
0.101761 0.74974125216 0.000587590596242 0.000516564094786 0.000482233808132 0.001080523549 0.001075611945 0.763406958042 0.000935081559455 0.001803082367 0.00184310157526 0.001648219966 0.001633925877 0.982099055113 0.00165575317322 0.00185860872411 0.00168755344903 0.000694518042235 0.000703467851337
0.1024 0.74853163131 0.000588103812273 0.000516500769834 0.000480506432649 0.001080737942 0.001075820129 0.762147925409 0.000933189015505 0.001802669342 0.00184369380314 0.001646785663 0.001632542521 0.982134315866 0.00165716499007 0.00186863273652 0.0016924730602 0.000693682093557 0.000702579843417
0.103041 0.747321287959 0.000588616284927 0.000516478265638 0.000478803905718 0.001080951246 0.001076027503 0.760888077653 0.000931295362776 0.001802201947 0.00184422715506 0.001645325337 0.001631132983 0.982169795937 0.00165858122576 0.00187863309957 0.0016973445816 0.000692811636102 0.000701657923958
0.103684 0.746110234629 0.000589128001419 0.000516496086312 0.000477126913044 0.001081163676 0.001076234274 0.759627441972 0.000929400630604 0.001801680725 0.00184470154577 0.001643839774 0.001629698032 0.982205477849 0.00166000188027 0.00188860696867 0.00170216785095 0.00069190715205 0.000700702584635
0.104329 0.744898483815 0.000589638949032 0.000516553679227 0.000475476113582 0.001081375432 0.001076440644 0.758366045505 0.000927504848254 0.001801106222 0.00184511690112 0.001642329757 0.001628238441 0.982241344045 0.00166142695362 0.00189855150305 0.0017069427169 0.000690969138627 0.000699714336303
0.104976 0.74368604798 0.000590149115106 0.000516650439637 0.000473852131905 0.001081586708 0.001076646801 0.757103915324 0.0009256080449 0.00180047899 0.00184547314885 0.001640796068 0.001626754973 0.982277376893 0.0016628564458 0.00190846386014 0.00171166903787 0.000689998101973 0.000698693699913
0.105625 0.74247293956 0.000590884020727 0.000516785705767 0.000472255560319 0.001081797685 0.001076852924 0.755841078436 0.000924576992994 0.001799799583 0.00184577022834 0.001639239481 0.001625248394 0.982313558687 0.00166566876234 0.001918341207 0.00171634668618 0.000688994567551 0.000697641206802
0.106276 0.741259170963 0.000591626767745 0.000516958767265 0.000470686960182 0.001082008537 0.001077059181 0.754577561777 0.000923578213279 0.001799068564 0.0018460080835 0.001637660772 0.001623719462 0.982349871652 0.00166854283939 0.00192818070805 0.00172097554673 0.000687959068648 0.000696557403867
0.106929 0.740044754572 0.000592368665196 0.000517168858748 0.000469146858054 0.001082219423 0.001077265732 0.753313392214 0.000922578382501 0.001798286496 0.0018461866701 0.001636060709 0.001622168931 0.982386297948 0.00167142574617 0.00193797954009 0.00172555551608 0.000686892147705 0.000695442851307
0.107584 0.738829702744 0.000593109696493 0.000517415169637 0.000467635744206 0.001082430496 0.001077472724 0.752048596541 0.000921577513351 0.001797453947 0.0018463059506 0.001634440056 0.001620597556 0.982422819672 0.00167431748268 0.00194773488652 0.00173008649843 0.000685794369633 0.000694298116039
0.108241 0.737614027811 0.000593849845127 0.000517696838391 0.000466154072574 0.001082641898 0.001077680295 0.750783201475 0.000920575618496 0.00179657149 0.00184636589549 0.001632799574 0.001619006084 0.98245941886 0.00167721804892 0.00195744393945 0.00173456841507 0.000684666304894 0.000693123779744
0.1089 0.736397742083 0.000594589094674 0.000518012956635 0.0004647022613 0.00108285376 0.001077888572 0.749517233656 0.000919572710572 0.001795639701 0.00184636648383 0.001631140021 0.001617395256 0.982496077496 0.00168012744489 0.00196710389776 0.00173900119798 0.00068350853488 0.000691920439015
0.109561 0.735180857847 0.000595327428791 0.000518362571186 0.000463280689658 0.001083066201 0.001078097674 0.748250719645 0.000918568802184 0.00179465916 0.00184630770609 0.001629462146 0.001615765813 0.98253277751 0.00168304567058 0.00197671197841 0.00174338479259 0.000682321655903 0.000690688698987
0.110224 0.733963387367 0.00059606483122 0.000518744687357 0.000461889697281 0.001083279335 0.001078307704 0.746983685921 0.000917563905911 0.001793630451 0.00184618956156 0.001627766698 0.001614118488 0.982569500781 0.00168597272601 0.00198626540883 0.00174774076221 0.000681106279539 0.000689429175891
0.110889 0.73274534289 0.000596801285783 0.000519158263544 0.000460529585957 0.001083493258 0.001078518762 0.74571615888 0.0009165580343 0.001792554159 0.00184601205896 0.001626054416 0.001612454012 0.982606229146 0.00168890861117 0.00199576143016 0.00175212471388 0.000679863023248 0.000688142501443
0.111556 0.731526736639 0.000597536776387 0.000519602224869 0.000459200615811 0.001083708064 0.001078730931 0.74444816483 0.000915551199868 0.001791430875 0.00184577521727 0.001624326037 0.001610773107 0.982642944396 0.00169185332606 0.00200519730104 0.00175653826385 0.000678592520023 0.000686829312071
0.112225 0.730307580822 0.000598271287025 0.00052007545158 0.000457903007118 0.00108392383 0.001078944289 0.743179729992 0.000914543415101 0.001790261192 0.00184547906412 0.001622582294 0.001609076493 0.982679628291 0.00169480687068 0.00201457029133 0.00176098006483 0.000677295411655 0.000685490266501
0.112896 0.729087887628 0.00059900480177 0.000520576789753 0.000456636940334 0.001084140624 0.0010791589 0.741910880498 0.000913534692457 0.001789045706 0.00184512364149 0.001620823911 0.001607364884 0.98271626255 0.00169776924502 0.00202387769414 0.00176544872718 0.000675972355667 0.000684126028591
0.113569 0.727867669226 0.000599737304783 0.000521105053064 0.000455402546677 0.001084358509 0.001079374817 0.740641642387 0.000912525044361 0.001787785016 0.0018447089993 0.001619051606 0.001605638988 0.982752828858 0.0017007404491 0.00203311682682 0.00176994282018 0.000674624021413 0.000682737265984
0.114244 0.726646937773 0.000600468780308 0.000521659019268 0.000454199923337 0.00108457753 0.001079592087 0.739372041603 0.000911514483207 0.001786479724 0.00184423519806 0.001617266094 0.001603899505 0.982789308881 0.00170372048291 0.00204228501508 0.00177446088064 0.000673251080781 0.000681324671699
0.114921 0.725425705409 0.000601199212672 0.000522237435082 0.00045302912085 0.001084797727 0.001079810742 0.738102103995 0.00091050302136 0.001785130433 0.00184370231247 0.001615468083 0.001602147134 0.982825684255 0.00170670934644 0.00205137961552 0.00177900140785 0.000671854229781 0.00067988894147
0.1156 0.724203984259 0.000602107799578 0.000522839019318 0.000451890147248 0.001085019128 0.001080030808 0.736831855314 0.000909693987346 0.00178373775 0.00184311042829 0.001613658273 0.001600382565 0.982861936595 0.00171016840673 0.00206039800742 0.00178356287002 0.000670434165836 0.000678430781941
0.116281 0.722981786434 0.000603038875601 0.000523462464287 0.0004507829654 0.00108524175 0.001080252296 0.735561321211 0.00090891080975 0.001782302283 0.00184245964105 0.001611837358 0.001598606482 0.982898047499 0.00171369858129 0.00206933759212 0.0017881436972 0.000668991604101 0.000676950912093
0.116964 0.721759124034 0.000603968786636 0.000524106435236 0.000449707496396 0.001085465601 0.001080475211 0.734290527232 0.000908126682891 0.001780824645 0.00184175005885 0.001610006028 0.001596819561 0.982933998556 0.00171723912347 0.00207819579588 0.00179274229921 0.000667527262682 0.000675450063339
0.117649 0.720536009144 0.000604897513957 0.000524769576136 0.000448663617754 0.00108569068 0.001080699544 0.733019498823 0.000907341615167 0.001779305446 0.0018409818037 0.001608164963 0.001595022474 0.982969771338 0.00172079003328 0.00208697007382 0.0017973570449 0.000666041878962 0.000673928971585
0.118336 0.71931245384 0.000605825038942 0.000525450505935 0.00044765116245 0.001085916972 0.00108092528 0.731748261322 0.000906555614945 0.001777745302 0.00184015500985 0.001606314837 0.001593215887 0.983005347413 0.0017243513107 0.00209565790936 0.001801986288 0.000664536196166 0.000672388389506
0.119025 0.718088470186 0.00060675134307 0.000526147828922 0.000446669920948 0.001086144457 0.00108115239 0.730476839958 0.000905768690572 0.001776144831 0.00183926982185 0.001604456319 0.001591400455 0.983040708351 0.00172792295574 0.00210425681149 0.00180662835086 0.000663010967652 0.000670829075739
0.119716 0.716864070237 0.00060767640792 0.000526860126573 0.000445719639394 0.0010863731 0.001081380838 0.729205259852 0.000904980850394 0.00177450778889 0.00183832639966 0.001602590068 0.00158957683 0.983075835715 0.0017315049684 0.00211276432283 0.00181128153518 0.000661466958198 0.000669251801909
0.120409 0.715639266038 0.000608600215178 0.000527585968591 0.000444800020416 0.001086602859 0.001081610577 0.727933546013 0.000904192102726 0.0017728436756 0.00183732491716 0.001600716735 0.001587745656 0.983110711077 0.00173509734869 0.00212117801872 0.00181594411426 0.000659904942859 0.000667657344488
0.121104 0.714414069625 0.000609522746629 0.000528323908503 0.000443910723995 0.001086833684 0.001081841549 0.726661723334 0.000903402455885 0.00177115323667 0.00183626555652 0.001598836968 0.001585907567 0.983145316017 0.00173870009659 0.00212949550139 0.00182061435102 0.000658325704365 0.00066604649298
0.121801 0.713188493028 0.000610443984162 0.000529072487827 0.000443051368506 0.001087065509 0.001082073687 0.725389816597 0.000902611918163 0.00176943662773 0.00183514851938 0.001596951402 0.001584063194 0.983179632124 0.00174231321211 0.00213771441255 0.00182529048212 0.000656730039935 0.000664420047516
0.1225 0.711962548267 0.000611363909773 0.000529830239688 0.000442221528138 0.001087298266 0.001082306914 0.724117850462 0.000901820497832 0.00176769400762 0.00183397401798 0.001595060669 0.001582213155 0.983213641002 0.00174593669525 0.00214583242823 0.0018299707325 0.000655118749204 0.000662778813231
0.123201 0.710736247359 0.000612282505558 0.00053059568383 0.000441420738405 0.00108753187 0.001082541145 0.722845849472 0.000901028203152 0.00176592553284 0.00183274227743 0.00159316539 0.001580358066 0.983247324278 0.00174957054601 0.00215384725503 0.00183465331406 0.000653492646484 0.000661123610165
0.123904 0.709509602312 0.000613199753716 0.000531367337804 0.000440648492022 0.001087766232 0.001082776282 0.721573838051 0.000900235042377 0.00176413135789 0.00183145354128 0.001591266177 0.001578498532 0.983280663596 0.0017532147644 0.00216175664599 0.00183933641844 0.000651852555522 0.000659455258128
0.124609 0.70828262513 0.000614115636555 0.000532143712125 0.000439904242368 0.001088001251 0.001083012222 0.720301840496 0.000899441023731 0.00176231164077 0.00183010806092 0.001589363637 0.00157663515 0.983313640629 0.0017568693504 0.0021695583818 0.00184401823305 0.000650199302619 0.000657774593268
0.125316 0.707055327812 0.000615081172711 0.000532923313311 0.000439187400734 0.001088236817 0.001083248848 0.719029880983 0.000898506114405 0.00176046653635 0.00182870610675 0.001587458368 0.00157476851 0.983346237079 0.00176035715154 0.00217725029371 0.00184869693094 0.000648533730529 0.000656082458574
0.126025 0.705827722353 0.000616108500075 0.000533704646571 0.000438497343388 0.001088472811 0.001083486036 0.717757983561 0.000897396968791 0.00175859620371 0.00182724796326 0.001585550956 0.001572899193 0.98337843468 0.00176363500093 0.00218483024739 0.00185337068118 0.000646856686118 0.000654379699863
0.126736 0.704599820745 0.000617134343177 0.000534486214379 0.000437833408735 0.001088709104 0.001083723654 0.716486172149 0.000896287172344 0.00175670080074 0.00182573392449 0.001583641984 0.001571027772 0.983410215206 0.00176692209672 0.00219229614354 0.00185803764802 0.000645169023183 0.000652667179528
0.127449 0.703371634975 0.000618158682949 0.000535266523352 0.000437194893518 0.001088945558 0.001083961558 0.71521447054 0.000895176738131 0.00175478048631 0.00182416430734 0.001581732022 0.001569154811 0.983441560465 0.00177021843892 0.00219964594324 0.00186269598694 0.000643471606721 0.00065094576155
0.128164 0.70214317703 0.000619181500438 0.000536044079383 0.00043658106398 0.001089182028 0.001084199597 0.713942902394 0.000894065679201 0.00175283542073 0.00182253943745 0.001579821631 0.001567280869 0.983472452315 0.00177352402751 0.00220687763721 0.00186734385486 0.000641765311568 0.000649216314258
0.128881 0.700914458893 0.000620202776805 0.000536817395144 0.000435991148593 0.001089418358 0.001084437612 0.712671491236 0.000892954008554 0.00175086576939 0.00182085965505 0.001577911369 0.001565406489 0.983502872659 0.00177683886251 0.00221398926324 0.00187197940934 0.000640051008666 0.000647479724206
0.1296 0.699685492547 0.000621222493325 0.000537584985386 0.000435424344349 0.001089654383 0.001084675432 0.711400260459 0.000891841739145 0.00174887169384 0.00181912531825 0.001576001778 0.001563532211 0.983532803454 0.0017801629439 0.00222097890824 0.00187660080706 0.000638329588684 0.000645736875615
0.130321 0.698456289972 0.000622240631392 0.000538345374846 0.000434879811726 0.001089889932 0.001084912881 0.71012923332 0.000890728883891 0.00174685336218 0.00181733680016 0.001574093393 0.001561658567 0.983562226704 0.0017834962717 0.00222784470976 0.00188120620632 0.000636601945365 0.000643988658556
0.131044 0.69722686315 0.000623257172509 0.000539097091319 0.000434356687179 0.001090124822 0.001085149772 0.708858432936 0.000889615455656 0.00174481094385 0.00181549448684 0.001572186742 0.001559786075 0.983591124482 0.0017868388459 0.00223458484092 0.00188579377599 0.00063486897572 0.000642235977478
0.131769 0.69599722406 0.000624272098299 0.000539838677228 0.000433854067685 0.001090358865 0.001085385911 0.707587882287 0.000888501467285 0.00174274461043 0.00181359878054 0.001570282342 0.001557915248 0.983619478913 0.00179019066651 0.00224119754032 0.00189036168379 0.000633131586896 0.000640479735887
0.132496 0.694767384682 0.0006252853905 0.000540568681556 0.000433371027626 0.001090591863 0.001085621093 0.70631760421 0.000887386931552 0.00174065453755 0.00181165009851 0.001568380701 0.001556046588 0.983647272191 0.00179355173351 0.00224768108639 0.00189490811295 0.000631390693599 0.000638720846201
0.133225 0.693537356999 0.000626297030965 0.000541285662186 0.000432906613894 0.00109082361 0.001085855112 0.705047621402 0.000886271861214 0.00173854090183 0.00180964887481 0.001566482315 0.001554180589 0.983674486583 0.00179692204691 0.00225403381208 0.00189943125475 0.000629647208124 0.000636960222816
0.133956 0.692307152991 0.000627307001661 0.000541988196681 0.000432459844551 0.001091053893 0.001086087744 0.703777956412 0.000885156268959 0.00173640388861 0.00180759555308 0.001564587677 0.001552317734 0.983701104423 0.00180030160672 0.00226025409858 0.00190392931146 0.000627902060342 0.000635198793247
0.134689 0.691076784643 0.000628315284675 0.000542674867534 0.000432029714294 0.001091282489 0.001086318767 0.702508631649 0.000884040167452 0.00173424367907 0.00180549060172 0.001562697261 0.001550458499 0.983727108122 0.00180369041293 0.00226634039039 0.00190840049748 0.000626156174929 0.000633437480155
0.135424 0.689846263939 0.000629319073707 0.000543344277826 0.0004316151933 0.001091509171 0.001086547945 0.701239669371 0.000882554654128 0.00173206046561 0.00180333449639 0.00156081154 0.001548603348 0.983752480172 0.00180645151014 0.00227229117884 0.00191284304735 0.000624410487162 0.000631677217951
0.136161 0.688615602867 0.000630319094378 0.000543995041429 0.000431215231845 0.0010917337 0.001086775037 0.699971091688 0.0008807980797 0.00172985444134 0.00180112773024 0.001558930974 0.001546752736 0.98377720315 0.00180875164848 0.00227810501015 0.0019172552104 0.000622665934352 0.000629918947488
0.1369 0.687384813415 0.000631317378093 0.000544625792843 0.000430828758216 0.001091955834 0.001086999794 0.698702920563 0.000879041533015 0.00172762580415 0.00179887081428 0.00155705601 0.00154490711 0.983801259713 0.00181105802871 0.00228378049453 0.00192163525192 0.000620923461546 0.00062816360323
0.137641 0.686153907576 0.000632313907473 0.000545235180114 0.000430454681219 0.001092175322 0.00108722196 0.697435177806 0.000877285035927 0.00172537475438 0.00179656427163 0.001555187088 0.001543066907 0.983824632612 0.00181337065083 0.00228931629325 0.00192598145766 0.00061918401736 0.000626412130247
0.138384 0.684922897344 0.000633308665257 0.000545821869701 0.000430091892874 0.001092391904 0.001087441273 0.696167885073 0.00087552861018 0.00172310150307 0.00179420864002 0.00155332464 0.001541232552 0.983847304695 0.00181568951485 0.00229471112527 0.00193029214441 0.000617448549715 0.000624665482878
0.139129 0.683691794716 0.000634301634299 0.000546384547772 0.000429739266551 0.001092605318 0.001087657463 0.69490106387 0.000873772277406 0.00172080625876 0.00179180447692 0.001551469083 0.001539404462 0.983869258896 0.00181801462076 0.00229996377976 0.00193456563894 0.000615718014368 0.000622924604857
0.139876 0.682460611694 0.000635292797569 0.000546921919281 0.000429395665491 0.001092815291 0.001087870253 0.693634735544 0.00087201605917 0.00171848924074 0.00178935234994 0.001549620829 0.001537583044 0.983890478263 0.00182034596857 0.00230507309333 0.00193880030349 0.000613993370721 0.000621190456333
0.140625 0.681229360282 0.000636282138155 0.000547432708527 0.000429059934566 0.001093021545 0.001088079363 0.692368921288 0.000870259976916 0.00171615067252 0.00178685284469 0.001547780275 0.001535768695 0.983910945937 0.00182268355827 0.00231003797237 0.00194299452436 0.000612275576021 0.000619463991153
0.141376 0.679998052488 0.00063726963926 0.000547915659643 0.000428730907964 0.001093223796 0.001088284502 0.691103642137 0.000868504051999 0.00171379078052 0.00178430656079 0.001545947812 0.001533961802 0.983930645171 0.00182502738987 0.00231485738512 0.00194714671601 0.000610565596946 0.000617746171038
0.142129 0.678766700324 0.000638255284207 0.000548369540414 0.00042840741259 0.001093421754 0.001088485376 0.689838918966 0.000866748305677 0.00171140979929 0.00178171411315 0.001544123818 0.001532162741 0.983949559328 0.00182737746337 0.00231953035988 0.00195125532134 0.000608864396631 0.000616037955681
0.142884 0.677535315805 0.000639239056433 0.000548793140053 0.000428088259938 0.001093615123 0.001088681684 0.68857477249 0.000864992759116 0.00170900797087 0.00177907612884 0.001542308662 0.001530371879 0.983967671884 0.00182973377876 0.00232405599408 0.00195531882005 0.000607172943299 0.000614340308411
0.143641 0.676303910951 0.000640220939492 0.000549185268639 0.000427772258971 0.001093803601 0.00108887312 0.687311223265 0.000863237433371 0.00170658553668 0.00177639325476 0.001540502701 0.001528589574 0.983984966429 0.00183209633604 0.00232843344936 0.00195933571464 0.000605492207381 0.000612654191925
0.1444 0.675072497785 0.000641200917057 0.00054954476121 0.000427458207892 0.001093986881 0.001089059371 0.686048291681 0.000861482349404 0.00170414275229 0.00177366614748 0.001538706284 0.00152681617 0.984001426679 0.00183446513522 0.00233266195525 0.00196330455423 0.000603823157262 0.000610980572553
0.145161 0.673841088337 0.000642153258886 0.000549870472845 0.00042714490489 0.001094164649 0.001089240123 0.684785997967 0.000859568808266 0.00170167987437 0.00177089548051 0.001536919747 0.001525052005 0.984017036472 0.00183652236891 0.00233674080443 0.00196722391898 0.000602166761992 0.000609320416009
0.145924 0.672609694639 0.000643007777791 0.000550161283388 0.000426831140421 0.001094336587 0.001089415052 0.683524362185 0.000857063699767 0.00169919716807 0.00176808193932 0.001535143419 0.001523297404 0.984031779773 0.00183739752124 0.00234066935805 0.00197109242883 0.000600523994362 0.000607674691614
0.146689 0.671378328726 0.000643860458937 0.000550416102491 0.000426515701858 0.001094502375 0.00108958383 0.682263404234 0.000854559611447 0.00169669490396 0.0017652262269 0.001533377615 0.001521552685 0.984045640671 0.00183827496754 0.00234444705695 0.00197490873495 0.000598895830774 0.000606044359295
0.147456 0.670147002641 0.000644711288123 0.000550633855141 0.000426197378379 0.001094661683 0.001089746127 0.681003143844 0.000852056574131 0.00169417335953 0.00176232905783 0.001531622641 0.001519818151 0.984058603398 0.00183915470782 0.00234807339979 0.00197867154078 0.000597283236757 0.000604430388448
0.148225 0.668915728428 0.000645560251259 0.00055081349986 0.000425874956043 0.001094814181 0.001089901607 0.679743600578 0.000849554618467 0.0016916328183 0.00175939116195 0.001529878791 0.0015180941 0.984070652315 0.00184003674208 0.00235154796704 0.00198237957924 0.000595687187233 0.000602833738961
0.148996 0.667684518137 0.00064640733436 0.000550954015272 0.000425547221502 0.001094959531 0.001090049929 0.678484793828 0.000847053774949 0.0016890735743 0.00175641327809 0.001528146353 0.001516380813 0.984081771929 0.00184092107031 0.00235487040168 0.00198603164107 0.000594108647676 0.000601255381578
0.149769 0.666453383824 0.000647252523547 0.000551054403272 0.000425212971655 0.001095097393 0.00109019075 0.677226742819 0.000844554073915 0.00168649592262 0.00175339616399 0.001526425599 0.001514678568 0.984091946886 0.00184180769253 0.00235804041985 0.00198962655482 0.000592548589958 0.000599696274634
0.150544 0.665222337544 0.000648095805052 0.000551113702783 0.000424870993403 0.001095227424 0.00109032372 0.675969466604 0.000842055545526 0.00168390016994 0.00175034058873 0.001524716793 0.001512987628 0.984101161974 0.00184269660872 0.00236105782814 0.00199316318786 0.000591007982268 0.000598157376999
0.151321 0.663991391363 0.00064893716521 0.000551130965754 0.000424520090801 0.001095349274 0.001090448491 0.674712984063 0.000839558219795 0.00168128662706 0.00174724733205 0.001523020188 0.001511308247 0.984109402141 0.00184358781888 0.00236392248451 0.00199664046873 0.000589487784511 0.000596639649656
0.1521 0.662760557345 0.000649776590466 0.000551105279112 0.000424159065509 0.001095462594 0.001090564704 0.673457313905 0.000837062126558 0.00167865561324 0.00174411718917 0.001521336027 0.00150964067 0.984116652475 0.00184448132303 0.00236663433951 0.00200005736382 0.000587988967502 0.000595144045254
0.152881 0.661529847561 0.00065061406737 0.00055103575303 0.00042378672756 0.001095567029 0.001090672003 0.672202474664 0.000834567295502 0.00167600745514 0.00174095096454 0.001519664541 0.001507985128 0.984122898226 0.00184537712115 0.00236919341246 0.00200341289797 0.000586512484874 0.000593671515518
0.153664 0.660299274086 0.000651449582581 0.000550921525391 0.000423401898147 0.001095662221 0.001090770027 0.6709484847 0.000832073756131 0.0016733424854 0.00173774947793 0.001518005954 0.001506341844 0.984128124801 0.00184627521325 0.0023715998015 0.00200670614259 0.00058505929366 0.000592223014056
0.154449 0.659068848999 0.000652283122865 0.000550761759523 0.000423003404849 0.001095747809 0.001090858414 0.669695362199 0.000829581537818 0.00167066104398 0.00173451356109 0.001516360474 0.001504711033 0.984132317767 0.00184717559932 0.00237385368571 0.0020099362254 0.000583630348309 0.000590799483163
0.155236 0.657838584379 0.000653052663117 0.000550555650778 0.000422590080713 0.001095823432 0.001090936794 0.668443125168 0.000826885648553 0.00166796347823 0.00173124405117 0.001514728303 0.001503092895 0.984135462854 0.00184760792176 0.00237595531878 0.00201310232121 0.000582226600809 0.000589401863902
0.156025 0.656608492313 0.000653675385099 0.000550302415545 0.000422160778282 0.001095888724 0.001091004803 0.667191791441 0.000823712350522 0.00166525014295 0.00172794180583 0.001513109629 0.001501487624 0.984137545959 0.00184694038662 0.00237790503721 0.00201620367024 0.000580848992925 0.000588031091775
0.156816 0.655378584889 0.000654296324479 0.000550001300091 0.000421714353625 0.001095943317 0.001091062069 0.66594137867 0.000820541225626 0.00166252139957 0.00172460768336 0.001511504634 0.0014998954 0.984138553153 0.00184627115938 0.00237970325056 0.00201923956325 0.0005794984653 0.000586688103961
0.157609 0.654148874197 0.000654915471077 0.000549651581437 0.000421249677791 0.001095986843 0.00109110822 0.664691904333 0.000817372311244 0.00165977761501 0.00172124256281 0.001509913484 0.001498316395 0.98413847067 0.00184560024004 0.00238135046575 0.00202220934423 0.000578175954245 0.000585373821503
0.158404 0.652919372331 0.0006555328148 0.000549252559472 0.000420765635423 0.001096018932 0.001091142884 0.663443385725 0.000814205644523 0.00165701916809 0.00171784732455 0.00150833634 0.00149675077 0.984137284928 0.00184492762859 0.00238284725122 0.00202511242868 0.000576882387246 0.000584089168459
0.159201 0.651690091387 0.000656148345643 0.000548803564671 0.000420261125219 0.001096039212 0.001091165684 0.662195839965 0.000811041262412 0.00165424643815 0.0017144228658 0.001506773348 0.001495198676 0.984134982517 0.00184425332504 0.00238419427576 0.00202794828146 0.000575618691883 0.000582835057045
0.16 0.650461043463 0.000656762053693 0.000548303954637 0.000419735058015 0.001096047309 0.001091176246 0.660949283989 0.000807879201615 0.00165145981631 0.00171097008745 0.001505224646 0.001493660254 0.984131550211 0.00184357732938 0.00238539227866 0.00203071643036 0.000574385783705 0.000581612397926
0.160801 0.649232240659 0.000657373929126 0.000547753114869 0.000419186362769 0.001096042849 0.001091174193 0.659703734554 0.000804719498622 0.00164865969748 0.00170748990256 0.001503690361 0.001492135636 0.984126974964 0.00184289964162 0.00238644208844 0.00203341646694 0.000573184576681 0.000580422092663
0.161604 0.648003695077 0.000657983962205 0.000547150458108 0.000418613983887 0.001096025458 0.001091159149 0.658459208233 0.000801562189703 0.00164584648733 0.00170398323229 0.001502170611 0.001490624939 0.98412124392 0.00184222026175 0.00238734461757 0.0020360480511 0.000572015968105 0.000579265036611
0.162409 0.646775418819 0.000658592143285 0.000546495425385 0.000418016881648 0.001095994761 0.001091130736 0.65721572142 0.000798407310903 0.00164302059337 0.00170045100709 0.001500665501 0.001489128276 0.984114344407 0.00184153918978 0.00238810086246 0.00203861089725 0.000570880859473 0.000578142114348
0.163216 0.645547423989 0.000659198462808 0.000545787485837 0.000417394033808 0.001095950382 0.001091088577 0.655973290325 0.000795254898048 0.00164018243174 0.00169689416367 0.001499175128 0.001487645747 0.984106263944 0.00184085642571 0.00238871190737 0.0020411047912 0.000569780138407 0.000577054207058
0.164025 0.64431972269 0.000659802911306 0.000545026137376 0.000416744435572 0.001095891946 0.001091032294 0.654731930974 0.000792104986733 0.00163733242631 0.00169331364498 0.001497699578 0.001486177442 0.984096990247 0.00184017196953 0.00238917891778 0.00204352958372 0.000568714686067 0.000576002184915
0.164836 0.643092327027 0.000660405479396 0.000544210903694 0.000416067102361 0.001095819079 0.001090961511 0.65349165921 0.000788957612353 0.00163447100574 0.00168971040266 0.001496238929 0.001484723441 0.984086511226 0.00183948582125 0.00238950314611 0.00204588519274 0.000567685372475 0.000574986911468
0.165649 0.641865249103 0.000660814401574 0.000543341338896 0.000415361064725 0.001095731406 0.001090875852 0.652252490694 0.000785425873659 0.00163159860503 0.00168608539792 0.001494793243 0.001483283816 0.984074814985 0.00183775041111 0.00238968594371 0.00204817160317 0.000566693062459 0.000574009234556
0.166464 0.640638501021 0.000661173181876 0.000542417022508 0.000414625377839 0.001095628554 0.001090774942 0.651014440901 0.000781799394632 0.00162871566491 0.0016824395926 0.001493362578 0.001481858628 0.984061889832 0.00183574536344 0.00238972873287 0.00205038887129 0.000565738609521 0.00057306999965
0.167281 0.639412094884 0.000661530360262 0.00054143756228 0.000413859115367 0.001095510148 0.001090658408 0.64977752512 0.00077817617499 0.00162582263259 0.00167877395541 0.00149194698 0.001480447925 0.984047724282 0.00183373539541 0.00238963302653 0.00205253712351 0.000564822851121 0.000572170043864
0.1681 0.63818604279 0.000661885930512 0.000540402596778 0.000413061365942 0.00109537582 0.001090525875 0.648541758457 0.000774556254903 0.00162291996159 0.00167508946303 0.001490546485 0.001479051751 0.984032307046 0.00183172050702 0.00238940044027 0.00205461655319 0.000563946628348 0.000571310185002
0.168921 0.636960356839 0.000662239886499 0.000539311786787 0.000412231247311 0.001095225199 0.001090376975 0.647307155831 0.000770939674297 0.00162000811066 0.00167138709352 0.001489161119 0.001477670136 0.98401562705 0.00182970069827 0.00238903265711 0.00205662743231 0.000563110756793 0.000570491236805
0.169744 0.635735049124 0.000662592222136 0.000538164827456 0.000411367892452 0.001095057917 0.001090211336 0.646073731978 0.000767326472811 0.00161708754055 0.0016676678318 0.001487790898 0.001476303105 0.98399767342 0.00182767596915 0.00238853146775 0.00205857009025 0.000562316057041 0.000569713999573
0.170569 0.63451013174 0.000662942931426 0.000536961434173 0.000410470460235 0.001094873607 0.001090028594 0.644841501443 0.00076371668984 0.00161415872344 0.00166393266349 0.00148643583 0.001474950665 0.983978435507 0.00182564631968 0.00238789873639 0.00206044495259 0.000561563316215 0.000568979266217
0.171396 0.633285616775 0.000663292008439 0.0005357013544 0.000409538129476 0.001094671906 0.001089828384 0.64361047859 0.00076011036451 0.00161122213088 0.0016601825792 0.001485095911 0.001473612824 0.983957902864 0.00182361174983 0.00238713642498 0.00206225249897 0.000560853330711 0.000568287811343
0.172225 0.632061516312 0.000663639447292 0.000534384363541 0.000408570098756 0.001094452453 0.001089610342 0.642380677593 0.000756507535677 0.00160827824338 0.00165641857103 0.001483771129 0.001472289574 0.983936065263 0.00182157225963 0.00238624658397 0.00206399329115 0.000560186877066 0.000567640400312
0.173056 0.630837842433 0.00066398524219 0.000533010259621 0.000407565596712 0.001094214889 0.001089374111 0.641152112441 0.000752908241954 0.00160532754105 0.00165264163556 0.001482461462 0.001470980898 0.983912912696 0.00181952784907 0.00238523134947 0.00206566796286 0.000559564713138 0.000567037786067
0.173889 0.629614607211 0.000664329387398 0.000531578873594 0.000406523866955 0.00109395886 0.001089119335 0.639924796936 0.000749312521669 0.00160237051309 0.00164885276734 0.001481166879 0.001469686774 0.983888435369 0.00181747851814 0.00238409295245 0.00206727722736 0.000558987593446 0.00056648070582
0.174724 0.628391822717 0.000664671877243 0.000530090056689 0.000405444183356 0.00109368401 0.001088845662 0.638698744691 0.00074572041291 0.00159940765023 0.00164505296158 0.00147988734 0.001468407165 0.983862623718 0.00181542426685 0.00238283370177 0.0020688218745 0.000558456248999 0.000565969891856
0.175561 0.627169501011 0.000664870813352 0.000528543694905 0.000404325836445 0.001093389993 0.001088552741 0.637473969136 0.00074199902229 0.00159643944686 0.00164124321927 0.001478622794 0.001467142031 0.983835468389 0.00181285486277 0.00238145601458 0.00207030276167 0.000557971410272 0.000565506049541
0.1764 0.625947654151 0.0006649984389 0.000526939692479 0.000403168149949 0.001093076462 0.001088240229 0.63625048351 0.000738216073039 0.00159346640027 0.0016374245363 0.001477373182 0.001465891318 0.983806960268 0.00181002769588 0.00237996237646 0.0020717208327 0.000557533779172 0.000565089878987
0.177241 0.624726294183 0.000665124691106 0.000525277986285 0.000401970461388 0.001092743078 0.001087907784 0.635028300866 0.000734437127731 0.0015904890145 0.00163359790758 0.001476138439 0.001464654966 0.983777090456 0.00180719378962 0.00237835537422 0.00207307710673 0.000557144052152 0.000564722063874
0.178084 0.623505433148 0.000665249566882 0.000523558537308 0.0004007321422 0.0010923895 0.001087555071 0.63380743407 0.000730662225536 0.00158750779267 0.00162976432838 0.001474918486 0.001463432905 0.983745850288 0.00180435314398 0.00237663767751 0.00207437267902 0.000556802904463 0.000564403274659
0.178929 0.622285083076 0.000665373063169 0.000521781332009 0.000399452580599 0.001092015398 0.001087181755 0.632587895802 0.000726891405372 0.00158452324076 0.00162592479235 0.001473713237 0.001462225058 0.983713231324 0.00180150575897 0.0023748120494 0.00207560871952 0.000556511005668 0.000564134158756
0.179776 0.621065255988 0.000665495176957 0.000519946385418 0.000398131193876 0.001091620442 0.001086787511 0.631369698552 0.000723124705853 0.00158153586916 0.00162208028921 0.0014725226 0.001461031337 0.983679225361 0.00179865163459 0.00237288133808 0.00207678648022 0.000556268997468 0.000563915359258
0.180625 0.619845963896 0.000665615905298 0.000518053734956 0.000396767426589 0.00109120431 0.001086372015 0.630152854625 0.000719362165336 0.00157854618928 0.00161823180633 0.001471346471 0.001459851647 0.983643824426 0.00179579077084 0.00237084847401 0.00207790729397 0.000556077513974 0.000563747492847
0.181476 0.618627218799 0.000665735245286 0.000516103447222 0.000395360742501 0.001090766682 0.001085934951 0.628937376138 0.000715603821899 0.00157555471316 0.0016143803267 0.001470184738 0.001458685885 0.983607020778 0.00179292316771 0.00236871648376 0.00207897256428 0.000555937168886 0.000563631165279
0.182329 0.617409032685 0.000665853194061 0.000514095611553 0.000393910633246 0.001090307247 0.001085476006 0.627723275021 0.000711849713327 0.00157256195573 0.00161052682983 0.001469037283 0.001457533939 0.983568806915 0.00179004882521 0.0023664884745 0.00207998377724 0.000555848561696 0.000563566963263
0.183184 0.616191417532 0.000665969748808 0.000512030342212 0.000392416621659 0.001089825696 0.001084994876 0.626510563018 0.000708099877143 0.00156956843258 0.00160667228838 0.001467903978 0.00145639569 0.983529175572 0.00178716774334 0.00236416763348 0.00208094250091 0.000555812271082 0.000563555459144
0.184041 0.614974385302 0.000666084906771 0.000509907779819 0.000390878247866 0.001089321727 0.00108449126 0.625299251685 0.000704354350591 0.00156657465992 0.00160281767085 0.001466784686 0.001455271008 0.98348811972 0.0017842799221 0.00236175724102 0.00208185037661 0.000555828857986 0.000563597204331
0.1849 0.613757947944 0.000666198665241 0.000507728091887 0.000389295083008 0.001088795044 0.001083964863 0.624089352393 0.000700613170632 0.00156358115279 0.00159896394006 0.001465679263 0.001454159759 0.983445632569 0.00178138536148 0.00235926066056 0.00208270912106 0.000555898871669 0.000563692733813
0.185761 0.612542117394 0.00066620273776 0.000505491465075 0.000387666724006 0.001088245358 0.001083415399 0.622880876326 0.000696988414942 0.00156058842724 0.00159511205035 0.001464587557 0.001453061798 0.983401707574 0.00177850213741 0.00235668132991 0.00208352053264 0.000556022833683 0.000563842562827
0.186624 0.61132690557 0.000666191336384 0.000503198115883 0.000385992791112 0.001087672386 0.001082842586 0.621673834481 0.00069338263622 0.00155759700205 0.00159126294865 0.001463509409 0.001451976975 0.983356338425 0.00177561459676 0.00235402277628 0.00208428649237 0.000556201255146 0.000564047189807
0.187489 0.610112324377 0.000666178716315 0.000500848280021 0.000384272936224 0.001087075851 0.001082246151 0.620468237671 0.000689781118144 0.00155460739061 0.00158741757604 0.001462444652 0.00145090513 0.983309519061 0.00177272036425 0.00235128860158 0.002085008949 0.00055643462061 0.000564307094644
0.188356 0.6088983857 0.000666164876253 0.000498442222203 0.000382506831771 0.001086455483 0.001081625824 0.619264096523 0.000686183895295 0.00155162010647 0.00158357686282 0.001461393111 0.001449846098 0.983261243658 0.00176981943987 0.00234848249419 0.00208568992786 0.00055672340545 0.000564622736859
0.189225 0.60768510141 0.000666149814941 0.000495980224791 0.000380694181284 0.001085811019 0.001080981349 0.618061421479 0.00068259100202 0.0015486356617 0.00157974173098 0.001460354601 0.001448799705 0.983211506643 0.00176691182362 0.00234560821274 0.00208633153838 0.000557068051556 0.000564994552244
0.190096 0.606472483356 0.000666133531143 0.000493462599524 0.000378834713604 0.001085142205 0.00108031247 0.616860222794 0.000679002472384 0.00154565457058 0.00157591308979 0.001459328937 0.00144776577 0.983160302684 0.0017639975155 0.00234266959052 0.00208693596208 0.000557468992922 0.000565422965258
0.190969 0.60526054337 0.000666116023682 0.000490889675757 0.000376928184032 0.001084448791 0.001079618943 0.615660510543 0.000675418340202 0.00154267733767 0.00157209184308 0.001458315918 0.001446744105 0.983107626695 0.00176107651552 0.00233967054495 0.00208750544858 0.000557926636014 0.00056590837152
0.191844 0.604049293264 0.000666097291399 0.000488261810153 0.000374974376324 0.001083730537 0.001078900532 0.614462294612 0.000671838639015 0.00153970447273 0.00156827887711 0.001457315344 0.001445734516 0.983053473843 0.00175814882366 0.00233661505134 0.00208804233195 0.000558441367645 0.000566451154931
0.192721 0.602838744829 0.000666077333172 0.000485579375883 0.000372973101915 0.00108298721 0.001078157008 0.613265584708 0.000668263402106 0.00153673647503 0.00156447507345 0.001456327001 0.001444736801 0.982997839535 0.00175521443995 0.00233350716704 0.00208854901089 0.000559013553149 0.000567051668404
0.1936 0.601628909832 0.000666056147936 0.000482842776991 0.000370924196174 0.001082218588 0.001077388149 0.612070390351 0.000664692662502 0.00153377384775 0.00156068129411 0.001455350675 0.001443750752 0.982940719428 0.00175227336436 0.00233035101493 0.00208902795904 0.000559643539413 0.000567710249486
0.194481 0.600419800021 0.00066603373464 0.000480052431198 0.00036882752652 0.001081424453 0.001076593742 0.610876720881 0.00066112645296 0.00153081708441 0.00155689839306 0.00145438614 0.001442776155 0.98288210943 0.00174932559691 0.00232715078223 0.00208948171978 0.000560331651389 0.000568427212365
0.195364 0.599211427119 0.000666016218913 0.000477208780912 0.000366682984248 0.001080604596 0.001075773585 0.609684585455 0.000657744196492 0.00152786667842 0.00155312721057 0.001453433167 0.001441812788 0.982822005696 0.00174675162206 0.00232391072491 0.0020899129098 0.000561078185351 0.000569202853916
0.196249 0.598003802824 0.000666006201272 0.000474312291913 0.000364490491357 0.001079758819 0.001074927482 0.608493993048 0.000654622098185 0.00152492311485 0.00154936856938 0.001452491518 0.001440860424 0.982760404632 0.00174471554986 0.00232063515455 0.00209032420349 0.000561883421693 0.000570037440582
0.197136 0.59679693881 0.000665994928089 0.000471363447898 0.000362249995658 0.001078886932 0.001074055247 0.607304952454 0.000651503906979 0.00152198687895 0.00154562327908 0.001451560952 0.001439918831 0.982697302893 0.00174267487638 0.00231732844571 0.00209071835755 0.000562747618177 0.000570931222683
0.198025 0.595590846724 0.000665982398314 0.000468362755058 0.000359961473595 0.001077988754 0.001073156701 0.606117472287 0.000648389650573 0.00151905844591 0.00154189213643 0.001450641219 0.001438987768 0.982632697382 0.0017406296016 0.00231399503287 0.00209109818018 0.000563671008141 0.000571884422892
0.198916 0.594385538188 0.000665968610948 0.000465310736371 0.000357624931781 0.001077064111 0.00107223168 0.604931560981 0.000645279356453 0.00151613828624 0.00153817591828 0.001449732066 0.001438066991 0.982566585258 0.00173857972553 0.00231063939394 0.0020914665504 0.00056465379679 0.000572897248995
0.199809 0.593181024795 0.00066595356504 0.000462207938815 0.000355240404746 0.00107611284 0.001071280024 0.603747226791 0.000642173051865 0.00151322686637 0.00153447538848 0.00144883323 0.001437156249 0.982498963925 0.00173652524816 0.00230726606779 0.00209182640839 0.000565696172629 0.000573969875752
0.200704 0.591977318108 0.000665937259653 0.000459054928125 0.00035280795162 0.00107513479 0.001070301583 0.602564477793 0.000639070763864 0.00151032464482 0.00153079129206 0.001447944447 0.001436255287 0.982429831039 0.0017344661695 0.0023038796399 0.00209218074918 0.000566798302225 0.000575102457547
0.201601 0.590774429664 0.000665919693908 0.000455852286928 0.000350327666713 0.001074129814 0.001069296222 0.601383321884 0.00063597251925 0.0015074320732 0.00152712435637 0.001447065447 0.001435363842 0.98235918451 0.00173240248955 0.00230048473338 0.00209253263542 0.000567960315116 0.000576295133339
0.2025 0.589572370966 0.000665900866935 0.000452600619076 0.000347799669724 0.00107309778 0.001068263809 0.600203766786 0.000632878344618 0.00150454959492 0.00152347529127 0.001446195951 0.001434481649 0.982287022494 0.00173033420831 0.00229708601728 0.0020928851735 0.000569182333293 0.000577548003278
0.203401 0.588371153487 0.000665880777933 0.000449300546629 0.000345224108775 0.001072038564 0.001067204226 0.599025820042 0.000629788266339 0.00150167765014 0.00151984478813 0.00144533568 0.001433608434 0.982213343401 0.00172826132577 0.0022936881996 0.00209324153662 0.000570464441245 0.00057886115474
0.204304 0.587170788669 0.000665859426116 0.000445952707476 0.000342601166699 0.001070952051 0.001066117366 0.597849489021 0.00062670231057 0.00149881666511 0.00151623352001 0.001444484346 0.001432743921 0.982138145891 0.00172618384194 0.00229029601744 0.00209360493984 0.000571806702125 0.000580234645771
0.205209 0.585971287919 0.000665877633975 0.00044255775935 0.000339931049385 0.001069838137 0.001065003131 0.596674780918 0.000623774524878 0.00149596705976 0.00151264214027 0.001443641657 0.001431887831 0.98206142887 0.00172451218242 0.00228691424515 0.00209397864763 0.000573209159246 0.000581668509644
0.206116 0.58477266261 0.000666030484041 0.000439116378198 0.000337213998505 0.00106869673 0.001063861432 0.59550170275 0.000621363673696 0.00149312924875 0.00150907127948 0.00144280732 0.001431039875 0.9819831915 0.00172420662533 0.00228354767344 0.00209436597685 0.000574671824331 0.000583162757912
0.207025 0.58357492408 0.00066618175763 0.000435629256123 0.000334450281341 0.001067527748 0.001062692193 0.594330261364 0.00061895584676 0.00149030363334 0.00150552155329 0.001441981032 0.001430199765 0.981903433187 0.00172390039447 0.00228020112809 0.00209477027956 0.000576194688654 0.000584717368687
0.207936 0.582378083634 0.000666331452601 0.000432097096628 0.000331640203564 0.001066331115 0.00106149535 0.593160463434 0.000616551063702 0.00148749060483 0.00150199355285 0.00144116249 0.001429367205 0.981822153591 0.00172359348983 0.00227687943676 0.00209519495768 0.000577777709613 0.000586332309578
0.208849 0.581182152535 0.000666479566876 0.000428520627175 0.000328784093239 0.001065106774 0.001060270845 0.591992315461 0.000614149343986 0.00148469054868 0.00149848784903 0.001440351385 0.001428541897 0.981739352617 0.00172328591141 0.00227358745541 0.00209564344293 0.000579420830509 0.000588007505731
0.209764 0.579987142011 0.000666626098407 0.000424900588647 0.000325882314349 0.001063854673 0.001059018636 0.590825823775 0.000611750706911 0.0014819038374 0.00149500499054 0.001439547405 0.001427723537 0.98165503042 0.00172297765922 0.00227033004047 0.00209611920564 0.000581123956808 0.000589742868051
0.210681 0.578793063253 0.000666771045226 0.000421237731734 0.000322935265543 0.001062574771 0.001057738691 0.589660994538 0.000609355171609 0.00147913083495 0.00149154550417 0.001438750233 0.001426911819 0.981569187405 0.00172266873326 0.00226711204851 0.00209662574974 0.000582886972631 0.000591538279584
0.2116 0.577599927407 0.000666914405379 0.000417532830921 0.000319943371505 0.001061267043 0.001056430986 0.588497833742 0.000606962757061 0.00147637189073 0.00148810989792 0.001437959548 0.001426106435 0.981481824214 0.00172235913352 0.00226393835441 0.00209716659994 0.000584709743938 0.000593393588418
0.212521 0.576407745584 0.000667056176991 0.000413786667631 0.000316907097983 0.001059931469 0.001055095514 0.587336347211 0.000604573482081 0.00147362734703 0.00148469865289 0.001437175028 0.00142530707 0.981392941746 0.00172204886 0.00226081380327 0.00209774531358 0.000586592094658 0.000595308631068
0.213444 0.57521652885 0.000667196358217 0.000410000039897 0.000313826938531 0.001058568046 0.001053732275 0.5861765406 0.000602187365319 0.0014708975347 0.00148131222656 0.001436396347 0.001424513406 0.981302541144 0.00172173791271 0.00225774324108 0.00209836546962 0.000588533830064 0.00059728320691
0.214369 0.574026288229 0.000667334947268 0.000406173760746 0.000310703422708 0.001057176777 0.001052341283 0.585018419402 0.000599804425258 0.00146818276875 0.00147795105861 0.001435623173 0.001423725125 0.981210623788 0.00172142629164 0.00225473150405 0.00209903065569 0.00059053472964 0.000599317093222
0.215296 0.572837034702 0.000667577778678 0.000402308653226 0.000307537116399 0.001055757682 0.001050922561 0.583861988942 0.000597671144377 0.00146548335438 0.00147461556204 0.001434855174 0.001422941903 0.981117191308 0.00172187460648 0.00225178339786 0.00209974447878 0.000592594545335 0.000601410036269
0.216225 0.571648779205 0.000668044468585 0.000398405554357 0.000304328619067 0.001054310789 0.001049476148 0.582707254381 0.000596066098523 0.00146279958728 0.00147130612555 0.001434092016 0.001422163414 0.981022245574 0.00172394882164 0.0022489037065 0.00210051056147 0.000594712995993 0.00060356176304
0.217156 0.570461532628 0.000668508942835 0.000394465316688 0.000301078568741 0.001052836139 0.00104800209 0.581554220718 0.000594462843763 0.00146013174557 0.00146802311477 0.001433333359 0.001421389331 0.980925788697 0.00172602750227 0.00224609718162 0.00210133251787 0.00059688978424 0.000605771965754
0.218089 0.569275305817 0.000668971197263 0.000390488796655 0.000297787643038 0.001051333784 0.001046500449 0.58040289279 0.000592861391989 0.00145748009836 0.0014647668724 0.001432578862 0.001420619322 0.980827823033 0.00172811064839 0.00224336853335 0.00210221398161 0.000599124574017 0.000608040313413
0.219024 0.568090109568 0.000669431227796 0.000386476868367 0.00029445655293 0.001049803789 0.001044971298 0.579253275273 0.000591261755 0.00145484489953 0.00146153771596 0.001431828183 0.001419853055 0.980728351169 0.00173019825998 0.00224072243694 0.00210315856923 0.000601417007343 0.000610366448118
0.219961 0.56690595463 0.000669889030431 0.000382430414147 0.000291086054987 0.00104824623 0.001043414719 0.578105372683 0.000589663944495 0.00145222639058 0.00145833593952 0.001431080977 0.001419090193 0.980627375938 0.00173229033705 0.00223816351479 0.00210416990187 0.000603766699076 0.000612749984903
0.2209 0.565722851702 0.000670344601237 0.000378350328717 0.000287676941125 0.001046661195 0.00104183081 0.576959189377 0.000588067972082 0.00144962480018 0.00145516180952 0.001430336897 0.0014183304 0.980524900406 0.0017343868796 0.00223569633338 0.00210525158068 0.000606173234725 0.000615190511436
0.221841 0.564540811434 0.000670797936354 0.000374237511345 0.000284230051307 0.001045048784 0.001040219679 0.575814729556 0.000586473849258 0.00144704034099 0.00145201557407 0.001429595594 0.001417573337 0.980420927873 0.00173648788764 0.00223332540359 0.00210640719898 0.000608636173776 0.000617687587764
0.222784 0.563359844423 0.00067124903201 0.000370092876876 0.000280746265352 0.001043409111 0.001038581447 0.574671997264 0.000584881587439 0.00144447321255 0.00144889745031 0.001428856718 0.001416818663 0.980315461872 0.00173859336115 0.00223105516718 0.00210764032274 0.000611155045931 0.000620240744283
0.223729 0.562179961216 0.000671697884485 0.000365917344232 0.000277226509732 0.001041742299 0.001036916247 0.573530996389 0.00058329119794 0.00144192360185 0.00144580763543 0.001428119917 0.001416066035 0.980208506176 0.00174070330014 0.00222888999637 0.00210895450088 0.000613729352591 0.00062284948847
0.224676 0.561001172306 0.000672144490154 0.000361711842092 0.000273671759449 0.001040048486 0.001035224225 0.572391730667 0.000581702691985 0.00143939168024 0.00144274630034 0.001427384838 0.001415315111 0.98010006478 0.00174281770461 0.00222683418771 0.00211035325399 0.000616358569963 0.000625513295898
0.225625 0.559823488131 0.000672882349337 0.000357477308966 0.000270083035605 0.00103832782 0.001033505537 0.57125420368 0.000580597627193 0.00143687760321 0.00143971359055 0.001426651127 0.001414565546 0.97999014191 0.00174663392568 0.00222489195392 0.00211184005827 0.000619042147227 0.000628231618684
0.226576 0.558646919076 0.000673769544057 0.00035321468531 0.000266461415086 0.001036580462 0.001031760354 0.570118418859 0.000579743178074 0.00143438151522 0.00143670962795 0.001425918429 0.001413816995 0.979878742024 0.00175133995059 0.00222306741449 0.00211341836836 0.000621779502668 0.000631003880028
0.227529 0.557471475469 0.000674653606208 0.000348924924018 0.000262808024779 0.001034806585 0.001029988858 0.568984379485 0.00057888920951 0.0014319035435 0.00143373451172 0.001425186388 0.001413069111 0.9797658698 0.0017560558725 0.00222136460374 0.00211509158346 0.000624570026969 0.000633829475691
0.228484 0.556297167582 0.00067553452933 0.000344608980936 0.000259124051159 0.001033006374 0.001028191244 0.567852088689 0.000578035727242 0.00142944380093 0.00143078831384 0.001424454648 0.001412321546 0.979651530148 0.00176078169141 0.00221978744707 0.00211686306099 0.000627413081169 0.000636707775478
0.229441 0.555124005627 0.000676412307082 0.000340267818971 0.000255410734698 0.00103118003 0.001026367717 0.566721549457 0.000577182736975 0.00142700238385 0.00142787108348 0.001423722852 0.001411573954 0.979535728188 0.00176551740733 0.00221833977632 0.00211873610235 0.000630308006868 0.0006396381142
0.2304 0.55395199976 0.000677286933224 0.00033590240603 0.000251669382731 0.00102932776 0.001024518498 0.565592764626 0.000576330244382 0.00142457937692 0.00142498284639 0.001422990643 0.001410825987 0.97941846927 0.00177026302025 0.00221702530483 0.00212071395717 0.000633254108516 0.000642619810766
0.231361 0.552781160077 0.000678158401622 0.000331513714161 0.000247901368185 0.001027449788 0.001022643817 0.564465736889 0.000575478255083 0.00142217484707 0.00142212360324 0.001422257666 0.001410077297 0.979299758961 0.00177501853017 0.0022158476285 0.0021227998104 0.000636250668944 0.000645652152033
0.232324 0.551611496613 0.000679026706243 0.000327102720082 0.000244108132788 0.001025546346 0.00102074392 0.563340468797 0.000574626774692 0.00141978884732 0.00141929333373 0.00142152356 0.001409327536 0.97917960304 0.00177978393709 0.00221481023172 0.00212499678365 0.000639296936716 0.000648734394579
0.233289 0.550443019341 0.000679891841164 0.000322670405197 0.000240291190762 0.001023617683 0.001018819061 0.562216962756 0.00057377580875 0.0014174214158 0.00141649198989 0.001420787973 0.001408576357 0.979058007504 0.00178455924102 0.00221391646363 0.002127307925 0.000642392141842 0.000651865774527
0.234256 0.549275738172 0.000680753800579 0.000318217754507 0.000236452135073 0.001021664057 0.001016869508 0.561095221033 0.000572925362791 0.00141507257451 0.00141371950428 0.001420050545 0.001407823411 0.97893497856 0.00178934444195 0.00221316955192 0.00212973620829 0.000645535479624 0.000655045491991
0.235225 0.548109662956 0.000681727340469 0.000313745752265 0.000232592645591 0.001019685739 0.001014895544 0.559975245755 0.000572207474358 0.00141274233044 0.00141097578481 0.001419310923 0.001407068353 0.978810522628 0.00179467812898 0.00221257257985 0.00213228453165 0.000648726119089 0.000658272729788
0.236196 0.546944803474 0.000683076940953 0.000309255391802 0.000228714486116 0.001017683013 0.001012897458 0.558857038911 0.000571926436775 0.0014104306764 0.00140826071886 0.001418568752 0.001406310837 0.978684646327 0.00180180743507 0.00221212850451 0.00213495570163 0.000651963210078 0.000661546637534
0.237169 0.545781169448 0.000684422335406 0.00030474766132 0.000224819520385 0.001015656172 0.001010875558 0.557740602354 0.00057164476929 0.00140813758804 0.00140557417089 0.001417823676 0.001405550517 0.978557356492 0.00180895142562 0.00221184012919 0.00213775244262 0.000655245861515 0.000664866340294
0.238144 0.54461877053 0.000685763515307 0.000300223555754 0.000220909712346 0.001013605525 0.001008830158 0.5566259378 0.000571362473684 0.00140586302884 0.00140291598119 0.001417075345 0.001404787049 0.978428660156 0.00181611010063 0.00221171011205 0.00214067738865 0.000658573167942 0.000668230938055
0.239121 0.543457616306 0.000687100472269 0.000295684071018 0.000216987135201 0.001011531391 0.001006761589 0.555513046833 0.000571079551749 0.00140360694511 0.00140028597201 0.001416323406 0.00140402009 0.978298564551 0.00182328346011 0.00221174096461 0.00214373306651 0.000661944187778 0.000671639500479
0.2401 0.542297716296 0.000688433198052 0.000291130200676 0.000213053981348 0.0010094341 0.00100467019 0.554401930904 0.0005707960053 0.00140136926996 0.00139768394325 0.001415567509 0.001403249298 0.978167077109 0.00183047150405 0.00221193504201 0.00214692191703 0.000665357959284 0.000675091075399
0.241081 0.541139079949 0.00068976168455 0.000286562942887 0.00020911257006 0.001007313996 0.001002556313 0.553292591333 0.000570511836131 0.0013991499184 0.001395109673 0.001414807306 0.001402474333 0.978034205456 0.00183767423245 0.0022122945415 0.00215024626413 0.000668813493081 0.000678584681438
0.242064 0.539981716648 0.00069108592381 0.000281983292448 0.000205165359401 0.001005171432 0.001000420325 0.552185029311 0.000570227046076 0.001396947709 0.0013925629229 0.001414042451 0.001401694857 0.977899957414 0.00184489164531 0.00221282150187 0.00215370833244 0.000672309768296 0.000682119316806
0.243049 0.538825635702 0.000692405907993 0.000277392249392 0.000201214953363 0.001003006776 0.000998262598 0.551079245901 0.000569941636954 0.001394758296 0.00139004343089 0.001413272598 0.001400910533 0.977764340991 0.00185212374263 0.00221351780178 0.00215731023143 0.000675845748654 0.000685693944694
0.244036 0.537670846352 0.000693721629425 0.000272790806762 0.000197264117655 0.001000820404 0.000996083523 0.54997524204 0.000569655610598 0.001392581154 0.00138755092001 0.001412497405 0.001400121026 0.977627364384 0.00185937052441 0.00221438515767 0.00216105395661 0.000679420358652 0.000689307512771
0.245025 0.536517357766 0.000695044920542 0.000268179963999 0.000193315794166 0.000998612706 0.000993883496 0.548873018539 0.000569377514296 0.001390416186 0.00138508508927 0.001411716532 0.001399326003 0.977489035978 0.00186667531624 0.00221542510838 0.00216494138714 0.000683032508757 0.000692958938593
0.246016 0.535365179039 0.000696820433704 0.000263560716232 0.000189373110729 0.000996384082 0.000991662929 0.547772576088 0.000569428280657 0.001388263285 0.00138264562514 0.001410929639 0.001398525135 0.977349364334 0.00187566889315 0.002216639041 0.00216897427661 0.000686681078727 0.000696647113044
0.247009 0.534214319194 0.000698590662288 0.000258934058897 0.000185439403565 0.000994134944 0.000989422243 0.546673915252 0.000569477713877 0.001386122343 0.00138023219272 0.001410136394 0.001397718092 0.9772083582 0.00188468062056 0.0022180281622 0.0021731542629 0.000690364921245 0.000700370910749
0.248004 0.533064787177 0.000700355596488 0.00025430098872 0.000181518227132 0.000991865716 0.000987161869 0.54557703648 0.000569525813915 0.001383993242 0.00137784444362 0.00140933646 0.001396904551 0.977066026489 0.00189371049848 0.00221959352326 0.00217748284713 0.000694082874159 0.00070412916667
0.249001 0.531916591863 0.00070211522669 0.000249662499141 0.00017761338517 0.00098957683 0.000984882253 0.544481940098 0.000569572580746 0.001381875865 0.00137548200883 0.00140852951 0.001396084188 0.976922378302 0.0019027585269 0.0022213359856 0.00218196141799 0.000697833736833 0.000707920709983
0.25 0.530769742047 0.000703869543437 0.000245019587504 0.000173728936339 0.000987268731 0.000982583848 0.543388626318 0.000569618014391 0.001379770085 0.00137314450709 0.001407715217 0.001395256684 0.976777422898 0.00191182470584 0.00222325626159 0.00218659121355 0.000701616295298 0.000711744336871
0.251001 0.52962424645 0.000705618537447 0.000240373247384 0.000169869231566 0.000984941876 0.000980267119 0.542297095236 0.000569662114892 0.001377675772 0.00137083154166 0.001406893256 0.001394421721 0.976631169709 0.00192090903528 0.00222535488325 0.00219137335745 0.000705429305735 0.000715598815712
0.252004 0.528480113715 0.000707362199606 0.000235724476658 0.00016603892729 0.000982596729 0.000977932541 0.541207346833 0.000569704882329 0.001375592792 0.00136854270039 0.001406063306 0.001393578987 0.976483628331 0.00193001151524 0.00222763222022 0.00219630882704 0.000709271506949 0.000719482899633
0.253009 0.527337352407 0.000709100520971 0.000231074271612 0.000162243017025 0.000980233767 0.000975580602 0.540119380979 0.000569746316815 0.001373521006 0.00136627755584 0.001405225052 0.001392728171 0.976334808522 0.0019391321457 0.00223008846769 0.00220139847446 0.000713141605587 0.000723395318904
0.254016 0.52619597101 0.000710833492765 0.000226423635087 0.000158486853941 0.000977853479 0.000973211796 0.539033197432 0.000569786418503 0.00137146027 0.00136403567024 0.00140437818 0.001391868965 0.976184720193 0.00194827092667 0.00223272366772 0.00220664300518 0.000717038292505 0.000727334773574
0.255025 0.525055977933 0.000712570457863 0.000221773565838 0.000154776190413 0.000975456358 0.00097082663 0.537948795844 0.000569827602184 0.001369410434 0.00136181659177 0.001403522379 0.001391001069 0.976033373417 0.00195745095269 0.00223553768021 0.00221204299206 0.000720960238709 0.000731299951654
0.256036 0.5239173815 0.000714670068154 0.000217125073575 0.000151117188764 0.000973042914 0.00096842562 0.536866175755 0.000569962476737 0.001367371347 0.00135961985617 0.001402657345 0.001390124181 0.975880778414 0.00196755997798 0.00223853022121 0.0022175662571 0.000724906084419 0.000735289512134
0.257049 0.522780189958 0.000716763468127 0.000212479167985 0.000147516470119 0.000970613661 0.000966009294 0.535785336605 0.000570095803407 0.00136534285 0.0013574449906 0.001401782774 0.001389238007 0.975726945554 0.00197768900134 0.00224170083651 0.0022231721458 0.00072887445144 0.000739302096193
0.258064 0.521644411467 0.000718850647771 0.000207836873723 0.000143981125785 0.000968169128 0.000963578182 0.534706277724 0.000570227581977 0.001363324783 0.0013552915078 0.001400898371 0.001388342253 0.975571885349 0.00198783802277 0.00224504892207 0.00222886080894 0.000732863947137 0.000743336322937
0.259081 0.520510054111 0.000720931597253 0.000203199213871 0.000140518757826 0.000965709848 0.000961132834 0.533628998344 0.000570357812274 0.00136131698 0.00135315891401 0.00140000384 0.001387436635 0.975415608459 0.00199800704227 0.00224857371662 0.00223463251223 0.000736873148852 0.000747390791538
0.2601 0.519377125886 0.000723006306957 0.00019856723311 0.000137137495796 0.000963236368 0.000958673802 0.532553497595 0.000570486494153 0.001359319271 0.00135124154279 0.001399098893 0.001386520868 0.975258125675 0.00200819605985 0.00225227430888 0.00224048748343 0.000740900617277 0.000751464078759
0.261121 0.518245634706 0.000725074767426 0.000193941983781 0.000133846015476 0.00096074924 0.000956201646 0.531479774506 0.00057061362752 0.001357331485 0.00134934986648 0.001398183247 0.001385594672 0.975099447929 0.0020184050755 0.0022561496429 0.0022464259381 0.000744944896101 0.000755554750192
0.262144 0.517115588402 0.00072713696942 0.000189324536417 0.000130653553282 0.000958249026 0.000953716942 0.530407828013 0.000570739212307 0.00135535344 0.00134747207561 0.00139725662 0.001384657777 0.974939586279 0.00202863408922 0.00226019852359 0.00225244804987 0.000749004505926 0.000759661343417
0.263169 0.515986994717 0.000729192903877 0.000184715985296 0.000127569903115 0.0009557363 0.000951220266 0.529337656951 0.000570863248489 0.001353384959 0.0013456078161 0.001396318738 0.001383709909 0.974778551915 0.00203888310101 0.00226441961069 0.00225855397748 0.000753077948548 0.000763782376875
0.264196 0.51485986131 0.000731242561912 0.00018011745041 0.000124587517 0.000953211639 0.000948712207 0.528269260065 0.000570985736085 0.001351425856 0.00134375672895 0.001395369332 0.001382750806 0.974616356149 0.00204915211087 0.00226881143812 0.00226474384265 0.000757163711719 0.000767916361149
0.265225 0.513734195755 0.000733339302394 0.000175530078022 0.00012159854 0.000950675631 0.000946193362 0.527202636006 0.000571082586074 0.001349475943 0.00134191844654 0.001394408136 0.001381780208 0.974453010415 0.00205947152066 0.00227337240442 0.0022710177483 0.000761260260038 0.000772061780132
0.266256 0.512610005537 0.000735620294784 0.000170955054906 0.000118583117 0.000948128871 0.000943664334 0.526137783334 0.000571091879075 0.00134753503 0.00134009259286 0.001393434892 0.001380797859 0.974288526265 0.00206991983474 0.00227810079232 0.00227737576886 0.000765366042249 0.000776217107587
0.267289 0.511487298053 0.000737894426573 0.000166393612668 0.000115541307 0.000945571965 0.000941125733 0.525074700522 0.000571099875931 0.001345602919 0.00133827878311 0.001392449343 0.00137980351 0.974122915358 0.00208038841713 0.00228299476319 0.00228381793694 0.000769479494799 0.000780380786524
0.268324 0.510366080616 0.000740161688551 0.00016184702978 0.000112473186 0.00094300552 0.00093857818 0.524013385955 0.000571106577294 0.001343679414 0.00133647662956 0.00139145124 0.001378796918 0.97395618947 0.00209087726783 0.0022880523625 0.00229034427867 0.000773599032267 0.000784551260975
0.269361 0.509246360445 0.000742422071715 0.000157316653069 0.000109378834 0.000940430156 0.000936022299 0.522953837931 0.000571111983848 0.001341764313 0.00133468573422 0.001390440342 0.001377777842 0.973788360479 0.00210138638684 0.00229327153519 0.00229695477199 0.000777723054996 0.000788726953104
0.2704 0.508128144675 0.000744675567248 0.000152803895143 0.000106258347 0.000937846496 0.000933458723 0.521896054665 0.000571116096296 0.001339857414 0.00133290569199 0.00138941641 0.001376746049 0.973619440371 0.00211191577416 0.00229865011372 0.002303649386 0.000781849948743 0.000792906271016
0.271441 0.507011440347 0.000746922166552 0.000148310263327 0.00010311183 0.000935255174 0.00093088809 0.520840034292 0.000571118915374 0.001337958508 0.00133113609626 0.001388379211 0.001375701312 0.973449441221 0.00212246542979 0.00230418584781 0.00231042804106 0.000785978088449 0.000797087600727
0.272484 0.505896254416 0.000749161861215 0.000143837357932 9.99394019999e-05 0.000932656824 0.000928311047 0.519785774864 0.000571120441853 0.001336067385 0.00132937653193 0.001387328519 0.001374643408 0.973278375208 0.00213303535373 0.00230987638507 0.00231729064057 0.000790105826776 0.000801269329023
0.273529 0.504782593741 0.000751394643024 0.000139386909924 9.6741188e-05 0.000930052094 0.000925728241 0.518733274355 0.00057112067652 0.001334183835 0.00132762658077 0.001386264116 0.001373572121 0.973106254594 0.00214362554599 0.00231685226842 0.00232423705537 0.000794231516887 0.000805449818383
0.274576 0.503670465096 0.00075362050397 0.000134960783573 9.3517332e-05 0.00092744163 0.000923140333 0.517682530664 0.000571119620202 0.00133230764 0.00132588582013 0.001385185784 0.001372487241 0.972933091735 0.00215423600655 0.00232506652432 0.00233126712577 0.000798353483539 0.000809627422661
0.275625 0.502559875159 0.000755896911172 0.000130561014789 9.0267983e-05 0.000924826089 0.000920547982 0.516633541613 0.000570961524513 0.001330438585 0.00132415382171 0.001384093318 0.001371388563 0.972758899064 0.00216454153678 0.00233341910638 0.00233838066839 0.000802470051963 0.000813800486301
0.276676 0.501450830517 0.000758205228809 0.000126189840037 8.69933050001e-05 0.000922206132 0.000917951856 0.515586304951 0.000570696870188 0.00132857647674 0.00132243015641 0.001382986515 0.001370275889 0.972583689097 0.00217464567994 0.00234190784204 0.00234557746471 0.00080657953032 0.000817967337152
0.277729 0.500343337665 0.000760506374961 0.000121849726837 8.36934720001e-05 0.000919582423 0.000915352626 0.514540818356 0.000570431544683 0.00132672344955 0.00132071439132 0.001381865178 0.001369149026 0.972407474423 0.00218476905077 0.00235053045691 0.00235285726454 0.000810680217449 0.000822126295798
0.278784 0.499237403005 0.000762800342012 0.000117543422881 8.036867e-05 0.000916955633 0.000912750969 0.513497079435 0.00057016554993 0.001324880575 0.0013190060883 0.001380729121 0.001368007789 0.972230267705 0.00219491164928 0.00235928457148 0.00236021979327 0.000814770402667 0.000826275677197
0.279841 0.498133032846 0.000765087122557 0.000113274004084 7.7019098e-05 0.000914326435 0.000910147566 0.512455085727 0.000569898887862 0.0013230473072 0.00131730481003 0.001379578161 0.001366851998 0.972052081675 0.00220507347546 0.00236816771403 0.00236766474599 0.000818848363901 0.000830413785254
0.2809 0.497030233401 0.000767366709393 0.000109044938322 7.3644963e-05 0.000911695509 0.000907543099 0.511414834706 0.000569631560428 0.0013212231053 0.00131561011671 0.00137841212 0.00136568148 0.97187292912 0.00221525452932 0.00237717732684 0.00237519178507 0.000822912377283 0.000834538906757
0.281961 0.495929010791 0.000769639095508 0.000104860158116 7.0246486e-05 0.000909063538 0.000904938257 0.51037632378 0.000569363569576 0.00131940743191 0.00131392156918 0.001377230831 0.00136449607 0.971692822892 0.00222545481085 0.00238631076374 0.00238280054 0.000826960707332 0.000838649330486
0.283024 0.494829371042 0.000771904274081 0.000100724146528 6.6823899e-05 0.000906431206 0.00090233373 0.509339550294 0.000569094917274 0.00131759975456 0.00131223872406 0.00137603413 0.001363295605 0.9715117759 0.00223567432005 0.00239556528877 0.00239049061485 0.000830991607173 0.000842743335941
0.284089 0.493731320085 0.000774162238497 0.000100619557055 6.3377446e-05 0.000903799203 0.000899730213 0.508304511532 0.000568825605493 0.00131579954909 0.00131056113856 0.001374821863 0.001362079935 0.971329801101 0.00224591305694 0.00240493808762 0.00239826158584 0.000835003331667 0.000846819196811
0.285156 0.492634863756 0.000776407345416 0.000102245647946 5.9907382e-05 0.00090116822 0.0008971284 0.50727120472 0.000568504715097 0.00131400629507 0.00130888837443 0.00137359388 0.001360848912 0.971146911499 0.00225601782774 0.00241442628048 0.0024061129896 0.000838994128173 0.000850875179313
0.286225 0.491540007795 0.000778612330061 0.000104095771902 5.6413974e-05 0.000898538951 0.000894528992 0.506239627023 0.000567886007812 0.00131221948011 0.00130721998814 0.00137235004 0.001359602397 0.970963120144 0.00226524524996 0.00242402690356 0.00241404434225 0.000842962234171 0.0008549095478
0.287296 0.490446757846 0.000780810175355 0.00010615666871 5.2897498e-05 0.000895912093 0.000891932686 0.505209775552 0.000567267491715 0.00131043860132 0.00130555553771 0.00137109021 0.001358340256 0.970778440124 0.00227448993583 0.00243373693226 0.00242205512328 0.000846905891272 0.000858920562819
0.288369 0.489355119458 0.000783000875563 0.000108414618585 4.9358245e-05 0.000893288342 0.000889340186 0.504181647365 0.000566649169951 0.00130866315754 0.00130389458861 0.00136981426 0.001357062365 0.97059288456 0.00228375188536 0.00244355328375 0.00243014478171 0.000850823333097 0.000862906479435
0.289444 0.488265098082 0.000785184425157 0.000110855741714 4.5796515e-05 0.000890668398 0.000886752194 0.503155239465 0.000566031045656 0.00130689266073 0.00130223670129 0.001368522071 0.001355768605 0.970406466603 0.00229303109854 0.0024534728076 0.00243831273506 0.000854712793487 0.000866865552686
0.290521 0.487176699073 0.000787360818774 0.000113466248213 4.221262e-05 0.000888052963 0.000884169412 0.502130548805 0.000565413121934 0.00130512663129 0.00130058144107 0.001367213531 0.001354458864 0.970219199434 0.00230232757537 0.00246349230257 0.00244655837929 0.000858572506421 0.000870796033865
0.2916 0.48608992769 0.000789530051257 0.000116232643354 3.8606883e-05 0.000885442736 0.000881592546 0.50110757229 0.000564795401891 0.00130336459628 0.00129892837802 0.001365888532 0.001353133039 0.970031096255 0.00231164131585 0.00247360852262 0.00245488106683 0.000862400701924 0.000874696174677
0.292681 0.485004789093 0.000791692117619 0.000119141876587 3.4979639e-05 0.000882838419 0.000879022299 0.500086306775 0.000564177888607 0.0013016060957 0.00129727708082 0.001364546979 0.001351791031 0.969842170286 0.00232097231998 0.00248381816445 0.00246328013373 0.000866195610371 0.000878564232711
0.293764 0.483921288346 0.000793847013059 0.000122181458575 3.1331232e-05 0.000880240714 0.000876459375 0.499066749073 0.000563560585146 0.00129985067377 0.00129562712606 0.001363188778 0.001350432753 0.969652434759 0.00233032058777 0.00249411789577 0.00247175487004 0.000869955470069 0.000882398454258
0.294849 0.482839430415 0.000795994732959 0.000125339536014 2.766202e-05 0.000877650321 0.000873904477 0.498048895949 0.000562943494563 0.00129809789217 0.00129397809163 0.001361813847 0.001349058119 0.969461902922 0.00233968611921 0.0025045043368 0.00248030455263 0.000873678509931 0.000886197099616
0.295936 0.481759220168 0.000798015367355 0.000128604928952 2.3972369e-05 0.000875067942 0.000871358305 0.497032744128 0.000562006416992 0.00129634731716 0.00129232955893 0.001360422112 0.001347667055 0.969270588024 0.00234792309248 0.00251497407707 0.00248892841378 0.000877362974952 0.00088995842741
0.297025 0.480680662375 0.000800009778327 0.00013196715671 2.0262658e-05 0.000872494275 0.000868821561 0.496018290295 0.000561018714961 0.00129459852683 0.00129068111714 0.001359013502 0.001346259494 0.969078503313 0.0023559900316 0.00252552368012 0.00249762565835 0.000881007106488 0.000893680696942
0.298116 0.479603761709 0.000801997347795 0.000135416428115 1.6533277e-05 0.000869930018 0.000866294944 0.495005531095 0.000560032160974 0.00129285111321 0.00128903235757 0.001357587957 0.001344835376 0.968885662041 0.00236407178604 0.00253614967696 0.00250639546952 0.000884609152398 0.000897362175795
0.299209 0.478528522742 0.000803978072225 0.000138943634532 1.2784624e-05 0.000867375867 0.000863779148 0.493994463135 0.00055904675903 0.00129110467751 0.00128738287841 0.001356145425 0.001343394647 0.968692077448 0.0023721683558 0.00254684858611 0.00251523699268 0.000888167369205 0.000901001138087
0.300304 0.477454949952 0.000805951948268 0.000142540316279 9.01711200002e-06 0.000864832516 0.00086127487 0.492985082989 0.000558062513076 0.00128935883113 0.00128573228269 0.001354685859 0.001341937262 0.968497762766 0.00238027974086 0.00255761689794 0.00252414934516 0.000891680011874 0.000904595858704
0.301401 0.476383047714 0.000807918972733 0.000146164147 5.23115899997e-06 0.000862300655 0.000858782797 0.491977387196 0.000557079427018 0.00128761319882 0.0012840801808 0.001353209222 0.001340463184 0.968302731207 0.00238840594125 0.00256845110269 0.00253313160967 0.00089514535832 0.000908144627173
0.3025 0.475312820307 0.000809879142602 0.000149745963 7.03961499998e-06 0.000859780974 0.000856303619 0.490971372261 0.000556097504731 0.00128586741881 0.00128242618593 0.001351715484 0.001338972382 0.96810699597 0.00239654695695 0.00257934766483 0.00254218285226 0.000898561679198 0.000911645733856
0.303601 0.474244271912 0.000811832455008 0.000153301755941 1.0922472e-05 0.000857274156 0.000853838019 0.489967034661 0.000555116750035 0.00128412113972 0.00128076992163 0.001350204624 0.001337464833 0.967910570229 0.00240470278796 0.00259030305188 0.00255130210202 0.000901927262251 0.000915097488123
0.304704 0.473177406609 0.000813778907261 0.000156898167032 1.482353e-05 0.000854780883 0.000851386677 0.488964370844 0.000554137166728 0.00128237402277 0.0012791110184 0.001348676625 0.001335940523 0.967713467123 0.00241287343429 0.00260131372958 0.00256048835664 0.00090524040629 0.000918498196471
0.305809 0.47211222838 0.000815579195362 0.000160535919745 1.8742328e-05 0.000852301831 0.000848950265 0.487963377229 0.000552910844184 0.00128062574066 0.00127744911107 0.001347131482 0.001334399443 0.967515699766 0.00242005434651 0.00261237616341 0.00256974058232 0.000908499423674 0.000921846188574
0.306916 0.47104874111 0.00081732202377 0.000164209361645 2.2678399e-05 0.000849837673 0.000846529457 0.486964050212 0.000551595657368 0.00127887598066 0.00127578384424 0.001345569194 0.001332841596 0.967317281234 0.00242688004225 0.00262348682088 0.0025790577295 0.000911702633817 0.000925139795531
0.308025 0.469986948584 0.000819058469925 0.000167913240137 2.6631261e-05 0.000847389075 0.000844124916 0.485966386163 0.000550282516232 0.00127712444255 0.00127411486909 0.001343989772 0.001331266987 0.967118224565 0.00243371806987 0.00263464217536 0.0025884387104 0.000914848370136 0.000928377373992
0.309136 0.468926854486 0.000820788532196 0.000171642673593 3.0600423e-05 0.000844956701 0.000841737299 0.48497038143 0.000548971425154 0.00127537083757 0.00127244184543 0.001342393232 0.001329675632 0.966918542743 0.00244056842937 0.00264583872005 0.00259788240893 0.00091793498788 0.000931557282222
0.310249 0.467868462405 0.0008225122091 0.000175393119929 3.4585385e-05 0.000842541205 0.00083936726 0.483976032342 0.000547662388447 0.0012736148904 0.00127076444125 0.001340779598 0.001328067556 0.966718248714 0.00244743112075 0.00265707295898 0.00260738768444 0.000920960854163 0.000934677902618
0.311364 0.46681177583 0.000824229499302 0.000179160352536 3.8585636e-05 0.000840143239 0.000837015446 0.482983335208 0.000546355410351 0.00127185633797 0.00126908233356 0.001339148902 0.001326442789 0.966517355364 0.002454306144 0.00266834140762 0.00261695336537 0.000923924348369 0.000937737625446
0.312481 0.465756798149 0.000825940401606 0.000182940439803 4.2600655e-05 0.000837763446 0.000834682495 0.481992286319 0.000545050495073 0.00127009493156 0.00126739520624 0.001337501184 0.001324801368 0.966315875522 0.00246119349914 0.00267964061154 0.002626578255 0.000926823870469 0.000940734863409
0.3136 0.464703532655 0.000827644914964 0.000186729717278 4.6629912e-05 0.000835402462 0.00083236904 0.481002881951 0.000543747646728 0.0012683304344 0.00126570275569 0.001335836491 0.001323143342 0.966113821959 0.00246809318616 0.0026909671375 0.00263626112934 0.000929657843028 0.000943668045772
0.314721 0.463651982539 0.000829343038475 0.000190524768885 5.0672868e-05 0.000833060917 0.000830075702 0.480015118365 0.000542446869398 0.00126656262278 0.00126400468235 0.00133415488 0.001321468762 0.965911207377 0.00247500520506 0.00270231757773 0.0026460007388 0.00093242470583 0.000946535622453
0.315844 0.462602150897 0.000830897373647 0.000194322404922 5.4728975e-05 0.000830739433 0.0008278031 0.47902899181 0.000540954397848 0.0012647912868 0.00126230070041 0.001332456414 0.00131977769 0.965708044411 0.00248104855153 0.00271368855059 0.00265579581005 0.000935122913403 0.000949336060404
0.316969 0.461554040724 0.000832400274505 0.000198119650191 5.8797673e-05 0.000828438622 0.00082555184 0.478044498525 0.000539400481914 0.00126301622603 0.00126059053308 0.001330741162 0.001318070197 0.965504345617 0.00248681090973 0.00272507671701 0.00266564503143 0.000937750954146 0.000952067847935
0.318096 0.460507654917 0.000833897259884 0.000201913725102 6.2878396e-05 0.000826159091 0.00082332252 0.477061634736 0.000537849320471 0.00126123725771 0.00125887390916 0.001329009205 0.001316346357 0.965300123477 0.00249258351212 0.0027364787643 0.00267554708129 0.000940307328057 0.000954729496644
0.319225 0.459462996277 0.000835388329747 0.000205702026152 6.697057e-05 0.000823901434 0.00082111573 0.476080396666 0.000536300917791 0.001259454207 0.001257150574 0.001327260627 0.001314606256 0.965095390389 0.00249836635871 0.00274789142521 0.00268550060552 0.000942790565124 0.00095731954019
0.320356 0.458420067504 0.000836873484201 0.000209482120396 7.1073609e-05 0.000821666239 0.000818932047 0.475100780526 0.000534755278064 0.00125766691529 0.00125542027531 0.001325495525 0.001312849985 0.964890158666 0.00250415944948 0.00275931146079 0.00269550422509 0.000945199221981 0.000959836540122
0.321489 0.457378871203 0.000838352723462 0.000213251727587 7.5186922e-05 0.000819454083 0.000816772042 0.474122782527 0.000533212405425 0.00125587523352 0.00125368277748 0.001323713997 0.001311077644 0.964684440527 0.00250996278445 0.00277073568673 0.00270555653831 0.000947531875506 0.000962279072321
0.322624 0.456339409878 0.000839826047884 0.000217008714549 7.9309907e-05 0.000817265533 0.000814636271 0.473146398873 0.000531672303908 0.00125407902717 0.00125193785003 0.001321916155 0.001309289338 0.964478248096 0.00251577636361 0.00278216096088 0.00271565611817 0.000949787133968 0.000964645751481
0.323761 0.45530168594 0.000841293457944 0.000220751075107 8.3441958e-05 0.000815101144 0.000812525283 0.472171625768 0.000530134977504 0.00125227817084 0.00125018527638 0.001320102115 0.001307485183 0.964271593405 0.00252160018697 0.00279358418223 0.00272580151675 0.000951963632669 0.000966935215395
0.3249 0.454265701699 0.000842754954242 0.000224476935191 8.7582458e-05 0.000812961463 0.000810439613 0.471198459416 0.000528600430106 0.00125047255406 0.00124842484921 0.001318272 0.001305665301 0.964064488373 0.00252743425451 0.00280500231003 0.00273599126237 0.000954060038821 0.000969146122813
0.326041 0.45323145937 0.000844105605313 0.000228184529505 9.1730784e-05 0.000810847024 0.000808379785 0.470226896019 0.000526939626055 0.00124866207789 0.00124665636833 0.001316425943 0.001303829818 0.963856944822 0.00253259780833 0.00281641233905 0.00274622386395 0.000956075041429 0.00097127717046
0.327184 0.45219896107 0.000845440547592 0.00023187220759 9.5886305e-05 0.000808758349 0.000806346312 0.469256931785 0.000525269561325 0.00124684665159 0.00124487965034 0.001314564084 0.001301978873 0.963648974454 0.00253770490384 0.00282781133575 0.00275649780036 0.00095800737002 0.00097332708509
0.328329 0.45116820882 0.000846769884375 0.000235538419319 0.000100048383 0.000806695948 0.000804339691 0.468288562925 0.000523602662844 0.00124502619736 0.00124309451787 0.001312686566 0.00130011261 0.963440588858 0.00254282093564 0.00283919641346 0.00276681153257 0.000959855789277 0.000975294615655
0.329476 0.450139204545 0.000848093616896 0.000239181706172 0.000104216377 0.00080466032 0.00080236041 0.467321785653 0.000521938934414 0.00124320065096 0.0012413008046 0.001310793547 0.001298231177 0.963231799511 0.00254794590375 0.00285056473678 0.0027771635141 0.000961619082336 0.000977178556056
0.330625 0.449111950073 0.000849411746492 0.00024280070713 0.000108389633 0.000802651949 0.00080040894 0.466356596193 0.000520278379728 0.0012413699562 0.00123949835647 0.001308885185 0.001296334734 0.963022617755 0.00255307980816 0.00286191354226 0.00278755215923 0.000963296084722 0.000978977723244
0.331776 0.448086447138 0.000850724274621 0.000246394137782 0.000112567498 0.000800671307 0.000798485743 0.465392990776 0.000518621002417 0.00123953406574 0.00123768702953 0.001306961649 0.001294423445 0.962813054814 0.00255822264886 0.0028732401144 0.00279797587478 0.000964885651077 0.000980690973762
0.332929 0.447062697376 0.000852031202847 0.000249960801695 0.000116749307 0.000798718853 0.000796591261 0.464430965641 0.000516966806036 0.00123769294865 0.00123586668741 0.001305023116 0.001292497483 0.962603121777 0.00256337442587 0.00288454180272 0.00280843304857 0.000966386689503 0.000982317200081
0.334084 0.44604070233 0.000853332532852 0.000253499575784 0.000120934394 0.00079679503 0.000794725926 0.46347051704 0.00051531579405 0.0012358465759 0.00123403720881 0.001303069767 0.001290557026 0.962392829599 0.00256853513918 0.00289581602983 0.00281892204406 0.000967798132134 0.00098385532915
0.335241 0.445020463447 0.000854629819458 0.000257009408323 0.000125122084 0.000794900268 0.000792890153 0.462511641237 0.000513667055526 0.00123399493411 0.00123219848 0.001301101791 0.001288602261 0.962182189094 0.00257367747972 0.00290706026785 0.0028294412118 0.000969118958917 0.000985304324576
0.3364 0.444001982081 0.000855927407269 0.000260489316533 0.000129311702 0.000793034982 0.000791084343 0.461554334509 0.000512018037072 0.00123213801694 0.00123035040053 0.001299119385 0.001286633381 0.961971210937 0.00257872473284 0.00291827206574 0.00283998889223 0.000970348185324 0.000986663191337
0.337561 0.442985259488 0.00085721938237 0.000263938387915 0.000133502562 0.000791199574 0.000789308879 0.460598593149 0.000510372224852 0.00123027582483 0.00122849287761 0.001297122752 0.001284650585 0.961759905647 0.00258378069563 0.00292944904087 0.00285056339177 0.000971484871388 0.000987930967677
0.338724 0.441970296836 0.000858505746866 0.000267355767323 0.00013769398 0.000789394424 0.000787564131 0.459644413464 0.000508729622021 0.00122840837143 0.00122662583023 0.001295112102 0.001282654078 0.961548283607 0.00258884536809 0.00294058886725 0.00286116302529 0.000972528111333 0.000989106747132
0.339889 0.440957095193 0.00085978650298 0.00027074066467 0.000141885261 0.000787619905 0.000785850449 0.458691791782 0.000507090231675 0.00122653567518 0.00122474918781 0.001293087651 0.001280644075 0.961336355028 0.00259391875022 0.00295168930382 0.00287178607123 0.000973477057525 0.000990189644289
0.341056 0.43994565554 0.000861061653035 0.00027409234456 0.000146075714 0.000785876365 0.00078416817 0.457740724447 0.000505454056824 0.00122465776389 0.00122286289046 0.001291049624 0.001278620794 0.961124129979 0.00259900084201 0.00296274816737 0.00288243081446 0.000974330891101 0.000991178840609
0.342225 0.43893597876 0.000862331199464 0.000277410129653 0.000150264638 0.000784164144 0.000782517612 0.456791207825 0.000503821100414 0.00122277467222 0.00122096688677 0.001288998249 0.001276584462 0.960911618352 0.00260409164348 0.00297376335131 0.00289309551155 0.000975088848002 0.000992073535318
0.343396 0.437928065648 0.000863595144799 0.000280693395078 0.000154451334 0.000782483558 0.000780899076 0.455843238303 0.000502191365302 0.00122088644126 0.00121906113898 0.001286933761 0.001274535311 0.960698829884 0.00260919115461 0.00298473282158 0.00290377841683 0.000975750206742 0.000992872989068
0.344569 0.436921916904 0.000864853491685 0.00028394156829 0.000158635096 0.000780834909 0.000779312844 0.454896812289 0.000500564854274 0.00121899312096 0.00121714561442 0.001284856405 0.001272473578 0.960485774137 0.00261429937541 0.00299565461345 0.00291447776891 0.000976314293217 0.000993576508915
0.345744 0.435917533138 0.000866214340871 0.000287154127589 0.000162815219 0.000779218481 0.000777759182 0.453951926218 0.000499027342755 0.00121709476575 0.00121522029451 0.001282766428 0.001270399509 0.9602724605 0.00261979938546 0.00300652683862 0.00292519179973 0.000976780483047 0.000994183440703
0.346921 0.434914914868 0.000867631887792 0.000290330601301 0.000166990994 0.000777634541 0.000776238336 0.453008576547 0.000497542486495 0.00121519143704 0.00121328516856 0.001280664086 0.001268313354 0.960058898185 0.00262553105338 0.00301734768404 0.00293591872986 0.000977148200327 0.00099469318208
0.3481 0.433914062522 0.000869043374415 0.000293470560327 0.000171161711 0.000776083336 0.000774750533 0.452066759762 0.000496060489009 0.00121328320063 0.00121134023646 0.001278549637 0.001266215371 0.959845096221 0.00263127246074 0.00302811540601 0.00294665677073 0.000977416924394 0.000995105174789
0.349281 0.432914976437 0.000870448803752 0.000296573628194 0.000175326659 0.000774565096 0.000773295982 0.451126472374 0.000494581352745 0.00121137013034 0.00120938550616 0.001276423351 0.00126410582 0.959631063455 0.00263702360756 0.00303882834077 0.00295740413316 0.000977586175379 0.000995418919716
0.350464 0.431917656861 0.000871848178903 0.000299639467556 0.000179485125 0.00077308003 0.000771874871 0.450187710923 0.000493105080097 0.00120945230248 0.00120742099596 0.001274285499 0.001261984971 0.959416808547 0.00264278449383 0.00304948489723 0.00296815901445 0.00097765553841 0.000995633962972
0.351649 0.430922103952 0.000873241503099 0.000302667786265 0.000183636396 0.00077162833 0.000770487371 0.449250471982 0.000491631673383 0.00120752979631 0.00120544673628 0.001272136357 0.001259853098 0.959202339957 0.00264855511955 0.00306008356396 0.00297891960484 0.000977624642442 0.000995749895955
0.352836 0.429928317779 0.00087462877966 0.000305658335957 0.000187779759 0.000770210167 0.000769133629 0.44831475215 0.000490161134862 0.00120560269959 0.00120346276043 0.001269976212 0.00125771048 0.958987665958 0.00265433548473 0.00307062289512 0.00298968410035 0.000977493178575 0.000995766377562
0.354025 0.428936298324 0.000876010012035 0.000308610907765 0.000191914503 0.000768825693 0.000767813777 0.447380548061 0.000488693466738 0.0012036710991 0.00120146911579 0.001267805351 0.001255557401 0.958772794622 0.00266012558936 0.0030811015325 0.00300045068802 0.000977260880455 0.000995683106865
0.355216 0.42794604548 0.000877449217599 0.0003115253321 0.000196039915 0.000767475039 0.000766527921 0.446447856382 0.000487275519974 0.00120173508713 0.00119946585653 0.001265624068 0.001253394152 0.958557733815 0.00266617298417 0.00309151818382 0.00301121755189 0.000976927553724 0.00099549984297
0.356409 0.426957559051 0.000879170996483 0.000314401483058 0.000200155284 0.000766158318 0.000765276148 0.445516673812 0.000486071668667 0.00119979475998 0.00119745304551 0.001263432663 0.001251221029 0.958342491197 0.00267334982703 0.00310187164114 0.00302198287985 0.000976493056691 0.000995216396781
0.357604 0.425970838756 0.000880885753881 0.000317239269231 0.0002042599 0.00076487562 0.000764058525 0.444586997087 0.000484869970704 0.00119784925 0.00119543075233 0.001261231442 0.00124903833 0.958127074222 0.00268053870149 0.00311216076267 0.00303274485073 0.000975957296611 0.000994832642721
0.358801 0.424985884227 0.00088259349368 0.000320038638726 0.000208353056 0.000763627014 0.000762875097 0.443658822979 0.000483670428049 0.001195896522 0.00119339905973 0.001259020712 0.001246846363 0.957911490125 0.00268773960753 0.00312238449611 0.00304350165587 0.00097532025204 0.00099434850412
0.36 0.424002695009 0.000884294219906 0.000322799577369 0.000212434045 0.00076241255 0.000761725884 0.442732148296 0.000482473042615 0.001193936446 0.00119135805162 0.00125680079 0.001244645436 0.957695745929 0.00269495254516 0.00313254184959 0.00305425147754 0.000974581958628 0.000993763968611
0.361201 0.423021270565 0.000885987936701 0.000325522101044 0.000216502167 0.000761232253 0.000760610892 0.441806969885 0.000481277816279 0.001191968966 0.00118930782536 0.001254571993 0.001242435864 0.957479848439 0.00270217751438 0.00314263191046 0.0030649925154 0.000973742499977 0.000993079080728
0.362404 0.422041610268 0.000887674648319 0.000328206269152 0.000220556721 0.000760086129 0.000759530097 0.440883284632 0.000480084750864 0.001189994032 0.00118724848301 0.001252334646 0.001240217966 0.957263804229 0.00270941451519 0.0031526538491 0.00307572296428 0.000972802037913 0.000992293946176
0.363609 0.421063713409 0.000889354359149 0.00033085217251 0.00022459701 0.000758974164 0.000758483454 0.439961089464 0.000478893848148 0.001188011599 0.0011851801346 0.001250089075 0.001237992068 0.957047619647 0.00271666354759 0.00316260690454 0.00308644102335 0.000971760799357 0.000991408719571
0.364816 0.420087579197 0.000891027073692 0.000333459929119 0.000228622346 0.000757896316 0.000757470899 0.439040381347 0.000477705109859 0.001186021628 0.00118310289817 0.001247835613 0.001235758495 0.956831300821 0.00272392461158 0.00317249038065 0.00309714490977 0.000970619054917 0.000990423636153
0.366025 0.419113206753 0.000893138946029 0.00033602970072 0.000232632037 0.000756852526 0.000756492342 0.43812115729 0.000476811139676 0.00118402409 0.001181016898 0.001245574597 0.00123351758 0.95661485363 0.00273292356563 0.0031823036718 0.00310783283789 0.00096937715501 0.000989338980962
0.367236 0.41814059512 0.000895322604251 0.000338561673005 0.000236625404 0.000755842709 0.000755547671 0.437203414345 0.000475970999486 0.001182018958 0.00117892226412 0.001243306367 0.001231269659 0.956398283729 0.00274224773145 0.00319204623065 0.00311850304073 0.000968035510569 0.000988155107751
0.368449 0.417169743254 0.000897497783921 0.000341056067288 0.000240601768 0.000754866761 0.000754636749 0.436287149607 0.000475132047186 0.001180006214 0.00117681913513 0.001241031266 0.001229015071 0.956181596524 0.00275158729638 0.00320171759102 0.00312915375565 0.000966594600487 0.000986872423619
0.369664 0.416200650034 0.000899664490295 0.000343513131352 0.00024456046 0.000753924551 0.00075375942 0.435372360216 0.000474294284503 0.001177985846 0.00117470765367 0.001238749643 0.001226754161 0.955964797185 0.00276094226043 0.00321131734704 0.00313978324086 0.000965054965139 0.000985491414483
0.370881 0.415233314253 0.000901822728769 0.000345933148855 0.000248500813 0.000753015927 0.000752915499 0.434459043357 0.000473457713142 0.001175957849 0.00117258797049 0.001236461848 0.001224487274 0.955747890629 0.0027703126236 0.0032208451781 0.00315038975943 0.000963417216763 0.000984012621078
0.3721 0.414267734626 0.000903972504882 0.000348316428168 0.000252422171 0.000752140714 0.00075210478 0.433547196261 0.000472622334779 0.001173922223 0.00117046024063 0.001234168236 0.001222214762 0.955530881525 0.00277969838589 0.00323030082276 0.00316097159571 0.000961682037215 0.000982436652936
0.373321 0.413303909788 0.000906113824315 0.000350663306885 0.000256323882 0.000751298711 0.000751327033 0.432636816207 0.000471788151057 0.001171878977 0.00116832462608 0.001231869164 0.001219936978 0.955313774291 0.00278909954729 0.00323968409095 0.00317152704822 0.000959850172275 0.000980764189353
0.374544 0.412341838293 0.000908246692876 0.000352974150434 0.000260205305 0.000750489697 0.000750582004 0.431727900519 0.0004709551636 0.001169828127 0.00116618129216 0.001229564994 0.001217654278 0.95509657309 0.00279851610782 0.00324899485955 0.00318205444161 0.000957922436753 0.000978995972869
0.375769 0.411381518617 0.0009107870325 0.000355249350312 0.000264065806 0.000749713425 0.000749869414 0.430820446573 0.0004703636614 0.001167769694 0.00116403041265 0.001227256089 0.001215367022 0.95487928182 0.00280951656564 0.00325823307304 0.00319255211324 0.000955899719678 0.000977132814901
0.376996 0.410422949156 0.000913564208187 0.000357489326216 0.000267904757 0.000748969624 0.00074918896 0.429914451791 0.00046991506144 0.001165703706 0.00116187216323 0.001224942815 0.001213075572 0.954661904121 0.00282146658666 0.00326739874441 0.00320301841549 0.000953782978293 0.000975175596263
0.378225 0.409466128229 0.000916331040318 0.000359694522067 0.000271721542 0.000748258002 0.000748540314 0.429009913646 0.000469466558418 0.0011636302 0.00115970672442 0.001222625541 0.001210780293 0.954444443368 0.00283343608612 0.00327649194639 0.00321345173431 0.00095157324327 0.00097312526086
0.379456 0.408511054078 0.000919087535861 0.000361865404723 0.000275515557 0.000747578237 0.000747923125 0.428106829663 0.000469018154195 0.001161549218 0.00115753428422 0.001220304637 0.001208481553 0.954226902663 0.00284542506401 0.00328551282031 0.00322385048065 0.000949271614749 0.00097098283282
0.380689 0.407557724866 0.000921833701956 0.000364002469103 0.000279286203 0.000746929991 0.000747337015 0.427205197415 0.000468569850633 0.001159460811 0.00115535503267 0.001217980479 0.001206179719 0.95400928484 0.00285743352034 0.0032944615734 0.0032342130834 0.000946879263464 0.000968749395774
0.381924 0.406606138683 0.000924569545909 0.000366106224934 0.000283032897 0.000746312892 0.000746781584 0.426305014529 0.000468121649582 0.001157365035 0.00115316916186 0.001215653441 0.001203875164 0.953791592464 0.0028694614551 0.00330333845486 0.00324453800638 0.000944397435394 0.000966426117683
0.383161 0.405656293541 0.000927295075186 0.000368177211662 0.000286755065 0.000745726552 0.000746256407 0.425406278685 0.000467673552878 0.001155261953 0.00115097687382 0.001213323899 0.001201568263 0.953573827812 0.0028815088683 0.00331214380208 0.00325482373674 0.000941827450546 0.000964014218415
0.3844 0.404708187376 0.000930010297424 0.000370215986679 0.000290452144 0.000745170555 0.000745761031 0.424508987613 0.000467225562362 0.001153151639 0.00114877836668 0.001210992234 0.001199259388 0.953355992889 0.00289357575994 0.00332087798833 0.00326506879891 0.000939170699537 0.000961515005175
0.385641 0.403761818051 0.00093309689117 0.000372223128998 0.000294123584 0.00074464446 0.000745294982 0.4236131391 0.000466967232483 0.00115103417 0.00114657384894 0.001208658825 0.001196948918 0.953138089411 0.00290704517432 0.00332954146379 0.0032752717418 0.000936428650271 0.000958929850586
0.386884 0.402817183354 0.000936529101597 0.000374199234395 0.00029776885 0.000744147804 0.000744857759 0.422718730985 0.000466885770258 0.001148909632 0.00114436352714 0.001206324055 0.001194637231 0.952920118811 0.00292183296365 0.00333813471801 0.00328543115724 0.000933602844849 0.000956260199759
0.388129 0.401874281 0.000939948868925 0.00037614491984 0.000301387419 0.000743680096 0.000744448837 0.421825761162 0.000466803346979 0.001146778119 0.00114214761459 0.001203988306 0.001192324705 0.952702082236 0.00293664454668 0.00334665830985 0.00329554567113 0.000930694895425 0.000953507573928
0.389376 0.400933108629 0.000943356202382 0.000378060819909 0.000304978781 0.000743240825 0.000744067664 0.420934227581 0.00046671996493 0.00114463973 0.00113992632504 0.001201651962 0.001190011722 0.952483980533 0.00295147992343 0.00335511284407 0.00330561393939 0.000927706501101 0.000950673558987
0.390625 0.399993663811 0.000946751111384 0.000379947583115 0.000308542441 0.000742829452 0.000743713667 0.420044128247 0.000466635626394 0.001142494573 0.00113769987774 0.001199315407 0.001187698663 0.952265814262 0.00296633909388 0.00336349898301 0.00331563466213 0.000924639423117 0.000947759820641
0.391876 0.399055944043 0.000950133605539 0.000381805875939 0.000312077922 0.000742445414 0.000743386246 0.41915546122 0.000466550333679 0.001140342764 0.00113546849001 0.001196979028 0.001185385908 0.952047583685 0.00298122205805 0.0033718174333 0.00332560658895 0.000921495499788 0.00094476810244
0.393129 0.39811994675 0.000953503694649 0.000383636380204 0.000315584759 0.000742088124 0.000743084775 0.418268224618 0.00046646408909 0.001138184426 0.00113323238513 0.00119464321 0.001183073842 0.951829288762 0.00299612881591 0.00338006896017 0.00333552850293 0.000918276658547 0.000941700215193
0.394384 0.397185669285 0.000956861388691 0.000385439792545 0.000319062504 0.000741756973 0.000742808606 0.417382416616 0.000466376894952 0.001136019688 0.00113099178925 0.001192308338 0.001180762846 0.951610929146 0.00301105936749 0.0033882543815 0.00334539923065 0.000914984886612 0.000938558037386
0.395641 0.396253108934 0.000960586281342 0.000387216818282 0.000322510728 0.000741451324 0.000742557064 0.416498035445 0.000466443832532 0.001133848688 0.00112894757466 0.0011899748 0.001178453303 0.951392504194 0.00302731505385 0.00339637454418 0.00335521765433 0.000911622257406 0.000935343537084
0.3969 0.39532226291 0.000964662204931 0.000388968180156 0.000325929017 0.000741170517 0.000742329452 0.415615079395 0.000466658294646 0.00113167157 0.00112694147005 0.00118764298 0.001176145597 0.951174012948 0.00304484918101 0.00340443036615 0.00336498269592 0.00090819091696 0.000932058744777
0.398161 0.394393128358 0.000968723561201 0.000390694609064 0.000329316976 0.000740913869 0.000742125047 0.414733546813 0.000466870914054 0.001129488488 0.00112493350795 0.001185313266 0.001173840109 0.950955454143 0.00306241116221 0.00341697837902 0.00337469333633 0.000904693085135 0.000928705772317
0.399424 0.393465702353 0.000972770362107 0.000395259512562 0.000332674229 0.000740680673 0.000741943101 0.413853436106 0.000467081693621 0.0011272996 0.00112292368916 0.001182986039 0.001171537224 0.950736826194 0.00308000099748 0.00343021140509 0.00338434860231 0.000901131070012 0.000925286790895
0.400689 0.392539981902 0.000976802619813 0.000400858196891 0.000336000417 0.000740470197 0.000741782843 0.412974745738 0.000467290636235 0.001125105073 0.00112091200853 0.001180661687 0.001169237321 0.950518127205 0.0030976186868 0.00344348617879 0.00339394757362 0.000897507240824 0.000921804066169
0.401956 0.391615963946 0.000980820346704 0.000406454279325 0.000339295204 0.000740281683 0.000741643478 0.412097474231 0.000467497744805 0.001122905084 0.00111889845589 0.001178340593 0.00116694078 0.950299354969 0.00311526423017 0.0034568003761 0.00340348940037 0.000893824047184 0.000918259934042
0.403225 0.390693645355 0.000984823555367 0.000412046024834 0.00034255827 0.000740114356 0.000741524187 0.41122162017 0.000467703022256 0.001120699813 0.00111688302176 0.001176023138 0.001164647984 0.950080506938 0.0031329376276 0.00347015154459 0.00341297327065 0.000890084024416 0.000914656786339
0.404496 0.389773022935 0.0009888122586 0.000417631658654 0.000345789319 0.00073996741 0.000741424126 0.410347182197 0.000467906471546 0.00111848945 0.00111486568789 0.001173709704 0.00116235931 0.949861580255 0.00315063887908 0.00348353707358 0.0034223984466 0.000886289776005 0.000910997112372
0.405769 0.388854093425 0.000993198630226 0.000423209369277 0.000348988077 0.000739840021 0.000741342431 0.409474159012 0.000468234075975 0.001116274193 0.00111284643381 0.001171400671 0.001160075135 0.949642571739 0.0031696739508 0.00349695421428 0.0034317642557 0.000882443975949 0.000907283461273
0.407044 0.387936853497 0.000997839223934 0.000428777308358 0.000352154289 0.00073973134 0.00074127821 0.408602549377 0.000468641988968 0.001114054246 0.00111082523296 0.001169096417 0.001157795835 0.949423477872 0.00318959619892 0.00351040006499 0.00344107007944 0.000878549386684 0.000903518459602
0.408321 0.387021299758 0.00100246330823 0.000434333594299 0.000355287724 0.000739640496 0.000741230553 0.407732352115 0.000469047458141 0.00111182982 0.00110880206245 0.001166797318 0.001155521784 0.949204294804 0.00320954969763 0.0035238716058 0.00345031536846 0.000874608833028 0.00089970480477
0.4096 0.38610742875 0.00100707089811 0.000439876309534 0.000358388175 0.000739566593 0.000741198523 0.406863566106 0.000469450486955 0.001109601136 0.00110677688749 0.001164503749 0.001153253355 0.948985018357 0.00322953444693 0.00353736564959 0.00345949965033 0.000870625227321 0.000895845275429
0.410881 0.38519523695 0.00101166200879 0.000445403504774 0.000361455456 0.000739508717 0.000741181163 0.405996190293 0.000469851078901 0.00110736842 0.00110474967843 0.001162216082 0.001150990917 0.948765644013 0.00324955044681 0.00355087888888 0.00346862251125 0.000866601545877 0.000891942710342
0.412164 0.384284720772 0.00101623665572 0.000450913198258 0.000364489409 0.000739465927 0.000741177493 0.405130223679 0.000470249237503 0.001105131904 0.00110272039893 0.001159934685 0.001148734839 0.948546166915 0.00326959769727 0.00356440786782 0.0034776836163 0.000862540846451 0.000888000028799
0.413449 0.383375876565 0.00102079485457 0.000456403379444 0.000367489898 0.000739437262 0.000741186512 0.404265665325 0.000470644966308 0.001102891833 0.00110068900994 0.001157659928 0.001146485485 0.94832658187 0.00328967619832 0.00357794899375 0.00348668271183 0.000858446252274 0.000884020228151
0.414736 0.382468700615 0.00102533662125 0.000461872006855 0.000370456813 0.000739421742 0.000741207195 0.403402514356 0.000471038268898 0.001100648452 0.00109865547483 0.001155392172 0.001144243219 0.948106883334 0.00330978594996 0.00359149854959 0.00349561960568 0.000854320971873 0.000880006356268
0.416025 0.381563189144 0.0010303146446 0.000467317015178 0.000373390071 0.000739418364 0.000741238497 0.402540769954 0.000471507130329 0.001098402021 0.00109661975114 0.001153131782 0.001142008398 0.947887065421 0.00333119442388 0.00360505268213 0.0035044942056 0.000850168273423 0.000875961552461
0.417316 0.380659338315 0.00103539140101 0.000472736306885 0.000376289616 0.0007394261 0.000741279354 0.401680431364 0.000471993406586 0.001096152801 0.00109458179856 0.001150879114 0.001139781381 0.947667121902 0.00335296307274 0.00361860740711 0.00351330648732 0.000845991504093 0.000871889022739
0.418609 0.379757144224 0.00104045005013 0.000478127767886 0.000379155416 0.00073944391 0.000741328679 0.400821497892 0.000472476970527 0.001093901061 0.00109254157813 0.001148634522 0.001137562523 0.947447046182 0.0033747654453 0.00363215863576 0.0035220565043 0.000841794086503 0.000867792024538
0.419904 0.378856602908 0.00104549061005 0.000483489256369 0.000381987471 0.000739470727 0.000741385365 0.399963968902 0.000472957826069 0.001091647081 0.00109049904566 0.001146398358 0.001135352171 0.947226831327 0.00339660154157 0.00364570213814 0.00353074441557 0.00083757950248 0.000863673904649
0.421201 0.377957710344 0.00105051309916 0.000488818605299 0.000384785808 0.000739505466 0.000741448287 0.399107843819 0.000473435977176 0.001089391146 0.00108845416039 0.001144170972 0.001133150672 0.947006470049 0.00341847136153 0.00365923356708 0.00353937046017 0.000833351307597 0.000859538077544
0.4225 0.377060462444 0.00105551753603 0.000494113635718 0.00038755048 0.000739547023 0.000741516299 0.398253122131 0.000473911427831 0.001087133545 0.00108640688595 0.001141952705 0.00113095837 0.946785954687 0.0034403749052 0.0036727484916 0.00354793495306 0.000829113132175 0.000855388011861
0.423801 0.376164855062 0.0010605039395 0.000499372146158 0.000390281574 0.000739594276 0.000741588236 0.397399803382 0.000474384182057 0.00108487458 0.00108435718166 0.001139743898 0.001128775602 0.946565277236 0.00346231217256 0.00368624234983 0.0035564383274 0.000824868667478 0.000851227249853
0.425104 0.375270883992 0.00106550673221 0.000504591917874 0.000392979205 0.000739646081 0.000741662916 0.396547887179 0.000474853403724 0.001082614555 0.00108230501189 0.001137544885 0.001126602704 0.946344429324 0.0034843594481 0.00369971048393 0.0035648810945 0.000820621675493 0.00084705940139
0.426409 0.374378544965 0.00107088775542 0.000509770721687 0.000395643517 0.000739701282 0.000741739137 0.395697373189 0.000475310260707 0.001080353783 0.00108025034437 0.001135355998 0.001124440005 0.946123402205 0.00350732138622 0.00371314815553 0.00357326386382 0.000816375982778 0.000842888131295
0.427716 0.373487833656 0.00107624948374 0.000514906309093 0.00039827469 0.000739758698 0.000741815681 0.394848261137 0.000475764465723 0.001078092584 0.0010781931501 0.001133177563 0.001122287832 0.945902186781 0.00353031851505 0.00372655051967 0.00358158735692 0.000812135482965 0.000838717183166
0.429025 0.372598745679 0.00108159193807 0.000519996425304 0.000400872931 0.000739817135 0.000741891313 0.394000550809 0.000476216022887 0.001075831283 0.00107613340233 0.001131009901 0.001120146506 0.945680773577 0.00355335083459 0.00373991265984 0.00358985238104 0.000807904130208 0.000834550352062
0.430336 0.371711276587 0.00108691513953 0.000525038806344 0.000403438482 0.000739875383 0.000741964781 0.393154242049 0.000476664936339 0.001073570216 0.00107407107991 0.001128853329 0.00111801634 0.945459152748 0.00357641834485 0.00375322958532 0.00359805986464 0.000803685934904 0.000830391494972
0.431649 0.370825421876 0.00109221910949 0.000530031179186 0.000405971617 0.000739932215 0.000742034816 0.392309334761 0.000477111210249 0.001071309721 0.00107200616531 0.001126708159 0.001115897648 0.945237314075 0.00359952104581 0.00376649622967 0.00360621082943 0.00079948498596 0.000826244531505
0.432964 0.369941176984 0.00109750386954 0.000534971265576 0.000408472645 0.000739986387 0.000742100136 0.391465828909 0.000477554848817 0.001069050143 0.00106993865094 0.001124574695 0.001113790735 0.945015246963 0.00362265893748 0.00377970747701 0.00361430641101 0.000795305417011 0.000822113437213
0.434281 0.369058537289 0.00110276944153 0.000539856786332 0.000410941907 0.000740036641 0.000742159442 0.390623724513 0.000477995856269 0.001066791837 0.00106786853096 0.001122453238 0.001111695901 0.944792940442 0.00364583201986 0.00379285815029 0.00362234785958 0.000791151426776 0.000818002248492
0.4356 0.368177498112 0.00110815061811 0.000544685458884 0.000413379781 0.000740081704 0.000742211423 0.389783021653 0.000478386910341 0.001064535162 0.00106579580848 0.001120344082 0.001109613441 0.94457038316 0.00366920571632 0.00380594302911 0.00363033653944 0.000787027266753 0.000813915055982
0.436921 0.367298054714 0.00111367360695 0.000549455005412 0.000415786678 0.000740120291 0.000742254752 0.388943720466 0.000478718819974 0.001062280483 0.00106372049472 0.001118247518 0.001107543642 0.94434756338 0.00369281338724 0.00381895686779 0.00363827392475 0.000782937244654 0.000809856007012
0.438244 0.366420202301 0.00111917655877 0.000554163148884 0.000418163046 0.000740151101 0.00074228809 0.388105821148 0.000479048432943 0.001060028172 0.00106164260903 0.001116163826 0.00110548679 0.944124468984 0.00371645680028 0.00383189438662 0.0036461616133 0.000778885731656 0.000805829296982
0.439569 0.36554393602 0.0011246594972 0.000558807618429 0.00042050937 0.000740172821 0.000742310086 0.38726932395 0.000479375753267 0.001057778608 0.00105956217876 0.001114093284 0.00110344316 0.94390108747 0.00374013595544 0.00384475028581 0.00365400132787 0.000774877138479 0.000801839181312
0.440896 0.364669250961 0.00113012244612 0.000563386153462 0.000422826172 0.000740184128 0.000742319378 0.386434229182 0.000479700784993 0.001055532173 0.00105747924382 0.00111203616 0.001101413023 0.94367740594 0.00376385085272 0.00385751927254 0.00366179490767 0.00077091593022 0.000797889951301
0.442225 0.363796142156 0.00113556542962 0.000567896502006 0.000425114009 0.000740183686 0.000742314591 0.385600537209 0.000480023532196 0.00105328926 0.00105539385072 0.00110999272 0.001099396643 0.943453411111 0.00378760149212 0.00387019604146 0.0036695443239 0.000767006624657 0.000793985961666
0.443556 0.362924604581 0.00114098847203 0.000572336428439 0.000427373478 0.000740170148 0.000742294343 0.384768248452 0.000480343998966 0.001051050263 0.00105330606127 0.00110796322 0.001097394276 0.943229089305 0.00381138787364 0.00388277531874 0.00367725166965 0.000763153774579 0.00079013160636
0.444889 0.362054633154 0.0011463915979 0.000576703710632 0.000429605214 0.000740142158 0.000742257238 0.383937363388 0.000480662189409 0.001048815584 0.00105121594748 0.001105947909 0.001095406175 0.943004426449 0.00383520999728 0.00389525184604 0.00368491917302 0.000759361998619 0.000786331320986
0.446224 0.361186222737 0.00115195347887 0.00058099614779 0.000431809891 0.000740098349 0.000742201874 0.383107882549 0.000480819126548 0.001046585631 0.00104912359222 0.00110394703 0.001093432582 0.942779408071 0.00385899386638 0.00390762040452 0.00369254919619 0.000755635941124 0.000782589590786
0.447561 0.360319368134 0.00115751112284 0.000585211559857 0.000433988223 0.000740037348 0.000742126841 0.382279806521 0.000480959886434 0.001044360818 0.00104702909517 0.001101960819 0.001091473734 0.942554019301 0.0038828066462 0.00391987582869 0.00370014423941 0.000751980292386 0.000778910935522
0.4489 0.359454064095 0.00116304831737 0.000589347789874 0.000436140965 0.000739957772 0.000742030722 0.381453135945 0.000481098923445 0.001042141561 0.00104493256778 0.001099989503 0.001089529861 0.942328244869 0.00390665504723 0.00393201300863 0.00370770693518 0.000748399781408 0.000775299915246
0.450241 0.358590305311 0.00116856508857 0.00059340270992 0.00043826891 0.000739858231 0.000741912092 0.380627871514 0.000481236241189 0.001039928286 0.00104283413679 0.001098033305 0.001087601184 0.942102069101 0.00393053906947 0.00394402690953 0.00371524006138 0.000744899173829 0.000771761135054
0.451584 0.357728086417 0.00117406146272 0.000597374225047 0.000440372893 0.000739737331 0.000741769521 0.379804013976 0.000481371843312 0.001037721421 0.00104073394647 0.001096092436 0.001085687918 0.941875475912 0.00395445871292 0.00395591259857 0.00372274653352 0.0007414832717 0.000768299217761
0.452929 0.356867401992 0.00117953746637 0.00060126027094 0.000442453792 0.00073959367 0.000741601575 0.378981564128 0.000481505733458 0.001035521401 0.00103863215293 0.001094167102 0.001083790268 0.941648448819 0.00397841397759 0.00396766522083 0.00373022942112 0.000738156901158 0.000764918831849
0.454276 0.356008246558 0.00118499312626 0.000605058822987 0.000444512526 0.000739425842 0.000741406814 0.378160522823 0.000481637915294 0.001033328664 0.00103652893476 0.001092257499 0.001081908435 0.941420970916 0.00400240486346 0.00397928006093 0.00373769193403 0.000734924932747 0.000761624668785
0.455625 0.355150614582 0.00119049964428 0.000608767896283 0.000446550056 0.000739232437 0.000741183798 0.377340890961 0.000481669389837 0.001031143655 0.00103442448381 0.001090363818 0.001080042609 0.9411930249 0.0040262988784 0.00399075251503 0.00374513743648 0.00073179224836 0.000758421455629
0.456976 0.354294500472 0.00119606802874 0.000612385551377 0.000448567387 0.000739012044 0.000740931081 0.376522669495 0.000481584886268 0.001028966822 0.0010323190121 0.00108848624 0.001078192972 0.940964593041 0.00405007461168 0.00400207813532 0.00375256944384 0.000728763764622 0.000755313934772
0.458329 0.353439898581 0.0012016156674 0.000615909896623 0.000450565566 0.000738763248 0.000740647217 0.375705859427 0.00048149935811 0.001026798618 0.00103021275092 0.001086624936 0.001076359698 0.940735657197 0.00407388554218 0.00401325263299 0.00375999162394 0.000725844417152 0.000752306871976
0.459684 0.352586803207 0.0012071425884 0.00061933908996 0.000452545686 0.000738484632 0.000740330763 0.374890461808 0.000481412808322 0.001024639501 0.00102810595286 0.001084780071 0.001074542954 0.940506198815 0.00409773166993 0.00402427189174 0.00376740780913 0.000723039155097 0.000749405061137
0.461041 0.351735208589 0.00121264882011 0.000622671349259 0.000454508883 0.00073817478 0.000739980271 0.374076477739 0.000481325239843 0.001022489932 0.00102599888772 0.001082951799 0.001072742898 0.940276198907 0.00412161299491 0.00403513199345 0.00377482198491 0.000720352957459 0.000746613303865
0.4624 0.35088510891 0.00121813439111 0.000625904952279 0.000456456337 0.000737832276 0.000739594297 0.373263908365 0.00048123665564 0.00102035038584 0.00102389184694 0.001081140269 0.001070959676 0.940045638077 0.00414552951713 0.00404582922718 0.00378223830672 0.000717790801575 0.000743936427205
0.463761 0.350036498298 0.00122359933019 0.000629038236024 0.000458389275 0.000737455706 0.0007391714 0.372452754881 0.000481147058677 0.00101822144422 0.00102178514613 0.001079345618 0.001069193429 0.939814496499 0.00416948123658 0.00405636010376 0.00378966108448 0.000715357683298 0.000741379260735
0.465124 0.349189370822 0.00122906134749 0.000632069611768 0.000460308968 0.000737043657 0.000738710141 0.371643018529 0.000481036177621 0.00101610358133 0.00101967912112 0.001077567974 0.00106744429 0.939582753913 0.00419345190041 0.00406672138873 0.00379709479865 0.000713058612105 0.000738946646665
0.466489 0.348343720495 0.00123467925281 0.000634997563393 0.000462216735 0.000736594723 0.000738209085 0.370834700593 0.000480721947917 0.00101399722127 0.00101757413193 0.001075807457 0.001065712378 0.939350389643 0.00421729510181 0.00407691010826 0.00380454410524 0.000710898590469 0.000736643426263
0.467856 0.347499541274 0.00124027599678 0.00063782065002 0.000464113938 0.000736107497 0.000737666805 0.370027802404 0.000480407421866 0.0010119027986 0.00101547056057 0.001074064178 0.001063997808 0.939117382576 0.00424117323831 0.00408692356091 0.00381201382393 0.000708882628208 0.000734474458651
0.469225 0.346656827058 0.00124585160977 0.000640537515255 0.00046600199 0.00073558058 0.000737081879 0.369222325336 0.000480092601584 0.00100982075679 0.00101336881369 0.001072338239 0.001062300681 0.938883711169 0.00426508630989 0.00409675935015 0.00381950895626 0.00070701572502 0.000732444596534
0.470596 0.345815571688 0.00125140612232 0.000643146892365 0.000467882348 0.000735012582 0.00073645289 0.368418270807 0.000479777489192 0.00100775154969 0.00101126932353 0.00107062973 0.001060621093 0.938649353439 0.00428903431657 0.00410641540709 0.00382703467098 0.000705302893215 0.000730558675631
0.471969 0.344975768948 0.00125693956519 0.000645647609699 0.000469756516 0.000734402116 0.000735778431 0.367615640276 0.000479462086802 0.00100569564295 0.0010091725462 0.001068938734 0.001058959128 0.938414286968 0.00431301725834 0.00411589000062 0.00383459631638 0.000703749126118 0.000728821543339
0.473344 0.344137412566 0.00126245196934 0.000648038588449 0.000471626049 0.000733747805 0.000735057106 0.366814435244 0.000479146396529 0.00100365351347 0.00100707896445 0.001067265324 0.001057314861 0.938178488906 0.00433703513521 0.00412518174881 0.00384219943032 0.000702359402659 0.000727238032005
0.474721 0.343300496211 0.00126794336592 0.00065031886192 0.000473492548 0.000733048282 0.00073428753 0.366014657252 0.000478830420487 0.00100162564683 0.00100498908537 0.001065609563 0.001055688358 0.937941935955 0.00436108794717 0.00413428966673 0.00384984972083 0.000701138687024 0.000725812958579
0.4761 0.342465013492 0.0012736781462 0.000652487571012 0.000475357661 0.00073230219 0.000733468325 0.365216307881 0.000478353479718 0.000999612542719 0.00100290344518 0.001063971502 0.001054079675 0.937704604373 0.00438540825161 0.00414321317021 0.00385755308321 0.000700091936715 0.000724551119142
0.477481 0.341630957964 0.0012794581277 0.000654543974745 0.000477223089 0.000731508183 0.000732598131 0.364419388749 0.000477836053131 0.000997614714319 0.00100082260192 0.001062351188 0.001052488855 0.937466469983 0.00440982289899 0.00415195208721 0.00386531561573 0.000699224064349 0.000723457306355
0.478864 0.34079832312 0.00128521613607 0.0006564874561 0.000479090577 0.00073066493 0.000731675599 0.363623901514 0.000477318991482 0.000995632682707 0.000998747146414 0.001060748651 0.001050915937 0.937227508151 0.0044342729043 0.00416050671291 0.0038731435815 0.000698539979495 0.000722536264775
0.480249 0.339967102396 0.0012909522046 0.000658317528873 0.000480961924 0.000729771109 0.000730699396 0.362829847868 0.000476802296026 0.00099366698524 0.000996677692369 0.001059163917 0.001049360945 0.936987693801 0.00445875826753 0.00416887779813 0.00388104345805 0.000698044546206 0.000721792740206
0.481636 0.339137289168 0.00129666636681 0.000660033846166 0.000482838974 0.000728825419 0.000729668204 0.362037229543 0.000476285968017 0.000991718165908 0.000994614885672 0.001057596997 0.001047823896 0.936747001396 0.00448327898868 0.00417706660818 0.00388902188887 0.000697742605818 0.00072123141803
0.483025 0.338308876754 0.00130235865638 0.0006616362029 0.000484723623 0.00072782657 0.000728580725 0.3612460483 0.000475770008697 0.000989786787684 0.000992559395032 0.001056047895 0.001046304795 0.936505404962 0.00450783506776 0.00418507489845 0.00389708573531 0.000697638949738 0.000720856970768
0.484416 0.337481858413 0.00130802910721 0.000663124549138 0.00048661782 0.00072677329 0.000727435677 0.360456305939 0.000475254419288 0.000987873421843 0.00099051192055 0.001054516604 0.001044803637 0.936262878059 0.00453242650477 0.00419290498863 0.00390524205285 0.000697738334967 0.000720674027929
0.485809 0.336656227342 0.00131400835631 0.000664498997444 0.000488523557 0.000725664326 0.000726231798 0.359668004289 0.000474650376041 0.000985978624 0.00098847318885 0.001053003107 0.001043320408 0.936019393795 0.00455771601656 0.00420055976048 0.00391349808348 0.000698045475066 0.000720687175263
0.487204 0.335831976679 0.00132020320985 0.000665759827697 0.000490442883 0.000724498447 0.000724967848 0.358881145213 0.00047398292829 0.000984102774 0.00098644395582 0.001051507375 0.001041855082 0.935774924814 0.00458352092592 0.00420804268628 0.0039218612807 0.000698565026033 0.000720900940542
0.488601 0.335009099503 0.00132637449253 0.000666907497224 0.000492377894 0.000723274437 0.000723642608 0.358095730604 0.000473316347099 0.000982246358 0.000984425003949 0.00105002937 0.001040407624 0.935529443308 0.00460936283157 0.00421535785334 0.00393033929408 0.000699301596208 0.000721319820098
0.49 0.334187588831 0.00133252224151 0.000667942651267 0.000494330739 0.000721991106 0.000722254883 0.357311762384 0.00047265063298 0.000980409889 0.00098241714643 0.001048569045 0.001038977988 0.935282921002 0.0046352417335 0.00422250999871 0.00393893998524 0.00070025973187 0.000721948247588
0.491401 0.333367437619 0.00133864649415 0.000668866131725 0.000496303615 0.000720647285 0.000720803501 0.356529242504 0.000471985786444 0.000978593881 0.000980421221035 0.00104712634 0.001037566117 0.935035329157 0.00466115763173 0.00422950452237 0.00394767141583 0.000701443919211 0.000722790596669
0.492804 0.332548638761 0.00134474728801 0.000669678989061 0.00049829877 0.00071924183 0.000719287317 0.355748172943 0.000471321807981 0.000976798846 0.000978438096607 0.001045701186 0.001036171944 0.934786638565 0.00468711052623 0.00423634753409 0.00395654184995 0.000702858574858 0.000723851179437
0.494209 0.331731185091 0.00135082466082 0.000670382484025 0.000500318507 0.000717773622 0.000717705213 0.354968555705 0.000470658698066 0.000975025298 0.000976468666583 0.001044293503 0.001034795393 0.934536819556 0.00471310041703 0.00424304584268 0.00396555977777 0.000704508047624 0.000725134240382
0.495616 0.330915069381 0.00135727156686 0.000670978108786 0.000502365176 0.000716241566 0.0007160561 0.354190392821 0.000469960224376 0.000973273747 0.000974513856473 0.0010429032 0.001033436374 0.934285841988 0.00474015070627 0.00424960702886 0.00397473387929 0.000706396598651 0.000726643958255
0.497025 0.330100284338 0.0013641979301 0.000671467592342 0.000504441179 0.000714644601 0.000714338914 0.353413686345 0.000469216254236 0.000971544707 0.000972574613306 0.001041530177 0.001032094791 0.934033675243 0.00476855545596 0.0042560394354 0.00398407306126 0.000708528432873 0.00072838442225
0.498436 0.32928682261 0.00137109807305 0.00067185291106 0.000506548971 0.000712981687 0.000712552628 0.352638438354 0.000468473422683 0.000969838688 0.000970651915598 0.001040174323 0.001030770532 0.933780288238 0.00479700052467 0.00426235221216 0.00399358644101 0.000710907637557 0.000730359662388
0.499849 0.32847467678 0.00137797203843 0.000672136301976 0.000508691056 0.00071125182 0.000710696244 0.351864650946 0.000467731729765 0.0009681562 0.000968746762166 0.001038835516 0.001029463478 0.933525649413 0.00482548591239 0.00426855532622 0.00400328334761 0.000713538227605 0.000732573606171
0.501264 0.327663839366 0.00138481986914 0.000672320279084 0.000510869989 0.000709454025 0.000708768793 0.351092326243 0.000466991175508 0.000966497752 0.000966860185046 0.001037513621 0.001028173501 0.933269726719 0.00485401161914 0.00427465963046 0.00401317332669 0.000716424139215 0.000735030091849
0.502681 0.326854302825 0.00139164160831 0.000672407636063 0.000513088377 0.00070758736 0.000706769349 0.350321466382 0.000466251759915 0.00096486385 0.000964993234287 0.001036208499 0.001026900457 0.933012487646 0.00488257764491 0.00428067682554 0.00402326614017 0.000719569170179 0.000737732879921
0.5041 0.326046059548 0.00139843729924 0.000672401466891 0.000515348879 0.000705650917 0.000704697014 0.349552073521 0.00046551348299 0.000963255001 0.000963146988656 0.001034919994 0.001025644196 0.932753899194 0.0049111839897 0.00428661954016 0.00403357177862 0.000722977047946 0.000740685614585
0.505521 0.325239101863 0.00140567939997 0.00067230517499 0.000517654203 0.000703643822 0.000702550931 0.348784149834 0.000464776747013 0.000961671707 0.000961322547149 0.001033647945 0.001024404555 0.932493927886 0.00494121892291 0.00429250132334 0.0040441004389 0.000726651372583 0.000743891854378
0.506944 0.324433422032 0.00141370930437 0.000672122489456 0.000520007109 0.000701565238 0.000700330282 0.348017697513 0.000464041842642 0.000960114468 0.000959521036097 0.001032392173 0.001023181363 0.932232539754 0.00497369766649 0.00429833669732 0.00405486254248 0.000730595634397 0.000747355027735
0.508369 0.323629012251 0.00142170908013 0.000671857476327 0.000522410407 0.000699414366 0.000698034286 0.347252718762 0.000463308073248 0.000958583784 0.000957743599011 0.001031152497 0.001021974437 0.931969700352 0.00500622205835 0.00430414115292 0.00406586873713 0.000734813207632 0.000751078471422
0.509796 0.322825864651 0.0014296787777 0.000671514555321 0.000524866956 0.000697190445 0.000695662202 0.346489215799 0.000462575438778 0.00095708015 0.000955991402009 0.001029928721 0.001020783581 0.931705374745 0.00503879209847 0.00430993119351 0.00407712988261 0.00073930733766 0.000755065394518
0.511225 0.322023971298 0.00143761844776 0.00067109850956 0.00052737967 0.000694892755 0.000693213335 0.345727190855 0.000461843939165 0.000955604058 0.000954265630199 0.00102872064 0.001019608592 0.931439527512 0.00507140778687 0.00431572434582 0.0040886570752 0.000744081138267 0.000759318884365
0.512656 0.32122332419 0.00144552814119 0.000670614503923 0.000529951509 0.000692520617 0.00069068703 0.344966646172 0.00046111357432 0.000954155998 0.000952567488283 0.001027528037 0.001018449257 0.931172122739 0.00510406912353 0.00432153918726 0.00410046162643 0.000749137599363 0.000763841897023
0.514089 0.320423915259 0.00145340790912 0.000670068097734 0.000532585483 0.000690073393 0.000688082679 0.344207584001 0.000460384344147 0.000952736455 0.000950898199344 0.001026350687 0.00101730535 0.930903124023 0.00513677610847 0.00432739537077 0.00411255506848 0.000754479556992 0.000768637266529
0.515524 0.31962573637 0.00146187778426 0.000669465257803 0.000535284653 0.00068755049 0.00068539972 0.343450006601 0.00045968851134 0.000951345911 0.000949258997967 0.001025188355 0.001016176636 0.930632494473 0.005171474158 0.00433331361804 0.0041249491644 0.00076010970532 0.000773707686421
0.516961 0.318828779319 0.00147139263994 0.000668812376295 0.000538052129 0.000684951361 0.000682637634 0.34269391624 0.000459049743941 0.000949984843 0.00094765113872 0.001024040793 0.00101506287 0.930360196694 0.00520960748388 0.00433931577542 0.00413765589876 0.000766030600983 0.000779055697031
0.5184 0.318033035836 0.00148087213955 0.000668116279596 0.00054089107 0.000682275503 0.000679795955 0.341939315189 0.000458411820198 0.000948653726 0.0009460758857 0.001022907747 0.001013963796 0.930086192809 0.00524779388328 0.00434542479315 0.00415068748785 0.000772244629484 0.000784683708598
0.519841 0.317238497582 0.00149031634381 0.000667384245135 0.000543804683 0.000679522462 0.000676874266 0.341186205725 0.000457774740411 0.000947353029 0.000944534515089 0.00102178895 0.001012879147 0.92981044444 0.0052860333562 0.00435166475091 0.00416405636771 0.000778754014905 0.000790593966048
0.521284 0.316445156149 0.0014997253137 0.000666624012142 0.000546796222 0.000676691832 0.0006738722 0.34043459013 0.000457138504872 0.000946083213 0.000943028315414 0.001020684126 0.001011808651 0.929532912705 0.00532432590265 0.00435806087537 0.00417777518767 0.000785560831545 0.000796788560918
0.522729 0.315653003061 0.00150909911042 0.000665843797066 0.000549868992 0.000673783257 0.000670789442 0.339684470685 0.000456503113868 0.000944844738 0.000941558580268 0.00101959299 0.001010752021 0.929253558234 0.00536267152261 0.00436463953424 0.00419185684295 0.000792666968863 0.000803269423782
0.524176 0.314862029772 0.00151843779542 0.000665052300664 0.000553026343 0.000670796433 0.000667625731 0.338935849673 0.000455868567661 0.000943638058 0.000940126611411 0.001018515246 0.001009708961 0.928972341155 0.0054010702161 0.00437142824501 0.00420631444541 0.000800074139915 0.000810038311007
0.525625 0.314072227667 0.00152863410376 0.000664258719757 0.000556271671 0.000667731108 0.000664380862 0.338188729375 0.000455307025298 0.00094246362 0.0009387337139 0.001017450591 0.001008679165 0.928689221097 0.00544243400317 0.00437845567341 0.00422116132558 0.000807783870697 0.000817096813767
0.527076 0.31328358806 0.00153996822946 0.000663472758588 0.000559608419 0.000664587082 0.000661054683 0.337443112073 0.000454841131354 0.000941321864 0.000937381197626 0.001016398709 0.001007662321 0.928404157179 0.00548769938948 0.00438575164532 0.0042364110373 0.000815797517923 0.000824446339659
0.528529 0.312496102198 0.00155126058012 0.000662704629259 0.000563040079 0.00066136421 0.000657647103 0.336699000041 0.000454375529318 0.000940213228 0.00093607036941 0.001015359279 0.001006658103 0.92811710804 0.00553302716778 0.0043933471091 0.00425207737932 0.000824116221253 0.000832088123859
0.529984 0.311709761254 0.00156251122927 0.000661965064469 0.000566570183 0.000658062405 0.000654158085 0.335956395552 0.000453910220316 0.000939138139 0.000934802539224 0.001014331968 0.001005666178 0.927828031795 0.00557841733806 0.00440127416442 0.00426817434573 0.000832740941027 0.000840023198868
0.531441 0.310924556332 0.00157372025072 0.000661265315283 0.000570202309 0.000654681636 0.000650587655 0.335215300872 0.00045344520547 0.000938097018 0.000933757539139 0.001013316433 0.001004686204 0.927536886065 0.00562386990032 0.00440956601812 0.00428471615918 0.000841672423869 0.000848252403822
0.5329 0.310140478467 0.00158488771856 0.000660617149791 0.000573940082 0.000651221928 0.000646935898 0.334475718258 0.000452980485899 0.00093709028 0.000932879617585 0.001012312325 0.001003717829 0.927243627975 0.00566938485458 0.0044182569621 0.00430171727566 0.000850911209516 0.000856776393414
0.534361 0.30935751862 0.00159601370712 0.000660032856121 0.000577787166 0.000647683368 0.000643202962 0.33373764996 0.000452516062711 0.000936118333 0.00093204588649 0.001011319285 0.001002760691 0.926948214135 0.00571496220082 0.00442738237601 0.00431919235967 0.000860457616441 0.000865595606775
0.535824 0.308575667682 0.00160842010188 0.000659525233671 0.000581747268 0.000644066103 0.000639389056 0.333001098217 0.000452179404468 0.000935181575 0.000931257164561 0.001010336946 0.001001814422 0.926650600656 0.00576501533047 0.00443697868226 0.00433715628951 0.000870311756669 0.000874710276711
0.537289 0.307794916475 0.00162180479966 0.000659107577272 0.00058582414 0.000640370338 0.000635494458 0.332266065256 0.00045194137204 0.000934280398 0.000930514259802 0.001009364931 0.001000878643 0.926350743155 0.00581856408501 0.00444708329485 0.00435562417606 0.000880473495368 0.000884120427902
0.538756 0.307015255745 0.0016351404319 0.00065879367854 0.000590021571 0.000636596349 0.000631519503 0.331532553291 0.000451702886053 0.000933415186 0.000929817970363 0.001008402858 0.000999952966 0.926048596729 0.00587218594365 0.00445773462019 0.00437461133488 0.000890942489998 0.000893825849394
0.540225 0.306236676172 0.00164842708716 0.000658597787295 0.000594343392 0.000632744464 0.000627464601 0.330800564523 0.000451463948859 0.000932586311 0.000929169082474 0.001007450333 0.000999036998 0.925744115986 0.00592588090639 0.00447192885902 0.00439413329175 0.000901718144796 0.000903826129857
0.541696 0.305459168359 0.00166166485427 0.000658534610252 0.000598793471 0.000628815086 0.000623330224 0.330070101136 0.000451224562815 0.000931794141 0.000928568369372 0.001006506957 0.000998130334 0.925437255019 0.00597964897323 0.00449912036879 0.00441420579138 0.00091279962774 0.000914120605459
0.543169 0.304682722842 0.00167485382237 0.000658619266153 0.000603375716 0.000624808678 0.000619116915 0.329341165298 0.000450984730265 0.000931039031 0.000928016591839 0.001005572321 0.000997232565 0.925127967426 0.00603349014417 0.00452724164868 0.00443484478302 0.000924185863232 0.000924708388612
0.544644 0.303907330083 0.00168799408086 0.000664954299991 0.000608094073 0.000620725771 0.000614825284 0.328613759156 0.000450744453559 0.000930321328 0.000927514490364 0.001004646013 0.00099634327 0.924816206307 0.00608740441922 0.00455632030684 0.00445606642987 0.000935875519047 0.00093558836093
0.546121 0.303132980473 0.00170297134665 0.000673011472757 0.000612952522 0.000616566964 0.000610456015 0.327887884841 0.000450698069074 0.000929641369 0.000927062791693 0.001003727608 0.000995462023 0.924501924248 0.00614776568865 0.0045863840203 0.0044778870928 0.000947867001957 0.000946759142618
0.5476 0.30235966433 0.00171849199137 0.000681330800987 0.000617955077 0.000612332925 0.000606009858 0.32716354446 0.00045071224765 0.000929000080101 0.000926662201594 0.001002816677 0.000994588392 0.924185073337 0.00621023561324 0.00461746050758 0.00450032332897 0.000960158476687 0.000958219112061
0.549081 0.301587371905 0.00173395588359 0.000689917448919 0.00062310579 0.00060802439 0.000601487643 0.326440740098 0.000450725132379 0.000928412104546 0.000926313404672 0.001001912785 0.000993721933 0.923865605177 0.00627279001372 0.00464957744345 0.00452339191107 0.000972747803294 0.000969966400687
0.550564 0.300816093373 0.00174936312835 0.00069877644884 0.000628408741 0.000603642168 0.000596890266 0.325719473815 0.000450736727087 0.000927884378015 0.000926017063196 0.00100101549 0.000992862199 0.923543470858 0.0063354288901 0.00468276246072 0.00454710979532 0.000985632602622 0.000981998872184
0.552049 0.300045818841 0.00176471383098 0.000707912686325 0.000633868046 0.000599187136 0.000592218702 0.324999747648 0.000450747035622 0.000927417901786 0.000925773816833 0.001000124341 0.000992008737 0.923218620976 0.00639815224237 0.0047170430876 0.00457149413596 0.000998810205141 0.000994314129403
0.553536 0.299276538344 0.00178000809713 0.000717330892817 0.000639487849 0.000594660245 0.000587473997 0.324281563604 0.000450756061814 0.00092701363914 0.000925584277819 0.000999238886 0.000991161083 0.922891005637 0.00646096007054 0.00475244669041 0.00459656227618 0.00101227765837 0.00100690951592
0.555025 0.298508241847 0.0017952873376 0.000727035641742 0.000645272322 0.00059006252 0.000582657278 0.323564923665 0.00045076803374 0.000926672510116 0.000925449034776 0.00099835866 0.000990318771 0.922560574446 0.0065239920606 0.00478900045583 0.00462233174072 0.00102603171867 0.00101978207917
0.556516 0.297740919245 0.00181292657574 0.00073703133929 0.000651225667 0.000585395057 0.000577769743 0.322849829782 0.000451025837044 0.000926395388343 0.000925368644536 0.000997483199 0.000989481329 0.922227276521 0.00659529971365 0.00482673131378 0.00464882024043 0.00104006886782 0.00103292861661
0.558009 0.296974560364 0.00183050141724 0.000747322223181 0.000657352112 0.000580659027 0.000572812672 0.322136283873 0.00045128152286 0.000926183103036 0.000925343633125 0.000996612032 0.000988648275 0.921891060496 0.00666670301747 0.00486566591255 0.00467604567246 0.00105438526448 0.00104634563787
0.559504 0.296209154959 0.00184801198378 0.000757912354796 0.000663655908 0.000575855678 0.00056778742 0.321424287828 0.000451535096555 0.000926036426749 0.000925374498915 0.000995744679 0.000987819127 0.921551874504 0.00673820197207 0.00490583057665 0.00470402608349 0.00106897679139 0.00106002934992
0.561001 0.295444692717 0.00186545839735 0.000768805616323 0.00067014133 0.000570986333 0.000562695421 0.320713843499 0.000451786563499 0.000925956086621 0.000925461703669 0.000994880661 0.000986993394 0.921209666205 0.00680979657744 0.00494725124482 0.00473277971086 0.00108383901421 0.00107397568883
0.5625 0.294681163257 0.00188284078028 0.000780005711468 0.000676812677 0.00056605239 0.000557538189 0.320004952705 0.000452035929073 0.000925942752162 0.000925605675173 0.000994019491 0.000986170581 0.920864382773 0.00688148683359 0.00498995345183 0.00476232495506 0.00109896718948 0.00108818029122
0.564001 0.293918556133 0.0019001592552 0.000791516149567 0.000683674266 0.000561055323 0.00055231732 0.319297617228 0.000452283198658 0.000925997035553 0.000925806805245 0.000993160679 0.000985350189 0.920515970914 0.00695327274051 0.00503396223978 0.00479268036768 0.00111435625531 0.00110263850246
0.565504 0.293156860827 0.00191817397448 0.000803340266443 0.000690730433 0.000555996688 0.000547034486 0.318591838812 0.000452599665349 0.000926119490981 0.000926065447262 0.00099230373 0.000984531714 0.920164376841 0.00702770495817 0.00507930218863 0.00482386465804 0.00113000084404 0.00111734534922
0.567009 0.292396066758 0.00193762739814 0.000815481200512 0.00069798553 0.000550878115 0.000541691442 0.317887619163 0.000453054962749 0.000926310610512 0.000926381916912 0.000991448146 0.000983714649 0.919809546304 0.00710729872071 0.00512599731135 0.00485589667895 0.00114589526294 0.0011322955671
0.568516 0.291636163282 0.00195700962034 0.000827941900358 0.000705443929 0.000545701312 0.000536290027 0.317184959944 0.000453507461564 0.000926570825037 0.000926756489435 0.000990593426 0.000982898482 0.919451424599 0.00718699825569 0.00517407103602 0.00488879544572 0.00116203348205 0.0011474835853
0.570025 0.290877139686 0.00197632077909 0.000840725132201 0.000713110008 0.000540468067 0.000530832157 0.316483862778 0.000453957168535 0.000926900499469 0.000927189395745 0.000989739067 0.000982082697 0.919089956539 0.00726680356311 0.00522354618919 0.0049225800841 0.00117840915575 0.00116290351994
0.571536 0.290118985196 0.00199556101273 0.00085383346796 0.00072098816 0.000535180249 0.000525319833 0.315784329244 0.000454404090403 0.000927299934188 0.000927680826433 0.00098888456 0.000981266779 0.918725086487 0.00734671464297 0.00527444493514 0.00495726986775 0.00119501560899 0.00117854915644
0.573049 0.289361688976 0.00201473045991 0.000867269290335 0.000729082788 0.000529839803 0.000519755136 0.315086360875 0.000454848233916 0.000927769360447 0.00092823092621 0.000988029398 0.000980450203 0.918356758358 0.00742673149528 0.00532678874774 0.00499288419154 0.00121184581769 0.00119441398521
0.574564 0.288605240129 0.00203382925963 0.000881034794231 0.000737398304 0.000524448754 0.000514140234 0.314389959161 0.000455289605829 0.0009283089382 0.00092883979455 0.000987173068 0.000979632449 0.91798491561 0.00750685412002 0.00538059838521 0.00502967406419 0.00122889242695 0.00121049116283
0.576081 0.287849627698 0.00205422730614 0.000895131989535 0.000745939122 0.000519009208 0.000508477373 0.313695125541 0.000455831165868 0.000928918762277 0.000929507483498 0.000986315058 0.00097881299 0.917609501268 0.00759157417597 0.00543589386006 0.00506807328043 0.00124614774141 0.00122677352605
0.5776 0.287094840665 0.00207510221336 0.00090956269908 0.00075470966 0.00051352335 0.000502768883 0.313001861408 0.000456411098467 0.000929598850314 0.00093023399943 0.000985454855 0.000977991298 0.917230457907 0.00767821993641 0.00549269441345 0.00510812406557 0.0012636037203 0.00124325358917
0.579121 0.286340867959 0.00209590036431 0.000924328560908 0.00076371434 0.000507993445 0.000497017178 0.312310168104 0.000456987789171 0.00093034914871 0.00093101929845 0.000984591943 0.000977166847 0.916847727685 0.00776497977947 0.00555101847969 0.00514985976625 0.00128125198302 0.001259923532
0.580644 0.28558769845 0.00211662191155 0.000939431033433 0.00077295758 0.000502421838 0.000491224755 0.311620046919 0.0004575612457 0.000931169531098 0.00093186328663 0.000983725806 0.000976339104 0.916461252328 0.00785185370518 0.00561088367456 0.00519331213254 0.00129908378247 0.00127677520535
0.582169 0.284835320956 0.00213726700801 0.000954871393091 0.000782460163597 0.000496810952 0.000485394191 0.310931499092 0.000458131475784 0.000932059794267 0.000932765819353 0.000982855929 0.000975507542 0.916070973149 0.00793884171351 0.00567230676767 0.00523851126086 0.0013170900497 0.00129380013728
0.583696 0.28408372424 0.00215783580689 0.00097065074029 0.000792416881644 0.000491163294 0.000479528148 0.310244525806 0.00045869848716 0.000933019663483 0.000933726701735 0.000981981797 0.000974671627 0.915676831048 0.00802594380448 0.00573530367109 0.00528548553245 0.00133526133616 0.00131098950782
0.585225 0.283332897018 0.00217854271293 0.000986769997739 0.000802886020254 0.000485481443 0.00047362937 0.309559128189 0.000459270524595 0.000934048786793 0.000934745685447 0.000981102895 0.00097383083 0.915278766533 0.00811382312727 0.00579988940903 0.00533426157925 0.00135358785551 0.00132833418439
0.586756 0.282582827955 0.00220041329197 0.00100322991645 0.00081387039407 0.000479768064 0.000467700683 0.308875307315 0.000459887018424 0.000935146732134 0.00093582247014 0.000980218707 0.00097298462 0.914876719708 0.00820566574534 0.00586607811985 0.00538486419846 0.00137205945955 0.00134582467064
0.588289 0.281833505669 0.00222220306618 0.0010200310782 0.000825371938077 0.000474025898 0.000461744992 0.308193064197 0.000460500125789 0.00093631299765 0.000936956702209 0.000979328722 0.000972132469 0.914470630296 0.0082976283407 0.00593388304118 0.0054373163829 0.00139066565958 0.00136345115324
0.589824 0.281084918735 0.0022439121996 0.00103717389302 0.000837391736494 0.000468257762 0.000455765288 0.30751239979 0.000461109854834 0.000937547001806 0.000938147973848 0.000978432429 0.000971273847 0.91406043765 0.00838971091336 0.00600331648322 0.00549163924939 0.00140939558546 0.00138120348407
0.591361 0.280337055685 0.00226554085661 0.00105465860738 0.000849930064808 0.000462466554 0.000449764638 0.30683331499 0.000461716213714 0.00093884808581 0.000939395822591 0.000977529319 0.000970408229 0.913646080753 0.00848191346331 0.00607438984007 0.00554785203758 0.00142823803573 0.00139907116688
0.5929 0.27958990501 0.00228708920185 0.00107248530499 0.000862986433881 0.000456655249 0.000443746191 0.306155810628 0.000462319210585 0.000940215518966 0.000940699731816 0.000976618888 0.000969535088 0.913227498235 0.00857423599055 0.00614711357716 0.00560597212122 0.00144718143398 0.00141704337606
0.594441 0.278843455166 0.0023085574003 0.00109065390479 0.000876559633706 0.000450826894 0.000437713175 0.305479887477 0.000462918853621 0.000941648490638 0.000942059130409 0.000975700629 0.000968653905 0.91280462838 0.00866667849509 0.00622149721658 0.00566601497646 0.00146621386523 0.00143510894607
0.595984 0.278097694573 0.00233051691508 0.00110916416794 0.000890647786226 0.000444984617 0.000431668898 0.304805546241 0.00046348768788 0.000943146120171 0.000943473390638 0.000974774045 0.000967764158 0.912377409147 0.00876074063824 0.00629754934002 0.00572799423334 0.00148532303668 0.00145325637786
0.597529 0.277352611617 0.00235271885539 0.00112801570083 0.000905248387654 0.000439131618 0.00042561674 0.304132787563 0.000464037694048 0.000944707448353 0.000944941832568 0.000973838638 0.000966865334 0.911945778156 0.00885577774853 0.00637527760632 0.00579192164157 0.00150449633664 0.00147147383234
0.599076 0.276608194659 0.00237483807659 0.00114720795145 0.000920358367744 0.00043327117 0.000419560166 0.303461612016 0.000464584518459 0.000946331445288 0.000946463718254 0.000972893919 0.000965956918 0.911509672744 0.0089509378842 0.00645468871113 0.00585780714538 0.0015237207558 0.00148974915419
0.600625 0.275864432029 0.00239687475086 0.00116674021744 0.00093597412957 0.000427406623 0.000413502708 0.302792020108 0.000465128169025 0.00094801700687 0.000948038255826 0.0009719394 0.000965038404 0.911069029926 0.00904622104526 0.00653578842525 0.00592565886688 0.00154298297635 0.00150806983174
0.602176 0.275121312039 0.00241882905065 0.00118661164049 0.000952091611931 0.000421541392 0.000407447979 0.302124012276 0.000465668653652 0.000949762960982 0.000949664597729 0.000970974599 0.000964109287 0.910623786459 0.0091416272317 0.00661858156413 0.00599548320124 0.00156226929886 0.00152642304865
0.603729 0.274378822978 0.0024407011487 0.00120682121689 0.000968706322553 0.000415678967 0.00040139966 0.301457588889 0.000466205980262 0.000951568063193 0.000951341844528 0.000969999041 0.00096316907 0.910173878817 0.00923715644353 0.00670307202958 0.0060672847931 0.00158156570323 0.00154479565106
0.605284 0.273636953119 0.00246254169183 0.00122736779286 0.000985813393997 0.000409822908 0.000395361507 0.300792750244 0.000466714038405 0.000953430999706 0.000953069039613 0.000969012255 0.00096221726 0.909719243223 0.0093328000325 0.00678926277757 0.00614106662003 0.0016008578106 0.00156317415231
0.606841 0.272895690726 0.00248452584992 0.00124825006399 0.00100340762815 0.000403976836 0.000389337345 0.300129496566 0.000467102281669 0.000955350390279 0.000954845175696 0.000968013777 0.000961253371 0.909259815674 0.00942852788197 0.00687715583586 0.00621683004813 0.00162013090947 0.00158154476901
0.6084 0.272155024049 0.00250642737505 0.00126946658712 0.00102148352843 0.000398144447 0.000383331066 0.299467828005 0.000467487882794 0.000957324792238 0.000956669185737 0.000967003153 0.00096027692 0.908795531934 0.00952437869593 0.00696675231491 0.00629457486214 0.00163936994738 0.00159989338107
0.609961 0.271414941338 0.00252824644289 0.00129101576674 0.00104003535087 0.000392329494 0.000377346631 0.29880774464 0.000467870848733 0.000959352693569 0.000958539959334 0.000965979931 0.000959287437 0.908326327569 0.00962035247437 0.0070580524117 0.00637429933496 0.00165855955197 0.00161820556463
0.611524 0.27067543084 0.00254998322938 0.0013128958666 0.00105905713508 0.000386535796 0.000371388066 0.298149246471 0.000468251186432 0.000961432525741 0.000960456325713 0.000964943672 0.000958284453 0.90785213796 0.00971644921729 0.00715105540251 0.00645600030153 0.00167768400507 0.00163646659292
0.613089 0.269936480806 0.00257163791068 0.00133510500808 0.00107854273444 0.000380767231 0.000365459457 0.297492333424 0.000468628902841 0.000963562654659 0.000962417069337 0.000963893943 0.000957267513 0.907372898317 0.00981266892469 0.00724575968217 0.00653967317489 0.00169672729662 0.00165466143591
0.614656 0.269198079495 0.00259321066319 0.00135764116773 0.00109848585512 0.00037502774 0.000359564954 0.296837005345 0.000469004004922 0.000965741395025 0.000964420916412 0.00096283032 0.000956236165 0.906888543705 0.00990901159657 0.00734216271744 0.00662531207163 0.00171567307508 0.00167277475364
0.616225 0.268460215181 0.00261441030684 0.0013805021785 0.00111888008182 0.000369321313 0.000353708766 0.296183262003 0.000469192524757 0.000967966998805 0.000966466551062 0.00096175239 0.000955189969 0.906399009064 0.0100034695486 0.00744026110496 0.00671290982468 0.00173450468935 0.00169079094693
0.617796 0.267722876153 0.00263544765448 0.00140368573707 0.00113971889856 0.000363652001 0.000347895155 0.295531103088 0.000469327473726 0.000970237666688 0.00096855260469 0.000960659746 0.000954128494 0.905904229218 0.0100974833966 0.00754005056979 0.00680245805866 0.00175320519754 0.00170869409962
0.619369 0.266986050726 0.00265640489215 0.00142718938971 0.00116099572106 0.000358023903 0.000342128442 0.294880528206 0.000469460642725 0.000972551550046 0.000970677661031 0.000959551997 0.000953051317 0.905404138925 0.0101916169313 0.0076415259277 0.00689394728277 0.00177175734141 0.00172646805073
0.620944 0.266249727239 0.00267728219449 0.00145101054926 0.00118270390748 0.00035244117 0.000336412994 0.294231536886 0.000469592037032 0.000974906746092 0.000972840260486 0.000958428756 0.000951958029 0.904898672851 0.0102858701526 0.00774468116855 0.00698736689835 0.00179014360665 0.00174409634219
0.622521 0.265513894068 0.0026980797363 0.00147514648175 0.00120483678403 0.000346907999 0.00033075323 0.293584128569 0.000469721661938 0.000977301309328 0.000975038890873 0.000957289656 0.000950848227 0.904387765654 0.0103802430606 0.00784950937792 0.00708270531293 0.00180834617605 0.00176156228622
0.6241 0.264778539627 0.00271879769261 0.00149959431299 0.00122738765917 0.000341428629 0.000325153615 0.292938302618 0.000469849522721 0.000979733245589 0.000977272002627 0.000956134334 0.000949721525 0.903871351956 0.0104747356552 0.00795600281746 0.00717994996757 0.00182634698175 0.00177884892802
0.625681 0.264043652377 0.00273899503233 0.00152435102212 0.00125034984045 0.000336007342 0.000319618656 0.292294058307 0.000469839706681 0.000982200522613 0.000979538000371 0.000954962443 0.000948577542 0.90334936641 0.0105671470093 0.00806415287512 0.00727908743212 0.00184412768012 0.00179593907759
0.627264 0.263309220827 0.00275853222 0.00154941345372 0.00127371663735 0.000330648458 0.000314152898 0.291651394828 0.00046964917977 0.00098470106458 0.000981835245711 0.000953773648 0.000947415917 0.902821743686 0.0106567628721 0.00817395012009 0.00738010340434 0.00186166971023 0.00181281531263
0.628849 0.262575233546 0.00277799389857 0.00157477830203 0.00129748138496 0.000325356332 0.000308760925 0.291010311284 0.00046945799827 0.00098723275936 0.000984162061799 0.000952567628 0.000946236297 0.902288418536 0.0107464919577 0.00828538426669 0.00748298282677 0.00187895425177 0.0018294599937
0.630436 0.261841679168 0.00279738023631 0.00160044211842 0.00132163744413 0.000320135348 0.000303447355 0.290370806692 0.000469266165149 0.000989793461864 0.000986516728688 0.000951344076 0.000945038342 0.901749325805 0.0108363342661 0.00839844418715 0.00758770991259 0.00189596225618 0.00184585528331
0.632025 0.261108546395 0.00281669140167 0.00162640131386 0.00134617820784 0.000314989922 0.000298216829 0.289732879982 0.00046907368339 0.000992380992007 0.000988897494418 0.000950102699 0.00094382173 0.901204400451 0.0109262897974 0.00851311796137 0.00769426817936 0.00191267449903 0.00186198313443
0.633616 0.260375824011 0.00283592756323 0.00165265214666 0.0013710971167 0.00030992449 0.000293074021 0.289096529993 0.000468880555955 0.000994993141963 0.000991302564902 0.000948843218 0.00094258615 0.900653577604 0.0110163585514 0.00862939279781 0.00780264054511 0.00192907152262 0.00187782533073
0.635209 0.259643500882 0.00285487234631 0.0016791907349 0.00139638765283 0.000304943513 0.000288023622 0.288461755478 0.000468637061553 0.000997627672044 0.000993730117718 0.00094756537 0.000941331308 0.90009679256 0.0111055484827 0.00874725513039 0.00791280931807 0.00194513370896 0.00189336347452
0.636804 0.25891156597 0.00287231086318 0.00170601304665 0.00142204335165 0.000300051463 0.000283070342 0.287828555095 0.000468064193 0.00100028232581 0.000996178288422 0.00094626891 0.000940056923 0.899533980861 0.0111882728081 0.00886669053802 0.00802475630603 0.00196084125981 0.0019085790407
0.638401 0.258180008336 0.00288968062518 0.00173311489929 0.00144805779847 0.00029525283 0.000278218905 0.287196927415 0.000467492006241 0.00100295481632 0.00099864518798 0.000944953606 0.000938762733 0.898965078282 0.011271100863 0.00898768380234 0.00813846278776 0.00197617423205 0.00192345333635
0.64 0.257448817151 0.00290698178921 0.00176049196352 0.0014744246342 0.000290552107 0.000273474043 0.286566870914 0.000466920501407 0.00100564284336 0.00100112889304 0.000943619247 0.000937448491 0.898390020905 0.0113540326475 0.00911021888658 0.00825390961137 0.00199111254577 0.0019379675772
0.641601 0.256717981702 0.00292421451222 0.00178813975784 0.00150113755464 0.000285953794 0.00026884049 0.285938383978 0.000466349678628 0.00100834408364 0.00100362745371 0.000942265634 0.000936113968 0.897808745124 0.0114370681616 0.00923427894797 0.0083710771863 0.00200563601435 0.00195210284553
0.643204 0.255987491403 0.0029413789514 0.00181605364964 0.00152819031115 0.000281462389 0.000264322983 0.285311464898 0.000465779538016 0.00101105620514 0.00100613889191 0.000940892592 0.000934758951 0.89722118771 0.0115202074052 0.00935984633365 0.00848994555654 0.00201972433475 0.00196584015879
0.644809 0.255257335805 0.0029584752639 0.00184422884644 0.00155557671337 0.000277082381 0.000259926252 0.284686111873 0.000465210079689 0.00101377685814 0.00100866120461 0.00093949996 0.000933383248 0.89662728584 0.0116034503784 0.00948690256011 0.00861049440678 0.00203335713844 0.00197916046307
0.646416 0.254527504598 0.00297354416544 0.00187266041036 0.0015832906172 0.000272818253 0.000255655014 0.284062323006 0.000464267723162 0.00101650368528 0.00101119236519 0.000938087598 0.000931986685 0.896026977124 0.0116781234624 0.0096154283696 0.00873270307868 0.00204651400344 0.00199204464482
0.648025 0.253797987632 0.00298828809755 0.00190134323689 0.00161132594064 0.000268674467 0.000251513974 0.283440096304 0.00046327702032 0.00101923432418 0.00101373032147 0.000936655387 0.000930569104 0.895420199688 0.0117517180666 0.00974540364599 0.00885655065621 0.00205917444517 0.00200447358399
0.649636 0.253068774915 0.00300297213143 0.00193027207146 0.00163967664389 0.000264655466 0.00024750781 0.282819429681 0.000462288478811 0.00102196640266 0.00101627300576 0.000935203224 0.000929130371 0.894806892159 0.0118254041496 0.00987680750715 0.008982015907 0.00207131799538 0.0020164281321
0.651249 0.252339856634 0.00301759640781 0.00195944148974 0.00166833674081 0.000260765664 0.000243641178 0.282200320952 0.000461302095493 0.00102469755125 0.00101881832817 0.000933731031 0.000927670369 0.894186993774 0.0118991817112 0.0100096182089 0.00910907738395 0.00208292416363 0.00202788917681
0.652864 0.251611223155 0.00303216106744 0.00198884591578 0.00169730028466 0.000257009443 0.000239918696 0.281582767838 0.000460317867212 0.00102742539339 0.00102136418262 0.000932238747 0.000926189006 0.893560444366 0.0119730507515 0.0101438132303 0.009237713367 0.00209397252049 0.00203883762844
0.654481 0.250882865043 0.00304666625118 0.00201847960309 0.0017265613744 0.000253391145 0.000236344944 0.28096676796 0.000459335790814 0.00103014756153 0.00102390844762 0.000930726338 0.000924686208 0.892927184466 0.0120470112705 0.0102793692039 0.00936790195619 0.0021044426771 0.00204925448145
0.6561 0.250154773068 0.00305926168643 0.00204833664166 0.00175611414606 0.000249915065 0.000232924457 0.280352318844 0.000458049156709 0.00103286168599 0.00102644898727 0.000929193784 0.000923161924 0.892287155318 0.0121130186611 0.0104162619441 0.00949962102866 0.00211431432774 0.00205912079984
0.657721 0.249426938216 0.00307093234789 0.00207841095527 0.00178595276581 0.000246585451 0.000229661712 0.279739417915 0.000456621198113 0.0010355654075 0.0010289836545 0.000927641097 0.000921616126 0.891640298943 0.0121753073118 0.0105544664419 0.0096328482704 0.00212356729842 0.00206841777615
0.659344 0.248699351706 0.0030825534873 0.00210869629392 0.00181607143542 0.000243406484 0.000226561134 0.2791280625 0.000455196961607 0.00103825637477 0.0010315102873 0.000926068306 0.000920048808 0.890986558207 0.0122376728147 0.0106939568235 0.00976756120788 0.00213218152472 0.00207712675744
0.660969 0.247972004996 0.00309412522468 0.00213918624105 0.00184646437769 0.000240382287 0.000223627075 0.27851824983 0.000453776440499 0.00104093224269 0.00103402672426 0.000924475463 0.000918459989 0.890325876841 0.0123001151697 0.0108347064258 0.00990373716736 0.00214013713912 0.00208522923473
0.662596 0.247244889799 0.00310564768004 0.00216987420319 0.00187712583503 0.000237516906 0.000220863816 0.277909977032 0.000452359628083 0.00104359068651 0.0010365307853 0.000922862649 0.000916849711 0.889658199535 0.0123626343769 0.0109766876872 0.0100413533319 0.00214741446073 0.00209270693292
0.664225 0.246517998095 0.00311712097346 0.00220075341315 0.00190805006602 0.000234814309 0.000218275554 0.277303241137 0.000450946517642 0.00104622938792 0.00103902029312 0.000921229965 0.00091521804 0.888983471972 0.0124252304361 0.011119872229 0.0101803866986 0.00215399404844 0.00209954178889
0.665856 0.245791322144 0.00312690691912 0.00223181692562 0.00193923133807 0.000232278376 0.000215866397 0.276698039073 0.000449294780071 0.00104884605036 0.00104149306306 0.00091957754 0.000913565069 0.888301640906 0.0124808392521 0.0112642307998 0.0103208141169 0.00215985673239 0.00210571601635
0.667489 0.245064854503 0.00313516812391 0.00226305761217 0.00197066392482 0.000229912889 0.000213640358 0.27609436767 0.000447428442109 0.00105143839384 0.00104394690843 0.000917905528 0.000911890916 0.887612654221 0.0125301127681 0.0114097332714 0.0104626122745 0.00216498363318 0.00211121213613
0.669124 0.244338588034 0.00314339148569 0.00229446816421 0.00200234209425 0.000227721528 0.000211601342 0.275492223657 0.000445567406785 0.00105400415713 0.00104637964325 0.000916214106 0.000910195725 0.886916460982 0.0125794466314 0.0115563486532 0.0106057576752 0.00216935621644 0.00211601298835
0.670761 0.243612515922 0.00315157709996 0.00232604109147 0.00203426010599 0.000225707864 0.000209753138 0.274891603661 0.000443711663703 0.00105654110318 0.00104878908148 0.000914503482 0.000908479665 0.88621301152 0.012628840842 0.011704045074 0.0107502266564 0.00217295632352 0.00212010178776
0.6724 0.242886631692 0.00315972506231 0.00235776870855 0.00206641220973 0.000223875341 0.000208099414 0.274292504209 0.000441861202446 0.00105904701646 0.00105117303883 0.000912773888 0.000906742936 0.885502257499 0.0126782953997 0.0118527897431 0.0108959953868 0.00217576621412 0.0021234621714
0.674041 0.242160929221 0.00316783546832 0.00238964314397 0.00209879262981 0.000222227277 0.000206643705 0.273694921726 0.000440016012597 0.00106151970886 0.00105352933694 0.000911025585 0.000904985761 0.884784151982 0.0127278103047 0.0120025489797 0.0110430398377 0.00217776858959 0.00212607821635
0.675684 0.241435402753 0.00317449872263 0.00242165633819 0.00213139556178 0.000220766853 0.000205389404 0.273098852537 0.000437986627252 0.00106395701814 0.00105585580163 0.00090925886 0.000903208396 0.884058649497 0.0127713182937 0.0121532882023 0.0111913357743 0.00217894666409 0.00212793447552
0.677329 0.240710046919 0.00317915541335 0.00245380002819 0.00216421516589 0.000219497099 0.000204339752 0.272504292865 0.000435697840546 0.00106635680738 0.00105815026774 0.00090747403 0.000901411121 0.883325706132 0.0128063623025 0.0123049718787 0.0113408587379 0.00217928417833 0.00212901604769
0.678976 0.239984856751 0.0031837867569 0.00248606576007 0.00219724556166 0.000218420888 0.000203497829 0.27191123883 0.000433415896235 0.00106871697687 0.0010604105766 0.00090567144 0.000899594249 0.882585279607 0.012841448918 0.0124575635562 0.0114915840708 0.00217876546854 0.00212930859942
0.680625 0.2392598277 0.00318839282163 0.00251844487432 0.00223048081451 0.000217540927 0.000202866545 0.271319686454 0.0004311407802 0.00107103544794 0.00106263458303 0.000903851464 0.000897758121 0.88183732934 0.0128765781402 0.0126110258236 0.0116434868225 0.00217737549039 0.00212879840798
0.682276 0.238534955653 0.003192973676 0.00255092850918 0.00226391493243 0.000216859741 0.000202448626 0.270729631653 0.000428872478314 0.00107331018575 0.00106482014961 0.000902014508 0.000895903106 0.881081816558 0.0129117499691 0.0127653202998 0.0117965418142 0.00217509987819 0.00212747243717
0.683929 0.237810236951 0.00319752938839 0.0025835075975 0.00229754185336 0.000216379672 0.000202246605 0.270141070246 0.000426610976438 0.00107553917884 0.00106696515801 0.000900161002 0.000894029608 0.880318704351 0.0129469644047 0.0129204076498 0.0119507235311 0.00217192500902 0.00212531832274
0.685584 0.237085668408 0.00320083568346 0.00261617286202 0.002331355442 0.000216102858 0.000202262812 0.269553997948 0.000424204974184 0.00107772045742 0.00106906749978 0.000898291412 0.000892138059 0.879547957785 0.0129769351575 0.013076247532 0.0121060061738 0.00216783802545 0.00212232449679
0.687241 0.236361247329 0.00320187858805 0.00264891481434 0.002365349473 0.000216031229 0.000202499359 0.268968410372 0.000421529157175 0.00107985208756 0.00107112508463 0.000896406234 0.000890228923 0.878769543985 0.0129972358651 0.013232798609 0.01226236358 0.0021628269133 0.00211848019193
0.6889 0.235636971532 0.00320290880602 0.00268172374672 0.0023995176302 0.000216166493 0.000202958136 0.268384303032 0.000418861611415 0.00108193216851 0.00107313584009 0.000894505992 0.000888302695 0.877983432227 0.0130175610757 0.0133900185149 0.012419769214 0.00215688052265 0.00211377549562
0.690561 0.234912839365 0.00320392637739 0.00271458973581 0.00243385348771 0.000216510123 0.000203640787 0.267801671339 0.000416202319232 0.00108395884249 0.00107509771247 0.000892591245 0.000886359905 0.87718959404 0.0130379107893 0.0135478638562 0.0125781961293 0.00214998868052 0.00210820143087
0.692224 0.234188849728 0.00320493134217 0.00274750263248 0.00246835050973 0.000217063347 0.000204548711 0.267220510605 0.000413551262939 0.00108593028811 0.00107700867113 0.00089066258 0.000884401113 0.876388003293 0.0130582850058 0.0137062901877 0.0127376169467 0.00214214218125 0.0021017499808
0.693889 0.233465002094 0.00320592374027 0.00278045206471 0.00250300202782 0.000217827135 0.000205683037 0.266640816039 0.000410908424848 0.00108784472688 0.00107886670371 0.000888720621 0.000882426912 0.875578636317 0.0130786837253 0.0138652519928 0.0128980037911 0.00213333290107 0.00209441417721
0.695556 0.232741296531 0.00320580665286 0.00281342742741 0.00253780124253 0.000218802186 0.00020704462 0.266062582752 0.000408149475393 0.00108970041765 0.0010806698234 0.000886766021 0.000880437932 0.874761471995 0.0130943341275 0.0140247026615 0.0130593282759 0.00212355383798 0.00208618813421
0.697225 0.232017733722 0.00320349159473 0.0028464178885 0.00257274120114 0.000219988916 0.000208634022 0.265485805752 0.000405151040741 0.00109149566781 0.00108241606645 0.000884799467 0.000878434832 0.873936491877 0.0131004548079 0.0141845945004 0.0132215614564 0.00211279916911 0.00207706712139
0.698896 0.231294314991 0.00320117573176 0.00287941237085 0.00260781479408 0.000221387441 0.000210451502 0.264910479951 0.00040216209049 0.0010932288183 0.00108410349799 0.000882821678 0.000876418309 0.873103680284 0.0131065828228 0.0143448786676 0.0133846737612 0.00210106433089 0.00206704763336
0.700569 0.230571042324 0.00319885907653 0.00291239956327 0.00264301473714 0.000222997569 0.000212497 0.264336600158 0.00039918260383 0.00109489826139 0.00108573020885 0.000880833408 0.000874389094 0.87226302444 0.0131127181723 0.0145055052011 0.0135486349819 0.00208834607987 0.0020561274429
0.702244 0.229847918394 0.00319654164164 0.00294536790488 0.00267833356335 0.000224818781 0.000214770123 0.263764161086 0.000396212559942 0.00109650242743 0.00108729431973 0.000878835442 0.000872347952 0.871414514571 0.0131188608563 0.0146664229577 0.0137134141929 0.00207464255972 0.00204430567284
0.703921 0.229124946584 0.00319422343959 0.00297830558724 0.00271376360343 0.000226850218 0.000217270129 0.263193157345 0.000393251937998 0.00109803979891 0.00108879397731 0.000876828605 0.000870295682 0.870558144046 0.0131250108749 0.0148275796034 0.0138789797186 0.0020599533768 0.00203158288923
0.7056 0.228402131013 0.00319094450252 0.00301120055121 0.00274929697818 0.000229090668 0.000219995912 0.262623583453 0.000390206691884 0.0010995088927 0.001090227365 0.000874813747 0.000868233123 0.869693909473 0.0131269385514 0.0149889216239 0.0140452990378 0.00204427969247 0.00201796111604
0.707281 0.227679476562 0.00318594391068 0.00304404047844 0.00278492558279 0.000231538547 0.00022294599 0.262055433824 0.000387002271258 0.0011009082825 0.00109159269317 0.000872791761 0.000866161144 0.868821810865 0.0131212530952 0.0151503942498 0.0142123387935 0.00202762425193 0.00200344398221
0.708964 0.2269569889 0.00318095212113 0.003076812786 0.00282064106967 0.000234191889 0.000226118484 0.261488702779 0.000383808143678 0.00110223657836 0.00109288821058 0.00087076357 0.000864080657 0.867941851743 0.0131155608745 0.0153119414636 0.0143800646472 0.00200999152431 0.00198803673309
0.710649 0.22623467451 0.00317596912366 0.00310950462832 0.00285643483744 0.000237048324 0.000229511104 0.260923384541 0.000380624286077 0.00110349244136 0.00109411219828 0.000868730132 0.000861992604 0.867054039284 0.0131098618895 0.0154735059757 0.0145484412804 0.0019913877307 0.00197174634784
0.712336 0.225512540719 0.00317099490803 0.00314210288477 0.00289229801391 0.000240105065 0.000233121133 0.260359473238 0.000377450675395 0.00110467457666 0.00109526297396 0.00086669244 0.000859897969 0.866158384461 0.0131041561401 0.0156350291835 0.0147174322919 0.00197182096387 0.00195458160682
0.714025 0.224790595723 0.00316602946398 0.00317459416168 0.00292822143817 0.00024335889 0.000236945408 0.259796962901 0.000374287288559 0.00110578173845 0.00109633889276 0.000864651524 0.00085779777 0.865254902186 0.0130984436264 0.0157964511633 0.0148870001365 0.00195130125379 0.00193655318577
0.715716 0.224068848617 0.00316049508213 0.00320696478176 0.00296419564412 0.000246806128 0.000240980303 0.259235847467 0.00037111212951 0.00110681272507 0.0010973383455 0.000862608448 0.000855693063 0.86434361145 0.0130901177472 0.0159577106185 0.0150571060325 0.00192984066643 0.00191767371881
0.717409 0.223347309427 0.00315418577423 0.0032392007814 0.00300021085077 0.000250442635 0.000245221712 0.25867612078 0.000367917340734 0.00110776638134 0.00109825976511 0.000860564309 0.000853584941 0.863424535491 0.0130782283309 0.0161187448764 0.0152277099176 0.00190745338682 0.00189795790753
0.719104 0.222625989137 0.00314789005892 0.0032712879046 0.00303625693321 0.000254263783 0.000249665029 0.258117776589 0.000364732891122 0.00110864160037 0.00109910162508 0.000858520245 0.000851474534 0.862497701937 0.0130663248693 0.0162794898448 0.0153987703287 0.00188415581816 0.00187742261096
0.720801 0.221904899721 0.00314160791422 0.00330321159866 0.00307232341235 0.000258264437 0.000254305131 0.257560808553 0.000361558757149 0.00110943731948 0.00109986243885 0.000856477422 0.000849363014 0.861563142963 0.0130544073623 0.0164398799854 0.0155702443321 0.00185996668694 0.00185608691294
0.7225 0.221184054176 0.00313533931807 0.00333495700718 0.00310839943816 0.000262438938 0.000259136357 0.257005210236 0.000358394915294 0.00111015252564 0.00110054076137 0.000854437049 0.000847251585 0.860620895479 0.0130424758099 0.0165998482752 0.0157420874604 0.00183490711455 0.00183397226057
0.724201 0.220463466552 0.00312908424835 0.00336650896447 0.00314447376305 0.000266781084 0.000264152488 0.256450975115 0.000355241342022 0.0011107862474 0.00110113519431 0.000852400366 0.000845141494 0.859671001263 0.0130305302121 0.01675932619 0.0159142535626 0.00180900075638 0.00181110252147
0.725904 0.219743151988 0.00312348431018 0.00339785198889 0.00318053472856 0.000271284107 0.000269346729 0.255898096574 0.0003522806045 0.00111133756275 0.00110164438062 0.000850368648 0.000843034022 0.858713507173 0.0130213763401 0.0169182436487 0.0160866947598 0.00178227386726 0.00178750411114
0.727609 0.219023126742 0.00311846198585 0.00342897027984 0.00321657024343 0.000275940658 0.000274711686 0.255346567909 0.000349490625946 0.00111180559336 0.00110206701003 0.00084834321 0.000840930491 0.857748465294 0.0130146945099 0.0170765290011 0.0162593613187 0.0017547554412 0.00176320609354
0.729316 0.21830340823 0.00311344881406 0.00345984770662 0.00325256776418 0.000280742784 0.000280239346 0.25479638233 0.000346709619614 0.00111218950409 0.00110240182069 0.000846325396 0.000838832262 0.856775933134 0.0130080048417 0.0172341089817 0.016432201552 0.00172647731048 0.00173824026058
0.731025 0.217584015059 0.00310844478302 0.00349046780222 0.00328851427376 0.000285681904 0.000285921056 0.254247532956 0.000343937564948 0.00111248850909 0.00110264759199 0.000844316592 0.000836740731 0.855795973826 0.0130013073356 0.0173909086399 0.0166051617317 0.0016974742431 0.00171264129702
0.732736 0.216864967063 0.00310344988088 0.00352081376431 0.00332439626014 0.000290748793 0.000291747497 0.253700012825 0.00034117444139 0.00111270185953 0.00110280315927 0.000842318214 0.000834657337 0.854808656287 0.0129946019916 0.0175468513862 0.0167781859376 0.00166778410149 0.00168644683155
0.734449 0.21614628534 0.00309846409582 0.00355086843831 0.00336019969393 0.000295933557 0.000297708668 0.253153814885 0.000338420228382 0.00111282885687 0.00110286740073 0.000840331716 0.000832583553 0.853814055452 0.0129878888097 0.017701858856 0.0169512159894 0.00163744790602 0.00165969759148
0.736164 0.215427992294 0.00309747376847 0.00358061431248 0.00339591001128 0.000301225605 0.000303793858 0.252608932004 0.000336379502228 0.00111286884036 0.00110283924748 0.000838358585 0.000830520892 0.852812252461 0.0129992108355 0.017855850919 0.0171241913067 0.00160650999756 0.00163243752688
0.737881 0.214710111665 0.00309836300723 0.0036100335171 0.00343151208119 0.00030661364 0.000309991623 0.252065356965 0.000334678255839 0.00111282119289 0.00110271767821 0.000836400346 0.000828470907 0.851803334858 0.0130190970203 0.0180087456316 0.0172970487715 0.00157501816164 0.00160471389489
0.7396 0.213992668579 0.00309924035741 0.00363910780567 0.00346699019688 0.000312085619 0.000316289763 0.251523082472 0.000332982151867 0.00111268533828 0.00110250172859 0.000834458554 0.000826435187 0.85078739683 0.0130390063689 0.0181604591866 0.0174697226522 0.00154302374039 0.00157657742385
0.741321 0.213275689578 0.00310010585838 0.00366781856248 0.0035023280362 0.000317628744 0.000322675297 0.250982101146 0.000331291178835 0.00111246073886 0.00110219048078 0.000832534801 0.00082441536 0.8497645394 0.0130589388815 0.0183109058822 0.0176421444076 0.00151058177756 0.00154808240689
0.743044 0.21255920267 0.00310095954945 0.0036961467766 0.00353750865453 0.000323229424 0.000329134437 0.250442405531 0.00032960532527 0.00111214689856 0.00110178307115 0.000830630714 0.000822413091 0.848734870675 0.0130788945578 0.0184599980323 0.0178142426317 0.00147775115217 0.00151928688144
0.744769 0.211843237366 0.0031018014699 0.0037240730489 0.00357251444768 0.000328873259 0.000335652565 0.249903988092 0.000327924579697 0.00111174335761 0.00110127869224 0.000828747951 0.000820430085 0.847698506068 0.0130988733981 0.0186076459812 0.0179859428541 0.0014445947186 0.00149025271636
0.746496 0.211127824725 0.00311445621471 0.00375157757468 0.00360732713854 0.000334545012 0.000342214201 0.249366841219 0.000328076822537 0.00111124969401 0.00110067658897 0.000826888205 0.000818468083 0.846655568531 0.0131731830265 0.018753758004 0.0181571674523 0.00141117946061 0.00146104577504
0.748225 0.210412997397 0.00312888051369 0.00377864013787 0.00364192774447 0.00034022858 0.000348802984 0.248830957226 0.000328509503334 0.00111066552172 0.00109997605944 0.000825053201 0.000816528862 0.845606188807 0.0132559741586 0.0188982402626 0.0183278354751 0.00137757660835 0.00143173606055
0.749956 0.209698789669 0.00314324433867 0.00380524010176 0.00367629655814 0.000345906972 0.000355401638 0.248296328353 0.000328939710756 0.00110999048933 0.00109917646038 0.000823244697 0.00081461424 0.84455050568 0.0133388610584 0.0190409967732 0.0184978625207 0.00134386183447 0.00140239784804
0.751689 0.208985237508 0.00315754784947 0.0038313564053 0.00371041311946 0.000351562279 0.000361991946 0.24776294677 0.000329367452001 0.00110922427709 0.00109827720253 0.000821464482 0.000812726068 0.843488666213 0.0134218437259 0.0191819293517 0.0186671605682 0.00131011537537 0.00137310984041
0.753424 0.208272378613 0.00317179120587 0.00385696754178 0.00374425619485 0.000357175645 0.000368554723 0.247230804574 0.000329792734269 0.00110836660028 0.00109727775287 0.000819714379 0.000810866237 0.842420826045 0.013504922161 0.0193209375154 0.0188356378613 0.00127642220962 0.00134395533896
0.755161 0.207560252457 0.00318830201072 0.00388205156184 0.00377780374913 0.00036272724 0.000375069787 0.246699893793 0.000330535406244 0.00110741720517 0.0010961776368 0.00081799624 0.000809036669 0.841347149631 0.0135988272927 0.0194579184807 0.0190031987335 0.00124287219128 0.00131502238036
0.7569 0.20684890034 0.00322749973029 0.00390658605691 0.00381103292486 0.000368196233 0.000381515925 0.24617020639 0.000334401533572 0.00110637586441 0.0010949764364 0.000816311947 0.000807239327 0.840267810526 0.0137980046264 0.0195927670706 0.0191697434582 0.00120956027073 0.00128640389585
0.758641 0.206138365436 0.00326654771042 0.00393054815171 0.00384392001391 0.000373560758 0.000387870867 0.245641734258 0.000338252846749 0.00110524238164 0.00109367379062 0.000814663414 0.000805476207 0.83918299168 0.0139974110311 0.0197253756594 0.019335168098 0.00117658662328 0.00125819790398
0.760384 0.205428692847 0.00330544633508 0.00395391449217 0.00387644043857 0.000378797886 0.000394111257 0.245114469229 0.000342089383812 0.00110401658381 0.00109226939884 0.000813052581 0.00080374934 0.838092885716 0.014197046507 0.0198556341143 0.019499364347 0.001144056826 0.00123050765373
0.762129 0.204719929651 0.00334419598799 0.00397666123785 0.00390856872296 0.000383883596 0.000400212614 0.24458840307 0.000345911182772 0.00110269832707 0.00109076301711 0.00081148142 0.000802060791 0.836997695236 0.0143969110541 0.019983429727 0.0196622193794 0.00111208206732 0.00120344181449
0.763876 0.204012124955 0.00338279705265 0.00399876405423 0.00394027846616 0.000388792742 0.000406149303 0.244063527489 0.000349718281617 0.00110128748517 0.0010891544624 0.000809951928 0.00080041266 0.835897633104 0.0145970046722 0.0201086471748 0.0198236156405 0.00108077932483 0.00117711463989
0.765625 0.203305329954 0.0034352580493 0.004020198092 0.00397154233385 0.000393499018 0.000411894508 0.243539834133 0.000355178499144 0.00109978395901 0.00108744360782 0.00080846613 0.000798807078 0.8347929228 0.014861738562 0.0202311683916 0.0199834307843 0.00105027151977 0.00115164617615
0.767376 0.20259959798 0.00351268212569 0.00404093799047 0.00400233201969 0.00039797493 0.000417420189 0.243017314592 0.000363613746298 0.00109818766522 0.00108563038887 0.000807026076 0.000797246211 0.833683798704 0.0152427447417 0.0203508725794 0.0201415374132 0.00102068776688 0.00112716242333
0.769129 0.201894984561 0.00358981796068 0.0040609578565 0.00403261823408 0.000402191761 0.000422697055 0.242495960399 0.000372017643536 0.00109649854317 0.00108371479659 0.000805633845 0.000795732255 0.832570506448 0.0156241861083 0.0204676360725 0.0202978029895 0.000992163529939 0.00110379555127
0.770884 0.201191547479 0.00366666629133 0.00408023125445 0.00406237068037 0.000406119534 0.000427694525 0.241975763037 0.000380390270965 0.00109471654226 0.00108169688894 0.000804291535 0.000794267439 0.831453303231 0.016006062662 0.0205813323079 0.0204520896243 0.000964840856586 0.00108168407821
0.772641 0.200489346825 0.00374322785425 0.00409873120604 0.00409155803369 0.000409726983 0.000432380696 0.241456713932 0.000388731708639 0.0010928416338 0.00107957677465 0.000803001271 0.000792854021 0.830332458187 0.0163883744026 0.020691831741 0.0206042539618 0.000938868562668 0.00106097308032
0.7744 0.199788445062 0.00381950338555 0.00411643016415 0.00412014792528 0.000412981514 0.000436722301 0.240938804463 0.000397042036558 0.00109087379735 0.00107735462852 0.000801765199 0.000791494289 0.829208252723 0.0167711213301 0.0207990017639 0.0207541469905 0.000914402477642 0.00104181439677
0.776161 0.199088907084 0.0039307431239 0.00413330001543 0.00414810692601 0.000415849167 0.00044068468 0.240422025959 0.000408889188185 0.00108881302542 0.00107503068191 0.000800585488 0.00079019056 0.828080980891 0.01731497796 0.0209027066526 0.0209016139165 0.000891605631865 0.00102436686059
0.777924 0.198390800279 0.00405976556836 0.00414931206015 0.00417540053185 0.000418294583 0.000444231736 0.239906369705 0.000422534106807 0.00108665931651 0.0010726052274 0.000799464323 0.00078894518 0.826950949752 0.0179425824886 0.0210028074724 0.0210464939958 0.000870648512196 0.00100879648048
0.779689 0.197694194589 0.00418831189695 0.0041644370094 0.00420199314472 0.000420280967 0.000447325898 0.23939182694 0.000436128692353 0.00108441268178 0.00107007861744 0.000798403913 0.00078776052 0.825818479753 0.0185708989905 0.0210991620286 0.0211886203975 0.000851709277571 0.000995276693036
0.781456 0.196999162578 0.00431638333249 0.00417864496807 0.00422784806883 0.000421770047 0.000449928084 0.238878388862 0.00044967307407 0.00108207313437 0.00106745126251 0.00079740648 0.000786638979 0.824683905131 0.0191999274658 0.0211916247617 0.0213278200614 0.000834974001524 0.000983988569085
0.783225 0.196305779496 0.00444398109689 0.00419190543088 0.00425292750087 0.000422722035 0.000451997661 0.238366046627 0.000463167381116 0.00107964069127 0.00106472363135 0.000796474267 0.000785582979 0.823547574304 0.0198296679145 0.0212800466998 0.0214639135756 0.000820636902445 0.000975121079638
0.784996 0.195614123346 0.00457110641117 0.00420418726487 0.00427719252314 0.000423095589 0.000453492401 0.237854791354 0.00047661174255 0.00107711537408 0.00106189625267 0.000795609531 0.000784594967 0.822409850281 0.0204601203366 0.021364275357 0.0215967150544 0.000808900617893 0.000968871308886
0.786769 0.194924274949 0.00476383526955 0.00421545871215 0.00430060309779 0.000422847775 0.000454368443 0.237344614127 0.000495718713987 0.00107449720241 0.00105896971554 0.00079481454 0.000783677412 0.821271111063 0.0213900137547 0.0214441547179 0.0217260319935 0.00079997643946 0.000965444683571
0.788544 0.194236318021 0.00495600482302 0.00422568736589 0.00432311807835 0.000421934018 0.000454580251 0.236835505996 0.000514768277812 0.00107178619186 0.00105594466275 0.000794091576 0.000782832807 0.820131750111 0.0223216323594 0.0215195250764 0.0218516652081 0.000794084585093 0.000965055272225
0.790321 0.193550339233 0.00514746714127 0.00423484017662 0.00434469520127 0.000420308071 0.000454080567 0.23632745798 0.000533747668305 0.00106898235688 0.0010528217985 0.000793442933 0.000782063665 0.818992176734 0.0232543006753 0.021590223059 0.021973408701 0.000791454474773 0.00096792599441
0.7921 0.192866428294 0.00533822405305 0.00424288343195 0.0043652911116 0.000417921961 0.000452820374 0.235820461066 0.000552657067 0.00106608570819 0.00104960188054 0.000792870913 0.000781372513 0.817852816597 0.0241880187022 0.0216560814747 0.0220910496506 0.000792324960563 0.000974288923057
0.793881 0.192184678016 0.00552827738574 0.00424978276072 0.00438486136797 0.000414725954 0.000450748846 0.235314506217 0.00057149665528 0.00106309624625 0.00104628572543 0.000792377827 0.000780761901 0.816714112129 0.0251227864403 0.0217169293186 0.0222043682907 0.000796944666978 0.000984385526876
0.795664 0.191505184391 0.0057467533141 0.00425550312094 0.00440336046471 0.000410668511 0.000447813302 0.234809584371 0.000592456737231 0.00106001396409 0.00104287420386 0.000791965988 0.000780234395 0.815576523011 0.0261896230061 0.021772591667 0.0223131378927 0.00080557226274 0.000998466926375
0.797449 0.190828046671 0.00601344434254 0.00426000879493 0.00442074186787 0.000405696232 0.000443959168 0.234305686442 0.000617025733919 0.00105683884653 0.00103936824087 0.00079163772 0.000779792574 0.814440526685 0.0274787027015 0.0218228896229 0.0224171247859 0.000818476715825 0.00101679425945
0.799236 0.190153367439 0.00627915502629 0.00426326339051 0.00443695804521 0.000399753825 0.000439129919 0.233802803326 0.000641504239392 0.00105357086035 0.0010357688169 0.000791395343 0.000779439031 0.8133066188 0.0287692267439 0.0218676402882 0.0225160883183 0.000835937651371 0.0010396388612
0.801025 0.189481252692 0.00654388791544 0.00426522983934 0.00445196051001 0.000392784049 0.00043326704 0.233300925901 0.000665892489237 0.00105020996447 0.00103207696433 0.000791241179 0.000779176371 0.812175313751 0.0300611951333 0.0219066567076 0.0226097809332 0.00085824562213 0.00106728263027
0.802816 0.188811811923 0.00680764555787 0.0042658703889 0.00446569988363 0.000384727671 0.000426309973 0.232800045028 0.000690190718841 0.00104675610184 0.00102829376766 0.000791177552 0.000779007208 0.811047145203 0.0313546078697 0.0219397477963 0.0226979482615 0.00088570243919 0.00110001831858
0.804609 0.188145158196 0.0070704304992 0.00426514661986 0.00447812595145 0.000375523415 0.000418196068 0.232300151558 0.000714399163379 0.00104320919599 0.00102442036268 0.000791206779 0.000778934166 0.809922666577 0.0326494649531 0.021966718375 0.0227803291887 0.000918621503507 0.00113814982741
0.806404 0.187481408237 0.0074034125689 0.00426301943541 0.00448918774884 0.000365107916 0.000408860532 0.231801236331 0.000743246831684 0.00103956915603 0.00102045793326 0.000791331172 0.000778959877 0.808802451637 0.0342670330371 0.021987369073 0.0228566560735 0.000957328140122 0.00118199252419
0.808201 0.186820682514 0.00775496390361 0.00425944908257 0.00449883365059 0.000353415666 0.000398236381 0.231303290178 0.000773303330192 0.00103583587201 0.00101640771358 0.000791553035 0.000779086972 0.807687095027 0.0359759726726 0.022001496389 0.0229266549397 0.00100215989894 0.00123187357996
0.81 0.186163105326 0.00810522151448 0.00425439515495 0.00450701148092 0.000340378965 0.000386254386 0.230806303926 0.000803248910721 0.0010320092122 0.00101227098329 0.000791874665 0.000779318091 0.806577212838 0.0376868142998 0.0220088926463 0.0229900457493 0.00105346695247 0.00128813230323
0.811801 0.185508804887 0.00845418879366 0.00424781661716 0.00451366863903 0.000325927873 0.000372843014 0.230310268399 0.000833083864454 0.00102808902592 0.00100804906833 0.000792298343 0.000779655872 0.80547344318 0.0393995579188 0.0220093460599 0.0230465427529 0.0011116124464 0.0013511204387
0.813604 0.184857913422 0.00880186913013 0.00423967181318 0.00451875224906 0.000309990147 0.000357928385 0.229815174422 0.000862808482302 0.00102407513985 0.00100374333769 0.000792826336 0.000780102952 0.804376446799 0.0411142035297 0.0220026407216 0.0230958549074 0.00117697282751 0.00142120257321
0.815409 0.184210567251 0.00917231403677 0.00422991850284 0.00452220932977 0.000292491198 0.000341434209 0.229321012822 0.000893846308348 0.00101996735708 0.000999355205727 0.000793460895 0.000780661967 0.803286907659 0.0429398872797 0.021988556721 0.023137686377 0.00124993825961 0.00149875644553
0.817216 0.183566906887 0.00962336935433 0.00421851388699 0.00452398699615 0.000273354031 0.000323281733 0.228827774431 0.000929620954768 0.00101576545982 0.000994886121852 0.000794204251 0.000781335544 0.802205533587 0.045140510513 0.0219668701776 0.0231717371685 0.00133091297311 0.00158417332713
0.819025 0.182927077126 0.010072763735 0.00420541465071 0.0045240326825 0.00025249919 0.000303389681 0.228335450088 0.00096526340148 0.00101146920823 0.000990337578689 0.000795058613 0.000782126304 0.801133056893 0.0473435694112 0.0219373534126 0.0231977038251 0.00142031568876 0.00167785839267
0.820836 0.182291227147 0.0105205015613 0.00419057700725 0.00452229441434 0.000229844703 0.0002816742 0.227844030645 0.00100077399784 0.00100707833442 0.000985711104194 0.000796026165 0.000783036858 0.800070235024 0.0495490639743 0.021899775066 0.0232152802993 0.00151857999589 0.00178023109159
0.822649 0.181659510608 0.0109665872115 0.00417395675231 0.00451872110594 0.000205306018 0.000258048802 0.227353506966 0.00103615309285 0.00100259255068 0.000981008259563 0.000797109061 0.000784069806 0.799017851241 0.0517569942023 0.0218539002798 0.0232241589608 0.00162615476399 0.00189172555674
0.824464 0.181032085744 0.0114110250593 0.00415550933909 0.0045132629139 0.000178795958 0.000232424299 0.226863869931 0.00107140103516 0.000998011543672 0.000976230641919 0.000798309428 0.000785227731 0.797976715283 0.0539673600952 0.0217994909819 0.0232240317795 0.001743504573 0.00201279096258
0.826281 0.18040911547 0.0119412744752 0.00413518994905 0.00450587163532 0.000150224645 0.000204708744 0.226375110439 0.00111113891713 0.000993318667 0.000971396532116 0.000799629356 0.000786513199 0.796947664079 0.0565811281444 0.0217363061119 0.0232145916981 0.00187111014419 0.00214389197863
0.8281 0.179790767482 0.0125061142717 0.00411295359699 0.00449650117175 0.000119499455 0.000174807371 0.225887219411 0.00115266055002 0.000988510523801 0.000966510766056 0.0008010709 0.000787928756 0.795931562444 0.0593657315246 0.0216641020355 0.0231955342471 0.00200946877061 0.00228550913395
0.829921 0.179177214365 0.01306887009 0.00408875523395 0.00448510806137 8.6524943e-05 0.000142622533 0.225400187793 0.0011940283365 0.000983624865931 0.000961535960667 0.000802636075 0.000789476926 0.794929303828 0.0621533965907 0.0215826329264 0.0231665594393 0.00215909476579 0.00243813929418
0.831744 0.178568633694 0.0136295474721 0.00406254988674 0.00447165208009 5.1202791e-05 0.000108053631 0.224914006556 0.00123524268647 0.000978662990479 0.000956472082768 0.000804326854 0.000791160205 0.793941811043 0.0649441233428 0.0214916512701 0.0231273739135 0.00232051994453 0.00260229605306
0.833569 0.177965208149 0.0141881519543 0.00403429281227 0.00445609695241 1.3431736e-05 7.0997058e-05 0.224428666703 0.00127630400934 0.00097362618289 0.00095131909432 0.000806145162 0.000792981063 0.792970037043 0.0677379117809 0.0213909085133 0.0230776935113 0.00249429407165 0.0027785102036
0.835396 0.177367125617 0.0147761872309 0.00400393968307 0.0044384111445 0.0 3.1346127e-05 0.22394415927 0.00131869720292 0.00096851573679 0.000946076940378 0.000808092874 0.000794941938 0.792014965673 0.0706805705793 0.0212801557365 0.0230172461678 0.00268098535989 0.00296733015354
0.837225 0.176774579312 0.0154757244852 0.00397144680229 0.00441856879369 1.1008995e-05 6.9877212e-05 0.223460475329 0.00136629037895 0.000963332952102 0.000940745556853 0.000810171813 0.000797045232 0.791077612503 0.074153926999 0.0211591445188 0.0229457753538 0.00288118095508 0.00316932244412
0.839056 0.176187767884 0.0161726781194 0.00393677135991 0.00439655076908 5.6181354e-05 0.00011563292 0.22297760599 0.00141370690255 0.000958079132335 0.00093532487259 0.000812383744 0.000799293311 0.790159025619 0.0776310815121 0.0210276279453 0.0228630440238 0.0030954874466 0.00338507217632
0.840889 0.175606895535 0.0168670550461 0.0038998717358 0.00437234589166 0.000104287282 0.000164273292 0.222495542404 0.00146094724738 0.000952755581375 0.000929814805725 0.000814730373 0.000801688496 0.789260286465 0.0811120341186 0.0208853617808 0.0227688391954 0.00332453137972 0.00361518352715
0.842724 0.175032172138 0.0175588621704 0.00386070785522 0.00434595233375 0.000155446463 0.000215915283 0.222014275769 0.00150801188654 0.000947363600897 0.000924215274359 0.000817213339 0.000804233071 0.788382510682 0.0845967848186 0.0207321059022 0.0226629772502 0.00356895980426 0.00386028020729
0.844561 0.174463813357 0.0182481063892 0.0038192416046 0.00431737924154 0.000209782007 0.000270679197 0.221533797329 0.00155490129261 0.000941904485864 0.000918526190641 0.000819834216 0.000806929264 0.787526848998 0.0880853336119 0.020567625902 0.0225453101361 0.00382944077018 0.00412100601848
0.8464 0.173902040768 0.0190640368085 0.0037754373285 0.00428664858569 0.000267420523 0.000328688753 0.221054098378 0.00160703558548 0.000936379528412 0.000912747469257 0.000822594503 0.000809779258 0.78669448811 0.09218411643 0.0203916950622 0.0224157325202 0.00410666393334 0.00439802532564
0.848241 0.17334708198 0.0199174228324 0.00372926242282 0.00425379729143 0.000328492196 0.000390071157 0.220575170265 0.00166067314897 0.000930790002353 0.000906879026183 0.000825495623 0.000812785177 0.785886651574 0.0964777246599 0.0202032287578 0.0222741900378 0.00440134109763 0.00469202359389
0.850084 0.172799170767 0.020767650378 0.003680627751 0.00421887969682 0.000393130855 0.000454957181 0.220097004395 0.00171411105333 0.000925137173758 0.00090092078723 0.000828538919 0.000815949088 0.785104600774 0.10077599732 0.0199985474433 0.0221206890061 0.00471420678151 0.00500370795357
0.851929 0.172258547189 0.0216147279591 0.003628753553 0.00418197035843 0.000461474057 0.000523481232 0.219619592231 0.00176734983805 0.000919422290186 0.00089487268482 0.000831725651 0.000819272994 0.784349635837 0.105078934411 0.0197767852801 0.0219553075602 0.00504601883281 0.00533380773032
0.853776 0.171725457725 0.0224586640799 0.003573328791 0.00414316727413 0.000533663161 0.00059578143 0.219142925302 0.00182039004199 0.000913646577014 0.000888734669054 0.000835056983 0.000822758836 0.783623096609 0.109386535932 0.0195373825445 0.0217782086241 0.00539755903865 0.00568307498722
0.855625 0.171200155407 0.0233663804187 0.003514250602 0.0041025955699 0.000609843408 0.000671999687 0.218666995199 0.00187572014495 0.00090781123754 0.000882506706474 0.000838533993 0.000826408478 0.782926363675 0.114016827779 0.0192797661906 0.0215896549935 0.00576963371018 0.00605228516042
0.857476 0.170682899951 0.0244016034848 0.003451414081 0.00406041168552 0.000690163998 0.000752281784 0.218191793583 0.00193570982483 0.000901917450409 0.000876188786836 0.000842157656 0.000830223713 0.782260859348 0.119275623654 0.0190033496342 0.0213900267256 0.00616307433731 0.00644223759699
0.859329 0.170173957892 0.0254329908362 0.003384712245 0.00401680813621 0.00077477818 0.000836777447 0.217717312187 0.00199547577675 0.000895966362745 0.000869780925661 0.000845928842 0.000834206255 0.781628048696 0.124540101642 0.0187075324497 0.0211798413057 0.00657873826167 0.00685375614882
0.861184 0.169673602729 0.0264605528719 0.003314036004 0.0039720188815 0.000863843323 0.000925640437 0.217243542819 0.00205501860891 0.000889959089852 0.000863283176899 0.000849848317 0.000838357735 0.781029440633 0.129810261743 0.0183917001339 0.0209597769399 0.00701750928578 0.00728768984869
0.863041 0.169182115059 0.0274842999782 0.003239274128 0.00392632531654 0.00095752101 0.001019028623 0.216770477363 0.00211433892876 0.000883896711332 0.000856695625708 0.000853916729 0.000842679695 0.78046658898 0.135086103957 0.0180552237728 0.0207306992755 0.00748029838957 0.00774491346334
0.8649 0.168699782722 0.0285042425274 0.003160313222 0.00388006292583 0.00105597712 0.001117104068 0.216298107784 0.00217343734295 0.000877780268485 0.000850018403996 0.000858134614 0.000847173584 0.779941093569 0.140367628285 0.0176974598238 0.0204936920988 0.00796804440845 0.00822632818447
0.866761 0.168226900949 0.0297376545551 0.003077037686 0.0038336285341 0.001159381913 0.001220033118 0.215826426134 0.00223944841808 0.000871610757118 0.000843251698992 0.000862502375 0.000851840757 0.779454601377 0.146705195476 0.0173177497991 0.0202500921985 0.00848171474543 0.00873286224596
0.868624 0.167763772506 0.0309788123118 0.002989329692 0.00378748808756 0.001267910118 0.001327986483 0.215355424547 0.00230561737799 0.000865389130924 0.000836395745973 0.000867020294 0.000856682463 0.77900880769 0.153109283393 0.016915419966 0.0200015288319 0.00902230606701 0.00926547163013
0.870489 0.167310707845 0.0322153617033 0.002897069145 0.0037421847778 0.001381741028 0.001441139324 0.214885095251 0.00237153883492 0.000859116292096 0.000829450852044 0.000871688513 0.000861699849 0.778605457254 0.159520246337 0.0164897810822 0.0197499677461 0.00959084509939 0.00982514069901
0.872356 0.166868025259 0.0334473153116 0.002800133653 0.00369834723055 0.001501058581 0.001559671348 0.214415430564 0.00243721346664 0.000852793095331 0.000822417389528 0.000876507037 0.000866893945 0.778246345518 0.165938084309 0.0160401280535 0.01949775969 0.0101883893006 0.0104128829502
0.874225 0.166436051033 0.0346746857014 0.002698398495 0.00365669731535 0.001626051463 0.001683766892 0.213946422903 0.00250264195003 0.000846420333094 0.000815295814805 0.000881475722 0.000872265669 0.777933319822 0.172362797308 0.0155657396762 0.0192476927149 0.0108160277181 0.0110297416766
0.876096 0.166015119602 0.036053001824 0.002591736588 0.00361805696363 0.001756913195 0.001813615015 0.213478064782 0.00257231600801 0.000839998746785 0.000808086667313 0.000886594274 0.000877815813 0.77766828068 0.179558971539 0.0150658782955 0.019003047126 0.0114748817129 0.0116767907114
0.877969 0.165605573714 0.0375360186363 0.00248001845 0.00358335317118 0.001893842225 0.001949409596 0.213010348817 0.0026449004762 0.00083352901413 0.000800790581706 0.00089186224 0.000883545042 0.777453183067 0.187304067769 0.0145397894852 0.0187676508111 0.0121661057648 0.012355135182
0.879844 0.165207764586 0.0390135231278 0.002363112171 0.00355362013029 0.002037042035 0.002091349421 0.212543267731 0.00271721290473 0.000827011748771 0.000793408301697 0.000897279001 0.000889453889 0.777290037693 0.195057434258 0.0139867017722 0.0185459316614 0.0128908883444 0.0130659122281
0.881721 0.164822052074 0.0404855304293 0.002240883377 0.00352999730088 0.00218672123 0.002239638283 0.212076814355 0.00278925404288 0.000820447495297 0.000785940680898 0.000902843769 0.000895542749 0.777180912375 0.202819071003 0.0134058262696 0.0183429622846 0.0136504527074 0.0138102918045
0.8836 0.164448804839 0.0419520556511 0.002113195191 0.00351372211879 0.002343093639 0.00239448508 0.211610981628 0.00286102463884 0.000813836735522 0.000778388693502 0.00090855558 0.000901811867 0.777127933408 0.210588978007 0.0127963563367 0.0181644905613 0.0144460577344 0.0145894774711
0.885481 0.164088400514 0.043491266146 0.001979908206 0.00350611615401 0.002506378418 0.00255610391 0.211145762608 0.00293450323901 0.000807179873562 0.000770753454188 0.000914413284 0.000908261343 0.777133286916 0.218758861565 0.01215746731 0.0180169477276 0.0152789988539 0.0154047071651
0.887364 0.16374122588 0.0452519148487 0.001840880443 0.00350856391859 0.002676800153 0.002724714173 0.210681150468 0.00301345469833 0.000800477240885 0.000763036217072 0.000920415539 0.000914891117 0.777199220321 0.228078745586 0.0114883160937 0.017907424868 0.0161506089029 0.0162572540326
0.889249 0.163407677039 0.0470060123517 0.001695967318 0.003522484191 0.002854588959 0.002900540674 0.210217138502 0.00309210965372 0.000793729093603 0.000755238394049 0.000926560809 0.000921700968 0.777328043771 0.237408528581 0.0107880408557 0.0178436080591 0.0170622590319 0.0171484272887
0.891136 0.163088159592 0.048753576732 0.001545021607 0.00354929474727 0.003039980591 0.003083813725 0.209753720125 0.0031704689264 0.000786935611146 0.000747361560079 0.000932847353 0.000928690502 0.777522131645 0.246748210551 0.0100557606631 0.017833664204 0.0180153596365 0.0180795730501
0.893025 0.16278308882 0.0504946260402 0.001387893406 0.00359037258355 0.003233216547 0.003274769246 0.209290888883 0.00324853333643 0.000780096886623 0.000739407474428 0.000939273214 0.000935859154 0.777783924034 0.256097791494 0.00929057513815 0.0178860734841 0.0190113613158 0.0190520751741
0.894916 0.162492889866 0.0522291783021 0.001224430097 0.00364701286193 0.003434544179 0.003473648876 0.208828638446 0.00332630370271 0.000773212941488 0.000731378082812 0.000945836221 0.000943206171 0.778115928329 0.265457271411 0.00849156408418 0.0180094112726 0.0200517558096 0.0200673562016
0.896809 0.162217997922 0.0542915851997 0.001054476312 0.00372039058995 0.003644216803 0.00368070008 0.208366962621 0.00341117991202 0.000766283706065 0.000723275539695 0.000952533973 0.000950730615 0.778520720759 0.276543904979 0.00765778715455 0.0182120909627 0.0211380770166 0.0211268782276
0.898704 0.161958858418 0.0563618134398 0.000877873889 0.00381152917686 0.003862493809 0.003896176257 0.207905855347 0.00349607979294 0.000759309031219 0.00071510221609 0.000959363834 0.000958431351 0.779000948038 0.287722075941 0.0067882834392 0.0185020891988 0.0222719019694 0.0222321438266
0.900601 0.161715927212 0.0584243232288 0.000694461843 0.00392127925199 0.004089640776 0.004120336848 0.207445310703 0.00358065985562 0.000752288684456 0.000706860716468 0.000966322928 0.000966307038 0.779559328982 0.298912044445 0.00588207113853 0.0188866818467 0.023454851855 0.0233846969885
0.9025 0.161489670786 0.0604791360003 0.00050407632 0.00405030976698 0.004325929585 0.004353447456 0.206985322907 0.00366492099191 0.000745222348399 0.000698553890472 0.000973408128 0.000974356127 0.780198656204 0.31011381049 0.00493814714931 0.0193722221355 0.0246885930659 0.0245861241024
0.904401 0.161280566442 0.0625262731568 0.000306550563 0.00419911153557 0.004571638542 0.004595779952 0.206525886323 0.00374886409232 0.000738109624418 0.000690184855267 0.000980616046 0.00098257685 0.780921797812 0.321327374078 0.0039554867165 0.0199639877968 0.0259748382756 0.0258380548869
0.906304 0.161089102504 0.0648394118435 0.000101714868 0.00436801167443 0.004827052485 0.004847612596 0.206066995459 0.00383779079948 0.000730950030771 0.000681757002401 0.000987943032 0.000990967211 0.781731699175 0.333994593106 0.00293304300792 0.0206661140408 0.0273153474569 0.0271421634376
0.908209 0.16091577852 0.0672694580734 0.0 0.00455779536167 0.005092462916 0.005109230153 0.205608644976 0.00392881361499 0.000723743005861 0.000673274023535 0.000995385155 0.000999524986 0.782631384681 0.347338146944 0.00186974676862 0.0214816148275 0.028711929068 0.0285001691952
0.910116 0.160761105468 0.0696904352888 0.000148480304 0.00477587894857 0.005368168114 0.005380924009 0.205150829685 0.00401949282772 0.000716487909021 0.000664739923454 0.001002938203 0.001008247705 0.783623959576 0.360695709762 0.000764505901967 0.0224124813131 0.0301664410879 0.0299138379959
0.912025 0.160625605966 0.0721023687981 0.000387662231 0.00501275876533 0.005654473266 0.005662992299 0.204693544552 0.00410982940095 0.000709184026173 0.000656159038068 0.001010597669 0.001017132651 0.78471261181 0.37406728156 0.0 0.0234598365018 0.0316807922179 0.0313849831395
0.913936 0.160509814485 0.0745052838705 0.000635456281 0.00526836685468 0.005951690585 0.005955740023 0.204236784701 0.00419982429642 0.000701830574774 0.000647536057341 0.001018358747 0.001026176847 0.785900613937 0.387452862339 0.000741330170817 0.0246633831026 0.0332569429836 0.0329154664482
0.915849 0.160414277563 0.077100729771 0.000892065116 0.00554262552492 0.006260139442 0.006259479171 0.203780545418 0.00429291582658 0.000694426701457 0.000638876043308 0.001026216316 0.001035377055 0.78719132503 0.401945956312 0.00203450225611 0.0259781466097 0.0348969069643 0.0345071993362
0.917764 0.160339554024 0.0799386973923 0.001157694973 0.00583546159977 0.006580146493 0.006574528851 0.203324822149 0.00438995720438 0.000686971497728 0.000630184447453 0.001034164936 0.001044729757 0.788588192673 0.417826057491 0.00337768579049 0.0274014941789 0.0366027519384 0.0361621439518
0.919681 0.160286215201 0.0827660633287 0.001432555706 0.00614681724093 0.006912045812 0.006901215419 0.20286961051 0.00448663148661 0.00067946399989 0.000621467146518 0.001042198835 0.001054231156 0.790094754942 0.433722743631 0.00477221936438 0.0289330244341 0.0383766011473 0.0378823143052
0.9216 0.160254845159 0.0855828573065 0.001716860845 0.00647665773854 0.007256179019 0.007239872601 0.20241490628 0.00458293970773 0.000671903205946 0.000612730444714 0.001050311904 0.001063877159 0.791714642484 0.449636014734 0.00621947003535 0.0305724023319 0.0402206344757 0.0396697774028
0.923521 0.160246040927 0.088389109005 0.002010827633 0.0068249767604 0.007612895418 0.007590841634 0.201960705414 0.00467888290057 0.000664288073803 0.000603981122297 0.001058497679 0.001073663376 0.793451580586 0.465565870799 0.00772083373188 0.0323194256938 0.0421370897537 0.0415266544347
0.925444 0.160260412724 0.0913036147123 0.00231467709 0.00719179956017 0.007982552135 0.007954471391 0.201507004037 0.0047762713668 0.000656617542331 0.000595226441711 0.00106674934 0.001083585104 0.795309391303 0.482179139421 0.00927773573563 0.0341740708935 0.0441282640101 0.0434551219619
0.927369 0.160298584199 0.094602304562 0.002628634053 0.00757718464173 0.00836551425 0.008331118521 0.201053798451 0.00487930915674 0.000648890546983 0.000586474186601 0.001075059694 0.00109363732 0.797291995645 0.50103325352 0.0108916310599 0.036136521622 0.0461965147414 0.0454574131284
0.929296 0.160361192667 0.0978886599876 0.002952927232 0.00798122426811 0.008762154942 0.008721147584 0.200601085137 0.00498195635362 0.000641106025293 0.000577732689175 0.001083421165 0.001103814673 0.799403415777 0.519906956309 0.0125640049337 0.038207184605 0.04834426125 0.0475358188877
0.931225 0.16044888935 0.101162715733 0.00328778926 0.00840404416273 0.009172855632 0.009124931191 0.200148860755 0.00508421406363 0.000633262946524 0.000569010854571 0.001091825788 0.001114111472 0.801647777283 0.538800247788 0.0142963731907 0.0403866958145 0.050573985967 0.0496926892813
0.933156 0.160562339625 0.104424506488 0.003633456747 0.00884580267695 0.009598006121 0.009542850144 0.199697122149 0.00518608339123 0.000625360330229 0.000560318199096 0.001100265191 0.001124521675 0.804029311475 0.557713127957 0.0160902827101 0.0426759199619 0.0528882357587 0.0519304346839
0.935089 0.160702223268 0.107700802202 0.003990170332 0.00930668960804 0.010038004744 0.009975293577 0.199245866348 0.00528793855261 0.00061739726731 0.000551664886126 0.001108730591 0.001135038884 0.806552357715 0.576801818077 0.0179473118409 0.0450759455121 0.0552896233497 0.0542515271189
0.937024 0.160869234713 0.111518006927 0.004358174733 0.00978692484174 0.01049325851 0.010422659108 0.198795090569 0.00539712657239 0.000609372951756 0.000543061753744 0.001117212776 0.001145656328 0.809221365842 0.599150371582 0.0198690707817 0.0475880770508 0.0577808286292 0.056658501588
0.938961 0.1610640833 0.11532092532 0.004737718809 0.0102867569024 0.010964183259 0.010885352975 0.198344792217 0.00550589985502 0.000601286714541 0.000534520357202 0.001125702099 0.001156366856 0.812040898577 0.621522024367 0.0218572020365 0.0502138260412 0.0603646000927 0.0591539573783
0.9409 0.161287493538 0.119109597802 0.005129055606 0.0108064615104 0.011451203809 0.011363790191 0.19789496889 0.00561425958081 0.000593138060864 0.000526053010533 0.001134188462 0.001167162926 0.815015634014 0.643916776432 0.023913380749 0.0529549010519 0.0630437562212 0.0617405594383
0.942841 0.161540205371 0.122884064731 0.005532442417 0.0113463401866 0.011954754111 0.011858394696 0.197445618379 0.00572220692812 0.000584926711309 0.000517672820511 0.001142661306 0.001178036594 0.818150368173 0.666334627778 0.026039315134 0.055813197971 0.0658211869052 0.0644210397738
0.944784 0.161822974437 0.126644366395 0.005948140836 0.0119067189155 0.012475277411 0.012369599504 0.196996738671 0.00582974307336 0.000576652656121 0.000509393739368 0.001151109597 0.001188979502 0.821450017542 0.688775578403 0.0282367468216 0.0587907904769 0.0686998549029 0.0671981988149
0.946729 0.162136572347 0.130970547713 0.006376416813 0.012487946936 0.013013226398 0.012897846866 0.19654832795 0.00594457626247 0.000568316207393 0.000501230599816 0.001159521816 0.001199982866 0.824919621744 0.714801077497 0.0305074512354 0.0618899212984 0.0716827972302 0.0700749068904
0.948676 0.162481786953 0.135352880423 0.006817540713 0.0130903956066 0.013569063373 0.013443588418 0.196100384602 0.00605993389221 0.000559918065143 0.000493199170125 0.001167885944 0.001211037469 0.828564346178 0.741298719204 0.0328532379403 0.0651129940198 0.0747731266797 0.0730541056183
0.950625 0.162859422627 0.139718782263 0.007271787373 0.0137144573949 0.014143260409 0.014007285347 0.19565290721 0.00617485213113 0.000551459401812 0.000485316191611 0.001176189452 0.00122213364 0.832389484774 0.767823579855 0.0352759509541 0.0684625658269 0.0779740332333 0.0761388094194
0.952576 0.163270300544 0.144068299982 0.007739436157 0.0143605449781 0.014736299514 0.014589408545 0.195205894562 0.00628933223697 0.000542941936421 0.000477599433313 0.001184419283 0.00123326125 0.836400462754 0.794375659449 0.0377774690805 0.071941340998 0.081288785562 0.0793321069475
0.954529 0.163715258968 0.148401480246 0.008220771019 0.015029090428 0.0153486728 0.015190438782 0.194759345653 0.00640337546539 0.000534368036234 0.000470067740636 0.001192561841 0.0012444097 0.840602839464 0.820954957987 0.0403597062295 0.0755521651285 0.0847207325188 0.0826371626532
0.956484 0.164195153541 0.15327387811 0.008716080555 0.0157205445095 0.015980882652 0.015810866865 0.194313259679 0.0065243731194 0.000525740839859 0.000462741072052 0.00120060298 0.001255567899 0.845002311279 0.851172805102 0.0430246116132 0.0792980202097 0.0882733045832 0.0860572182924
0.958441 0.164710857573 0.158304070651 0.009225658074 0.0164353760511 0.0166334419 0.016451193801 0.193867636048 0.00664725167974 0.000517064375232 0.000455640556481 0.001208527986 0.001266724265 0.849604714488 0.882568921644 0.0457741701214 0.0831820202206 0.0919500154156 0.0895955944287
0.9604 0.165263262346 0.16331538719 0.009749801647 0.0171740714155 0.017306873989 0.017111930981 0.193422474374 0.00676966148957 0.000508343719662 0.000448788526705 0.001216321565 0.001277866699 0.854416028338 0.91399712415 0.0486104024425 0.0872074075217 0.0957544632729 0.0932556920843
0.962361 0.165853277412 0.168307881658 0.010288814171 0.0179371340318 0.018001713161 0.017793600338 0.192977774484 0.00689160389662 0.000499585161486 0.000442208561769 0.001223967827 0.001288982581 0.859442378043 0.945457412622 0.0515353653307 0.0913775496956 0.0996903325748 0.0970409942446
0.964324 0.166481830897 0.17328160789 0.010843003434 0.0187250839933 0.018718504628 0.018496734529 0.192533536415 0.00701308024632 0.000490796405416 0.000435925513384 0.001231450273 0.001300058754 0.864690037886 0.976949787058 0.0545511517635 0.0956959369179 0.103761395358 0.10095506751
0.966289 0.167149869814 0.178773481228 0.011412682176 0.0195384577309 0.019457804757 0.01922187711 0.192089760415 0.00714164912971 0.000481986795507 0.000429965529626 0.00123875178 0.001311081504 0.870165434393 1.01222236324 0.0576598910994 0.100166179846 0.107971512755 0.105001563713
0.968256 0.167858360376 0.184525900101 0.011998168148 0.0203778077289 0.02022018125 0.019969582715 0.19164644695 0.0072736849482 0.000473167565161 0.000424356073326 0.001245854582 0.00132203656 0.875875149513 1.04949849357 0.0608637491892 0.104792007825 0.112324636529 0.109184221537
0.970225 0.168608288314 0.190256714964 0.012599784176 0.021243702296 0.021006213327 0.020740417236 0.191203596696 0.00740521654733 0.000464352140758 0.000419125909719 0.001252740263 0.001332909063 0.881825923924 1.08681252541 0.0641649284222 0.109577267555 0.116824810451 0.113506868212
0.972196 0.169400659198 0.19596598779 0.01321785823 0.0221367253739 0.021816491924 0.021534958009 0.190761210549 0.00753624538287 0.000455556461061 0.00041430510794 0.00125938973 0.001343683566 0.888024660309 1.12416445876 0.0675656678392 0.114525921923 0.121476171887 0.11797342115
0.974169 0.170236498767 0.201653780443 0.013852723484 0.0230574764012 0.022651619872 0.022353793997 0.190319289617 0.0076667729079 0.000446799364143 0.000409924988778 0.001265783208 0.001354344009 0.894478426804 1.16155429361 0.0710682430741 0.119642049352 0.126282953136 0.122587889668
0.976144 0.171116853257 0.207848829885 0.014504718382 0.0240065701968 0.023512212094 0.023197525982 0.189877835229 0.00780508751765 0.000438102998099 0.000406018096257 0.001271900214 0.001364873713 0.901194460378 1.2030403617 0.0746749663275 0.124929843126 0.131249482923 0.127354376675
0.978121 0.17204278974 0.214404099481 0.015174186703 0.0249846368893 0.024398895801 0.024066766755 0.189436848929 0.00794888490539 0.000429493297211 0.000402618108698 0.001277719548 0.001375255358 0.908180170398 1.24751939278 0.0783881862879 0.130393611192 0.136380187785 0.132277080421
0.9801 0.17301539646 0.220934730173 0.015861477629 0.0259923218619 0.025312310691 0.024962141306 0.188996332479 0.00809213291458 0.000421000498303 0.000399759759241 0.001283219273 0.001385470966 0.915443142153 1.29204342036 0.0822102879657 0.136037775936 0.141679593447 0.137360296199
0.982081 0.174035783182 0.227440792916 0.016566945812 0.0270302857413 0.026253109145 0.025884287026 0.188556287862 0.00823483313735 0.000412659696301 0.000397478725624 0.001288376697 0.001395501897 0.922991140499 1.33661244442 0.0861436925434 0.141866874277 0.147152326223 0.142608418129
0.984064 0.175105081536 0.233922358545 0.017290951441 0.0280992043877 0.027221956434 0.026833853899 0.188116717275 0.00837698716287 0.000404511454278 0.000395811494949 0.001293168359 0.001405328817 0.930832113554 1.38122646497 0.0901908570878 0.147885557828 0.152803114275 0.148025940895
0.986049 0.176224445376 0.240915980497 0.01803386031 0.0291997689313 0.02821953092 0.027811504706 0.187677623139 0.00852832796265 0.000396602414129 0.000394795240211 0.001297570005 0.001414931695 0.938974196436 1.43063541506 0.0943542742694 0.15409859318 0.158636788947 0.153617461508
0.988036 0.177395051133 0.248361329703 0.018796043891 0.0303326858104 0.02924652427 0.028817915228 0.18723900809 0.00868776151681 0.000388985934665 0.000394467657018 0.001301556577 0.001424289781 0.947425715093 1.48433668023 0.0986364719649 0.160510862367 0.164658286021 0.159387681117
0.990025 0.178618098185 0.255778672876 0.019577879394 0.0314986768338 0.03030364166 0.029853774455 0.186800874984 0.00884658613432 0.000381722673956 0.000394866823853 0.001305102192 0.001433381587 0.956195190201 1.53809199801 0.103040012815 0.167127363331 0.170872646864 0.1653414068
0.992016 0.179894809217 0.263168090983 0.020379749849 0.0326984792597 0.031391601995 0.030919784789 0.186363226895 0.00900480358591 0.000374881107454 0.000396031058848 0.001308180122 0.001442184873 0.965291341077 1.59190136839 0.107567493727 0.173953210517 0.177285019631 0.171483553328
0.994009 0.181226430598 0.27052966484 0.021202044172 0.0339328458846 0.032511138119 0.032016662258 0.185926067117 0.00916241563899 0.000368537892173 0.000397998795862 0.001310762774 0.001450676634 0.97472308971 1.64576479138 0.112221545293 0.180993635469 0.183900660359 0.177819144974
0.996004 0.182614232758 0.277863475113 0.022045157235 0.0352025451525 0.033662997037 0.03314513673 0.185489399157 0.00931942405763 0.000362778027852 0.000400808478521 0.001312821679 0.001458833068 0.98449956487 1.69968226698 0.11700483105 0.188253987603 0.190724933926 0.184353317362
0.998001 0.184059510571 0.285169602315 0.022909489939 0.0365083612788 0.034847940136 0.034305952132 0.185053226744 0.00947583060256 0.000357694674607 0.000404498505817 0.001314327462 0.001466629577 0.994630106211 1.75365379519 0.121920046784 0.195739734867 0.197763315123 0.191091319231


==> aux/fits/MainzOnly/PolynomialPlusStandardDipole.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996636949 4.1229537401e-08 4.73810938772e-08 4.62739007561e-08 5.16750000568e-08 4.88470000004e-08 0.999997407826 7.81177127224e-08 6.69864230552e-08 5.64771748153e-08 5.38280000573e-08 5.05780000104e-08 0.999999229121 8.31541826188e-08 5.08294223961e-08 5.10853213766e-08 1.73096759148e-09 2.1529661387e-09
4e-06 0.99998654797 1.6491675594e-07 1.89512983884e-07 1.85085721688e-07 2.06685000004e-07 1.95378999979e-07 0.999989631315 3.12468210312e-07 2.67934726389e-07 2.25901449096e-07 2.15302000006e-07 2.02305000085e-07 0.999996916623 3.32616730475e-07 2.03306006598e-07 2.04330070816e-07 6.92548118852e-09 8.61645743644e-09
9e-06 0.999969733578 3.71057474714e-07 4.26355025074e-07 4.16394700342e-07 4.64998000105e-07 4.39562999999e-07 0.999976670503 7.03043571199e-07 6.02813731548e-07 5.08248173494e-07 4.84402999934e-07 4.55161000001e-07 0.999993062913 7.48387643569e-07 4.57404553022e-07 4.5970961232e-07 1.55953735481e-08 1.94022536926e-08
1.6e-05 0.999946194637 6.59644725848e-07 7.57842149738e-07 7.4014022545e-07 8.26554000022e-07 7.8134699999e-07 0.99995852545 1.24983059333e-06 1.07156689162e-06 9.03480349826e-07 8.61091999926e-07 8.09113000044e-07 0.999987668676 1.3304669219e-06 8.13080464432e-07 8.17179185847e-07 2.77577022478e-08 3.45293239556e-08
2.5e-05 0.999915932351 1.03066875494e-06 1.18388373323e-06 1.15623296532e-06 1.29126800008e-06 1.22065599995e-06 0.999935196238 1.952810795e-06 1.6741205377e-06 1.41154100748e-06 1.345318e-06 1.26411299994e-06 0.999980734865 2.07885456547e-06 1.27027084438e-06 1.27667747179e-06 4.34367511959e-08 5.40288290773e-08
3.6e-05 0.999878948272 1.48411702164e-06 1.70436202494e-06 1.66455950521e-06 1.85903499994e-06 1.75739600006e-06 0.999906682975 2.81196041603e-06 2.41037718959e-06 2.03236106338e-06 1.93701699991e-06 1.82009900007e-06 0.999972262709 2.99355057428e-06 1.8288941321e-06 1.83812380484e-06 6.26610360266e-08 7.79381269522e-08
4.9e-05 0.999835244294 2.01997420053e-06 2.31913196312e-06 2.26498203251e-06 2.52972500003e-06 2.39145100001e-06 0.999872985792 3.82725041925e-06 3.2802162319e-06 2.7658549703e-06 2.63610700002e-06 2.47699899991e-06 0.999962253708 4.07455494832e-06 2.48885280189e-06 2.50142243259e-06 8.54703090525e-08 1.06300778402e-07
6.4e-05 0.999784822654 2.63822218201e-06 3.02802658163e-06 2.95733781675e-06 3.30318399999e-06 3.12268199998e-06 0.999834104843 4.99864649238e-06 4.28349907243e-06 3.61192095292e-06 3.44249299999e-06 3.23472399999e-06 0.999950709634 5.3218676876e-06 3.25002894185e-06 3.2664569417e-06 1.11909566947e-07 1.39170554858e-07
8.1e-05 0.999727685935 3.33884007349e-06 3.83084802291e-06 3.74143690711e-06 4.179233e-06 3.95093299999e-06 0.999790040308 6.32610905016e-06 5.42006261582e-06 4.57044021368e-06 4.35606499993e-06 4.09317399996e-06 0.999937632532 6.73548879212e-06 4.11229132937e-06 4.1330984987e-06 1.42029056405e-07 1.76610446934e-07
0.0001 0.999663837059 4.12180420069e-06 4.72737664156e-06 4.61706452309e-06 5.157674e-06 4.87602400001e-06 0.999740792391 7.8095932369e-06 6.68972254174e-06 5.64128376033e-06 5.37669900003e-06 5.05223399994e-06 0.999923024715 8.31541826188e-06 5.07548727636e-06 5.10119364147e-06 1.75887285292e-07 2.18687674414e-07
0.000121 0.999593279293 4.98708810917e-06 5.7173643743e-06 5.58398497445e-06 6.23828099999e-06 5.89775499993e-06 0.999686361318 9.44904892928e-06 8.09227672272e-06 6.82429931213e-06 6.504257e-06 6.11177499998e-06 0.999906888772 1.00616560969e-05 6.13944578117e-06 6.17057854247e-06 2.13548032479e-07 2.65482698159e-07
0.000144 0.999516016246 5.93466256598e-06 6.80053802119e-06 6.64193359476e-06 7.42080799998e-06 7.01590499996e-06 0.999626747344 1.12444207395e-05 9.62749544612e-06 8.11932757908e-06 7.73858400005e-06 7.27165799996e-06 0.999889227556 1.19742022971e-05 7.30398233072e-06 7.34106726591e-06 2.55085358836e-07 3.17078231449e-07
0.000169 0.999432051866 6.96449556152e-06 7.9765988996e-06 7.79062322472e-06 8.70498099992e-06 8.23023300001e-06 0.999561950745 1.3195648019e-05 1.12951320816e-05 9.52618673141e-06 9.07951399998e-06 8.53172600002e-06 0.999870044194 1.40530568626e-05 8.56888805161e-06 8.61245669655e-06 3.00574619527e-07 3.73573256995e-07
0.000196 0.999341390441 8.07655231156e-06 9.24522460215e-06 9.02973914217e-06 1.009051e-05 9.5404760001e-06 0.999491971822 1.5302664862e-05 1.30949180641e-05 1.1044682038e-05 1.0526863e-05 9.89181300004e-06 0.999849342081 1.62982197933e-05 9.93394500259e-06 9.98452973148e-06 3.50103479541e-07 4.35064037019e-07
0.000225 0.999244036602 9.27079525946e-06 1.06060643058e-05 1.03589472185e-05 1.1577076e-05 1.09463510001e-05 0.999416810904 1.75654001097e-05 1.502656174e-05 1.26746048855e-05 1.2080435e-05 1.13517360001e-05 0.999827124879 1.87096910892e-05 1.13989088974e-05 1.14570472257e-05 4.03761926449e-07 5.01663136143e-07
0.000256 0.999139995316 1.05471840785e-05 1.20587425857e-05 1.17778841792e-05 1.316434e-05 1.2447554e-05 0.999336468343 1.99837773551e-05 1.70897519446e-05 1.44157294605e-05 1.374002e-05 1.2911301e-05 0.99980339652 2.12874707504e-05 1.29635259981e-05 1.30297586031e-05 4.6164928813e-07 5.73488434408e-07
0.000289 0.999029271888 1.19056756745e-05 1.36028601796e-05 1.32861635997e-05 1.4851937e-05 1.4043763e-05 0.999250944518 2.25577149475e-05 1.92841559655e-05 1.62678156468e-05 1.5505389e-05 1.45703e-05 0.9997781612 2.40315587768e-05 1.46275206301e-05 1.47023914699e-05 5.2386824767e-07 6.50664148449e-07
0.000324 0.99891187196 1.33462241887e-05 1.52379911694e-05 1.48833753314e-05 1.6639483e-05 1.5734631e-05 0.999160239832 2.5287125998e-05 2.16094191976e-05 1.82306065033e-05 1.7376304e-05 1.6328513e-05 0.999751423383 2.69419551685e-05 1.63905994296e-05 1.64746574962e-05 5.90533867362e-07 7.33323851532e-07
0.000361 0.998787801512 1.4868781e-05 1.69636845752e-05 1.65690872296e-05 1.85265680001e-05 1.7519796e-05 0.999064354717 2.81719183843e-05 2.40651663294e-05 2.03038328069e-05 1.93525109999e-05 1.8185704e-05 0.999723187797 3.00186599254e-05 1.82524546545e-05 1.8346253279e-05 6.61759598453e-07 8.21610496415e-07
0.0004 0.998657066855 1.64732947288e-05 1.87794674568e-05 1.83428375202e-05 2.0512763e-05 1.939887e-05 0.998963289628 3.12119947576e-05 2.66510027748e-05 2.24872059378e-05 2.143374e-05 2.0141628e-05 0.999693459433 3.32616730475e-05 2.02127589103e-05 2.03168554666e-05 7.37675314944e-07 9.15669433499e-07
0.000441 0.998519674636 1.81597112402e-05 2.06848389953e-05 2.02041456081e-05 2.25976129999e-05 2.1371451e-05 0.99885704505 3.44072525477e-05 2.9366509973e-05 2.47804251842e-05 2.3619711e-05 2.2196021e-05 0.999662243546 3.66709945349e-05 2.22711707183e-05 2.23861271248e-05 8.18405318515e-07 1.01566144339e-06
0.000484 0.998375631836 1.99279736468e-05 2.267927454e-05 2.21525062579e-05 2.47806429999e-05 2.34371110001e-05 0.998745621493 3.77575839703e-05 3.22112514712e-05 2.71831741861e-05 2.5910124e-05 2.43486120001e-05 0.999629545653 4.02466243875e-05 2.44273253335e-05 2.45537103252e-05 9.0409238096e-07 1.12174675104e-06
0.000529 0.998224945765 2.17780223128e-05 2.47622262577e-05 2.41873902575e-05 2.7061355e-05 2.5595409e-05 0.998629019496 4.12628760334e-05 3.51847666921e-05 2.96951217345e-05 2.83046699999e-05 2.65991130001e-05 0.999595371531 4.39885626053e-05 2.66808488505e-05 2.68192346855e-05 9.94874745697e-07 1.23409906228e-06
0.000576 0.998067624064 2.37097948577e-05 2.69331182596e-05 2.63082432728e-05 2.9439229e-05 2.7845878e-05 0.998507239624 4.49230105442e-05 3.82865793801e-05 3.23159198079e-05 3.0803022e-05 2.8947226e-05 0.999559727218 4.78968091884e-05 2.90313492729e-05 2.91823160716e-05 1.09090617573e-06 1.35289558389e-06
0.000625 0.997903674702 2.57232261601e-05 2.91913575271e-05 2.85144908787e-05 3.19137239999e-05 3.0188034e-05 0.998380282471 4.87378641172e-05 4.15161880194e-05 3.50452076918e-05 3.3404841e-05 3.1392638e-05 0.999522619009 5.19713641368e-05 3.14784112348e-05 3.16425433729e-05 1.19234196239e-06 1.47832205555e-06
0.000676 0.997733105976 2.78182483619e-05 3.15363210512e-05 3.08055330475e-05 3.44842759999e-05 3.2621375e-05 0.99824814866 5.27073081815e-05 4.48730733265e-05 3.78826096443e-05 3.6109774e-05 3.3935022e-05 0.999484053454 5.62122274503e-05 3.40216104363e-05 3.41994982982e-05 1.29934095383e-06 1.61057278059e-06
0.000729 0.997555926509 2.99947908727e-05 3.39673652316e-05 3.31807491803e-05 3.71503009999e-05 3.5145376e-05 0.998110838843 5.68312089892e-05 4.8356694373e-05 4.082773349e-05 3.8917455e-05 3.6574041e-05 0.999444037363 6.06193991291e-05 3.66605031396e-05 3.6852744098e-05 1.41207459636e-06 1.74984865431e-06
0.000784 0.997372145247 3.2252780374e-05 3.64838217669e-05 3.56394939607e-05 3.9911192e-05 3.7759496e-05 0.9979683537 6.11094276236e-05 5.19664906317e-05 4.38801720323e-05 4.1827501e-05 3.93093450001e-05 0.999402577796 6.51928791731e-05 3.9394626947e-05 3.96018255412e-05 1.53071694831e-06 1.89635619552e-06
0.000841 0.99718177146 3.4592140824e-05 3.9085000182e-05 3.81810997877e-05 4.27663229999e-05 4.04631750001e-05 0.997820693943 6.5541820008e-05 5.57018809299e-05 4.7039507357e-05 4.48395179999e-05 4.2140569e-05 0.999359682068 6.99326675824e-05 4.2223510432e-05 4.24462754955e-05 1.65544571062e-06 2.05030957989e-06
0.0009 0.996984814739 3.70127934624e-05 4.17701858341e-05 4.08048786724e-05 4.57150449999e-05 4.3255833e-05 0.997667860312 7.01282369151e-05 5.95622655669e-05 5.03053021764e-05 4.7953098e-05 4.5067336e-05 0.999315357746 7.48387643569e-05 4.51466570743e-05 4.53856073941e-05 1.78644626525e-06 2.2119316776e-06
0.000961 0.996781284994 3.95146568152e-05 4.453864144e-05 4.35101199897e-05 4.8756688e-05 4.61368710001e-05 0.997509853579 7.48685239758e-05 6.35470238604e-05 5.36771067691e-05 5.1167816e-05 4.8089259e-05 0.999269612644 7.99111694967e-05 4.81635607994e-05 4.84193222961e-05 1.92391270748e-06 2.38144908071e-06
0.001024 0.996571192453 4.20976467001e-05 4.73896075507e-05 4.62960893381e-05 5.1890565e-05 4.9105672e-05 0.997346674547 7.97625216897e-05 6.76555135277e-05 5.71544583119e-05 5.44832389999e-05 5.12059350001e-05 0.999222454826 8.51498830017e-05 5.1273697058e-05 5.15469016638e-05 2.06804086755e-06 2.5590971432e-06
0.001089 0.996354547659 4.47616762314e-05 5.03223034912e-05 4.91620325974e-05 5.5115965e-05 5.2161601e-05 0.997178324051 8.48100654346e-05 7.18870761337e-05 6.07368760283e-05 5.78989159999e-05 5.44169510001e-05 0.999173892601 9.05549048719e-05 5.44765271285e-05 5.47678154447e-05 2.21903435271e-06 2.74511701837e-06
0.001156 0.996131361469 4.75066558259e-05 5.33359245442e-05 5.21071731084e-05 5.84321570001e-05 5.5304004e-05 0.997004802958 9.00109854767e-05 7.62410314654e-05 6.44238694228e-05 6.1414384e-05 5.7721879e-05 0.999123934522 9.61262351073e-05 5.77714959626e-05 5.80815153408e-05 2.37710057593e-06 2.93975769794e-06
0.001225 0.995901645055 5.03324932084e-05 5.64296443617e-05 5.51307155213e-05 6.1838393e-05 5.85322100001e-05 0.996826112167 9.53651069819e-05 8.07166806344e-05 6.82149290718e-05 6.5029167e-05 6.1120282e-05 0.999072589391 0.000101863873708 6.11580322927e-05 6.14874407515e-05 2.54245479769e-06 3.1432720401e-06
0.001296 0.995665409896 5.32390934174e-05 5.96026147312e-05 5.82318396116e-05 6.5333904e-05 6.18455279999e-05 0.996642252612 0.000100872250026 8.53133045182e-05 7.21095354096e-05 6.8742775e-05 6.4611709e-05 0.999019866242 0.000107767820674 6.46355516654e-05 6.49850138451e-05 2.71531816076e-06 3.35591981715e-06
0.001369 0.995422667779 5.62263588111e-05 6.28539691604e-05 6.14097076097e-05 6.8917899e-05 6.5243255e-05 0.996453225258 0.000106532229607 9.00301675702e-05 7.61071517306e-05 7.2554704e-05 6.8195696e-05 0.998965774356 0.000113838076005 6.82034533235e-05 6.85736431728e-05 2.89591070113e-06 3.57796876205e-06
0.001444 0.9951734308 5.92941890733e-05 6.61828173619e-05 6.46634616553e-05 7.258957e-05 6.8724663e-05 0.996259031109 0.000112344855657 9.48665109363e-05 8.02072308273e-05 7.6464439e-05 7.18717689999e-05 0.998910323244 0.000120074639702 7.18611214214e-05 7.22527206359e-05 3.08446743857e-06 3.8096925995e-06
0.001521 0.994917711357 6.24424812206e-05 6.95882464275e-05 6.79922212767e-05 7.6348091e-05 7.2289014e-05 0.996059671199 0.000118309933052 9.98215615907e-05 8.44092071274e-05 8.0471451e-05 7.5639439e-05 0.99885352266 0.000126477511763 7.56079260322e-05 7.60216280912e-05 3.28121834847e-06 4.05136908388e-06
0.0016 0.994655522149 6.56711296076e-05 7.30693294041e-05 7.13950881923e-05 8.01926180001e-05 7.59355459999e-05 0.9958551466 0.000124427261624 0.000104894525656 8.87125046316e-05 8.4575196e-05 7.9498207e-05 0.998795382586 0.00013304669219 7.94432215952e-05 7.98797272377e-05 3.48640746595e-06 4.30327903711e-06
0.001681 0.994386876178 6.89800259342e-05 7.6625110037e-05 7.48711437517e-05 8.41222829999e-05 7.96634860001e-05 0.995645458422 0.000130696636178 0.000110084588359 9.31165336491e-05 8.8775121e-05 8.3447562e-05 0.998735913238 0.000139782180982 8.33663496249e-05 8.38263703912e-05 3.70027786967e-06 4.56571843555e-06
0.001764 0.994111786739 7.2369059253e-05 8.02546199674e-05 7.84194489728e-05 8.8136206e-05 8.3472042e-05 0.995430607808 0.000137117846503 0.000115390921655 9.76206899545e-05 9.3070655e-05 8.7486983e-05 0.998675125058 0.00014668397814 8.73766387381e-05 8.78608946192e-05 3.923081761e-06 4.83897737791e-06
0.001849 0.993830267425 7.58381159747e-05 8.39568691108e-05 8.2039047627e-05 9.2233487e-05 8.7360406e-05 0.995210595941 0.000143690677378 0.000120812676323 0.000102224354656 9.746122e-05 9.16159319999e-05 0.998613028718 0.000153752083662 9.14734005649e-05 9.19826222925e-05 4.15507046836e-06 5.12335919711e-06
0.001936 0.993542332123 7.93870798766e-05 8.77308441315e-05 8.57289647422e-05 9.6413207e-05 9.1327753e-05 0.994985424043 0.000150414908597 0.000126348983498 0.000106926898451 0.000101946221 9.5833865e-05 0.998549635115 0.00016098649755 9.56559331716e-05 9.619086199e-05 4.39650653128e-06 5.41916947028e-06
0.002025 0.993247995006 8.30158321094e-05 9.15755199595e-05 8.94882060512e-05 0.00010067443 9.5373246e-05 0.994755093372 0.000157290314976 0.000131998959713 0.000111727676831 0.000106525051 0.000100140225 0.998484955366 0.000168387219803 9.99235220188e-05 0.000100484908129 4.64765169261e-06 5.72671907229e-06
0.002116 0.992947270538 8.67242512043e-05 9.54898461063e-05 9.33157586443e-05 0.000105016205 9.9496025e-05 0.994519605227 0.000164316666368 0.000137761703607 0.000116626032048 0.000111197093 0.00010453444 0.998419000811 0.000175954250421 0.000104275438763 0.00010486404498 4.90877599024e-06 6.04632421941e-06
0.002209 0.992640173469 9.05122130813e-05 9.94727560085e-05 9.72105935198e-05 0.000109437563 0.000103695221 0.994278960948 0.000171493727678 0.000143636293346 0.00012162129436 0.000115961716 0.000109015931 0.998351783007 0.000183687589405 0.000108710942566 0.000109327541879 5.18015175788e-06 6.37830551642e-06
0.002304 0.99232671883 9.43795910561e-05 0.000103523166144 0.000101171663235 0.000113937517 0.00010796995 0.994033161915 0.000178821258878 0.000149621792174 0.000126712781051 0.000120818276 0.000113584105 0.998283313726 0.000191587236754 0.000113229279611 0.00011387465541 5.46205266883e-06 6.72298900972e-06
0.002401 0.992006921934 9.83262558488e-05 0.000107639973706 0.000105197902476 0.000118515066 0.000112319307 0.99378220955 0.000186299015019 0.000155717245836 0.000131899794759 0.000125766119 0.00011823836 0.998213604954 0.000199653192468 0.000117829681991 0.00011850462996 5.75476484155e-06 7.08070522382e-06
0.0025 0.991680798369 0.000102352075592 0.000111822060866 0.000109288229472 0.000123169192 0.000116742379 0.993526105317 0.000193926746251 0.000161921682596 0.000137181627668 0.000130804575 0.000122978082 0.998142668886 0.000207885456547 0.000122511368846 0.000123216695025 6.05857078984e-06 7.45178620254e-06
0.002601 0.991348364002 0.000106456915837 0.000116068290921 0.000113441547318 0.00012789886 0.000121238235 0.993264850723 0.000201704197837 0.00016823411627 0.000142557558103 0.000135932967 0.000127802645 0.998070517929 0.000216284028991 0.000127273548872 0.000128010071572 6.37375952939e-06 7.83657459824e-06
0.002704 0.991009634969 0.000110640639566 0.000120377509056 0.000117656740972 0.000132703023 0.000125805932 0.99299844732 0.000209631110167 0.000174653538825 0.000148026853604 0.000141150602 0.000132711414 0.997997164692 0.000224848909801 0.000132115417557 0.000132883966693 6.70062359942e-06 8.23540964723e-06
0.002809 0.990664627676 0.000114903107197 0.000124748549154 0.000121932680356 0.000137580618 0.000130444509 0.992726896704 0.000217707218774 0.000181178931047 0.000153588767242 0.000146456778 0.000137703741 0.997922621987 0.000233580098976 0.000137036158544 0.000137837574523 7.03946112846e-06 8.64863827821e-06
0.002916 0.990313358799 0.000119244176594 0.00012918022354 0.000126268221317 0.000142530564 0.000135152998 0.992450200515 0.000225932254355 0.00018780925601 0.000159242540046 0.00015185078 0.00014277897 0.997846902832 0.000242477596516 0.000142034940672 0.000142870079434 7.39056982857e-06 9.07661315785e-06
0.003025 0.989955845274 0.000123663703077 0.000133671331833 0.000130662201006 0.000147551771 0.000139930412 0.992168360443 0.000234305942783 0.000194543459658 0.000164987404049 0.000157331881 0.000147936432 0.997770020435 0.000251541402422 0.000147110926753 0.000147980653406 7.75425410093e-06 9.51968468055e-06
0.003136 0.989592104301 0.000128161539429 0.000138220658128 0.00013511344636 0.00015264313 0.000144775753 0.991881378221 0.000242828005122 0.000201380473271 0.000170822575676 0.000162899345 0.000153175448 0.997691988205 0.000260771516693 0.000152263264459 0.000153168458746 8.13082003936e-06 9.9782141102e-06
0.003249 0.989222153336 0.000132737535905 0.000142826970866 0.000139620765548 0.000157803521 0.000149688011 0.991589255633 0.000251498157657 0.000208319213478 0.000176747261023 0.000168552424 0.000158495329 0.99761281974 0.000270167939328 0.000157491092459 0.000158432646338 8.52057648348e-06 1.04525625535e-05
0.003364 0.988846010092 0.000137391540245 0.000147489025542 0.000144182955399 0.000163031811 0.000154666162 0.99129199451 0.000260316111891 0.000215358577815 0.000182760654705 0.000174290354 0.000163895378 0.99753252883 0.00027973067033 0.000162793534658 0.000163772352084 8.92383909423e-06 1.09430889981e-05
0.003481 0.988463692533 0.000142123397675 0.000152205563162 0.000148798797462 0.000168326853 0.000159709171 0.990989596732 0.000269281574584 0.000222497453161 0.000188861939586 0.000180112368 0.000169374884 0.997451129449 0.000289459709696 0.000168169707015 0.000169186705498 9.34092133853e-06 1.14501644537e-05
0.0036 0.988075218874 0.000146932950929 0.000156975309996 0.000153467060839 0.000173687487 0.00016481599 0.990682064233 0.000278394247757 0.000229734708603 0.000195050287594 0.000186017681 0.000174933129 0.997368635758 0.000299355057428 0.000173618718946 0.000174674827948 9.7721435971e-06 1.19741559003e-05
0.003721 0.987680607575 0.000151820040247 0.000161796979888 0.00015818650219 0.000179112542 0.000169985561 0.990369398994 0.000287653828714 0.000237069200969 0.000201324858385 0.000192005502 0.000180569383 0.997285062097 0.000309416713525 0.000179139662978 0.000180235827305 1.0217825151e-05 1.25154363969e-05
0.003844 0.987279877339 0.000156784503392 0.000166669272468 0.000162955864783 0.000184600833 0.000175216813 0.99005160305 0.000297060010065 0.000244499769191 0.000207684801669 0.000198075026 0.000186282908 0.997200422986 0.000319644677987 0.000184731622412 0.000185868799777 1.06782912834e-05 1.3074380108e-05
0.003969 0.986873047109 0.000161826175659 0.000171590878789 0.000167773877949 0.000190151166 0.000180508665 0.98972867849 0.000306612479741 0.000252025241242 0.000214129255793 0.00020422544 0.000192072954 0.997114733115 0.000330038950814 0.000190393676386 0.000191572835786 1.11538662694e-05 1.36513633471e-05
0.004096 0.986460136068 0.00016694488988 0.000176560471862 0.000172639264436 0.000195762333 0.000185860025 0.989400627455 0.00031631092101 0.000259644431193 0.000220657346756 0.00021045592 0.000197938764 0.997028007356 0.000340599532007 0.000196124889537 0.000197347018271 1.1644879469e-05 1.42467666555e-05
0.004225 0.986041163627 0.000172140476442 0.000181576718436 0.000177550728534 0.000201433119 0.00019126979 0.989067452144 0.000326155012505 0.000267356134367 0.000227268193847 0.00021676563 0.000203879571 0.996940260737 0.000351326421564 0.000201924316933 0.000203190410921 1.21516623526e-05 1.48609667722e-05
0.004356 0.985616149434 0.000177412763293 0.000186638270812 0.000182506970789 0.000207162292 0.000196736849 0.988729154808 0.000336144428239 0.000275159139042 0.000233960901521 0.000223153726 0.000209894597 0.996851508465 0.000362219619487 0.000207791007364 0.000209102080844 1.26745445043e-05 1.54943508212e-05
0.004489 0.985185113359 0.000182761575952 0.0001917437712 0.000187506674052 0.000212948618 0.000202260077 0.988385737758 0.000346278837621 0.000283052216038 0.000240734566019 0.000229619353 0.000215983056 0.996761765901 0.000373279125776 0.000213724001952 0.000215081080026 1.32138627603e-05 1.61472981748e-05
0.004624 0.984748075499 0.000188186737522 0.000196891851985 0.000192548515934 0.000218790845 0.000207838345 0.98803720336 0.000356557905487 0.000291034125422 0.000247588272947 0.000236161644 0.000222144155 0.99667104857 0.000384504940429 0.000219722327915 0.000221126452266 1.37699521507e-05 1.68201956723e-05
0.004761 0.984305056171 0.0001936880687 0.000202081135344 0.000197631162315 0.000224687719 0.000213470509 0.987683554041 0.000366981292108 0.000299103611956 0.000254521099004 0.000242779728 0.000228377087 0.996579372152 0.000395897063448 0.000225785009865 0.000227237234386 1.43431500123e-05 1.75134295535e-05
0.0049 0.983856075909 0.000199265387788 0.000207310232741 0.000202753269207 0.00023063797 0.000219155423 0.987324792286 0.000377548653223 0.000307259410928 0.000261532107769 0.000249472718 0.000234681042 0.996486752481 0.000407455494832 0.000231911063532 0.000233412457798 1.49337939738e-05 1.82273875703e-05
0.005041 0.983401155462 0.000204323871467 0.000212577748394 0.000207913484583 0.000236640327 0.000224891924 0.986960920641 0.000387371419292 0.000315500243463 0.000268620356143 0.000256239722 0.000241055197 0.996393205542 0.000418218125426 0.000238099490837 0.000239651138999 1.55422270991e-05 1.89624549469e-05
0.005184 0.98294031579 0.000207979693194 0.000217882276583 0.000213110449593 0.000242693502 0.00023067885 0.986591941715 0.000395129331759 0.000323824817161 0.000275784892662 0.000263079836 0.000247498723 0.996298747465 0.000426753524536 0.000244349293466 0.00024595229353 1.61687867648e-05 1.97190235675e-05
0.005329 0.982473578059 0.000211683643996 0.000223222402183 0.000218342792167 0.000248796207 0.000236515023 0.986217858176 0.000402989381301 0.000332231831448 0.000283024750616 0.000269992147 0.000254010782 0.996203394528 0.000435408299858 0.00025065946207 0.000252314928475 1.68138189008e-05 2.049747783e-05
0.005476 0.982000963639 0.000215435601637 0.000228596704497 0.000223609135489 0.000254947141 0.000242399263 0.985838672759 0.000410951308679 0.00034071997126 0.000290338959699 0.000276975736 0.000260590526 0.996107163143 0.00044418245139 0.000257028986255 0.000258738045456 1.74776628346e-05 2.12982108965e-05
0.005625 0.981522494102 0.000219235442387 0.000234003755858 0.000228908097347 0.000261144999 0.000248330379 0.985454388263 0.000419014851481 0.000349287911917 0.000297726539699 0.000284029672 0.000267237102 0.996010069864 0.000453075979134 0.000263456837431 0.000265220631929 1.81606655116e-05 2.21216095565e-05
0.005776 0.981038191216 0.000223083041027 0.000239442117937 0.000234238284821 0.000267388467 0.000254307176 0.98506500755 0.000427179744141 0.000357934316143 0.000305186497435 0.000291153016 0.000273949645 0.995912131379 0.00046208888309 0.000269941990482 0.000271761678499 1.88631673637e-05 2.29680633839e-05
0.005929 0.980548076943 0.000226978270859 0.000244910347998 0.000239598300707 0.000273676226 0.000260328451 0.984670533552 0.000435445717957 0.000366657837814 0.000312717836497 0.000298344819 0.000280727288 0.995813364503 0.000471221163256 0.000276483412166 0.000278360166117 1.95855165191e-05 2.38379586995e-05
0.006084 0.980052173434 0.000230921003715 0.000250406999568 0.000244986740262 0.000280006951 0.000266392995 0.984270969266 0.000443812501102 0.000375457118384 0.000320319549251 0.000305604128 0.00028756915 0.995713786179 0.000480472819634 0.000283080062442 0.00028501506771 2.03280546812e-05 2.47316857018e-05
0.006241 0.979550503028 0.000234911109963 0.000255930615642 0.000250402195112 0.00028637931 0.000272499593 0.983866317758 0.000452279818647 0.00038433079137 0.000327990616618 0.000312929976 0.000294474347 0.995613413477 0.000489843852224 0.000289730892129 0.000291725353933 2.10911282948e-05 2.56496294085e-05
0.0064 0.979043088246 0.000238948458508 0.000261479738811 0.00025584324969 0.000292791969 0.000278647024 0.983456582165 0.000460847392573 0.000393277477377 0.000335730016949 0.000320321392 0.000301441985 0.995512263582 0.000499334261024 0.000296434853139 0.000298489986863 2.18750815055e-05 2.65921747364e-05
0.006561 0.97852995179 0.000243032916817 0.000267052902825 0.000261308484927 0.000299243585 0.000284834063 0.983041765693 0.00046951494179 0.000402295790137 0.000343536717731 0.000327777396 0.000308471163 0.995410353801 0.000508944046036 0.000303190886497 0.000305307925991 2.26802572022e-05 2.75597085996e-05
0.006724 0.978011116534 0.000247164350909 0.000272648640412 0.000266796475444 0.000305732813 0.000291059478 0.982621871622 0.00047828218215 0.00041138433061 0.000351409678623 0.000335297001 0.000315560973 0.995307701547 0.00051867320726 0.000309997932919 0.000312178123565 2.35070001072e-05 2.85526148602e-05
0.006889 0.97748660553 0.000251342625373 0.000278265477882 0.000272305794112 0.000312258303 0.000297322036 0.982196903301 0.000487148826472 0.000420541695764 0.00035934784954 0.000342879207 0.000322710504 0.995204324352 0.000528521744694 0.000316854925933 0.000319099532083 2.43556547649e-05 2.95712713393e-05
0.007056 0.976956441994 0.000255567603376 0.000283901939905 0.000277835009137 0.000318818704 0.000303620495 0.981766864157 0.000496114584554 0.000429766469118 0.000367350177723 0.000350523015 0.00032991883 0.995100239844 0.00053848965834 0.000323760796623 0.000326071095151 2.52265615596e-05 3.06160599678e-05
0.007225 0.976420649309 0.000259839146668 0.000289556547831 0.000283382686232 0.000325412657 0.000309953613 0.98133175769 0.00050517916319 0.00043905722648 0.000375415599185 0.000358227413 0.000337185025 0.994995465761 0.000548576948198 0.000330714468936 0.000333091751851 2.61200627946e-05 3.16873597684e-05
0.007396 0.975879251019 0.000264157115591 0.000295227819212 0.000288947386574 0.000332038803 0.000316320143 0.980891587475 0.00051434226619 0.000448412536351 0.000383543043165 0.000365991383 0.000344508154 0.994890019937 0.000558783614266 0.000337714866575 0.000340160441252 2.70364986948e-05 3.27855458409e-05
0.007569 0.975332270827 0.000268521369088 0.000300914271607 0.000294527672225 0.000338695782 0.000322718834 0.980446357165 0.000523603594396 0.00045783095966 0.000391731433119 0.000373813899 0.000351887278 0.994783920303 0.000569109656546 0.000344760908935 0.00034727609788 2.79762114983e-05 3.39109883827e-05
0.007744 0.97477973259 0.000272931764712 0.00030661441893 0.000300122102367 0.000345382229 0.000329148434 0.979996070492 0.000532962845704 0.000467311048713 0.000399979685574 0.000381693931 0.000359321446 0.99467718488 0.000579555075038 0.000351851508396 0.000354437649982 2.89395343098e-05 3.5064060864e-05
0.007921 0.974221660313 0.000277388158636 0.000312326775262 0.000305729231863 0.000352096778 0.000335607688 0.979540731265 0.000542419715076 0.000476851348666 0.000408286707993 0.00038963044 0.000366809707 0.994569831777 0.00059011986974 0.000358985581738 0.000361644028459 2.99268053545e-05 3.62451309096e-05
0.0081 0.973658078151 0.000281890405657 0.000318049854365 0.000311347617593 0.000358838064 0.000342095337 0.979080343377 0.000551973894564 0.000486450395804 0.000416651405705 0.000397622381 0.000374351101 0.994461879188 0.000600804040654 0.000366162036552 0.000368894153805 3.0938359896e-05 3.74545613326e-05
0.008281 0.973089010401 0.000286438359209 0.000323782168635 0.000316975817473 0.000365604717 0.000348610121 0.978614910798 0.000561625073323 0.000496106722407 0.000425072674315 0.000405668703 0.000381944662 0.99435334539 0.00061160758778 0.000373379781488 0.00037618695169 3.19745302524e-05 3.86927162943e-05
0.008464 0.9725144815 0.00029103187137 0.000329522230449 0.000322612386353 0.000372395371 0.000355150781 0.978144437584 0.000571372937637 0.000505818852214 0.000433549404348 0.000413768348 0.000389589422 0.994244248735 0.000622530511116 0.000380637719732 0.000383521340121 3.30356478464e-05 3.99599511253e-05
0.008649 0.97193451602 0.000295670792872 0.000335268553795 0.000328255878493 0.000379208655 0.000361716054 0.977668927873 0.00058121717093 0.000515585302956 0.000442080481231 0.000421920252 0.000397284402 0.994134607647 0.000633572810664 0.000387934758972 0.000390896238827 3.41220391944e-05 4.12566225657e-05
0.008836 0.971349138666 0.000300354973106 0.000341019653642 0.000333904853036 0.000386043204 0.000368304676 0.977188385887 0.000591157453789 0.000525404587848 0.000450664783013 0.000430123347 0.000405028621 0.994024440624 0.000644734486423 0.000395269797978 0.000398310563797 3.52340320213e-05 4.25830795846e-05
0.009025 0.970758374271 0.000305084260139 0.000346774046097 0.000339557867267 0.00039289765 0.000374915384 0.976702815935 0.000601193463983 0.000535275212772 0.000459301182496 0.000438376557 0.000412821094 0.993913766228 0.000656015538394 0.000402641740058 0.00040576323178 3.63719512104e-05 4.39396685366e-05
0.009216 0.970162247794 0.000309858500714 0.000352530250305 0.000345213481605 0.000399770624 0.000381546915 0.976212222413 0.000611324876482 0.000545195677779 0.00046798854922 0.000446678803 0.000420660827 0.993802603081 0.000667415966576 0.000410049482692 0.000413253153951 3.75361147603e-05 4.53267362378e-05
0.009409 0.969560784313 0.000314677540265 0.000358286787494 0.000350870257044 0.000406660766 0.000388198005 0.975716609805 0.000621551363474 0.000555164479788 0.000476725745851 0.000455028996 0.000428546825 0.993690969868 0.000678935770969 0.000417491928552 0.000420779245775 3.87268429765e-05 4.67446126184e-05
0.009604 0.968954009027 0.000319541222923 0.000364042178842 0.000356526759269 0.000413566709 0.000394867392 0.975215982683 0.000631872594389 0.000565180108961 0.000485511630325 0.000463426049 0.000436478085 0.993578885327 0.000690574951574 0.000424967973923 0.000428340420135 3.99444482956e-05 4.81936393509e-05
0.009801 0.968341947244 0.000324449391529 0.000369794955295 0.000362181555361 0.000420487095 0.000401553813 0.974710345711 0.000642288235914 0.000575241052757 0.000494345055029 0.000471868863 0.000444453603 0.993466368245 0.00070233350839 0.00043247651923 0.00043593558863 4.11892455144e-05 4.96741392223e-05
0.01 0.967724624387 0.000329401887639 0.000375543643988 0.000367833215551 0.000427420564 0.000408256008 0.974199703642 0.000652797952017 0.000585345793287 0.000503224868945 0.000480356338 0.000452472369 0.993353437462 0.000714211441417 0.000440016460229 0.000443563663508 4.24615426146e-05 5.11864386318e-05
0.010201 0.967102065982 0.000334398551537 0.000381286783736 0.000373480316478 0.000434365764 0.000414972718 0.973684061324 0.000663401403962 0.000595492807439 0.000512149917161 0.000488887369 0.000460533367 0.993240111856 0.000726208750656 0.000447586698504 0.000451223556313 4.37616428278e-05 5.27308532753e-05
0.010404 0.96647429766 0.000339439222242 0.000387022911455 0.000379121436057 0.000441321339 0.000421702685 0.973163423698 0.000674098250333 0.000605680571266 0.000521119039235 0.000497460846 0.000468635579 0.993126410349 0.000738325436105 0.000455186133398 0.000458914182216 4.50898487403e-05 5.43077004801e-05
0.010609 0.965841345149 0.000344523737517 0.000392750575276 0.000384755158878 0.000448285945 0.000428444655 0.972637795797 0.000684888147054 0.000615907556747 0.000530131070022 0.000506075655 0.000476777984 0.993012351898 0.000750561497767 0.000462813664151 0.000466634452823 4.6446458206e-05 5.59172838089e-05
0.010816 0.965203234273 0.000349651933882 0.000398468324421 0.000390380072237 0.000455258237 0.000435197375 0.972107182755 0.000695770747406 0.000626172230035 0.000539184844274 0.000514730677 0.000484959555 0.992897955488 0.000762916935639 0.000470468196037 0.000474383283346 4.78317643832e-05 5.75599054028e-05
0.011025 0.96455999095 0.000354823646621 0.000404174716086 0.000395994772306 0.000462236876 0.000441959595 0.971571589797 0.000706745702051 0.000636473059719 0.000548279188608 0.000523424791 0.000493179262 0.992783240143 0.000775391749723 0.000478148628155 0.000482159589209 4.92460567547e-05 5.92358618645e-05
0.011236 0.963911641183 0.00036003870979 0.000409868313097 0.000401597858633 0.000469220528 0.000448730071 0.971031022252 0.000717812659051 0.000646808506038 0.000557412929706 0.00053215687 0.000501436073 0.992668224901 0.000787985940018 0.000485853868312 0.000489962287372 5.06896190753e-05 6.09454412104e-05
0.011449 0.963258211062 0.000365296956233 0.000415547684874 0.000407187938253 0.000476207864 0.000455507558 0.970485485543 0.000728971263887 0.000657177033539 0.000566584887275 0.000540925784 0.000509728952 0.992552928829 0.000800699506525 0.000493582821821 0.000497790298729 5.21627345481e-05 6.26889259396e-05
0.011664 0.962599726755 0.000370598217584 0.000421211411334 0.000412763624158 0.000483197561 0.000462290818 0.969934985197 0.000740221159483 0.000667577099187 0.000575793883898 0.000549730403 0.000518056859 0.992437371005 0.000813532449243 0.000501334399872 0.000505642541278 5.36656775928e-05 6.44665950833e-05
0.011881 0.96193621451 0.000375942324282 0.000426858076354 0.000418323538014 0.000490188301 0.000469078617 0.96937952684 0.000751561986227 0.000678007162678 0.000585038732866 0.000558569588 0.000526418752 0.992321570526 0.000826484768172 0.000509107511952 0.00051351793978 5.51987189875e-05 6.62787160306e-05
0.0121 0.961267700648 0.00038132910558 0.000432486273248 0.000423866309515 0.000497178775 0.000475869725 0.968819116203 0.000762993381988 0.000688465678395 0.000594318250074 0.000567442202 0.000534813587 0.992205546496 0.000839556463313 0.000516901074315 0.000521415419602 5.67621258812e-05 6.8125551662e-05
0.012321 0.960594211558 0.000386758389554 0.000438094605399 0.000429390572307 0.000504167678 0.000482662916 0.968253759118 0.000774514982138 0.000698951103829 0.000603631245221 0.000576347103 0.000543240315 0.992089318024 0.000852747534665 0.00052471400356 0.000529333907572 5.83561587248e-05 7.00073583427e-05
0.012544 0.959915773698 0.000392230003113 0.00044368168315 0.000434894973343 0.000511153713 0.000489456971 0.967683461523 0.000786126419578 0.000709461894437 0.000612976526823 0.000585283145 0.000551697888 0.991972904226 0.000866057982228 0.000532545222245 0.000537272338162 5.99810743236e-05 7.19243828159e-05
0.012769 0.959232413587 0.00039774377201 0.000449246127103 0.000440378165999 0.00051813559 0.000496250676 0.967108229462 0.000797827324754 0.000719996504297 0.000622352903177 0.000594249183 0.000560185254 0.99185632421 0.000879487806002 0.0005403936513 0.000545229641669 6.16371227833e-05 7.3876868357e-05
0.012996 0.958544157804 0.000403299520851 0.000454786569372 0.000445838812228 0.000525112028 0.000503042823 0.966528069087 0.000809617325681 0.000730553389126 0.000631759180378 0.000603244066 0.000568701357 0.991739597081 0.000893037005988 0.000548258224679 0.000553204758711 6.3324546468e-05 7.58650455283e-05
0.013225 0.957851032985 0.000408897073105 0.000460301648756 0.000451275587741 0.000532081755 0.000509832208 0.965942986655 0.000821496047965 0.000741131005537 0.000641194159052 0.000612266646 0.000577245142 0.99162274194 0.000906705582185 0.000556137869197 0.000561196631497 6.50435872059e-05 7.78891413943e-05
0.013456 0.957153065816 0.000414536251118 0.000465790017632 0.000456687172627 0.000539043505 0.000516617636 0.965352988536 0.000833463114821 0.000751727806814 0.000650656644393 0.000621315766 0.000585815553 0.991505777868 0.000920493534594 0.000564031524734 0.000569204202926 6.67944790619e-05 7.99493703092e-05
0.013689 0.956450283032 0.000420216876117 0.000471250338683 0.00046207226049 0.000545996022 0.000523397919 0.964758081206 0.000845518147102 0.000762342252178 0.000660145435458 0.000630390275 0.000594411527 0.991388723934 0.000934400863214 0.000571938131591 0.000577226424435 6.85774442282e-05 8.20459451633e-05
0.013924 0.955742711415 0.000425938768224 0.000476681287097 0.000467429556014 0.000552938058 0.000530171875 0.964158271257 0.00085766076331 0.000772972798898 0.000669659331928 0.000639489013 0.000603032007 0.991271599184 0.000948427568045 0.000579856635455 0.000585262248516 7.03927074208e-05 8.41790640372e-05
0.014161 0.955030377787 0.000431701746469 0.000482081548391 0.000472757775106 0.000559868379 0.000536938327 0.963553565389 0.000869890579628 0.00078361790705 0.00067919713442 0.000648610825 0.000611675931 0.991154422641 0.000962573649087 0.000587785987788 0.000593310635126 7.22404856065e-05 8.63489183485e-05
0.0144 0.954313309009 0.000437505628793 0.000487449820776 0.000478055643373 0.000566785755 0.000543696111 0.96294397042 0.000882207209939 0.000794276038463 0.000688757640457 0.000657754552 0.000620342234 0.9910372133 0.000976839106341 0.000595725146963 0.000601370547777 7.41209817379e-05 8.85556939575e-05
0.014641 0.953591531977 0.000443350232064 0.000492784815177 0.000483321900004 0.000573688969 0.000550444067 0.962329493278 0.000894610265844 0.000804945658607 0.000698339646609 0.000666919032 0.000629029854 0.990919990126 0.000991223939806 0.000603673072085 0.00060944095569 7.60344002632e-05 9.07995628385e-05
0.014884 0.952865073618 0.000449235372089 0.00049808525694 0.000488555297211 0.000580576816 0.000557181045 0.96171014101 0.000907099356691 0.000815625230683 0.000707941953124 0.000676103108 0.000637737725 0.990802772047 0.00100572814948 0.000611628731558 0.00061752082961 7.79809336732e-05 9.30806923262e-05
0.015129 0.952133960887 0.000453501775577 0.00050334988398 0.000493754598347 0.0005874481 0.000563905902 0.961085920779 0.000916811519204 0.000826313226676 0.000717563357552 0.000685305616 0.000646464783 0.99068557795 0.00101730043344 0.000619591101347 0.000625609151656 7.99607717872e-05 9.53992358548e-05
0.015376 0.951398220764 0.0004562940216 0.000508577445908 0.000498918579284 0.000594301635 0.000570617506 0.960456839865 0.000923996134686 0.000837008117046 0.000727202656113 0.000694525396 0.000655209963 0.990568426685 0.00102620098021 0.000627559160672 0.000633704907118 8.19740944837e-05 9.7755343225e-05
0.015625 0.95065788025 0.000459104923009 0.000513766710667 0.000504046032104 0.000601136249 0.000577314735 0.959822905668 0.000931228810243 0.000847708378027 0.000736858648946 0.000703761286 0.000663972199 0.99045133705 0.00103517359619 0.000635531895707 0.000641807084853 8.40210727158e-05 0.000100149150237
0.015876 0.949912966365 0.000461934390399 0.000518916457926 0.000509135760668 0.000607950781 0.00058399647 0.959184125706 0.000938509317135 0.000858412489718 0.000746530133727 0.000713012125 0.000672750426 0.990334327797 0.00104421828137 0.000643508301082 0.000649914684838 8.61018778537e-05 0.000102580784869
0.016129 0.949163506143 0.000464782333892 0.000524025482285 0.000514186583176 0.000614744081 0.00059066161 0.95854050762 0.000945837425394 0.000869118934859 0.000756215911073 0.00072227675 0.000681543578 0.990217417624 0.00105333503576 0.000651487376955 0.000658026709725 8.82166639634e-05 0.000105050364157
0.016384 0.948409526629 0.000467648663132 0.000529092595109 0.000519197333089 0.000621515013 0.00059730906 0.957892059171 0.000953212903843 0.000879826202361 0.000765914779046 0.000731554001 0.00069035059 0.990100625168 0.00106252385935 0.000659468129252 0.000666142170577 9.03655823546e-05 0.000107557996193
0.016641 0.947651054877 0.000470533287297 0.000534116622892 0.000524166856825 0.000628262453 0.000603937734 0.957238788246 0.000960635520104 0.000890532781585 0.000775625543691 0.000740842718 0.000699170397 0.989983969009 0.00107178475214 0.000667449576855 0.000674260082184 9.25487773956e-05 0.000110103779075
0.0169 0.946888117946 0.0004734361151 0.000539096407621 0.000529094019535 0.000634985289 0.000610546559 0.956580702854 0.0009681050406 0.000901237172081 0.00078534700539 0.00075014174 0.000708001935 0.989867467659 0.00108111771414 0.000675430740623 0.000682379471999 9.47663833472e-05 0.000112687799843
0.017161 0.946120742896 0.000476357054798 0.000544030808544 0.000533977698258 0.000641682423 0.000617134474 0.955917811127 0.000975621230612 0.000911937876107 0.0007950779693 0.000759449909 0.000716844142 0.989751139568 0.00109052274535 0.000683410652349 0.000690499370201 9.70185264028e-05 0.000115310136483
0.017424 0.945348956787 0.000479296014194 0.000548918700698 0.000538816787556 0.000648352772 0.000623700424 0.955250121328 0.000983183854234 0.000922633400369 0.000804817242677 0.000768766066 0.000725695955 0.989635003106 0.00109999984576 0.000691388351669 0.000698618815784 9.93053278336e-05 0.000117970852696
0.017689 0.944572786675 0.000482252900643 0.000553758976239 0.000543610199215 0.000654995265 0.00063024337 0.954577641842 0.000990792674409 0.000933322260063 0.000814563631764 0.000778089056 0.000734556312 0.989519076575 0.00110954901537 0.000699362880503 0.000706736853929 0.000101626895558 0.000120670006173
0.017956 0.943792259606 0.000485227621059 0.000558550544464 0.000548356859145 0.000661608845 0.000636762284 0.953900381186 0.000998447452968 0.000944002973125 0.000824315950119 0.000787417724 0.000743424154 0.989403378194 0.00111917025419 0.000707333301785 0.000714852541776 0.000103983331413 0.000123407642315
0.018225 0.943007402617 0.000488220081916 0.000563292334094 0.00055305571128 0.000668192471 0.000643256146 0.953218348003 0.00100614795062 0.000954674066882 0.000834073008044 0.000796750916 0.000752298423 0.989287926101 0.00112886356221 0.000715298676339 0.000722964940021 0.000106374732195 0.000126183793123
0.018496 0.942218242732 0.000491230189257 0.000567983289197 0.000557705716534 0.000674745115 0.000649723954 0.952531551069 0.00101389392694 0.000965334072298 0.000843833623303 0.00080608748 0.000761178063 0.989172738346 0.00113862893944 0.000723258078101 0.000731073118075 0.000108801180164 0.000128998481325
0.018769 0.941424806957 0.000494257848701 0.000572622375308 0.00056230585434 0.000681265763 0.000656164714 0.951839999287 0.00102168514044 0.000975981531119 0.000853596611809 0.000815426269 0.000770062018 0.989057832894 0.00114846638587 0.000731210590033 0.000739176157024 0.000111262751424 0.000131851722397
0.019044 0.94062712228 0.000497302965441 0.000577208573163 0.000566855120202 0.000687753419 0.000662577446 0.951143701696 0.00102952134854 0.00098661498918 0.00086336079652 0.000824766133 0.000778949237 0.988943227614 0.00115837590151 0.000739155306116 0.000747273145144 0.000113759514771 0.000134743512003
0.019321 0.939825215665 0.000500365444258 0.000581740884152 0.000571352526472 0.0006942071 0.000668961183 0.950442667465 0.00103740230759 0.000997233000885 0.000873125001369 0.000834105929 0.000787838667 0.988828940279 0.00116835748635 0.000747091327009 0.000755363177056 0.000116291525422 0.000137673841569
0.0196 0.939019114053 0.000503445189518 0.000586218329581 0.000575797110328 0.000700625841 0.00067531497 0.949736905898 0.0010453277729 0.00100783412743 0.000882888053946 0.000843444514 0.000796729261 0.988714988563 0.0011784111404 0.000755017762685 0.000763445358163 0.000118858834345 0.000140642685699
0.019881 0.938208844353 0.000506542105184 0.000590639948591 0.000580187918966 0.000707008688 0.000681637867 0.949026426432 0.00105329749871 0.00101841694173 0.000892648783514 0.000852780751 0.000805619972 0.988601390038 0.00118853686365 0.000762933735512 0.000771518804701 0.000121461478805 0.000143650015722
0.020164 0.937394433447 0.000509656094818 0.00059500480126 0.000584524023829 0.000713354709 0.000687928946 0.948311238643 0.00106131123828 0.00102898001902 0.000902406027668 0.000862113501 0.000814509758 0.988488162165 0.0011987346561 0.000770838378341 0.000779582638155 0.00012409949068 0.000146695779723
0.020449 0.93657590818 0.000512787061588 0.000599311966194 0.000588804512642 0.000719662984 0.000694187293 0.947591352239 0.00106936874382 0.00103952194898 0.000912158621843 0.000871441633 0.000823397578 0.988375322302 0.00120900451777 0.000778730831496 0.000787635994399 0.00012677289014 0.000149779923418
0.020736 0.935753295363 0.000515934908269 0.000603560545348 0.000593028495834 0.000725932611 0.000700412009 0.94686677707 0.00107746976656 0.00105004132673 0.000921905411522 0.000880764015 0.000832282397 0.988262887688 0.00121934644863 0.000786610249749 0.000795678014762 0.000129481689745 0.000152902374391
0.021025 0.934926621765 0.000519099537254 0.000607749658036 0.000597195099708 0.000732162705 0.000706602207 0.946137523119 0.00108561405674 0.00106053675872 0.000931645242136 0.000890079523 0.000841163176 0.988150875449 0.0012297604487 0.000794475794984 0.000803707852785 0.000132225887121 0.000156063052467
0.021316 0.934095914116 0.000522280850558 0.000611878446767 0.000601303473916 0.000738352397 0.000712757015 0.945403600513 0.00109380136362 0.0010710068582 0.000941376964761 0.000899387034 0.000850038888 0.988039302589 0.00124024651797 0.000802326640399 0.00081172466977 0.000135005478446 0.000159261863384
0.021609 0.9332611991 0.00052547874982 0.000615946070651 0.000605352785606 0.000744500835 0.000718875578 0.944665019517 0.00110203143552 0.00108145024928 0.000951099436664 0.000908685429 0.000858908504 0.98792818599 0.00125080465645 0.00081016197423 0.000819727641583 0.00013782044164 0.000162498700807
0.021904 0.932422503353 0.000528693136312 0.000619951717224 0.000609342223368 0.000750607185 0.000724957052 0.943921790534 0.0011103040198 0.00109186557054 0.000960811517067 0.000917973594 0.000867770999 0.98781754241 0.00126143486414 0.000817980990852 0.000827715950359 0.000140670748929 0.000165773446235
0.022201 0.931579853462 0.000531923910944 0.000623894589869 0.000613270995693 0.000756670631 0.000731000609 0.943173924114 0.00111861886289 0.00110225146021 0.000970512073364 0.000927250418 0.000876625355 0.987707388473 0.00127213714102 0.000825782899796 0.000835688787184 0.000143556364632 0.000169085966827
0.0225 0.930733275963 0.000535170974266 0.000627773916429 0.000617138334917 0.000762690371 0.00073700544 0.942421430944 0.00112697571033 0.00111260657901 0.000980199974304 0.000936514796 0.000885470554 0.987597740674 0.00128291148712 0.00083356691739 0.000843645358895 0.000146477234576 0.000172436122711
0.022801 0.929882797335 0.000538434226478 0.000631588946236 0.000620943489358 0.000768665626 0.000742970744 0.941664321858 0.00113537430672 0.00112292959093 0.000989874098251 0.000945765627 0.000894305585 0.98748861537 0.00129375790241 0.000841332278538 0.000851584878901 0.000149433305039 0.000175823755265
0.023104 0.929028444002 0.000541713567432 0.000635338948125 0.000624685732556 0.000774595631 0.000748895741 0.940902607832 0.00114381439578 0.00113321917307 0.000999533326045 0.000955001815 0.000903129439 0.987380028782 0.00130467638692 0.00084907822374 0.000859506573926 0.000152424503641 0.000179248697624
0.023409 0.928170242327 0.000545008896639 0.000639023218048 0.000628364358142 0.00078047964 0.000754779664 0.940136299987 0.00115229572039 0.00114347401382 0.00100917654543 0.000964222266 0.000911941115 0.987271996986 0.00131566694062 0.000856804011484 0.000867409681625 0.000155450754068 0.00018271076615
0.023716 0.927308218611 0.000548320113275 0.000642641071715 0.000631978681168 0.000786316926 0.000760621763 0.939365409589 0.00116081802252 0.00115369281424 0.00101880264846 0.000973425898 0.000920739611 0.987164535914 0.00132672956353 0.000864508906705 0.000875293449347 0.000158511962292 0.000186209770832
0.024025 0.926442399093 0.000551647116185 0.000646191847179 0.000635528039987 0.00079210678 0.000766421304 0.938589948052 0.00116938104333 0.00116387428442 0.00102841053621 0.000982611627 0.000929523934 0.987057661352 0.00133786425565 0.000872192188341 0.000883157134621 0.000161608028069 0.000189745501574
0.024336 0.925572809943 0.000554989803887 0.000649674907295 0.000639011792252 0.000797848512 0.000772177567 0.937809926935 0.00117798452311 0.00117401714849 0.00103799911392 0.000991778379 0.000938293096 0.986951388932 0.00134907101697 0.000879853152436 0.000891000010635 0.000164738842795 0.000193317739626
0.024649 0.924699477263 0.000558348074581 0.000653089637504 0.000642429321526 0.000803541448 0.000777889851 0.937025357945 0.00118662820137 0.00118412014318 0.00104756729373 0.001000925084 0.000947046111 0.986845734134 0.0013603498475 0.000887491100737 0.000898821357621 0.000167904280941 0.000196926254403
0.024964 0.923822427085 0.000561721826154 0.000656435445088 0.000645780029303 0.000809184936 0.000783557469 0.936236252937 0.00119531181678 0.00119418201647 0.00105711399246 0.001010050679 0.000955782001 0.98674071228 0.00137170074723 0.000895105353355 0.000906620471414 0.000171104211623 0.000200570800145
0.025281 0.922941685368 0.000563104286701 0.000659711762964 0.000649063344431 0.000814778341 0.000789179752 0.935442623916 0.00119965891892 0.00120420153043 0.00106663813876 0.001019154105 0.000964499791 0.986636338533 0.00137851595184 0.000902695239392 0.000914396656184 0.000174338488983 0.000204251117995
0.0256 0.922057277995 0.000564234373819 0.00066291804609 0.000652278716321 0.000820321049 0.000794756045 0.934644483036 0.00120346173815 0.00121417745829 0.00107613866221 0.001028234312 0.000973198514 0.986532627893 0.00138478011162 0.000910260101768 0.000922149229761 0.000177606961662 0.000207966936898
0.025921 0.921169230772 0.000565369355046 0.000666053772954 0.000655425613969 0.000825812461 0.000800285714 0.933841842601 0.0012072812901 0.00122410858857 0.00108561450364 0.001037290253 0.000981877207 0.986429595194 0.00139108354513 0.000917799301376 0.000929877523153 0.000180909461003 0.000211717973592
0.026244 0.920277569426 0.000566509193794 0.000669118448911 0.000658503534966 0.000831252001 0.000805768138 0.933034715065 0.0012111174559 0.00123399372249 0.00109506460749 0.001046320891 0.000990534913 0.986327255103 0.00139742625237 0.000925312205195 0.000937580877302 0.00018424581164 0.000215503931342
0.026569 0.919382319604 0.000567653853371 0.000672111599431 0.000661511997118 0.000836639112 0.000811202714 0.932223113035 0.00121497011634 0.00124383167378 0.00110448793005 0.001055325193 0.000999170681 0.986225622116 0.00140380823333 0.000932798197787 0.000945258645956 0.000187615826061 0.000219324497777
0.026896 0.918483506869 0.000568803296994 0.000675032776383 0.000664450540671 0.000841973254 0.000816588857 0.93140704927 0.00121883915191 0.00125362127096 0.00111388343225 0.001064302136 0.001007783566 0.986124710554 0.00141022948803 0.000940256676894 0.000952910194404 0.000191019304517 0.000223179353273
0.027225 0.917581156699 0.000569957487782 0.00067788155612 0.0006673187321 0.000847253907 0.000821925998 0.93058653668 0.00122272444274 0.00126336135787 0.00112325008197 0.001073250699 0.001016372629 0.986024534561 0.00141669001645 0.000947687052432 0.000960534903332 0.00019445603708 0.000227068159181
0.027556 0.916675294485 0.000571116388763 0.000680657539811 0.000670116158734 0.000852480572 0.000827213586 0.92976158833 0.00122662586872 0.00127305079083 0.00113258685791 0.001082169874 0.001024936939 0.985925108104 0.00142318981861 0.000955088750965 0.000968132162352 0.000197925803525 0.000230990568275
0.027889 0.915765945532 0.000572279962872 0.000683360348243 0.000672842433234 0.000857652768 0.000832451087 0.928932217437 0.00123054330938 0.0012826884419 0.00114189274488 0.001091058655 0.001033475569 0.985826444968 0.00142972889449 0.000962461208274 0.000975701377648 0.00020142837007 0.000234946216228
0.028224 0.914853135052 0.000573448172956 0.000685989634399 0.000675497190879 0.000862770035 0.000837637983 0.928098437373 0.00123447664397 0.00129227319648 0.00115116673488 0.00109991605 0.001041987599 0.985728558752 0.0014363072441 0.000969803878348 0.000983241963609 0.000204963493542 0.000238934730995
0.028561 0.913936888166 0.000574620981775 0.00068854507092 0.000678080090699 0.000867831931 0.000842773774 0.927260261664 0.00123842575149 0.0013018039583 0.00116040783108 0.001108741066 0.001050472119 0.985631462871 0.00144292486744 0.000977116228883 0.000990753352274 0.000208530922327 0.000242955720015
0.0289 0.913017229902 0.000575798352004 0.000691026356527 0.000680590815444 0.000872838035 0.000847857981 0.926417703993 0.00124239051061 0.00131127964091 0.0011696150427 0.001117532727 0.001058928221 0.985535170546 0.00144958176451 0.000984397739802 0.000998234983392 0.000212130384516 0.000247008785984
0.029241 0.912094185193 0.000576980246234 0.000693433215317 0.00068302907416 0.000877787944 0.000852890137 0.925570778197 0.00124637079974 0.00132069917652 0.00117878738939 0.001126290058 0.001067355008 0.985439694812 0.00145627793531 0.000991647905955 0.00100568631275 0.000215761607109 0.00025109351298
0.029584 0.911167778876 0.000578166626977 0.000695765392404 0.00068539459693 0.000882681276 0.000857869797 0.924719498269 0.00125036649704 0.00133006151348 0.00118792389855 0.001135012096 0.001075751589 0.985345048506 0.00146301337984 0.000998866235645 0.0010131068107 0.00021942429979 0.000255209474801
0.029929 0.910238035687 0.000579357456663 0.000698022666339 0.000687687139255 0.000887517668 0.000862796531 0.923863878358 0.00125437748037 0.00133936561514 0.00119702360601 0.001143697884 0.001084117079 0.985251244269 0.0014697880981 0.0010060522549 0.00102049595709 0.000223118162394 0.000259356230639
0.030276 0.909304980265 0.000580552697646 0.000700204832079 0.000689906480365 0.000892296779 0.000867669928 0.923003932771 0.00125840362738 0.00134861046033 0.00120608555746 0.001152346477 0.001092450602 0.985158294543 0.00147660209009 0.00101320550222 0.00102785324892 0.000226842883675 0.000263533328094
0.030625 0.908368637149 0.000581752312206 0.000702311712802 0.000692052423752 0.000897018283 0.000872489594 0.922139675972 0.00126244481543 0.00135779504313 0.00121510880818 0.001160956935 0.001100751289 0.985066211571 0.0014834553558 0.00102032552787 0.00103517819176 0.000230598141244 0.000267740303189
0.030976 0.907429030773 0.000582956262547 0.00070434315805 0.000694124797629 0.000901681879 0.000877255155 0.921271122582 0.00126650092166 0.00136691837562 0.0012240924221 0.001169528327 0.001109018279 0.98497500739 0.00149034789525 0.00102741190071 0.00104247030785 0.000234383599273 0.000271976673677
0.031329 0.906486185469 0.000584164510805 0.000706299041512 0.000696123454462 0.000906287281 0.000881966251 0.920398287381 0.00127057182293 0.00137597948395 0.00123303547335 0.001178059733 0.001117250718 0.98488469383 0.00149727970842 0.0010344642042 0.00104972913145 0.000238198913838 0.000276241951901
0.031684 0.905540125463 0.000585377019042 0.000708179261894 0.000698048268448 0.000910834227 0.000886622543 0.919521185305 0.00127465739595 0.00138497741606 0.00124193704351 0.001186550241 0.001125447762 0.984795282517 0.00150425079532 0.00104148203437 0.00105695421189 0.000242043728431 0.00028053563171
0.032041 0.904590874877 0.000586593749258 0.00070998374062 0.000699899142276 0.000915322471 0.000891223708 0.91863983145 0.00127875751713 0.00139391123081 0.00125079622685 0.001194998949 0.001133608572 0.984706784866 0.00151126115595 0.00104846500272 0.0010641451121 0.000245917673918 0.000284857199162
0.0324 0.903638457724 0.000587814663384 0.000711712427901 0.000701676000109 0.00091975179 0.000895769441 0.917754241071 0.00128287206269 0.00140278000632 0.00125961212496 0.001203404963 0.00114173232 0.984619212077 0.00151831079031 0.00105541273574 0.00107130140587 0.000249820372707 0.000289206122656
0.032761 0.902682897909 0.000589039723288 0.000713365297711 0.000703378790675 0.000924121976 0.000900259458 0.916864429581 0.00128700090863 0.00141158283798 0.00126838385243 0.001211767398 0.001149818185 0.984532575139 0.0015253996984 0.00106232487657 0.00107842268237 0.000253751431062 0.000293581862579
0.033124 0.901724219228 0.000590268890776 0.000714942348419 0.000705007487131 0.000928432847 0.000904693487 0.915970412554 0.00129114393076 0.00142031883763 0.00127711053203 0.001220085381 0.001157865354 0.984446884822 0.00153252788022 0.00106920108247 0.00108550854443 0.000257710449898 0.000297983862432
0.033489 0.900762445366 0.000591502127596 0.000716443604156 0.000706562087565 0.000932684233 0.000909071279 0.915072205721 0.00129530100468 0.00142898713615 0.00128579129651 0.001228358047 0.001165873026 0.98436215168 0.00153969533577 0.00107604102309 0.00109255860826 0.000261697016966 0.000302411559666
0.033856 0.899797599898 0.000592739395436 0.000717869113493 0.000708042614563 0.000936875989 0.000913392601 0.914169824974 0.00129947200577 0.00143758688041 0.00129442528965 0.001236584542 0.001173840402 0.984278386047 0.00154690206505 0.00108284438641 0.00109957250565 0.000265710703623 0.000306864374617
0.034225 0.898829706283 0.000593980655931 0.000719218950741 0.000709449111421 0.000941007988 0.000917657237 0.913263286364 0.00130365680928 0.00144611723562 0.00130301166442 0.00124476402 0.001181766699 0.984195598031 0.00155414806805 0.00108961087401 0.00110654987842 0.000269751078706 0.000311341714775
0.034596 0.897858787872 0.000595225870659 0.000720493214142 0.000710781650371 0.00094508012 0.00092186499 0.912352606103 0.00130785529023 0.00145457738472 0.00131154958654 0.001252895649 0.001189651139 0.984113797523 0.00156143334479 0.00109634020467 0.00111349038734 0.000273817694393 0.000315842982231
0.034969 0.896884867898 0.000596475001149 0.000721692026633 0.000712040325 0.000949092298 0.000926015681 0.911437800563 0.00131206732348 0.0014629665255 0.00132003823221 0.001260978604 0.001197492952 0.984032994181 0.00156875789525 0.00110303210802 0.00112039369975 0.000277910090398 0.000320367559448
0.035344 0.895907969481 0.000596593186024 0.00072281553672 0.000713225253611 0.00095304445 0.000930109147 0.910518886274 0.00131278792649 0.00147128388053 0.00132847678629 0.001269012072 0.00120529138 0.983953197442 0.00157240801068 0.00110968633216 0.00112725950538 0.000282027800387 0.000324914823278
0.035721 0.894928115625 0.000596608750056 0.000723863917373 0.000714336578127 0.000956936528 0.000934145243 0.909595879928 0.00131319303487 0.00147952868644 0.00133686444662 0.001276995247 0.001213045675 0.983874416511 0.0015757411429 0.00111630264182 0.00113408750471 0.000286170347519 0.000329484129577
0.0361 0.893945329216 0.00059662405788 0.000724837366045 0.000715374464069 0.000960768498 0.000938123843 0.908668798378 0.00131359879154 0.00148770019408 0.00134520042327 0.00128492734 0.001220755093 0.983796660358 0.00157909195752 0.00112288081281 0.0011408774049 0.000290337236733 0.000334074834859
0.036481 0.892959633026 0.000596639105136 0.000725736105503 0.000716339100576 0.000964540346 0.000942044839 0.907737658634 0.00131400517666 0.00149579768206 0.00135348393213 0.001292807567 0.001228418906 0.983719937729 0.00158246045453 0.00112942064033 0.00114762894025 0.000294527968721 0.000338686276617
0.036864 0.891971049709 0.000596653887467 0.000726560380775 0.000717230703997 0.00096825208 0.000945908137 0.90680247787 0.00131441217039 0.00150382043905 0.00136171420713 0.001300635161 0.001236036391 0.983644257131 0.00158584663395 0.00113592193096 0.0011543418499 0.000298742032317 0.000343317783974
0.037249 0.890979601798 0.000596668400514 0.000727310464455 0.000718049509023 0.000971903723 0.000949713663 0.905863273417 0.00131481975286 0.00151176777654 0.00136989048815 0.001308409357 0.001243606838 0.983569626835 0.00158925049576 0.00114238450803 0.00116101588738 0.000302978906443 0.000347968669014
0.037636 0.88998531171 0.000596682639924 0.000727986649481 0.000718795775613 0.000975495316 0.000953461363 0.904920062768 0.0013152279042 0.0015196390234 0.00137801203065 0.001316129412 0.001251129542 0.983496054875 0.00159267203997 0.00114880821357 0.00116765082439 0.000307238051298 0.000352638245048
0.038025 0.888988201743 0.000596696601339 0.000728589255802 0.000719469789835 0.000979026922 0.000957151193 0.903972863575 0.00131563660454 0.0015274335279 0.00138607809757 0.001323794585 0.001258603814 0.983423549051 0.00159611126658 0.00115519289654 0.00117424644287 0.000311518931253 0.000357325800366
0.038416 0.887988294075 0.000596710280408 0.000729118625091 0.000720071857739 0.000982498618 0.000960783134 0.903021693651 0.001316045834 0.00153515065724 0.00139408796635 0.001331404152 0.001266028969 0.983352116918 0.00159956817559 0.00116153843045 0.00118080254399 0.000315820985111 0.000362030623247
0.038809 0.886985610763 0.000596723672779 0.000729575126329 0.000720602309233 0.000985910503 0.000964357178 0.902066570968 0.00131645557267 0.00154278979551 0.00140204092652 0.001338957399 0.001273404336 0.983281765792 0.001603042767 0.00116784469933 0.00118731893397 0.000320143652356 0.000366751985374
0.039204 0.885980173746 0.000596736774106 0.000729959145778 0.000721061498955 0.000989262692 0.000967873337 0.901107513658 0.00131686580069 0.00155035034804 0.00140993627728 0.001346453622 0.001280729255 0.983212502745 0.00160653504081 0.00117411160252 0.00119379544422 0.000324486359823 0.000371489148348
0.039601 0.88497200484 0.000596749580041 0.000730271100078 0.000721449801744 0.000992555315 0.00097133164 0.900144540012 0.00131727649813 0.00155783173899 0.00141777333183 0.001353892131 0.001288003072 0.983144334607 0.00161004499702 0.00118033905437 0.00120023191003 0.000328848519445 0.000376241369044
0.04 0.883961125742 0.000596762086243 0.000730511425902 0.000721767616559 0.000995788523 0.000974732134 0.89917766848 0.00131768764511 0.00156523341008 0.00142555141212 0.001361272247 0.001295225145 0.983077267962 0.00161357263563 0.00118652698484 0.00120662818569 0.000333229533566 0.00038100788957
0.040401 0.882947558028 0.00059677428837 0.00073068058225 0.000722015365391 0.000998962486 0.000978074877 0.898206917672 0.00131809922171 0.00157255482379 0.00143326985697 0.001368593303 0.001302394845 0.98301130915 0.00161711795663 0.00119267534044 0.0012129841399 0.000337628803728 0.000385787940433
0.040804 0.881931323152 0.000596786182087 0.00073077905205 0.000722193491513 0.001002077386 0.00098135995 0.897232306357 0.00131851120803 0.00157979545933 0.0014409280128 0.001375854643 0.00130951155 0.982946464258 0.00162068096004 0.00119878407935 0.00121929965235 0.000342045710642 0.000390580747124
0.041209 0.880912442448 0.000596797763063 0.000730807341289 0.000722302461971 0.001005133425 0.000984587447 0.896253853461 0.00131892358419 0.00158695481963 0.00144852524105 0.001383055624 0.001316574652 0.982882739133 0.00162426164584 0.00120485317875 0.00122557462195 0.000346479632865 0.000395385523282
0.041616 0.879890937128 0.000596809026966 0.000730765976685 0.00072234276267 0.001008130824 0.000987757478 0.895271578069 0.00131933633026 0.0015940324232 0.00145606091471 0.001390195615 0.001323583549 0.982820139366 0.00162786001404 0.00121088262871 0.00123180895746 0.000350929934585 0.00040020147059
0.042025 0.878866828282 0.000596819969474 0.00073065550991 0.000722314903481 0.001011069813 0.000990870173 0.894285499424 0.00131974942635 0.00160102780797 0.00146353441756 0.001397273998 0.001330537655 0.982758670299 0.00163147606464 0.00121687243313 0.00123800258 0.000355395972016 0.000405027790913
0.042436 0.87784013688 0.000596830586265 0.000730476513418 0.000722219417442 0.001013950649 0.000993925672 0.893295636926 0.00132016285259 0.00160794053288 0.00147094514814 0.001404290166 0.001337436391 0.982698337026 0.00163510979764 0.00122282261131 0.00124415542807 0.000359877094572 0.000409863663896
0.042849 0.87681088377 0.000596840873025 0.000730229580896 0.000722056855232 0.001016773597 0.000996924136 0.892302010133 0.00132057658906 0.00161477017508 0.00147829251641 0.001411243526 0.00134427919 0.982639144385 0.00163876121304 0.00122873320144 0.00125026745419 0.000364372637961 0.000414708271355
0.043264 0.875779089679 0.000596850825442 0.000729915329011 0.000721827791181 0.00101953894 0.00099986574 0.891304638759 0.00132099061587 0.00162151633032 0.00148557594529 0.001418133498 0.001351065496 0.982581096962 0.00164243031084 0.00123460425058 0.0012563386201 0.000368881930802 0.000419560784913
0.043681 0.874744775212 0.000596860439211 0.000729534393934 0.000721532818058 0.00102224698 0.001002750672 0.890303542673 0.00132140491317 0.00162817861841 0.00149279486922 0.001424959511 0.001357794764 0.98252419909 0.00164611709104 0.0012404358262 0.00126236891068 0.000373404295644 0.000424420360334
0.0441 0.873707960856 0.000596869710033 0.000729087434077 0.000721172554113 0.001024898031 0.00100557914 0.889298741902 0.00132181946107 0.00163475667174 0.0014999487351 0.001431721009 0.001364466462 0.982468454849 0.00164982155364 0.00124622800105 0.0012683583132 0.000377939043221 0.00042928615187
0.044521 0.872668666974 0.000596878633614 0.000728575130219 0.000720747632883 0.001027492424 0.001008351363 0.888290256628 0.00132223423973 0.00164125014555 0.00150703700557 0.00143841745 0.001371080066 0.98241386806 0.00165354369863 0.0012519808752 0.00127430683548 0.000382485476921 0.000434157305445
0.044944 0.871626913811 0.000596887205664 0.000727998179822 0.000720258711225 0.001030030503 0.001011067579 0.887278107186 0.00132264922927 0.00164765871537 0.00151405915185 0.001445048305 0.001377635064 0.982360442292 0.00165728352603 0.0012576945515 0.00128021449896 0.00038704288811 0.000439032961959
0.045369 0.87058272149 0.000596524839571 0.000727357303857 0.000719706464131 0.001032512631 0.001013728037 0.886262314068 0.00132089768205 0.00165398207224 0.00152101466155 0.001451613054 0.001384130957 0.982308180852 0.00165867124539 0.00126336915525 0.00128608133487 0.000391610566133 0.000443912245976
0.045796 0.869536110016 0.000596104767706 0.000726653243683 0.000719091586726 0.00103493918 0.001016333004 0.885242897916 0.00131881101621 0.00166021993266 0.00152790303074 0.001458111196 0.001390567254 0.982257086798 0.00165970415976 0.00126900482225 0.00129190739304 0.000396187784793 0.000448794287961
0.046225 0.868487099273 0.000595683300413 0.000725886756904 0.000718414793559 0.001037310542 0.001018882758 0.884219879527 0.0013167184733 0.00166637202902 0.00153472377312 0.001464542236 0.001396943481 0.982207162926 0.00166074191214 0.00127460170265 0.00129769273477 0.000400773820131 0.00045367819738
0.046656 0.867435709028 0.000595260444571 0.000725058622942 0.000717676819037 0.00103962712 0.001021377595 0.883193279853 0.00131462009864 0.00167243810799 0.00154147641277 0.001470905699 0.00140325917 0.982158411772 0.00166178450253 0.00128015996002 0.00130343742986 0.000405367930203 0.00045856308826
0.047089 0.866381958926 0.00059483620706 0.0007241696422 0.000716878414802 0.001041889332 0.001023817821 0.882163119993 0.00131251593756 0.00167841794554 0.00154816048715 0.001477201119 0.001409513866 0.982110835616 0.00166283193092 0.00128567977575 0.00130914156979 0.000409969371805 0.000463448062385
0.047524 0.865325868498 0.000594410594776 0.000723220629216 0.000716020352416 0.001044097608 0.001026203762 0.881129421199 0.00131040603543 0.00168431132983 0.0015547755461 0.001483428043 0.001415707128 0.982064436483 0.00166388419732 0.00129116133984 0.00131480525536 0.000414577390158 0.000468332217014
0.047961 0.864267457155 0.000593983614619 0.000722212419295 0.000715103419571 0.001046252394 0.00102853575 0.880092204876 0.00130829043763 0.0016901180693 0.00156132115381 0.001489586036 0.001421838522 0.982019216131 0.00166494130173 0.00129660486108 0.00132042860029 0.000419191226897 0.000473214645834
0.0484 0.863206744191 0.000593555273497 0.000721145867581 0.000714128424383 0.001048354145 0.001030814137 0.879051492575 0.00130616918956 0.00169583799159 0.00156779688691 0.001495674669 0.00142790763 0.981975176064 0.00166600324414 0.00130201055792 0.00132601173031 0.00042381011412 0.000478094433437
0.048841 0.862143748784 0.000593125578326 0.000720021843786 0.000713096190954 0.001050403334 0.001033039285 0.878007305996 0.00130404233663 0.00170147094729 0.00157420233207 0.001501693533 0.001433914044 0.981932317529 0.00166707002456 0.00130737866127 0.00133155478966 0.000428433278952 0.000482970660608
0.049284 0.861078489997 0.000592694536028 0.000718841237087 0.000712007559925 0.001052400442 0.001035211569 0.876959666991 0.00130190992425 0.00170701679874 0.00158053709556 0.001507642229 0.001439857368 0.981890641506 0.00166814164298 0.00131270942128 0.00133705792795 0.00043305994229 0.000487842404448
0.049729 0.860010986775 0.000592262153535 0.000717604952467 0.000710863388279 0.001054345967 0.001037331378 0.875908597554 0.00129977199787 0.00171247543257 0.00158680078966 0.001513520373 0.001445737216 0.981850148722 0.00166921809941 0.00131800309633 0.00134252131356 0.000437689315321 0.000492708733638
0.050176 0.858941257951 0.000591828437781 0.000716313912089 0.000709664551595 0.001056240413 0.001039399114 0.87485411983 0.00129762860294 0.00171784675299 0.00159299304484 0.001519327593 0.001451553215 0.981810839638 0.00167029939385 0.00132325996062 0.00134794512691 0.000442320603934 0.000497568717518
0.050625 0.857869322244 0.000591393395711 0.000714969053748 0.000708411941621 0.001058084301 0.001041415189 0.873796256106 0.00129547978491 0.00172313068193 0.00159911350176 0.001525063532 0.001457305006 0.981772714462 0.0016713855263 0.00132848029687 0.00135332955954 0.000446953013191 0.000502421416825
0.051076 0.856795198259 0.000590957034274 0.00071357133255 0.000707106462678 0.001059878158 0.00104338003 0.872735028817 0.00129332558922 0.00172832716055 0.00160516181633 0.001530727845 0.001462992238 0.981735773137 0.00167247649675 0.00133366440627 0.00135867481473 0.000451585734786 0.000507265892816
0.051529 0.855718904489 0.000590519360424 0.000712121718259 0.000705749036891 0.001061622529 0.001045294074 0.871670460538 0.00129116606134 0.00173343614914 0.00161113765445 0.001536320203 0.001468614576 0.981700015349 0.0016735723052 0.00133881259754 0.00136398111064 0.000456217961671 0.00051210119795
0.051984 0.854640459315 0.000590080381124 0.000710621194108 0.000704340600353 0.001063317965 0.001047157771 0.87060257399 0.00128900124673 0.00173845762506 0.00161704069805 0.00154184029 0.001474171691 0.981665440521 0.00167467295167 0.0013439251957 0.0013692486779 0.000460848873282 0.000516926386187
0.052441 0.853559881009 0.000589640103339 0.000709070759183 0.000702882104663 0.001064965029 0.00104897158 0.869531392035 0.00128683119086 0.00174339158488 0.00162287064222 0.001547287801 0.001479663274 0.981632047822 0.00167577843614 0.00134900253714 0.00137447775948 0.000465477655838 0.000521740503775
0.0529 0.85247718773 0.000589198534042 0.000707471427602 0.000701374513399 0.001066564291 0.001050735975 0.868456937674 0.00128465593918 0.00174823804328 0.00162862719193 0.001552662448 0.001485089021 0.981599836157 0.00167688875861 0.00135404496827 0.0013796686082 0.000470103478441 0.000526542601696
0.053361 0.85139239753 0.000588755680211 0.000705824226761 0.000699818804786 0.001068116336 0.001052451437 0.86737923405 0.00128247553717 0.00175299703359 0.00163431006922 0.001557963956 0.001490448642 0.981568804172 0.0016780039191 0.00135905284937 0.00138482148998 0.000474725512353 0.0005313317219
0.053824 0.850305528354 0.000588311548824 0.00070413019587 0.000698215972022 0.001069621756 0.001054118459 0.866298304443 0.00128029003025 0.00175766860508 0.00163991900604 0.001563192063 0.001495741861 0.981538950259 0.00167912391759 0.00136402655151 0.00138993668536 0.000479342925199 0.000536106906423
0.054289 0.849216598039 0.000587866146871 0.000702390387071 0.000696567019944 0.001071081152 0.001055737547 0.865214172272 0.00127809946389 0.00176225282639 0.00164545374901 0.00156834652 0.001500968412 0.981510272548 0.00168024875408 0.00136896645483 0.00139501448318 0.000483954875176 0.000540867195031
0.054756 0.848125624313 0.000587419481342 0.000700605867154 0.000694872961403 0.001072495135 0.001057309212 0.864126861091 0.00127590388353 0.00176674978536 0.00165091405804 0.001573427095 0.001506128042 0.98148276891 0.00168137842859 0.00137387295977 0.00140005518781 0.000488560523659 0.00054561162854
0.055225 0.847032624804 0.00058699768196 0.000698777711599 0.000693134828201 0.001073864322 0.00105883398 0.863036394591 0.00127313224919 0.00177115958383 0.00165629970447 0.001578433567 0.001511220508 0.981456436962 0.00168183303849 0.00137874646552 0.00140505911145 0.00049315902014 0.000550339246597
0.055696 0.845937617031 0.000586603094465 0.000696907011099 0.000691353659803 0.001075189343 0.001060312383 0.861942796596 0.00126973347763 0.00177548234288 0.00166161047459 0.001583365728 0.001516245583 0.981431274061 0.00168154912622 0.00138358739044 0.00141002657785 0.00049774951941 0.00055504908177
0.056169 0.844840618414 0.000586207361114 0.000694994861584 0.000689530506738 0.00107647083 0.001061744965 0.860846091064 0.00126632771377 0.00177971819989 0.00166684616645 0.001588223387 0.001521203047 0.98140727731 0.00168126400838 0.00138839616082 0.00141495792591 0.000502331164313 0.000559740176805
0.056644 0.843741646266 0.000585810487574 0.000693042375241 0.000687666428197 0.001077709428 0.001063132277 0.859746302082 0.00126291503225 0.00178386731254 0.00167200659078 0.001593006366 0.001526092696 0.981384443554 0.00168097768497 0.00139317321363 0.00141985350157 0.000506903101727 0.000564411567288
0.057121 0.842640717805 0.000585412479516 0.000691050669558 0.000685762498109 0.001078905786 0.001064474879 0.858643453871 0.00125949550769 0.00178792985088 0.00167709157201 0.001597714498 0.001530914337 0.981362769385 0.00168069015599 0.0013979189967 0.00142471366609 0.000511464474497 0.000569062289743
0.0576 0.841537850144 0.000585013342615 0.000689020873064 0.000683819795606 0.001080060563 0.00106577334 0.857537570778 0.00125606921466 0.00179190600455 0.00168210094714 0.001602347632 0.001535667789 0.98134225114 0.00168040142143 0.0014026339654 0.00142953878774 0.000516014422523 0.000573691380336
0.058081 0.840433060299 0.000584613082552 0.000686954124977 0.000681839410091 0.00108117442 0.001067028237 0.856428677282 0.00125263622766 0.00179579597771 0.00168703456682 0.001606905633 0.001540352882 0.981322884897 0.0016801114813 0.00140731858855 0.00143432924377 0.000520552082726 0.000578297884152
0.058564 0.839326365189 0.000584211705009 0.000684851568495 0.000679822438076 0.001082248028 0.001068240157 0.855316797984 0.00124919662121 0.00179959999401 0.00169189229323 0.001611388375 0.001544969459 0.98130466649 0.0016798203356 0.00141197334445 0.00143908543038 0.000525076588946 0.000582880837864
0.059049 0.838217781636 0.000583809215674 0.000682714357097 0.000677769986843 0.001083282064 0.00106940969 0.854201957612 0.00124575046969 0.00180331828949 0.00169667400014 0.001615795749 0.001549517374 0.981287591496 0.00167952798433 0.00141659871236 0.00144380774466 0.00052958707779 0.000587439283481
0.059536 0.837107326367 0.000583405620236 0.000680543650459 0.000675683168517 0.001084277208 0.001070537437 0.853084181019 0.00124229784748 0.00180695111913 0.00170137957874 0.00162012766 0.001553996495 0.981271655239 0.00167923442748 0.0014211951908 0.00144849659941 0.000534082682693 0.000591972268425
0.060025 0.835995016014 0.000583000924388 0.000678340615119 0.000673563100728 0.001085234148 0.001071624006 0.851963493179 0.0012388388289 0.00181049875205 0.00170600892765 0.001624384025 0.0015584067 0.981256852796 0.00167893966507 0.00142576328457 0.00145315241651 0.000538562533944 0.00059647883737
0.060516 0.834880867116 0.000582595133828 0.000676106423577 0.000671410911175 0.001086153575 0.001072670011 0.850839919186 0.0012353734882 0.00181396147261 0.00171056196096 0.001628564775 0.001562747881 0.981243178993 0.00167864369708 0.00143030350146 0.00145777562483 0.000543025764428 0.000600958040356
0.061009 0.833764896122 0.000582188254257 0.000673842253123 0.000669227729161 0.001087036186 0.001073676071 0.849713484257 0.00123190189955 0.0018173395817 0.00171503860509 0.001632669856 0.001567019939 0.981230628405 0.00167834652351 0.00143481636362 0.0014623666653 0.00054747150502 0.000605408930429
0.061504 0.832647119389 0.000581780291374 0.000671549283856 0.000667014691844 0.001087882683 0.001074642813 0.848584213722 0.00122842413708 0.00182063339571 0.00171943879779 0.001636699228 0.001571222789 0.981219195366 0.00167804814438 0.00143930239628 0.00146692599115 0.000551898886787 0.000609830563649
0.062001 0.831527553185 0.000581371250885 0.00066922870567 0.000664772940269 0.001088693767 0.001075570869 0.847452133032 0.00122494027485 0.00182384324311 0.00172376249108 0.001640652861 0.001575356358 0.981208873957 0.00167774855967 0.00144376213612 0.00147145405572 0.000556307042182 0.000614222001525
0.0625 0.83040621369 0.000580961138498 0.000666881704537 0.000662503615668 0.001089470149 0.001076460879 0.846317267749 0.00122145038683 0.00182696947185 0.00172800964524 0.001644530742 0.001579420586 0.981199658018 0.00167744776939 0.00144819612379 0.00147595133285 0.00056069510265 0.000618582306151
0.063001 0.829283116999 0.000580549959921 0.000664509474424 0.000660207867787 0.001090212541 0.001077313484 0.845179643552 0.00121795454695 0.00183001243874 0.00173218023979 0.001648332873 0.00158341542 0.981191541142 0.00167714577354 0.0014526049099 0.00148041829409 0.000565062199905 0.000622910548506
0.063504 0.828158279119 0.000580137720868 0.000662113208372 0.000657886845931 0.001090921655 0.001078129333 0.84403928623 0.00121445282902 0.00183297251684 0.00173627426242 0.001652059264 0.001587340824 0.981184516681 0.00167684257212 0.00145698905072 0.00148485542612 0.000569407469244 0.000627205801531
0.064009 0.827031715976 0.00057972442705 0.00065969410086 0.000655541701357 0.00109159821 0.001078909079 0.84289622168 0.0012109453068 0.00183585009644 0.00174029170989 0.001655709945 0.001591196772 0.981178577747 0.00167653816512 0.00146134910437 0.00148926322505 0.000573730046156 0.000631467145795
0.064516 0.825903443409 0.000579310084182 0.00065725335091 0.000653173586687 0.001092242925 0.001079653378 0.84175047591 0.00120743205396 0.00183864557823 0.00174423259608 0.001659284955 0.001594983248 0.981173717207 0.00167623255256 0.00146568564094 0.00149364218872 0.000578029067467 0.000635693665008
0.065025 0.824773477181 0.000578907226789 0.00065479215292 0.00065078365783 0.00109285652 0.001080362893 0.840602075036 0.00120390861992 0.00184135937444 0.00174809694796 0.001662784346 0.001598700252 0.981169927692 0.00167591315062 0.00146999923561 0.00149799282685 0.000582303673595 0.00063988444951
0.065536 0.82364183297 0.000578746537913 0.000652311702375 0.00064837306492 0.001093439718 0.001081038289 0.839451045275 0.00120029178011 0.00184399191606 0.00175188479749 0.001666208187 0.001602347791 0.981167201597 0.00167534791415 0.0014742904642 0.00150231565748 0.000586553003984 0.000644038598584
0.066049 0.822508526378 0.000578585140747 0.000649813195595 0.000645942962247 0.001093993243 0.001081680233 0.83829741295 0.00119666931332 0.00184654364381 0.00175559619459 0.001669556558 0.001605925886 0.981165531078 0.00167478046541 0.001478559912 0.00150661120336 0.000590776205275 0.00064815521586
0.066564 0.82137357293 0.000578423035102 0.000647297822263 0.000643494501739 0.001094517819 0.001082289398 0.837141204485 0.00119304129503 0.0018490150089 0.00175923119911 0.001672829553 0.001609434568 0.981164908058 0.00167421080439 0.00148280816596 0.00151087999486 0.000594972421869 0.000652233414054
0.067081 0.820236988073 0.0005782602208 0.000644766772915 0.000641028832106 0.001095014172 0.001082866458 0.835982446405 0.00118940780056 0.0018514064789 0.00176278988382 0.001676027278 0.001612873884 0.981165324225 0.00167363893109 0.00148703581953 0.00151512256939 0.000599140808935 0.000656272310263
0.0676 0.819098787181 0.000578096697674 0.000642221233879 0.000638547100304 0.001095483028 0.001083412089 0.83482116533 0.0011857689052 0.00185371853203 0.00176627232934 0.001679149853 0.001616243886 0.981166771038 0.00167306484551 0.00149124346684 0.00151933947104 0.000603280518321 0.000660271030738
0.068121 0.817958985554 0.000577932465564 0.000639662385981 0.000636050449325 0.001095925111 0.001083926972 0.833657387979 0.00118212468407 0.00185595165719 0.00176967863207 0.001682197411 0.001619544642 0.981169239724 0.00167248854767 0.00149543170974 0.00152353125033 0.000607390707885 0.00066422871215
0.068644 0.816817598421 0.000577767524324 0.00063709140594 0.000633540017735 0.001096341146 0.001084411787 0.832491141165 0.00117847521223 0.00185810635527 0.00177300889924 0.001685170099 0.001622776229 0.981172721283 0.00167191003754 0.00149960115138 0.0015276984609 0.00061147054048 0.000668144499235
0.069169 0.815674640938 0.000577601873818 0.00063450946574 0.000631016939075 0.001096731857 0.001084867217 0.831322451791 0.00117482056463 0.0018601831409 0.00177626324678 0.001688068073 0.001625938739 0.981177206487 0.00167132931514 0.00150375239703 0.00153184166584 0.000615519186245 0.000672017541343
0.069696 0.814530128196 0.00057743551392 0.000631917728278 0.000628482344079 0.001097097965 0.001085293947 0.830151346853 0.00117116081607 0.00186218253747 0.00177944180438 0.001690891509 0.001629032269 0.981182685885 0.00167074638046 0.00150788605196 0.00153596143259 0.000619535812037 0.000675847007877
0.070225 0.813384075214 0.000577268444511 0.000629317353327 0.000625937352588 0.001097440195 0.00108569266 0.828977853435 0.00116749604129 0.00186410507833 0.00178254471132 0.001693640589 0.001632056933 0.981189149799 0.00167016123351 0.00151200272777 0.00154005832817 0.000623519600428 0.000679632063417
0.070756 0.812236496947 0.000577100665488 0.000626709488366 0.000623383079423 0.001097759263 0.001086064044 0.827801998707 0.00116382631488 0.0018659513086 0.00178557211956 0.00169631551 0.001635012854 0.981196588334 0.00166957387428 0.00151610303783 0.00154413293116 0.000627469731874 0.000683371894047
0.071289 0.811087408285 0.000576932176754 0.000624095274182 0.00062082063438 0.001098055887 0.001086408783 0.826623809925 0.00116015171131 0.00186772178383 0.00178852418962 0.001698916482 0.001637900164 0.981204991372 0.00166898430278 0.00152018758946 0.00154818582198 0.000631385395578 0.000687065691831
0.071824 0.809936824054 0.000576762978227 0.000621475842597 0.000618251114317 0.001098330783 0.001086727564 0.825443314427 0.00115647230496 0.00186941706711 0.0017914010976 0.001701443728 0.00164071901 0.981214348579 0.001668392519 0.00152425700095 0.0015522175809 0.000635265788211 0.000690712659695
0.072361 0.808784759017 0.00057659306983 0.000618852313134 0.000615675609282 0.001098584661 0.001087021074 0.824260539631 0.00115278817006 0.00187103773388 0.00179420302408 0.001703897483 0.001643469547 0.981224649404 0.00166779852294 0.0015283118833 0.00155622879883 0.000639110109261 0.000694312015174
0.0729 0.807631227878 0.000576422451503 0.000616225795423 0.000613095199276 0.001098818233 0.001087289996 0.823075513035 0.00114909938071 0.00187258436632 0.00179693016416 0.001706277992 0.001646151943 0.981235883084 0.00166720231461 0.00153235284818 0.00156022006428 0.000642917571886 0.000697862978425
0.073441 0.80647624528 0.000576251123191 0.000613597388765 0.00061051095193 0.0010990322 0.001087535017 0.821888262212 0.00114540601091 0.00187405755817 0.00179958272335 0.001708585517 0.001648766373 0.981248038644 0.00166660389401 0.00153638051162 0.00156419197018 0.000646687386092 0.000701364796387
0.073984 0.805319825808 0.000576079084853 0.000610968175965 0.000607923925874 0.001099227267 0.001087756819 0.820698814811 0.0011417081345 0.00187545791001 0.001802160759 0.001710820329 0.001651313027 0.981261104896 0.00166600326112 0.00154039548398 0.00156814511549 0.000650418779278 0.000704816715188
0.074529 0.804161983992 0.00057590633646 0.000608339229519 0.00060533516554 0.00109940413 0.001087956085 0.819507198552 0.00113800582522 0.00187678603029 0.001804662121 0.00171298271 0.001653792104 0.981275070448 0.00166540041596 0.00154439837314 0.00157208009476 0.000654110981829 0.000708217998371
0.075076 0.803002734304 0.000575774774185 0.000605711606753 0.000602745702981 0.001099563483 0.001088133493 0.818313441228 0.00113438780428 0.00187804253564 0.001807086226 0.001715072957 0.001656203813 0.981289923698 0.00166487957149 0.00154838979005 0.00157599750817 0.000657763235696 0.000711567923279
0.075625 0.801842091165 0.000575902769145 0.00060308635023 0.000600156558323 0.001099706014 0.001088289724 0.817117570698 0.00113131619389 0.0018792280504 0.001809433295 0.001717091376 0.001658548373 0.981305652845 0.00166488062965 0.00155237034174 0.00157989795593 0.000661374784679 0.000714865778867
0.076176 0.800680068942 0.000576030306414 0.000600464483631 0.000597568733755 0.001099832407 0.001088425452 0.815919614887 0.001128240905 0.0018803432061 0.001811703556 0.001719038288 0.001660826015 0.981322245884 0.00166488169166 0.00155634062879 0.00158378204137 0.000664944889125 0.000718110870541
0.076729 0.799516681949 0.000576157379441 0.000597847020969 0.000594983217016 0.001099943338 0.001088541352 0.814719601783 0.00112516199688 0.00188138864442 0.001813897251 0.001720914022 0.00166303698 0.981339690612 0.00166488275753 0.0015603012542 0.00158765036608 0.000668472813818 0.000721302516787
0.077284 0.798351944453 0.000576283981701 0.000595234952207 0.000592400983346 0.001100039482 0.001088638094 0.813517559439 0.00112207952872 0.00188236500719 0.001816014635 0.001722718922 0.001665181517 0.981357974625 0.00166488382725 0.00156425281256 0.00159150353094 0.00067195783299 0.000724440049128
0.077841 0.797185870671 0.000576410106697 0.000592629252142 0.000589822987131 0.001100121506 0.001088716343 0.812313515965 0.00111899355956 0.00188327294684 0.001818055973 0.001724453339 0.001667259889 0.981377085329 0.00166488490083 0.00156819589733 0.00159534213727 0.000675399237654 0.000727522811169
0.0784 0.796018474773 0.000576535747956 0.000590030876668 0.000587250166824 0.001100190069 0.001088776765 0.811107499527 0.00111590414834 0.00188411312269 0.00182002154 0.001726117641 0.001669272365 0.981397009937 0.00166488597826 0.00157213109624 0.00159916678826 0.000678796318653 0.000730550170807
0.078961 0.794849770883 0.000576660899033 0.000587440760867 0.000584683445015 0.001100245825 0.001088820018 0.809899538349 0.00111281135388 0.00188488619584 0.001821911625 0.001727712203 0.001671219227 0.981417735468 0.00166488705954 0.001576058991 0.00160297808197 0.000682148386284 0.000733521504622
0.079524 0.793679773082 0.000576785553508 0.000584859819629 0.000582123722321 0.001100289422 0.00108884676 0.808689660705 0.00110971523487 0.00188559283717 0.001823726525 0.001729237411 0.001673100765 0.98143924876 0.00166488814469 0.00157998015824 0.00160677662005 0.000685454754477 0.000736436204052
0.080089 0.792508495404 0.00057690970499 0.000582288947557 0.000579571880207 0.0011003215 0.001088857642 0.807477894921 0.0011066158499 0.00188623371976 0.001825466552 0.001730693665 0.001674917278 0.981461536457 0.00166488923368 0.00158389517222 0.00161056299684 0.000688714750736 0.000739293681626
0.080656 0.791335951845 0.000577033347115 0.000579729017276 0.000577028781262 0.001100342691 0.00108885331 0.80626426937 0.00110351325743 0.00188680952117 0.001827132025 0.001732081371 0.001676669079 0.981484585027 0.00166489032653 0.00158780459563 0.00161433780515 0.000691927719874 0.000742093361432
0.081225 0.790162156358 0.000577156473545 0.000577180877539 0.000574495266369 0.001100353622 0.001088834407 0.805048812471 0.00110040751578 0.00188732092474 0.001828723275 0.001733400952 0.001678356483 0.981508380756 0.00166489142324 0.00159170898644 0.00161810163871 0.000695093007017 0.000744834688903
0.081796 0.788987122857 0.000577279077972 0.000574645356195 0.000571972155756 0.001100354909 0.001088801569 0.803831552687 0.00109729868316 0.00188776861767 0.001830240646 0.001734652838 0.001679979822 0.981532909749 0.0016648925238 0.00159560889589 0.00162185508296 0.000698209980956 0.000747517126247
0.082369 0.787810865219 0.000577401154111 0.000572123253458 0.000569460246182 0.001100347163 0.001088755427 0.802612518521 0.00109418681764 0.00188815328967 0.001831684489 0.001735837466 0.001681539432 0.98155815794 0.00166489362821 0.00159950486589 0.00162559872439 0.000701278015916 0.000750140145159
0.082944 0.786633397281 0.000577522695712 0.000569615349088 0.0005669603123 0.001100330983 0.00108869661 0.801391738516 0.00109107197717 0.0018884756343 0.001833055168 0.00173695529 0.001683035662 0.981584111084 0.00166489473648 0.00160339743121 0.00162933313959 0.000704296498937 0.000752703247853
0.083521 0.785454732847 0.000577643696547 0.000567122396619 0.000564473102841 0.001100306963 0.001088625734 0.800169241249 0.00108795421956 0.00188873634866 0.001834353056 0.001738006768 0.001684468868 0.981610754771 0.00166489584861 0.00160728711946 0.00163305890248 0.000707264836359 0.000755205942676
0.0841 0.784274885686 0.000577764150422 0.000564645120779 0.000561999347841 0.001100275687 0.001088543413 0.798945055333 0.00108483360249 0.00188893613211 0.001835578538 0.001738992374 0.001685839415 0.981638074422 0.00166489696459 0.00161117444423 0.00163677658472 0.000710182442692 0.000757647765154
0.084681 0.783093869534 0.000577884051166 0.00056218422043 0.000559539747931 0.001100237727 0.001088450257 0.79771920941 0.0010817101835 0.00188907568853 0.001836732005 0.001739912587 0.001687147675 0.981666055294 0.00166489808442 0.00161505991143 0.00164048675476 0.000713048740735 0.000760028267225
0.085264 0.781911698093 0.000578138469152 0.000559740372404 0.000557094981104 0.00110019365 0.001088346864 0.796491732154 0.00107899498508 0.00188915572019 0.001837813864 0.001740767897 0.001688394034 0.981694682478 0.00166537147048 0.00161894401882 0.00164418996308 0.000715863180364 0.000762347015991
0.085849 0.780728385036 0.000578555924134 0.000557314218978 0.000554665697072 0.00110014401 0.001088233829 0.795262652263 0.00107677485332 0.00188917693293 0.001838824527 0.001741558805 0.001689578881 0.981723940907 0.00166641908851 0.0016228272527 0.00164788676529 0.000718625213845 0.000764603603931
0.086436 0.779543944005 0.000578972946911 0.000554906380149 0.000552252521716 0.001100089355 0.001088111737 0.794031998459 0.00107455251513 0.00188914003505 0.001839764417 0.001742285821 0.001690702616 0.98175381536 0.00166747028815 0.00162671008501 0.00165157770352 0.000721334314604 0.000766797637844
0.087025 0.778358388614 0.000579389525341 0.000552517441812 0.00054985605314 0.001100030219 0.001087981167 0.792799799488 0.00107232800897 0.00188904573381 0.001840633969 0.001742949461 0.001691765649 0.981784290456 0.00166852506938 0.00163059298197 0.00165526331648 0.000723989971137 0.000768928745382
0.087616 0.777171732448 0.000579805647334 0.000550147966421 0.000547476861522 0.001099967128 0.00108784269 0.791566084112 0.00107010137322 0.00188889473882 0.001841433624 0.001743550252 0.001692768396 0.981815350666 0.00166958343221 0.00163447639321 0.00165894412956 0.000726591684709 0.000770996573856
0.088209 0.775983989068 0.000580221300846 0.000547798482649 0.000545115491587 0.001099900595 0.001087696871 0.790330881111 0.00106787264616 0.0018886877606 0.001842163834 0.001744088734 0.00169371128 0.981846980314 0.00167064537664 0.00163836075494 0.00166262066551 0.000729138968209 0.000773000799229
0.088804 0.774795172008 0.000580636473882 0.000545469489513 0.000542772457878 0.001099831127 0.001087544263 0.789094219279 0.00106564186598 0.00188842550871 0.001842825061 0.001744565451 0.001694594735 0.981879163576 0.00167171090267 0.00164224649508 0.00166629343601 0.000731631358851 0.000774941106347
0.089401 0.773605294777 0.000581051154494 0.000543161458648 0.000540448249015 0.001099759216 0.001087385413 0.787856127422 0.0010634090708 0.00188810869201 0.001843417775 0.001744980956 0.001695419201 0.981911884481 0.0016727800103 0.00164613402228 0.00166996293938 0.000734068404546 0.000776817206669
0.09 0.772414370861 0.000581465330784 0.000540874828568 0.000538143319969 0.001099685344 0.00108722086 0.786616634352 0.00106117429863 0.00188773802168 0.001843942455 0.001745335812 0.001696185126 0.981945126926 0.00167385269953 0.00165002373923 0.00167362966995 0.000736449669061 0.000778628833418
0.090601 0.771222413726 0.000581878990903 0.000538610005425 0.000535858103713 0.001099609983 0.001087051133 0.785375768891 0.00105893758738 0.00188731420542 0.001844399589 0.001745630589 0.001696892966 0.981978874667 0.00167492897037 0.00165391602435 0.00167729411 0.000738774734729 0.000780375738056
0.091204 0.770029436812 0.000582292123052 0.000536367370574 0.000533592996032 0.001099533592 0.001086876752 0.784133559862 0.00105669897487 0.00188683795132 0.001844789673 0.001745865866 0.001697543184 0.982013111322 0.0016760088228 0.00165781125077 0.00168095672474 0.000741043200098 0.000782057696778
0.091809 0.768835453544 0.00058270471548 0.000534147265922 0.000531348371559 0.00109945662 0.001086698228 0.782890036092 0.00105445849883 0.00188630996528 0.001845113215 0.00174604223 0.001698136251 0.982047820383 0.00167709225683 0.0016617097703 0.00168461797655 0.000743254681355 0.000783674505687
0.092416 0.767640477324 0.000583116756488 0.000531950004603 0.000529124568698 0.001099379501 0.001086516064 0.781645226403 0.00105221619689 0.00188573095385 0.001845370725 0.001746160274 0.001698672644 0.982082985214 0.00167817927246 0.00166561191891 0.00168827831509 0.000745408808701 0.000785225984866
0.093025 0.766444521536 0.000583528234426 0.000529775872012 0.000526921898577 0.001099302661 0.00108633075 0.780399159616 0.00104997210657 0.00188510161899 0.001845562728 0.001746220603 0.001699152847 0.982118589048 0.0016792698697 0.0016695180226 0.00169193816969 0.000747505234181 0.000786711977193
0.093636 0.765247599547 0.000583939137697 0.00052762511601 0.000524740641192 0.001099226513 0.001086142769 0.779151864544 0.00104772626532 0.00188442266132 0.001845689752 0.001746223823 0.001699577353 0.982154614999 0.00168036404853 0.00167342838499 0.00169559796421 0.000749543626699 0.000788132341146
0.094249 0.764049724708 0.000584349454753 0.000525497954898 0.000522581047427 0.001099151456 0.001085952593 0.777903369991 0.00104547871045 0.00188369478145 0.001845752336 0.001746170552 0.00169994666 0.982191046064 0.00168146180896 0.00167734329623 0.00169925810985 0.000751523672305 0.000789486966112
0.094864 0.762850910352 0.000584759174097 0.000523724355689 0.000520774986176 0.001099077876 0.001085760685 0.776653704749 0.00104322947921 0.00188291867354 0.001845751025 0.001746061415 0.001700261272 0.982227865119 0.00168256315099 0.00168126302631 0.001702918997 0.000753445073037 0.000790775765081
0.095481 0.7616511698 0.000585389398522 0.000522274079318 0.000519292165914 0.001099006149 0.001085567496 0.775402897596 0.00104157081422 0.00188209503152 0.001845686373 0.00174589704 0.001700521703 0.98226505493 0.00168446062657 0.00168518783014 0.0017065810092 0.000755307556044 0.00079199866597
0.0961 0.760450516356 0.000586081664279 0.000520845876924 0.000517829698086 0.001098936639 0.001085373467 0.774150977292 0.00104007837299 0.00188122454596 0.001845558941 0.001745678066 0.001700728469 0.982302598152 0.00168658906871 0.00168911794366 0.00171024451156 0.000757110861086 0.000793155624502
0.096721 0.759248963313 0.000586773339914 0.000519440316469 0.000516388200123 0.001098869694 0.001085179028 0.772897972578 0.0010385844783 0.00188030790268 0.001845369298 0.001745405137 0.001700882094 0.982340477334 0.00168872438789 0.00169305358699 0.00171390985648 0.000758854749605 0.000794246622031
0.097344 0.758046523949 0.000587464408719 0.000518057948719 0.000514968273654 0.00109880565 0.0010849846 0.771643912172 0.00103708915249 0.00187934578601 0.001845118018 0.001745078903 0.001700983108 0.982378674919 0.0016908665841 0.00169699495532 0.00171757737949 0.000760538999789 0.000795271661892
0.097969 0.756843211532 0.000588154854056 0.000516699302143 0.000513570497401 0.001098744832 0.001084790592 0.770388824768 0.00103559241777 0.00187833887355 0.001844805684 0.001744700019 0.001701032048 0.98241717325 0.00169301565734 0.00170094223222 0.00172124739858 0.000762163411935 0.000796230767068
0.098596 0.755639039318 0.000588844659361 0.000515364885175 0.000512195434389 0.001098687549 0.001084597399 0.769132739031 0.00103409429635 0.00187728784044 0.001844432887 0.001744269147 0.001701029456 0.982455954573 0.00169517160762 0.00170489557839 0.00172492021563 0.000763727808713 0.000797123989422
0.099225 0.754434020553 0.000589533808144 0.000514055181476 0.000510843624191 0.0010986341 0.001084405408 0.767875683595 0.00103259481036 0.00187619335993 0.00184400022 0.001743786958 0.001700975877 0.982495001041 0.00169733443493 0.00170885513257 0.00172859612231 0.000765232025013 0.000797951404761
0.099856 0.753228168472 0.000590222283983 0.000512770655245 0.000509515586252 0.001098584767 0.001084214996 0.766617687064 0.00103109398188 0.00187505609531 0.00184350829 0.001743254123 0.001700871866 0.98253429471 0.00169950413928 0.00171360800572 0.00173305353194 0.000766675919671 0.000798713110662
0.100489 0.752021496304 0.000590910070537 0.00051151174367 0.000508211820203 0.001098539822 0.001084026522 0.765358778002 0.00102959183295 0.00187387671148 0.001842957702 0.001742671322 0.00170071798 0.982573817559 0.00170168072066 0.00171864845564 0.00173779291148 0.000768059375896 0.000799409229108
0.101124 0.750814017265 0.000591597151532 0.000510278866212 0.000506932801293 0.00109849952 0.001083840342 0.764098984939 0.0010280883855 0.0018726558611 0.001842349075 0.001742039239 0.001700514783 0.982613551469 0.00170386417908 0.00172365379442 0.00174249537409 0.000769382288308 0.000800039909481
0.101761 0.749605744567 0.000592283510771 0.000509072412362 0.000505678982921 0.001098464107 0.001083656792 0.76283833636 0.00102658366146 0.00187139419811 0.001841683028 0.001741358563 0.001700262842 0.982653478251 0.00170605451453 0.00172862327205 0.00174716031934 0.000770644580208 0.000800605319631
0.1024 0.748396691411 0.000592969132133 0.000507892750876 0.000504450793001 0.001098433811 0.001083476202 0.761576860708 0.00102507768268 0.00187009236992 0.001840960189 0.001740629988 0.00169996273 0.982693579628 0.00170825172701 0.00173355615155 0.00175178714681 0.000771846189348 0.000801105657894
0.103041 0.747186870995 0.000593653999569 0.000506740222939 0.000503248639915 0.001098408848 0.001083298886 0.760314586379 0.00102357047096 0.00186875101562 0.00184018119 0.001739854214 0.001699615026 0.982733837257 0.00171045581653 0.00173845169583 0.00175637526515 0.000772987081262 0.000801541146799
0.103684 0.745976296509 0.000594338097109 0.000505615143895 0.000502072905309 0.001098389422 0.001083125149 0.759051541722 0.00102206204803 0.00186751246025 0.001839346673 0.001739031942 0.001699220312 0.982774232718 0.00171266678309 0.0017433091843 0.00176092409429 0.0007740672364 0.00080191202686
0.104329 0.744764981135 0.000595021408854 0.000504517807121 0.000500923944028 0.001098375719 0.001082955281 0.75778775503 0.00102055243555 0.00186659643221 0.001838457279 0.001738163882 0.001698779173 0.982814747522 0.00171488462667 0.00174812789982 0.0017654330587 0.000775086658253 0.000802218575033
0.104976 0.743552938053 0.000595703918986 0.000503448473823 0.000499802087594 0.001098367917 0.001082789561 0.756523254545 0.00101904165515 0.0018656292044 0.001837513659 0.001737250742 0.001698292201 0.982855363118 0.0017171093473 0.00175290713677 0.00176990159966 0.000776045373468 0.000802461077621
0.105625 0.742340180436 0.000596624180993 0.000502407383043 0.000498707642399 0.001098366175 0.001082628257 0.755258068451 0.00101788010655 0.00186461140054 0.001836516468 0.00173629324 0.00169775999 0.98289606089 0.00171993699687 0.00175764619787 0.00177432916147 0.000776943425603 0.000802639860511
0.106276 0.741126721454 0.000597552757875 0.000501394743712 0.000497640886612 0.001098370639 0.001082471622 0.75399222487 0.00101673086828 0.00186354364979 0.001835466363 0.001735292094 0.001697183139 0.982936822169 0.00172279631924 0.00176234439461 0.00177871520754 0.000777780884517 0.000802755268612
0.106929 0.739912574272 0.000598480453937 0.000500410736155 0.000496602073561 0.001098381445 0.001082319898 0.752725751865 0.00101558047926 0.00186242657902 0.00183436401 0.001734248024 0.001696562251 0.982977628225 0.001725664426 0.0017670010522 0.00178305920721 0.000778557840008 0.000802807664696
0.107584 0.73869775205 0.000599407249233 0.00049945551803 0.000495591425938 0.001098398711 0.001082173312 0.751458677431 0.00101442895437 0.00186126082152 0.001833210077 0.001733161758 0.001695897932 0.983018460277 0.00172854131717 0.00177161550881 0.00178736064121 0.000779274406064 0.000802797448036
0.108241 0.737482267947 0.000600333123916 0.000498529211896 0.000494609143766 0.001098422542 0.001082032082 0.750191029496 0.00101327630844 0.00186004701033 0.001832005238 0.001732034024 0.00169519079 0.983059299499 0.00173142699274 0.00177618711084 0.00179161900906 0.000779930711779 0.000802725037684
0.1089 0.736266135117 0.000601258058231 0.000497631917682 0.000493655393456 0.001098453031 0.001081896411 0.748922835917 0.00101212255625 0.00185878578104 0.001830750169 0.001730865555 0.001694441438 0.983100127018 0.00173432145271 0.00178071522151 0.00179583381639 0.000780526913484 0.000802590877869
0.109561 0.735049366712 0.000602182032521 0.000496763701335 0.000492730317775 0.001098490254 0.001081766489 0.747654124478 0.00101096771258 0.00185747777077 0.001829445552 0.00172965708 0.001693650493 0.98314092392 0.00173722469708 0.00178519921324 0.00180000458858 0.000781063191027 0.000802395433138
0.110224 0.733831975881 0.000603105027227 0.000495924603556 0.000491834029967 0.001098534277 0.001081642494 0.746384922888 0.00100981179212 0.00185612361786 0.001828092072 0.00172840934 0.001692818571 0.98318167125 0.00174013672585 0.00178963847433 0.00180413086148 0.000781539740101 0.000802139200253
0.110889 0.732613975771 0.000604027022886 0.000495114634232 0.000490966611034 0.001098585148 0.001081524593 0.745115258775 0.00100865480957 0.00185472396359 0.001826690418 0.001727123072 0.001691946295 0.983222350023 0.00174305753902 0.00179403240995 0.00180821218773 0.000781956781623 0.000801822698148
0.111556 0.731395379525 0.000604948000132 0.000494333775684 0.000490128115852 0.001098642906 0.001081412934 0.743845159689 0.00100749677958 0.00185327944821 0.001825241283 0.001725799016 0.001691034288 0.983262941216 0.00174598713659 0.00179838043947 0.00181224813146 0.000782314563501 0.00080144646532
0.112225 0.730176200287 0.0006058679397 0.000493581977539 0.000489318570855 0.001098707571 0.00108130766 0.742574653094 0.00100633771675 0.0018517907145 0.001823745362 0.001724437914 0.001690083178 0.983303425783 0.00174892551856 0.00180268199321 0.00181623827828 0.000782613348677 0.000801011072184
0.112896 0.728956451198 0.000606786822421 0.000492859160507 0.000488537971943 0.001098779154 0.001081208895 0.741303766367 0.00100517763566 0.00185025840642 0.001822203354 0.001723040512 0.00168909359 0.983343784655 0.00175187268493 0.00180693652094 0.00182018222924 0.00078285342356 0.000800517110544
0.113569 0.727736145395 0.000607704629222 0.000492165219765 0.000487786282089 0.001098857648 0.001081116754 0.740032526797 0.00100401655083 0.00184868316798 0.00182061596 0.001721607553 0.001688066159 0.983383998734 0.0017548286357 0.00181114349183 0.00182407959537 0.000783035102049 0.000799965196696
0.114244 0.726515296016 0.000608621341135 0.000491500015334 0.000487063438934 0.001098943038 0.001081031336 0.738760961582 0.00100285447678 0.00184706564386 0.001818983887 0.001720139785 0.001687001514 0.983424048911 0.00175779337088 0.00181530239082 0.00182793001283 0.000783158713967 0.000799355968805
0.114921 0.725293916196 0.000609536939286 0.000490863380733 0.000486369348025 0.00109903529 0.001080952728 0.737489097824 0.00100169142795 0.00184540648023 0.001817307841 0.001718637955 0.00168590029 0.983463916058 0.00176076689045 0.00181941271952 0.00183173313297 0.000783224615831 0.00079869009401
0.1156 0.724072019069 0.00061060372795 0.000490255118925 0.000485703885407 0.00109913436 0.001080881005 0.736216962528 0.001000453554 0.00184370632302 0.001815588531 0.001717102811 0.001684763124 0.98350358104 0.00176377198251 0.00182347399611 0.00183548862379 0.000783233185776 0.000797968259214
0.116281 0.722849617768 0.000611689393181 0.000489675003377 0.000485066897697 0.00109924019 0.00108081623 0.734944582601 0.000999205022179 0.00184196581872 0.001813826671 0.001715535102 0.001683590651 0.983543024713 0.00176678893536 0.0018274857634 0.00183919617523 0.000783184818421 0.000797191176716
0.116964 0.721626725423 0.000612773824611 0.000489122777996 0.000484458200973 0.001099352707 0.001080758451 0.733671984846 0.000997955589781 0.0018401856138 0.001812022973 0.001713935577 0.001682383513 0.983582227928 0.00176981474858 0.00183144757681 0.00184285549382 0.000783079941224 0.000796359584481
0.117649 0.720403355163 0.000613857000878 0.000488598159319 0.000483877580128 0.001099471828 0.001080707704 0.732399195962 0.000996705272501 0.00183836635439 0.001810178154 0.001712304986 0.001681142346 0.983621171534 0.00177284942215 0.0018353590195 0.00184646630449 0.000782918993224 0.000795474240953
0.118336 0.719179520116 0.000614938900742 0.000488100828369 0.000483324792919 0.001099597455 0.001080664012 0.731126242542 0.000995454086005 0.00183650868752 0.001808292933 0.001710644077 0.001679867792 0.983659836385 0.00177589295609 0.0018392196891 0.00185002836016 0.00078270244271 0.000794535928046
0.119025 0.717955233407 0.00061601950307 0.000487630446066 0.000482799564594 0.001099729477 0.001080627384 0.729853151068 0.000994202045903 0.00183461325917 0.001806368029 0.001708953601 0.001678560492 0.983698203339 0.00177894535039 0.00184302920929 0.00185354142362 0.000782430779457 0.000793545455397
0.119716 0.716730508161 0.000617098786848 0.000487186638056 0.000482301594341 0.00109986777 0.001080597821 0.728579947908 0.000992949167761 0.00183268071543 0.001804404161 0.001707234305 0.001677221088 0.983736253268 0.00178200660505 0.00184678721595 0.00185700528617 0.00078210450938 0.000792503651199
0.120409 0.715505357499 0.000618176731177 0.000486769003294 0.000481830548771 0.0011000122 0.001080575306 0.727306659317 0.000991695467091 0.00183071170372 0.001802402051 0.001705486936 0.001675850223 0.983773967051 0.00178507672006 0.00185049337669 0.00186041976283 0.000781724168493 0.000791411363684
0.121104 0.71427979454 0.000619253315272 0.000486377115603 0.000481386065348 0.001100162617 0.001080559812 0.726033311434 0.00099044095938 0.00182870686497 0.00180036641444 0.001703712244 0.001674448538 0.983811325584 0.00178815569544 0.00185414738286 0.00186378467638 0.000781290308122 0.000790269473647
0.121801 0.713053832402 0.000620328518463 0.000486010515191 0.000480967754149 0.001100318862 0.001080551299 0.724759930274 0.000989185660038 0.00182666684802 0.00179830463175 0.001701910972 0.001673016677 0.983848309788 0.00179124353118 0.00185774894023 0.00186709989232 0.000780803505969 0.000789078871562
0.1225 0.7118274842 0.000621402320199 0.00048566871954 0.000480575197514 0.001100480761 0.001080549714 0.723486541733 0.00098792958445 0.00182459229292 0.00179621722964 0.001700083865 0.001671555282 0.983884900602 0.00179434022729 0.00186129778297 0.00187036528332 0.000780264359614 0.000787840478208
0.123201 0.710600763046 0.000622474700043 0.000485351217427 0.000480207946819 0.001100648128 0.001080554994 0.722213171582 0.000986672747945 0.00182248384361 0.00179410461268 0.001698231669 0.001670064994 0.983921078993 0.00179744578375 0.00186479367174 0.0018735807513 0.00077967348391 0.00078655523945
0.123904 0.709373682049 0.000623545637675 0.00048505746915 0.000479865528267 0.001100820767 0.00108056706 0.720939845461 0.000985415165798 0.00182034214322 0.00179196717464 0.001696355122 0.001668546457 0.983956825962 0.00180056020057 0.00186823638285 0.00187674622622 0.000779031524958 0.000785224111475
0.124609 0.708146254314 0.000624615112893 0.000484786912791 0.000479547437091 0.00110099847 0.001080585825 0.719666588885 0.000984156853259 0.00181816782995 0.00178980530875 0.001694454966 0.001667000311 0.983992122534 0.00180368347775 0.00187162572832 0.00187986165104 0.000778339139708 0.000783848080039
0.125316 0.706918492945 0.000625708683922 0.000484538955567 0.000479253146432 0.001101181016 0.001080611187 0.718393427235 0.000982698454612 0.00181596154391 0.00178761940309 0.001692531937 0.001665427197 0.984026949781 0.00180655534555 0.00187496153948 0.00188292700593 0.000777597012705 0.000782428148504
0.126025 0.705690411038 0.000626832422823 0.000484312985653 0.000478982097023 0.001101368174 0.001080643032 0.717120385756 0.000980992500524 0.00181372392371 0.00178540983577 0.001690586771 0.001663827756 0.984061288809 0.00180911238379 0.00187824367281 0.00188594228417 0.000776805850788 0.000780965342036
0.126736 0.704462021688 0.000627954606083 0.000484108359266 0.000478733705447 0.0011015597 0.001080681237 0.715847489558 0.000979286121164 0.00181145560505 0.0017831769864 0.0016886202 0.001662202625 0.984095120768 0.00181167663512 0.00188147201864 0.00188890751467 0.000775966373623 0.00077946070654
0.127449 0.703233337985 0.000629075213071 0.000483924413646 0.000478507364217 0.001101755342 0.001080725664 0.71457476361 0.000977579338571 0.00180915722422 0.00178092122336 0.001686632956 0.001660552441 0.984128426859 0.00181424809953 0.00188464648192 0.0018918227467 0.000775079327758 0.00077791530736
0.128164 0.702004373012 0.000630194223279 0.000483760461844 0.000478302439352 0.001101954834 0.001080776166 0.713302232741 0.000975872174707 0.00180682941279 0.00177864291509 0.001684625764 0.001658877841 0.984161188329 0.00181682677703 0.00188776700362 0.00189468805237 0.000774145478479 0.000776330228263
0.128881 0.70077513985 0.000631311616321 0.000483615788716 0.000478118270897 0.001102157902 0.001080832583 0.712029921635 0.00097416465144 0.00180447280409 0.00177634242355 0.001682599349 0.001657179461 0.984193386481 0.00181941266761 0.00189083355039 0.00189750354209 0.000773165614222 0.000774706572829
0.1296 0.699545651571 0.000632427371935 0.000483489663553 0.000477954177382 0.00110236426 0.001080894745 0.71075785483 0.000972456790547 0.00180208802682 0.00177402010742 0.001680554431 0.001655457931 0.984225002675 0.00182200577127 0.00189384611438 0.00190026933865 0.000772140535668 0.000773045463398
0.130321 0.698315921243 0.000633541469982 0.000483381328734 0.000477809449955 0.001102573613 0.001080962468 0.709486056716 0.000970748613727 0.00179967570897 0.00177167632057 0.001678491729 0.001653713884 0.984256018329 0.00182460608802 0.00189680472102 0.00190298560116 0.000771071074003 0.000771348042532
0.131044 0.697085961926 0.000634653890447 0.000483290007425 0.00047768336095 0.001102785655 0.001081035561 0.708214551532 0.000969040142591 0.00179723647673 0.00176931141438 0.001676411955 0.001651947949 0.984286414926 0.00182721361785 0.00189970941999 0.00190565251364 0.000769958071589 0.000769615467753
0.131769 0.695855786673 0.000635764613436 0.000483214900428 0.000477575156281 0.00110300007 0.00108111382 0.706943363362 0.000967331398671 0.00179477095359 0.00176692573212 0.00167431582 0.001650160752 0.98431617402 0.00182982836076 0.00190365538292 0.00190936210756 0.000768802391969 0.000767848918584
0.132496 0.694625408531 0.000636873619185 0.000483155190235 0.000477484063087 0.001103216535 0.001081197031 0.705672516137 0.000965622403406 0.0017922797622 0.00176451961812 0.001672204031 0.001648352918 0.984345277231 0.00183245031676 0.00190764802987 0.00191312319434 0.000767604918609 0.000766049588355
0.133225 0.693394840537 0.000637980888048 0.000483110038808 0.000477409284871 0.001103434714 0.001081284969 0.70440203363 0.000963913178134 0.00178976352067 0.00176209341066 0.001670077286 0.001646525069 0.984373706254 0.00183507948585 0.00191162716189 0.00191687589627 0.000766366553729 0.000764218685876
0.133956 0.69216409572 0.000639086400506 0.000483078588532 0.000477350006916 0.001103654266 0.001081377398 0.703131939454 0.00096220374414 0.00178722284713 0.0017596474477 0.001667936285 0.001644677825 0.984401442861 0.00183771586801 0.00191559193362 0.00192061950338 0.000765088219876 0.000762357439578
0.134689 0.690933187099 0.000640190137164 0.000483059966199 0.000477305391437 0.001103874839 0.001081474074 0.701862257061 0.00096049412258 0.00178465835562 0.00175718206057 0.00166578172 0.001642811802 0.984428468902 0.00184035946326 0.00191954148948 0.00192435328789 0.000763770853053 0.000760467092264
0.135424 0.689702127686 0.000641247628057 0.000483053279168 0.000477274586165 0.001104096072 0.001081574741 0.700593009738 0.000958401370183 0.00178207065715 0.00175469758154 0.001663614279 0.001640927614 0.984454766319 0.00184239201544 0.00192347496706 0.0019280765173 0.000762415411372 0.000758548903985
0.136161 0.688470930479 0.000642270702829 0.000483057617449 0.000477256715839 0.001104317597 0.001081679134 0.699324220607 0.000956027591037 0.00177946036343 0.00175219433772 0.001661434644 0.001639025871 0.984480317129 0.00184397537934 0.00192739149457 0.00193178844763 0.00076102286815 0.00075660414655
0.1369 0.687239608468 0.000643292004525 0.000483072056034 0.00047725088814 0.001104539037 0.00108178698 0.698055912622 0.000953654205646 0.00177682807811 0.00174967265501 0.001659243494 0.001637107182 0.984505103447 0.00184556304002 0.00193129019608 0.00193548832061 0.000759594214879 0.000754634110716
0.137641 0.68600817463 0.000644311515376 0.000483095655494 0.000477256196079 0.001104760009 0.001081897993 0.696788108566 0.000951281244548 0.00177417440819 0.00174713285696 0.001657041499 0.00163517215 0.984529107481 0.00184715499748 0.00193517018677 0.00193917537527 0.000758130461483 0.000752640093609
0.138384 0.68477664193 0.000645329217735 0.000483127458667 0.000477271712084 0.001104980121 0.001082011882 0.69552083105 0.000948908738131 0.00177149995414 0.00174457526443 0.001654829329 0.001633221376 0.984552311534 0.00184875125173 0.00193903057853 0.00194284884001 0.000756632630683 0.0007506234158
0.139129 0.683545023322 0.000646345094071 0.00048316649682 0.000477296497706 0.001105198975 0.001082128344 0.694254102511 0.000946536716645 0.00176880531402 0.00174200019705 0.001652607644 0.001631255455 0.98457469801 0.00185035180275 0.00194287047745 0.0019465079383 0.000755101762503 0.000748585403059
0.139876 0.682313331744 0.000647359126973 0.000483211787008 0.000477329595791 0.001105416165 0.001082247069 0.692987945212 0.000944165210213 0.00176609108343 0.00173940797636 0.001650377098 0.001629274983 0.984596249413 0.00185195665056 0.00194668899196 0.00195015188447 0.000753538917185 0.000746527394943
0.140625 0.681081580122 0.000648371299149 0.000483262333288 0.000477370034385 0.001105631279 0.001082367739 0.691722381236 0.000941794248781 0.00176335785267 0.00173679891731 0.001648138342 0.001627280546 0.984616948356 0.00185356579515 0.00195048522279 0.0019537798861 0.000751945161159 0.000744450746317
0.141376 0.679849781366 0.000649381593427 0.000483317129776 0.000477416830695 0.001105843898 0.001082490026 0.690457432485 0.000939423862177 0.0017606062141 0.00173417333693 0.001645892018 0.001625272733 0.984636777562 0.00185517923652 0.0019542582716 0.00195739115412 0.000750321588535 0.000742356820365
0.142129 0.678617948373 0.000650389992753 0.000483375154952 0.000477468987125 0.0011060536 0.001082613594 0.689193120683 0.000937054080067 0.00175783675183 0.00173153155103 0.001643638764 0.001623252121 0.984655719866 0.00185679697467 0.00195800723898 0.00196098489127 0.000748669297029 0.000740246990031
0.142884 0.677386094021 0.000651396480194 0.000483435381994 0.000477525493993 0.001106259953 0.001082738101 0.687929467367 0.000934684931986 0.00175505004983 0.00172887387525 0.00164137921 0.001621219288 0.984673758218 0.0018584190096 0.00196173122745 0.00196456029637 0.000746989403699 0.000738122642524
0.143641 0.676154231174 0.000652401038937 0.000483496769203 0.000477585331937 0.001106462522 0.001082863196 0.68666649389 0.000932316447311 0.00175224668746 0.00172620062317 0.001639113979 0.001619174805 0.984690875688 0.00186004534131 0.001965429338 0.00196811657491 0.000745283038009 0.000735985170701
0.1444 0.674922372676 0.000653403652286 0.000483558268585 0.000477647463574 0.001106660867 0.001082988522 0.685404221418 0.000929948655295 0.0017494272399 0.00172351211084 0.001636843688 0.001617119241 0.984707055465 0.00186167596981 0.00196910068344 0.00197165292043 0.000743551344763 0.000733835977462
0.145161 0.673690531356 0.000654362143732 0.000483618822746 0.000477710852481 0.001106854542 0.001083113714 0.684142670928 0.0009274277346 0.00174659228098 0.00172080865265 0.001634568947 0.001615053157 0.984722280869 0.0018630243471 0.00197274436888 0.00197516853971 0.000741795478515 0.000731676475844
0.145924 0.672458720022 0.000655161446455 0.000483677366009 0.000477774443213 0.001107043098 0.001083238401 0.682881863206 0.000924333871379 0.00174374237916 0.00171809056541 0.001632290357 0.001612977112 0.984736535343 0.00186330558088 0.0019763595149 0.00197866263266 0.00074001660938 0.000729508081849
0.146689 0.671226951463 0.000655958944635 0.000483732825655 0.000477837175292 0.001107226081 0.001083362203 0.681621818847 0.000921241481774 0.00174087810131 0.00171535816331 0.001630008516 0.001610891656 0.984749802461 0.00186358755184 0.00197994524111 0.00198213440809 0.000738215917471 0.000727332226026
0.147456 0.669995238448 0.000656754624778 0.000483784122394 0.00047789798117 0.001107403033 0.001083484738 0.68036255825 0.000918150604381 0.00173800000872 0.00171261176431 0.001627724011 0.001608797338 0.984762065936 0.00186387025998 0.00198350067699 0.00198558307653 0.00073639459426 0.000725150340581
0.148225 0.668763593726 0.000657548473496 0.00048383017018 0.000477955782784 0.001107573492 0.001083605616 0.679104101621 0.000915061277582 0.00173510865957 0.00170985168558 0.00162543742 0.001606694701 0.984773309614 0.0018641537053 0.00198702496157 0.0019890078541 0.000734553844273 0.00072296386227
0.148996 0.667532030023 0.0006583404775 0.000483869878767 0.000478009496673 0.001107736996 0.001083724439 0.677846468967 0.00091197353955 0.00173220460877 0.00170707824791 0.001623149319 0.001604584279 0.984783517483 0.0018644378878 0.00199051724481 0.00199240796397 0.000732694880824 0.000720774236656
0.149769 0.666300560042 0.000659130623608 0.00048390215239 0.000478058032718 0.001107893076 0.001083840807 0.676589680097 0.000908887428258 0.00172928840869 0.00170429177084 0.00162086027 0.001602466605 0.984792673673 0.00186472280748 0.0019939766833 0.00199578263766 0.000730818928883 0.000718582911108
0.150544 0.665069196466 0.000659918898739 0.000483925889621 0.000478100297328 0.001108041262 0.001083954314 0.67533375462 0.000905802981451 0.00172636060387 0.00170149257629 0.001618570832 0.001600342203 0.984800762462 0.00186500846434 0.0019974024461 0.00199913111701 0.000728927219413 0.000716391341907
0.151321 0.663837951951 0.000660705289917 0.000483939988554 0.000478135188027 0.001108181083 0.001084064548 0.674078711944 0.000902720236691 0.00172342173976 0.00169868098977 0.00161628155 0.001598211595 0.984807768275 0.00186529485838 0.00200079372272 0.00200245265341 0.000727020999645 0.000714200978286
0.1521 0.662606839131 0.000661489784266 0.000483943341097 0.000478161601697 0.001108312065 0.001084171092 0.672824571271 0.000899639231307 0.00172047235508 0.00169585733542 0.001613992967 0.001596075292 0.984813675695 0.00186558198959 0.00200414970359 0.00200574650835 0.000725101518549 0.000712013282818
0.152881 0.661375870611 0.000662272369017 0.000483934840736 0.000478178428594 0.001108433731 0.001084273529 0.671571351603 0.000896560002443 0.00171751298506 0.00169302194494 0.001611705614 0.001593933803 0.984818469448 0.00186586985798 0.00200746961229 0.00200901195608 0.000723170032595 0.000709829716911
0.153664 0.660145058974 0.000663053031502 0.000483913373405 0.00047818455702 0.001108545605 0.001084371433 0.670319071733 0.000893482587018 0.0017145441601 0.00169017514654 0.001609420013 0.00159178763 0.984822134431 0.00186615846356 0.00201075267426 0.00201224828887 0.000721227811882 0.000707651739187
0.154449 0.658914416774 0.000663831759155 0.000483877828579 0.000478178873964 0.001108647211 0.001084464375 0.669067750248 0.000890407021738 0.00171156640875 0.00168731727507 0.001607136679 0.001589637267 0.984824655694 0.00186644780631 0.00201399814019 0.00201545481248 0.000719276129807 0.000705480809877
0.155236 0.657683956539 0.000664524700992 0.000483827092531 0.000478160262452 0.001108738069 0.001084551926 0.667817405526 0.000887137993679 0.00170858025373 0.00168444866584 0.001604856118 0.001587483204 0.984826018455 0.00186632314704 0.0020172052784 0.00201863084979 0.000717316264479 0.000703318393831
0.156025 0.656453690766 0.000665019894223 0.000483760053359 0.000478127604255 0.0011088177 0.001084633651 0.666568055737 0.000883414687046 0.00170558621334 0.00168156966021 0.001602578826 0.001585325923 0.984826208091 0.00186522739963 0.00202037338306 0.00202177573779 0.000715349501839 0.000701165951576
0.156816 0.655223631925 0.00066551342838 0.000483675598436 0.00047807978136 0.001108885629 0.001084709113 0.665319718838 0.000879694068373 0.00170258480134 0.00167868059982 0.001600305291 0.001583165901 0.984825210155 0.00186412887466 0.00202350176596 0.00202488883783 0.000713377134137 0.000699024937706
0.157609 0.653993792457 0.000666005294859 0.000483572614445 0.000478015676037 0.001108941375 0.001084777872 0.664072412575 0.0008759761818 0.00169957652875 0.00167578183082 0.001598035993 0.001581003605 0.984823010372 0.00186302757213 0.00202658976148 0.00202796953353 0.000711400454067 0.00069689681582
0.158404 0.65276418477 0.000666495485134 0.000483449991915 0.000477934167504 0.001108984462 0.001084839486 0.66282615448 0.00087226107122 0.00169656190267 0.00167287370089 0.001595771398 0.001578839501 0.984819594637 0.00186192349204 0.00202963673016 0.00203101722591 0.000709420766591 0.000694783033105
0.159201 0.651534821244 0.000666983990761 0.000483306621965 0.000477834140614 0.001109014415 0.001084893512 0.661580961873 0.000868548780242 0.00169354142253 0.00166995656507 0.001593511968 0.001576674042 0.984814949027 0.00186081663439 0.00203264206084 0.00203403134288 0.000707439369669 0.000692685041062
0.16 0.650305714224 0.000667470803375 0.000483141399144 0.000477714478447 0.001109030758 0.001084939505 0.660336851856 0.000864839352218 0.00169051558549 0.00166703077759 0.001591258153 0.001574507677 0.984809059795 0.00185970699919 0.00203560516736 0.00203701133712 0.000705457569103 0.000690604286603
0.160801 0.649076876024 0.000667955914684 0.000482953218883 0.000477574065339 0.00110903302 0.001084977018 0.659093841317 0.000861132830235 0.00168748488267 0.00166409670193 0.001589010393 0.001572340848 0.984801913377 0.00185859458642 0.00203852549744 0.00203995668385 0.000703476674096 0.000688542205892
0.161604 0.647848318925 0.00066843931648 0.000482740982187 0.000477411790037 0.00110902073 0.001085005604 0.657851946923 0.000857429257113 0.0016844498063 0.00166115469733 0.00158676912 0.001570173989 0.984793496402 0.00185747939609 0.00204140251635 0.00204286689423 0.000701497992727 0.000686500234771
0.162409 0.646620055173 0.000668921000643 0.000482503593153 0.000477226543301 0.00110899342 0.001085024815 0.656611185128 0.000853728675409 0.00168141083431 0.00165820513738 0.001584534755 0.001568007529 0.984783795675 0.0018563614282 0.00204423574072 0.00204574149978 0.000699522837922 0.000684479799664
0.163216 0.64539209698 0.000669400959114 0.00048223995832 0.000477017218777 0.001108950625 0.001085034202 0.655371572163 0.000850031127415 0.00167836844694 0.00165524839119 0.001582307708 0.001565841888 0.9847727982 0.00185524068275 0.00204702470314 0.00204858006929 0.00069755252146 0.000682482317462
0.164025 0.644164456521 0.000669879183929 0.000481948993656 0.000476782713921 0.001108891883 0.001085033317 0.654133124039 0.000846336655157 0.00167532311954 0.0016522848357 0.001580088383 0.001563677476 0.984760491173 0.00185411715974 0.00204976898076 0.00205138220057 0.000695588349383 0.000680509202915
0.164836 0.642937145938 0.000670355667183 0.000481629616492 0.000476521933492 0.001108816736 0.001085021712 0.65289585655 0.000842645300397 0.00167227531783 0.00164931485257 0.00157787717 0.001561514699 0.984746861981 0.00185299085917 0.00205246818147 0.00205414752406 0.000693631632473 0.000678561854985
0.165649 0.641710177332 0.000670593551856 0.000481280750122 0.000476233781097 0.001108724729 0.001084998941 0.651659785264 0.000838589688846 0.0016692255071 0.001646338826 0.00157567445 0.001559353957 0.984731898213 0.00185095846176 0.00205512195256 0.0020568757053 0.000691683680186 0.000676641665737
0.166464 0.640483562771 0.000670770091732 0.00048090132623 0.000475917171709 0.001108615412 0.001084964555 0.650424925528 0.000834444841264 0.00166617414745 0.001643357145 0.001573480595 0.001557195637 0.984715587662 0.00184869223748 0.00205772997964 0.00205956645144 0.000689745797682 0.000674750017163
0.167281 0.639257314282 0.000670945244922 0.000480490279693 0.000475571021049 0.001108488339 0.00108491811 0.649191292469 0.000830303821351 0.00166312169011 0.0016403702044 0.001571295965 0.001555040123 0.984697918314 0.00184642045192 0.00206029199054 0.0020622194993 0.000687819288607 0.000672888278051
0.1681 0.638031443854 0.000671119007318 0.000480046556415 0.000475194255077 0.001108343069 0.001084859164 0.647958900986 0.000826166675222 0.00166006858624 0.00163737840106 0.001569120912 0.001552887789 0.984678878372 0.00184414310507 0.00206280775154 0.0020648346316 0.000685905449036 0.000671057808342
0.168921 0.636805963436 0.000671291374874 0.000479569106907 0.000474785802774 0.001108179165 0.001084787273 0.646727765757 0.000822033448656 0.00165701527863 0.00163438213864 0.001566955774 0.001550739001 0.984658456237 0.00184186019694 0.00206527707458 0.00206741166566 0.000684005576584 0.000669259951425
0.169744 0.63558088494 0.000671462343604 0.000479056889311 0.000474344603763 0.001107996198 0.001084701999 0.645497901234 0.000817904187159 0.00165396220648 0.00163138182253 0.001564800881 0.00154859412 0.98463664053 0.00183957172752 0.00206769981071 0.00206995046839 0.00068212096258 0.000667496036892
0.170569 0.634356220234 0.000671631909566 0.000478508872048 0.000473869602693 0.001107793742 0.001084602905 0.644269321643 0.000813778935903 0.00165090980249 0.00162837786578 0.001562656554 0.001546453494 0.984613420078 0.00183727769681 0.00207007586555 0.00207245094435 0.000680252887493 0.00066576738659
0.171396 0.633131981146 0.000671800068867 0.000477924030179 0.000473359750909 0.00110757138 0.001084489556 0.643042040987 0.00080965773978 0.00164785849494 0.00162537068304 0.001560523101 0.001544317467 0.984588783922 0.00183497810481 0.00207240518687 0.00207491304356 0.000678402633032 0.00066407529908
0.172225 0.631908179462 0.000671966817672 0.000477301350359 0.000472814012159 0.0011073287 0.001084361523 0.641816073041 0.000805540643363 0.00164480870646 0.00162236069504 0.001558400819 0.001542186373 0.984562721323 0.00183267295153 0.00207468777061 0.00207733676318 0.000676571466657 0.000662421058646
0.173056 0.630684826928 0.000672132152204 0.000476639825985 0.00047223135627 0.001107065296 0.001084218376 0.640591431353 0.000801427690942 0.00164176085387 0.00161934832528 0.001556289996 0.00154006054 0.984535221765 0.00183036223696 0.00207692366171 0.00207972214838 0.000674760658518 0.000660805936634
0.173889 0.629461935243 0.000672296068729 0.000475938462206 0.000471610759777 0.001106780769 0.001084059694 0.639368129245 0.000797318926479 0.00163871534946 0.00161633400173 0.001554190908 0.001537940286 0.984506274947 0.00182804596111 0.00207911296153 0.00208206928941 0.00067297145961 0.000659231185127
0.174724 0.628239516067 0.000672458563568 0.000475196273614 0.000470951216167 0.00110647473 0.001083885055 0.638146179812 0.000793214393657 0.00163567259955 0.00161331815773 0.001552103821 0.00153582592 0.984475870798 0.00182572412397 0.00208125581806 0.00208437833676 0.000671205118766 0.000657698035076
0.175561 0.627017581013 0.000672458053722 0.000474412284717 0.000470251720149 0.001106146794 0.001083694046 0.636925595923 0.000788992024878 0.00163263300339 0.00161030122996 0.00155002899 0.001533717745 0.984443999466 0.00182299737023 0.00208335243864 0.00208664947876 0.000669462871556 0.000656207703946
0.1764 0.625796141651 0.000672376808315 0.000473585532345 0.000469511282623 0.001105796587 0.001083486256 0.635706390216 0.00078471403945 0.00162959695733 0.00160728365712 0.00154796666 0.001531616053 0.984410651336 0.00182006715722 0.00208540307999 0.00208888296797 0.000667745943368 0.000654761386088
0.177241 0.624575209505 0.000672294470564 0.000472715064498 0.000468728921479 0.001105423743 0.00108326128 0.634488575105 0.000780440671849 0.00162656485004 0.00160426588533 0.001545917064 0.001529521131 0.984375817014 0.00181712995919 0.0020874080647 0.00209107910411 0.000666055552282 0.000653360254089
0.178084 0.623354796057 0.000672211039611 0.000471799939488 0.000467903670941 0.001105027902 0.001083018718 0.633272162775 0.000776171966508 0.00162353706333 0.00160124836256 0.001543880423 0.001527433255 0.984339487347 0.00181418577615 0.00208936776378 0.00209323824742 0.000664392901215 0.000652005461698
0.178929 0.622134912739 0.000672126514636 0.000470839230444 0.000467034570119 0.001104608716 0.001082758175 0.632057165181 0.000771907967543 0.0016205139772 0.0015982315382 0.001541856951 0.001525352694 0.984301653413 0.0018112346081 0.00209128261351 0.00209536081165 0.000662759183958 0.000650698141866
0.179776 0.620915570939 0.000672040894845 0.000469832020757 0.000466120675891 0.001104165843 0.001082479263 0.630843594055 0.000767648718771 0.00161749595892 0.00159521586876 0.001539846848 0.001523279705 0.984262306522 0.00180827645503 0.00209315310872 0.00209744726652 0.00066115557408 0.000649439405139
0.180625 0.619696781999 0.000671954179493 0.000468777407176 0.000465161052965 0.001103698955 0.0010821816 0.629631460896 0.000763394263671 0.00161448337745 0.00159220181033 0.001537850303 0.001521214544 0.984221438232 0.00180531131695 0.00209497980589 0.00209949814768 0.000659583243479 0.000648230331362
0.181476 0.618478557212 0.000671866367841 0.000467674501078 0.000464154781689 0.001103207728 0.001081864811 0.628420776979 0.00075914464542 0.0016114765905 0.00158918982488 0.001535867496 0.00151915745 0.984179040332 0.00180233919386 0.00209676332602 0.0021015140436 0.00065804333567 0.000647071988387
0.182329 0.617260907825 0.000671777459201 0.000466522425692 0.000463100953117 0.001102691853 0.001081528527 0.62721155335 0.000754899906881 0.00160847595031 0.00158618037442 0.001533898594 0.001517108659 0.984135104859 0.00179936008575 0.00209850435105 0.00210349560505 0.000656536989032 0.00064596540812
0.183184 0.616043845038 0.000671687452915 0.000465320317444 0.000461998674665 0.001102151029 0.001081172385 0.626003800828 0.000750660090583 0.0016054818029 0.00158317392764 0.001531943754 0.001515068398 0.984089624094 0.00179637399263 0.00210020363282 0.00210544355108 0.000655065327304 0.00064491160202
0.184041 0.614827380002 0.000671596348339 0.000464067330294 0.00046084706447 0.001101584965 0.001080796033 0.624797530005 0.000746425238758 0.00160249449009 0.00158017095074 0.001530003123 0.001513036881 0.984042590561 0.0017933809145 0.0021018619869 0.00210735865813 0.000653629445066 0.00064391155767
0.1849 0.61361152382 0.000671504144876 0.000462762628581 0.000459645257053 0.001100993382 0.001080399123 0.623592751244 0.000742195393317 0.0015995143466 0.00157717191244 0.001528076837 0.001511014319 0.983993997037 0.00179038085136 0.00210348029098 0.00210924177485 0.000652230434467 0.000642966233722
0.185761 0.612396287545 0.000671307631931 0.000461405397652 0.000458392399798 0.001100376011 0.001079981316 0.622389474686 0.000738099689979 0.00159654169505 0.00157417728926 0.001526165018 0.001509000912 0.983943836541 0.00178753677199 0.00210505950735 0.00211109379686 0.000650869364436 0.000642076558057
0.186624 0.611181682184 0.000671096609094 0.000459994833233 0.000457087657887 0.001099732595 0.001079542284 0.62118771024 0.000734025848863 0.00159357686139 0.00157118754975 0.001524267781 0.001506996851 0.983892102353 0.00178470755099 0.00210660064658 0.00211291571041 0.000649547280399 0.000641243435323
0.187489 0.609967718692 0.000670884665571 0.000458530147084 0.000455730206547 0.001099062889 0.001079081702 0.619987467595 0.000729956913054 0.001590620156 0.00156820317187 0.001522385228 0.001505002318 0.983838787997 0.00178187177328 0.00210810480798 0.00211470854968 0.000648265216898 0.000640467737136
0.188356 0.608754407976 0.00067067180205 0.000457010569092 0.00045431924091 0.001098366659 0.001078599259 0.61878875621 0.000725892921747 0.00158767188795 0.00156522462913 0.001520517451 0.001503017489 0.983783887258 0.00177902943886 0.00210957314897 0.00211647342527 0.000647024184446 0.000639750308125
0.189225 0.607541760894 0.000670458019238 0.000455435345181 0.000452853972538 0.001097643681 0.001078094651 0.617591585322 0.000721833913837 0.00158473235711 0.00156225239991 0.001518664531 0.001501042529 0.983727394176 0.00177618054773 0.00211100690879 0.00211821151672 0.000645825172642 0.000639091965675
0.190096 0.606329788254 0.000670243317864 0.000453803737965 0.000451333627958 0.001096893749 0.001077567581 0.616395963942 0.000717779927917 0.00158180185606 0.00155928695903 0.001516826539 0.001499077593 0.983669303051 0.00177332509988 0.00211240739115 0.00211992406676 0.000644669151485 0.000638493488232
0.190969 0.605118500812 0.000670027698671 0.000452115024605 0.000449757447256 0.001096116662 0.001077017767 0.615201900859 0.00071373100228 0.00157888067144 0.00155632878301 0.001515003533 0.001497122832 0.983609608434 0.00177046309533 0.00211377597898 0.00212161239141 0.00064355706777 0.00063795563122
0.191844 0.603907909278 0.000669811162425 0.000450368505413 0.000448124695488 0.001095312238 0.00107644493 0.614009404637 0.000709687174921 0.00157596908261 0.00155337834811 0.001513195562 0.001495178385 0.983548305152 0.00176759453406 0.00211511412909 0.00212327788059 0.00064248985156 0.000637479110431
0.192721 0.602698024308 0.000669593709929 0.000448563492293 0.000446434646217 0.001094480303 0.001075848809 0.61281848362 0.000705648483542 0.00157306736122 0.00155043613035 0.001511402666 0.001493244383 0.98348538828 0.00176471941609 0.00211642337188 0.00212492198547 0.000641468397895 0.000637064619515
0.1936 0.60148885651 0.000669375341978 0.00044669931959 0.000444686597974 0.0010936207 0.001075229145 0.611629145927 0.000701614965531 0.00157017577381 0.00154750260108 0.00150962487 0.001491320949 0.983420853168 0.0017618377414 0.0021177053087 0.00212654623984 0.000640493592611 0.000636712805425
0.194481 0.600280416441 0.000669156059407 0.000444775339696 0.000442879864318 0.001092733283 0.001074585694 0.61044139946 0.000697586657988 0.00156729457531 0.00154457823412 0.001507862193 0.001489408197 0.983354695425 0.00175894951 0.00211896162355 0.00212815223536 0.000639566289286 0.000636424292206
0.195364 0.599072714609 0.000668959950759 0.000442790920957 0.000441013777257 0.001091817918 0.001073918224 0.609255251897 0.000693759515598 0.00156442401858 0.00154166349939 0.001506114641 0.001487506233 0.983286910935 0.00175651172086 0.00212019407211 0.00212974164972 0.000638687315445 0.000636199667859
0.196249 0.597865761469 0.000668797245023 0.000440745454819 0.000439087689621 0.001090874487 0.001073226511 0.608070710701 0.00069021676557 0.00156156434307 0.00153875886624 0.00150438221 0.001485615154 0.98321749584 0.00175472148618 0.00212140449145 0.00213131621972 0.00063785747722 0.000636039482214
0.197136 0.596659567428 0.000668633530638 0.000438638351424 0.000437100972698 0.001089902886 0.001072510343 0.606887783113 0.000686678549535 0.00155871578547 0.00153586479698 0.001502664885 0.001483735049 0.98314644656 0.00175292720578 0.00212259478567 0.00213287775857 0.000637077554144 0.000635944248215
0.198025 0.595454142841 0.000668468807967 0.000436469036895 0.000435053014234 0.001088903023 0.001071769519 0.605706476159 0.000683144899024 0.00155587857369 0.001532981756 0.001500962643 0.001481865998 0.98307375978 0.00175112887965 0.00212376694532 0.00213442815236 0.000636348298905 0.000635914449711
0.198916 0.594249498016 0.000668303077402 0.00043423696335 0.000432943229809 0.001087874821 0.001071003851 0.604526796648 0.000679615845293 0.0015530529255 0.00153011020046 0.001499275447 0.001480008074 0.982999432467 0.00174932650779 0.00212492302853 0.0021359693562 0.000635670436968 0.00063595052644
0.199809 0.593045643206 0.000668136339359 0.000431941600174 0.000430771047994 0.001086818217 0.001070213161 0.603348751173 0.000676091419371 0.00155023905461 0.00152725058364 0.001497603254 0.00147816134 0.98292346185 0.0017475200902 0.00212606517534 0.00213750339742 0.000635044666382 0.000636052888246
0.200704 0.591842588617 0.000667968594286 0.000429582439943 0.000428535923096 0.001085733163 0.001069397285 0.602172346115 0.000672571652008 0.00154743716155 0.00152440335776 0.001495946009 0.00147632585 0.982845845438 0.00174570962689 0.00212719560484 0.00213903236969 0.00063447165247 0.000636221903359
0.201601 0.590640344405 0.000667799842633 0.000427158993296 0.00042623732731 0.001084619623 0.00106855607 0.600997587639 0.00066905657371 0.00154464744553 0.00152156896418 0.001494303647 0.001474501653 0.98276658102 0.00174389511784 0.00212831660133 0.00214055844479 0.000633952039016 0.00063645790618
0.2025 0.589438920676 0.000667630084909 0.000424670796129 0.000423874757256 0.00108347758 0.001067689374 0.5998244817 0.000665546214726 0.00154187009249 0.00151874784208 0.001492676092 0.001472688786 0.982685666656 0.00174207656307 0.0021294305295 0.00214208385396 0.000633486436554 0.000636761183697
0.203401 0.588238327486 0.000667459321608 0.000422117403362 0.000421447729793 0.001082307026 0.00106679707 0.598653034042 0.000662040605059 0.00153910528311 0.00151594042604 0.001491063262 0.001470887282 0.982603100688 0.00174025396257 0.00213053983457 0.00214361090909 0.000633075428484 0.000637131999834
0.204304 0.587038574841 0.00066728755327 0.000419498395768 0.000418955786151 0.001081107973 0.001065879041 0.5974832502 0.00065853977444 0.00153635318703 0.00151314714134 0.00148946506 0.001469097163 0.982518881733 0.00173842731634 0.00213164702642 0.002145141976 0.000632719567614 0.000637570562097
0.205209 0.585839672699 0.000667173352987 0.000416813373126 0.000416398487134 0.001079880444 0.001064935186 0.596315135501 0.000655215337582 0.00153361396866 0.00151036840938 0.001487881384 0.001467318442 0.982433008692 0.00173705821701 0.00213275469449 0.00214667949515 0.000632419369078 0.000638077052506
0.206116 0.584641630968 0.000667253145226 0.000414061961475 0.000413775421052 0.001078624479 0.001063965415 0.595148695065 0.000652466970559 0.00153088778161 0.00150760464051 0.00148631212 0.001465551128 0.982345480744 0.00173722665878 0.00213386549604 0.00214822597287 0.000632175326618 0.000638651605739
0.207025 0.583444459508 0.000667331487193 0.000411243808634 0.000411086197242 0.001077340133 0.001062969651 0.593983933807 0.00064972216088 0.00152817477307 0.00150485624002 0.001484757146 0.001463795217 0.982256297352 0.00173739547197 0.0021349821612 0.00214978397825 0.000631987894081 0.00063929431864
0.207936 0.582248168131 0.000667408377371 0.000408358586462 0.00040833044903 0.001076027475 0.001061947829 0.592820856437 0.00064698093099 0.00152547508028 0.00150212360309 0.001483216329 0.001462050702 0.982165458264 0.0017375646566 0.00213610748813 0.00215135614133 0.00063185750328 0.000640005246547
0.208849 0.581052766599 0.00066748381428 0.000405405992488 0.000405507835373 0.001074686589 0.001060899901 0.591659467465 0.000644243303145 0.00152278883183 0.00149940711783 0.001481689529 0.001460317564 0.982072963505 0.00173773421265 0.00213724434748 0.00215294515397 0.000631784540357 0.000640784407852
0.209764 0.579858264627 0.000667557796495 0.000402385747652 0.000402618038629 0.001073317576 0.001059825829 0.590499771197 0.000641509299417 0.00152011614885 0.00149670715898 0.001480176596 0.001458595781 0.98197881339 0.00173790414012 0.00213839566931 0.00215455376764 0.000631769372146 0.000641631775231
0.210681 0.578664671885 0.000667630322631 0.000399297595956 0.000399660768878 0.00107192055 0.00105872559 0.589341771743 0.000638778941672 0.00151745714371 0.00149402409832 0.00147867737 0.001456885318 0.981883008519 0.00173807443902 0.00213956445541 0.00215618479788 0.000631812320819 0.00064254728203
0.2116 0.577471997992 0.000667701391343 0.000396141311271 0.000396635760123 0.001070495642 0.001057599176 0.588185473014 0.000636052251612 0.00151481191896 0.00149135828995 0.001477191685 0.001455186137 0.981785549774 0.00173824510935 0.00214075376516 0.00215784110461 0.000631913680137 0.000643530821712
0.212521 0.576280252522 0.000667771001332 0.000392916690697 0.000393542772985 0.001069042998 0.001056446589 0.587030878725 0.000633329250738 0.00151218056727 0.00148871008295 0.001475719363 0.001453498189 0.981686438324 0.0017384161511 0.00214196672749 0.00215952560588 0.000632073710276 0.00064458224087
0.213444 0.575089445005 0.000667839151336 0.00038962355525 0.000390381596061 0.001067562778 0.001055267848 0.585877992396 0.000630609960353 0.00150956317709 0.00148607981087 0.001474260219 0.001451821421 0.981585675634 0.00173858756429 0.00214320651741 0.00216124128126 0.000632292637292 0.000645701348841
0.214369 0.573899584921 0.000667905840153 0.000386261757586 0.000387152042439 0.001066055157 0.001054062987 0.584726817356 0.000627894401595 0.00150695982242 0.00148346779787 0.001472814062 0.001450155769 0.981483263443 0.00173875934889 0.00214447638009 0.00216299114103 0.000632570644421 0.000646887917323
0.215296 0.572710681707 0.000668108217849 0.000382831173171 0.00038385395546 0.001064520328 0.00105283205 0.583577356742 0.000625465573261 0.00150437057236 0.00148087435342 0.001471380688 0.001448501165 0.981379203786 0.00173977056182 0.00214577959956 0.00216477825287 0.000632907892007 0.000648141663111
0.216225 0.571522744755 0.000668601293812 0.000379331704652 0.000380487203202 0.001062958497 0.001051575098 0.582429613503 0.000623643322178 0.00150179548396 0.00147829977871 0.00146995989 0.001446857531 0.981273498986 0.00174257648068 0.00214711952751 0.00216660572498 0.000633304495137 0.00064946227298
0.217156 0.570335783413 0.000669092103812 0.000375763286991 0.000377051687626 0.001061369885 0.001050292204 0.5812835904 0.000621823211506 0.00149923460784 0.00147574435605 0.001468551449 0.001445224786 0.981166151655 0.00174538844027 0.00214849955072 0.00216847670751 0.000633760543614 0.000650849384784
0.218089 0.569149806983 0.00066958064348 0.000372125878016 0.000373547333215 0.001059754729 0.001048983459 0.580139290009 0.000620005254797 0.0014966879847 0.00147320835738 0.00146715514 0.001443602837 0.981057164693 0.00174820644059 0.00214992310605 0.00217039438299 0.00063427607611 0.000652302595417
0.219024 0.567964824726 0.000670066908542 0.000368419465876 0.000369974099706 0.001058113283 0.001047648963 0.578996714724 0.000618189465492 0.00149415564438 0.00147069204174 0.00146577073 0.001441991589 0.980946541289 0.00175103048164 0.00215139367517 0.00217236197563 0.000634851112207 0.000653821455307
0.219961 0.566780845858 0.000670550894794 0.00036464407107 0.000366331973697 0.001056445812 0.001046288834 0.577855866757 0.000616375856899 0.00149163760947 0.00146819565161 0.00146439798 0.001440390934 0.980834284921 0.00175386056342 0.00215291477766 0.0021743827293 0.000635485617893 0.000655405481738
0.2209 0.565597879556 0.000671032598109 0.000360799737692 0.000362620975038 0.001054752598 0.001044903203 0.576716748138 0.000614564442233 0.00148913389454 0.00146571941263 0.001463036642 0.001438800765 0.980720399368 0.00175669668593 0.0021544899589 0.00217645993183 0.000636179537577 0.000657054143055
0.221841 0.564415934951 0.00067151201443 0.000356886544897 0.000358841151969 0.001053033939 0.001043492215 0.575579360724 0.00061275523459 0.00148664450148 0.00146326353786 0.00146168646 0.001437220964 0.980604888683 0.00175953884917 0.00215612280764 0.00217859687616 0.000636932771648 0.000658766861656
0.222784 0.563235021136 0.000671989139792 0.000352904600616 0.000354992586066 0.001051290146 0.00104205603 0.574443706195 0.000610948246956 0.00148416942692 0.00146082822546 0.001460347174 0.001435651406 0.98048775722 0.00176238705314 0.0021578169388 0.002180796886 0.000637745181145 0.000660543025578
0.223729 0.562055147162 0.000672463970285 0.000348854042506 0.00035107539196 0.001049521547 0.00104059482 0.573309786057 0.000609143492201 0.00148170865482 0.001458413653 0.001459018515 0.001434091961 0.98036900962 0.00176524129784 0.00215957597956 0.00218306329558 0.000638616596046 0.000662381972693
0.224676 0.560876322042 0.000672936502088 0.000344735039573 0.000347089715777 0.001047728481 0.001039108774 0.572177601647 0.000607340983089 0.00147926216122 0.00145601998511 0.001457700206 0.001432542495 0.980248650817 0.00176810158327 0.00216140358556 0.00218539945216 0.000639546807925 0.000664283002412
0.225625 0.559698554747 0.000673767690989 0.000340547796859 0.000343035739262 0.001045911305 0.001037598096 0.571047154131 0.000606112311232 0.00147682991446 0.00145364736904 0.00145639197 0.001431002863 0.980126686033 0.00177281671449 0.00216330343001 0.00218780871006 0.000640535561058 0.000666245376814
0.226576 0.558521854212 0.000674783002787 0.000336292547371 0.000338913678406 0.00104407039 0.001036062998 0.56991844451 0.000605181120291 0.00147441187287 0.00145129593302 0.001455093514 0.001429472918 0.980003120784 0.00177850222315 0.0021652791839 0.00219029442637 0.000641582579763 0.000668268299841
0.227529 0.557346229332 0.000675794928412 0.000331969560973 0.000334723784568 0.001042206119 0.001034503713 0.568791473621 0.000604250508041 0.00147200798348 0.00144896578906 0.001453804549 0.001427952505 0.97987796087 0.00178419968872 0.00216733453448 0.0021928599521 0.000642687534982 0.000670350954666
0.228484 0.556171688966 0.000676803460522 0.00032757913857 0.000330466344721 0.00104031889 0.001032920484 0.567666242138 0.000603320480759 0.00146961818719 0.00144665703029 0.001452524772 0.001426441466 0.979751212387 0.0017899091112 0.00216947316279 0.00219550863708 0.0006438500718 0.000672492467227
0.229441 0.554998241937 0.000677808591874 0.000323121618387 0.000326141684582 0.001038409117 0.001031313569 0.566542750575 0.000602391044666 0.00146724241452 0.00144436973271 0.001451253879 0.001424939634 0.979622881722 0.00179563049058 0.0021716987508 0.00219824381832 0.000645069789995 0.000674691926402
0.2304 0.55382589703 0.000678810315371 0.000318597371248 0.000321750165434 0.001036477226 0.00102968324 0.565420999291 0.000601462205939 0.00146488058654 0.0014421039527 0.001449991558 0.001423446837 0.979492975543 0.00180136382687 0.00217401496381 0.00220106881115 0.000646346252294 0.000676948378603
0.231361 0.552654662996 0.000679808624003 0.000314006806752 0.000317292189095 0.001034523655 0.001028029785 0.564300988487 0.000600533970729 0.0014625326155 0.00143985972767 0.001448737495 0.0014219629 0.979361500815 0.00180710912007 0.0021764254592 0.00220398691453 0.000647678983972 0.000679260837803
0.232324 0.551484548553 0.000680803510888 0.000309350370861 0.000312768199073 0.001032548859 0.001026353499 0.563182718214 0.000599606345144 0.00146019840349 0.00143763707768 0.001447491366 0.001420487642 0.97922846479 0.00181286637017 0.00217893386938 0.00220700139606 0.000649067483269 0.000681628262514
0.233289 0.550315562384 0.000681794969261 0.000304628545416 0.000308178679644 0.001030553303 0.001024654698 0.56206618837 0.000598679335228 0.00145787784721 0.0014354360001 0.001446252846 0.001419020876 0.979093875011 0.00181863557717 0.00218154379411 0.00221011550151 0.000650511196198 0.000684049583361
0.234256 0.549147713138 0.00068278299248 0.00029984185599 0.000303524157379 0.001028537469 0.001022933706 0.560951398709 0.000597752947018 0.00145557083079 0.001433253667 0.001445021603 0.00141756241 0.978957739301 0.00182441674109 0.00218425881602 0.00221333242577 0.000652009541008 0.00068652367994
0.235225 0.547981009433 0.000683903366797 0.000294990863251 0.000298805202032 0.001026501846 0.001021190866 0.559838348836 0.000596989449735 0.00145327723134 0.001431083662 0.001443797303 0.001416112048 0.978820065779 0.00183078634741 0.00218708247053 0.00221665533131 0.000653561890015 0.000689049406911
0.236196 0.546815459855 0.000685469040874 0.000290076175292 0.000294022433256 0.001024446942 0.001019426527 0.558727038217 0.000596762809519 0.00145099691484 0.001428925568 0.001442579603 0.00141466959 0.978680862841 0.00183907928038 0.00219001825223 0.00222008732202 0.00065516759245 0.000691625560121
0.237169 0.54565107296 0.000687030061057 0.000285098437082 0.000289176515719 0.001022373273 0.001017641057 0.557617466175 0.00059653537555 0.00144872974216 0.001426779194 0.001441368163 0.001413234828 0.97854013918 0.00184738929456 0.00219306960054 0.00222363146206 0.000656825943915 0.000694250916794
0.238144 0.544487857273 0.000688586417472 0.000280058340851 0.0002842681633 0.001020281366 0.001015834835 0.556509631897 0.000596307149277 0.00144647556305 0.001424644348 0.001440162633 0.001411807554 0.978397903765 0.00185571638997 0.00219623991102 0.00222729074567 0.000658536214329 0.000696924207177
0.239121 0.543325821291 0.000690138100373 0.000274956626072 0.000279298145438 0.001018171767 0.001014008251 0.555403534434 0.000596078132149 0.00144423421952 0.001422520826 0.001438962662 0.001410387553 0.978254165856 0.0018640605666 0.00219953250543 0.00223106810952 0.00066029763536 0.00069964411559
0.2401 0.542164973481 0.000691685100185 0.000269794078023 0.000274267282998 0.001016045024 0.001012161709 0.554299172706 0.000595848325642 0.00144200554377 0.001420408424 0.001437767894 0.001408974608 0.978108934989 0.00187242182445 0.00220295064733 0.0022349664136 0.000662109403515 0.00070240930358
0.241081 0.541005322282 0.000693227407496 0.000264571534459 0.000269176453431 0.001013901705 0.001010295625 0.553196545502 0.000595617731235 0.00143978936209 0.00141830693 0.001436577971 0.001407568495 0.977962220988 0.00188080016352 0.00220649752858 0.00223898844542 0.000663970674558 0.00070521838258
0.242064 0.539846876108 0.000694765013043 0.000259289885497 0.000264026600656 0.001011742383 0.001008410428 0.552095651484 0.000595386350423 0.00143758549042 0.001416216124 0.001435392531 0.00140616899 0.977814033958 0.00188919558382 0.00221017624756 0.00224313691489 0.000665880573771 0.000708069937027
0.243049 0.538689643345 0.000696297907712 0.000253950075764 0.000258818725348 0.001009567643 0.001006506559 0.550996489192 0.000595154184725 0.00143539373718 0.001414135787 0.001434211212 0.001404775862 0.977664384278 0.00189760808533 0.00221398983735 0.00224741443839 0.000667838185051 0.000710962518578
0.244036 0.537533632355 0.000697826082566 0.000248553107661 0.000253553902995 0.001007378084 0.001004584469 0.549899057041 0.000594921235665 0.00143321390296 0.001412065689 0.001433033644 0.001403388879 0.977513282615 0.00190603766807 0.00221794122002 0.00225182355219 0.000669842564835 0.000713894627978
0.245025 0.536378851472 0.000699363105464 0.000243100050679 0.000248233276092 0.001005174312 0.00100264462 0.548803353329 0.000594698443637 0.00143104577995 0.001410005599 0.00143185946 0.001402007803 0.977360739905 0.00191452909766 0.00222203323999 0.00225636667839 0.00067189273118 0.000716864746952
0.246016 0.535225309011 0.000701418850007 0.00023759203795 0.000242858073244 0.001002956942 0.001000687489 0.547709376238 0.000594896627924 0.00142888915335 0.001407955279 0.001430688286 0.001400632396 0.977206767369 0.00192476735267 0.00222626861949 0.00226104615244 0.000673987666766 0.000719871316567
0.247009 0.534073013258 0.000703468702583 0.000232030274875 0.000237429600131 0.001000726601 0.000998713561 0.546617123836 0.000595093109971 0.00142674379883 0.001405914487 0.001429519751 0.001399262416 0.977051376492 0.00193502627015 0.00223064998695 0.00226586419102 0.000676126324288 0.000722912749286
0.248004 0.532921972482 0.000705512651805 0.00022641604394 0.000231949260558 0.000998483924 0.000996723333 0.545526594079 0.000595287888906 0.00142460948804 0.001403882975 0.00142835348 0.001397897615 0.976894579047 0.0019453058501 0.00223517984293 0.0022708229123 0.000678307615252 0.000725987423546
0.249001 0.531772194925 0.000707550686478 0.000220750713069 0.000226418551467 0.000996229554 0.000994717312 0.544437784819 0.000595480963894 0.00142248598088 0.001401860495 0.001427189094 0.001396537747 0.976736387064 0.00195560609252 0.00223986058642 0.00227592429793 0.000680530427652 0.000729093683452
0.25 0.530623688811 0.000709582795608 0.000215035741302 0.000220839085959 0.000993964144 0.000992696014 0.543350693799 0.000595672334143 0.00142037303442 0.001399846791 0.001426026217 0.001395182561 0.976576812852 0.00196592699742 0.00224469447185 0.00228117022261 0.000682793615047 0.000732229847422
0.251001 0.529476462343 0.000711608968382 0.000209272690124 0.000215212596989 0.000991688357 0.000990659967 0.542265318662 0.000595861998918 0.00141827039498 0.001397841604 0.001424864469 0.001393831803 0.976415868987 0.00197626856479 0.00224968363253 0.00228656242937 0.000685095994291 0.000735394195382
0.252004 0.528330523703 0.000713629194188 0.000203463234297 0.00020954094988 0.000989402857 0.000988609709 0.541181656951 0.000596049957522 0.00141617780484 0.001395844672 0.00142370347 0.001392485219 0.976253568311 0.00198663079463 0.00225483006663 0.00229210252658 0.000687436354381 0.000738584992273
0.253009 0.527185881055 0.000715643462595 0.000197609171162 0.000203826160225 0.000987108322 0.000986545785 0.540099706113 0.000596236209303 0.00141409499627 0.001393855728 0.00142254284 0.001391142551 0.976089923931 0.00199701368694 0.00226013562933 0.00229779199 0.000689813454494 0.000741800463908
0.254016 0.526042542544 0.00071765176337 0.000191712442697 0.000198070416083 0.000984805436 0.000984468751 0.539019463501 0.000596420753652 0.00141230322742 0.001391874502 0.001421382198 0.00138980354 0.975924949217 0.00200741724173 0.00226585147609 0.00230387749043 0.000692226021785 0.000745038809683
0.255025 0.524900516297 0.000719664565084 0.000189206145195 0.000195593083636 0.000982494887 0.00098237917 0.537940926377 0.000596606998937 0.00141055418465 0.001389900721 0.001420221163 0.001388467925 0.975758657799 0.00201786287899 0.00227272987923 0.00231109837408 0.000694672756734 0.000748298207886
0.256036 0.523759810425 0.000722083747724 0.00018870840465 0.000195051286823 0.00098017737 0.000980277616 0.536864091916 0.000596925687985 0.00140881926548 0.001387934109 0.001419059354 0.001387135444 0.97559106357 0.00202917398392 0.00227969584786 0.00231839699304 0.00069715232727 0.000751576809968
0.257049 0.52262043302 0.000724495997027 0.000188282936867 0.000194571575661 0.000977853589 0.000978164668 0.535788957207 0.000597242363524 0.00140709797726 0.001385974387 0.00141789639 0.001385805834 0.975422180674 0.00204050746492 0.00228674821847 0.00232577190668 0.000699663379736 0.000754872736629
0.258064 0.52148239216 0.000726901301381 0.000187930471361 0.000194154773266 0.000975524247 0.000976040918 0.534715519259 0.000597557024424 0.00140538980569 0.001384021273 0.001416731892 0.001384478828 0.975252023511 0.00205186332199 0.00229388576934 0.00233322163301 0.000702204518236 0.00075818409988
0.259081 0.520345695907 0.000729299649371 0.000187651628277 0.00019380162454 0.00097319006 0.000973906958 0.533643774999 0.000597869669611 0.00140369422685 0.001382074482 0.00141556548 0.00138315416 0.975080606736 0.00206324155513 0.00230110723505 0.00234074464776 0.000704774337815 0.00076150897134
0.2601 0.519210352307 0.000731691029816 0.000187446915639 0.0001935128007 0.000970851741 0.000971763393 0.53257372128 0.000598180298076 0.00140201069984 0.001380133726 0.001414396774 0.001381831566 0.97490794525 0.00207464216435 0.00230841130062 0.00234833938452 0.000707371401836 0.00076484541375
0.261121 0.518076369392 0.000734075431735 0.000187316724031 0.000193288890548 0.000968510015 0.000969610831 0.531505354881 0.000598488908858 0.00140033866949 0.001378198717 0.0014132254 0.001380510775 0.9747340542 0.00208606514964 0.00231579661265 0.00235600423654 0.000709994243973 0.000768191463739
0.262144 0.516943755182 0.000736452844362 0.00018726132427 0.000193130401185 0.000966165602 0.000967449891 0.530438672511 0.000598795501042 0.00139867756846 0.001376269163 0.001412050981 0.001379191519 0.974558948983 0.002097510511 0.00232326176737 0.00236373756513 0.000712641371311 0.000771545147122
0.263169 0.51581251768 0.000738823257157 0.00018728086868 0.000193037753011 0.000963819232 0.000965281192 0.529373670812 0.000599100073784 0.00139702681292 0.001374344771 0.001410873143 0.001377873532 0.974382645228 0.00210897824844 0.00233080532225 0.00237153768169 0.00071531128307 0.000774904461572
0.264196 0.514682664879 0.000741186659778 0.000187375386089 0.000193011279283 0.000961471636 0.000963105364 0.528310346359 0.00059940262627 0.00139538581016 0.001372425244 0.001409691513 0.001376556544 0.974205158816 0.00212046836195 0.00233842578984 0.00237940287853 0.000718002438652 0.000778267389775
0.265225 0.513554204758 0.000743602587092 0.000187544787845 0.000193051225516 0.000959123546 0.000960923038 0.52724869567 0.000599674513349 0.00139375395316 0.001370510287 0.001408505723 0.001375240284 0.974026505851 0.00213196957179 0.00234612164926 0.00238733140152 0.00072071328185 0.00078163190668
0.266256 0.512427145283 0.000746224085924 0.000187788860872 0.00019315774411 0.000956775697 0.000958734853 0.5261887152 0.000599842105629 0.00139213062457 0.0013685996 0.001407315404 0.001373924487 0.973846702676 0.0021434527512 0.00235389133763 0.00239532147296 0.000723442240388 0.000784995964613
0.267289 0.51130149441 0.000748837921472 0.000188107275704 0.000193330900173 0.000954428826 0.00095654145 0.525130401351 0.000600007975433 0.00139051519524 0.001366692885 0.00140612019 0.001372608883 0.973665765864 0.00215495820641 0.00236173325723 0.00240337128227 0.000726187716811 0.00078835750242
0.268324 0.510177260081 0.000751444083034 0.000188499585683 0.000193570665804 0.000952083669 0.000954343475 0.524073750472 0.000600172122747 0.00138890702615 0.001364789841 0.001404919723 0.001371293202 0.973483712209 0.00216648593744 0.00236964577666 0.00241147898867 0.000728948091902 0.000791714460404
0.269361 0.509054450229 0.000754042560136 0.000188965229901 0.000193876924072 0.000949740966 0.000952141578 0.523018758861 0.000600334547591 0.00138730547002 0.001362890166 0.001403713639 0.00136997718 0.973300558736 0.00217803594427 0.00237762722861 0.00241964273222 0.000731721737571 0.000795064744809
0.2704 0.507933072775 0.000756633342528 0.000189503537335 0.000194249467517 0.000947401454 0.000949936412 0.521965422772 0.000600495250032 0.00138570986744 0.00136099356 0.001402501585 0.001368660549 0.973116322682 0.00218960822691 0.00238567591844 0.00242786061627 0.000734507000082 0.000798406272595
0.271441 0.506813135629 0.00075921642018 0.000190113729787 0.000194688000479 0.00094506587 0.000947728632 0.520913738412 0.000600654230181 0.00138411955418 0.001359099718 0.001401283207 0.001367343045 0.972931021505 0.00220120278536 0.00239379011496 0.00243613073364 0.000737302216735 0.00080173694347
0.272484 0.505694646691 0.000761791783286 0.000190794928474 0.000195192141441 0.000942734951 0.000945518896 0.519863701949 0.000600811488191 0.00138253385632 0.001357208339 0.001400058158 0.001366024401 0.972744672873 0.00221281961962 0.00240196806484 0.00244445114929 0.00074010570078 0.000805054654732
0.273529 0.504577613848 0.000764359422268 0.000191546157865 0.000195761422714 0.000940409433 0.000943307863 0.518815309511 0.00060096702425 0.0013809520952 0.001355319118 0.001398826093 0.001364704355 0.972557294663 0.00222445872968 0.00241020798661 0.00245281991098 0.000742915760118 0.000808357293852
0.274576 0.503462044981 0.000766919327767 0.000192366351512 0.000196395297802 0.00093809005 0.000941096194 0.517768557195 0.000601120838586 0.00137937358067 0.001353431755 0.001397586671 0.001363382646 0.972368904957 0.00223612011556 0.00241850807061 0.0024612350404 0.000745730687842 0.00081164274413
0.275625 0.502347947956 0.000769541373173 0.000193254358175 0.000197093138317 0.000935777531 0.000938884551 0.51672344106 0.000601070912609 0.00137779762498 0.001351545944 0.001396339554 0.001362059015 0.972179522039 0.0022473020989 0.00242686648817 0.00246969455834 0.000748548765948 0.000814908888609
0.276676 0.501235330632 0.00077220289996 0.000194208948195 0.000197854243473 0.000933472606 0.000936673598 0.515679957141 0.00060088272292 0.00137622352888 0.001349661384 0.001395084412 0.001360733203 0.971989164386 0.00225816441408 0.00243528138445 0.00247819645968 0.000751368259567 0.000818153607942
0.277729 0.500124200856 0.000774856389581 0.000195228819632 0.000198677839195 0.000931175999 0.000934463995 0.514638101444 0.000600693612984 0.0013746505923 0.001347777775 0.001393820919 0.001359404953 0.97179785067 0.00226904739971 0.0024437508893 0.00248673872926 0.000754187432305 0.000821374786437
0.278784 0.499014566465 0.0007775018331 0.000196312603377 0.000199563081911 0.000928888431 0.000932256407 0.513597869952 0.000600503584475 0.00137307811206 0.001345894814 0.001392548751 0.001358074012 0.97160559975 0.00227995105577 0.00245227311202 0.00249531934616 0.000757004532526 0.000824570302565
0.279841 0.497906435286 0.000780139221808 0.000197458873015 0.000200509066938 0.00092661062 0.000930051492 0.512559258627 0.000600312639102 0.00137150538207 0.001344012201 0.001391267592 0.001356740128 0.971412430671 0.00229087538228 0.00246084614017 0.00250393627709 0.000759817810982 0.000827738040269
0.2809 0.496799815134 0.000782768547227 0.000198666149018 0.000201514828277 0.000924343277 0.000927849912 0.511522263412 0.000600120778581 0.00136993169336 0.001342129637 0.001389977131 0.001355403052 0.971218362658 0.00230182037922 0.00246946805227 0.00251258747945 0.000762625503184 0.000830875891236
0.281961 0.495694713814 0.000785389801093 0.000199932906934 0.000202579346069 0.000922087107 0.000925652324 0.510486880239 0.000599928004632 0.0013683563365 0.001340246827 0.001388677062 0.001354062536 0.971023415101 0.00231278604659 0.00247813691822 0.00252127090932 0.000765425843104 0.000833981753023
0.283024 0.494591139119 0.00078800297536 0.000201257579186 0.000203701545356 0.000919842812 0.000923459385 0.509453105023 0.00059973431901 0.00136677860368 0.001338363471 0.001387367085 0.001352718339 0.970827607571 0.00232377238441 0.00248685078306 0.00252998451647 0.000768217064864 0.00083705352521
0.284089 0.493489098833 0.000790608062205 0.000202638568557 0.000204880309766 0.000917611087 0.000921271747 0.508420933673 0.00059953972347 0.00136519778554 0.001336479278 0.001386046905 0.001351370218 0.970630959799 0.00233477939266 0.00249575918713 0.00253887517505 0.000770997395402 0.000840089115421
0.285156 0.492388600725 0.000793202888276 0.000204074251666 0.000206114481054 0.000915392618 0.000919090059 0.50739036209 0.000599275362147 0.00136361317321 0.001334593953 0.001384716236 0.001350017936 0.970433491675 0.00234559993685 0.00250600194257 0.00254906335286 0.000773765065844 0.000843086451001
0.286225 0.491289652554 0.000795776973199 0.000205562980867 0.000207402859968 0.000913188085 0.000916914969 0.50636138617 0.000598608260524 0.0013620240638 0.001332707207 0.001383374796 0.001348661257 0.970235223246 0.00235522888353 0.00251637280207 0.00255936331243 0.000776518298027 0.000846043463807
0.287296 0.490192262064 0.000798342984474 0.000207103093406 0.000208744215518 0.00091099816 0.000914747117 0.505334001811 0.000597941396603 0.00136042975309 0.001330818751 0.001382022309 0.001347299952 0.970036174703 0.00236487584507 0.00252686794413 0.00256977124553 0.000779255329858 0.000848958098035
0.288369 0.489096436989 0.00080090091519 0.000208692919049 0.00021013729107 0.000908823507 0.000912587141 0.504308204911 0.000597274773756 0.00135882954284 0.0013289283 0.001380658507 0.001345933792 0.969836366385 0.00237454082148 0.00253748339969 0.00258028321371 0.000781974390128 0.000851828314278
0.289444 0.488002185046 0.00080345075866 0.000210330780161 0.00021158080281 0.000906664781 0.000910435672 0.503283991371 0.000596608395328 0.001357222738 0.00132703557728 0.001379283131 0.001344562552 0.969635818768 0.00238422381276 0.00254821506355 0.00259089514971 0.000784673716134 0.000854652093595
0.290521 0.48690951394 0.000805992508403 0.000212015000605 0.000213073448977 0.000904522628 0.000908293336 0.5022613571 0.000595942264651 0.00135560865121 0.00132514172129 0.001377895925 0.001343186015 0.969434552464 0.00239392481891 0.00255905868956 0.00260160286394 0.000787351557539 0.00085742742619
0.2916 0.485818431359 0.000808526158146 0.000213743908175 0.000214613911466 0.000902397681 0.000906160755 0.501240298018 0.000595276385029 0.0013539865974 0.00132324746234 0.001376496642 0.001341803962 0.969232588202 0.00240364383992 0.0025700099004 0.00261240203671 0.000790006155175 0.000860152331128
0.292681 0.484728944978 0.000811051701834 0.000215515836503 0.000216200858039 0.000900290567 0.00090403854 0.500220810055 0.000594610759759 0.00135235590152 0.00132135244726 0.001375085043 0.001340416184 0.969029946844 0.0024133808758 0.00258106418673 0.00262328824785 0.000792635778307 0.000862824840704
0.293764 0.483641062452 0.000813569133616 0.000217329135296 0.000217832951225 0.000898201899 0.000901927299 0.499202889157 0.000593945392124 0.00135071589373 0.00131945632571 0.001373660898 0.001339022469 0.968826649358 0.00242313592655 0.00259221692528 0.00263425695563 0.000795238683613 0.000865443018593
0.294849 0.482554791421 0.000816078447844 0.000219182166634 0.000219508845789 0.000896132282 0.000899827628 0.498186531289 0.000593280285374 0.00134906591256 0.0013175587503 0.001372223982 0.001337622617 0.968622716821 0.00243290899216 0.00260346336874 0.00264530351174 0.000797813162428 0.000868004940355
0.295936 0.481470139506 0.000818490305697 0.000221059993 0.000221227196426 0.000894082304 0.00089774012 0.497171732432 0.000592166123269 0.00134740530773 0.0013156593727 0.001370774078 0.001336216428 0.968418170419 0.00244121489412 0.00261479865519 0.00265642317382 0.000800357499545 0.000870508717515
0.297025 0.480387114307 0.000820879850525 0.000222926159 0.00022300098011 0.000892052544 0.000895665356 0.496158488593 0.000590980883361 0.00134573343741 0.00131375785278 0.001369310979 0.001334803708 0.968213031423 0.00244929604137 0.00262621782459 0.00266761109881 0.000802870003121 0.000872952485759
0.298116 0.479305723406 0.000823261520491 0.000224778756 0.000224963592754 0.00089004357 0.000893603908 0.495146795804 0.000589797213568 0.00134404966755 0.0013118538517 0.001367834486 0.001333384268 0.968007321198 0.00245739203003 0.00263771581071 0.00267886234992 0.000805348996903 0.000875334405315
0.299209 0.478225974364 0.00082563531104 0.000226623567834 0.000226959608046 0.000888055932 0.000891556339 0.494136650121 0.00058861511849 0.00134235338011 0.00130994703003 0.001366344408 0.001331957924 0.967801061198 0.00246550286011 0.00264928744274 0.00269017191696 0.000807792820408 0.000877652675354
0.300304 0.477147874715 0.000828001217827 0.000228498356486 0.000228987508095 0.000886090167 0.000889523204 0.493128047634 0.000587434602671 0.00134064396428 0.0013080370589 0.001364840561 0.001330524496 0.967594272936 0.00247362853159 0.00266092747545 0.00270153468641 0.000810199825123 0.00087990552235
0.301401 0.476071431974 0.000830359236697 0.000230408947656 0.000231045805873 0.000884146803 0.000887505044 0.492120984462 0.000586255670594 0.00133892082605 0.00130612360909 0.001363322772 0.001329083809 0.96738697801 0.00248176904448 0.00267263057105 0.00271294549643 0.00081256838882 0.000882091200072
0.3025 0.474996653629 0.000832709363681 0.000232354044609 0.000233133048063 0.000882226347 0.00088550239 0.491115456761 0.000585078326705 0.00133718338252 0.00130420635709 0.001361790877 0.001327635696 0.967179198068 0.00248992439878 0.00268439130901 0.00272439910001 0.000814896913654 0.000884208010357
0.303601 0.473923547141 0.000835051595013 0.000234332365605 0.000235247813942 0.000880329293 0.000883515762 0.490111460723 0.00058390257539 0.0013354310635 0.00130228498334 0.001360244719 0.001326179993 0.966970954815 0.00249809459449 0.00269620419852 0.0027358901886 0.000817183818542 0.000886254283366
0.304704 0.472852119943 0.000837385927107 0.000236342645759 0.000237388715855 0.00087845612 0.00088154567 0.489108992578 0.000582728420987 0.00133366331625 0.00130035917423 0.001358684151 0.001324716541 0.966762270002 0.0025062796316 0.00270806369019 0.00274741339357 0.000819427541288 0.000888228387892
0.305809 0.47178237944 0.000839612461653 0.000238383639072 0.000239554402483 0.00087660729 0.000879592607 0.4881080486 0.000581194875975 0.00133187960057 0.00129842862127 0.001357109035 0.001323245189 0.966553165417 0.00251321689068 0.00271996415772 0.00275896329941 0.00082162655912 0.000890128733839
0.306916 0.470714333005 0.000841794808279 0.000240454121813 0.000241743559301 0.000874783249 0.000877657057 0.487108625105 0.000579531823276 0.00133007939384 0.00129649302118 0.001355519243 0.001321765792 0.966343662881 0.00251970389771 0.00273189993369 0.00277053443749 0.000823779368686 0.00089195377262
0.308025 0.469647987978 0.00084396959387 0.000242552890073 0.000243954907015 0.000872984426 0.000875739489 0.486110718454 0.000577871637057 0.00132826218896 0.00129455207396 0.001353914657 0.001320278206 0.966133784237 0.00252620262473 0.00274386528899 0.00278212129886 0.000825884488652 0.000893701999612
0.309136 0.468583351667 0.00084613681589 0.000244678764164 0.000246187205291 0.000871211233 0.000873840358 0.485114325058 0.000576214322535 0.00132642749671 0.00129260548912 0.001352295166 0.0013187823 0.965923551342 0.00253271307172 0.00275585445817 0.00279371834371 0.000827940481836 0.000895371948613
0.310249 0.46752043134 0.000848296471989 0.000246830589051 0.000248439250958 0.000869464061 0.000871960107 0.484119441377 0.000574559884838 0.00132457484521 0.00129065298061 0.001350660672 0.001317277942 0.965712986056 0.00253923523868 0.00276786163926 0.00280531999095 0.000829945923551 0.000896962212482
0.311364 0.466459234232 0.000850448559984 0.000249007233159 0.000250709879104 0.000867743288 0.00087009916 0.483126063923 0.000572908329016 0.0013227037801 0.00128869427004 0.001349011084 0.001315765013 0.965502110245 0.00254576912563 0.00277988099272 0.00281692064665 0.000831899444272 0.000898471415165
0.312481 0.465399767535 0.000852593077869 0.000251207589816 0.00025299796092 0.000866049267 0.000868257931 0.482134189262 0.000571259660031 0.00132081386688 0.00128672908276 0.001347346322 0.001314243395 0.965290945758 0.00255231473255 0.00279190665918 0.00282851469362 0.000833799687466 0.000899898244917
0.3136 0.4643420384 0.000854730023818 0.000253430580429 0.000255302407953 0.00086438234 0.000866436813 0.481143814017 0.000569613882774 0.00131890469017 0.00128475715496 0.001345666316 0.001312712979 0.965079514425 0.00255887205944 0.00280393275752 0.00284009649957 0.000835645348671 0.000901241423833
0.314721 0.463286053935 0.000856859396167 0.000255675153936 0.000257622170945 0.000862742821 0.000864636189 0.480154934867 0.000567971002051 0.00131697585396 0.00128277822674 0.001343971006 0.001311173662 0.964867838052 0.00256544110632 0.00281595339181 0.00285166042957 0.000837435147088 0.000902499743573
0.315844 0.462231821203 0.000858901046354 0.000257940282624 0.000259956234796 0.00086113101 0.000862856421 0.479167548554 0.000566038239088 0.00131502698188 0.00128079204818 0.001342260343 0.001309625346 0.964655938404 0.002570969907 0.00282796266082 0.00286320084371 0.000839167846757 0.000903672038856
0.316969 0.461179347217 0.000860908845524 0.000260224970712 0.000262303626078 0.000859547185 0.000861097855 0.478181651879 0.000564012398843 0.0013130577192 0.00127879837448 0.001340534286 0.001308067941 0.9644438372 0.00257616018774 0.00283995466114 0.00287471210772 0.000840842252638 0.000904757198566
0.318096 0.460128638941 0.000862909344932 0.000262528248609 0.000264663407229 0.000857991601 0.000859360822 0.477197241706 0.000561990483877 0.00131106773504 0.0012767969691 0.001338792805 0.001306501366 0.964231556109 0.00258135969564 0.00285192349357 0.00288618860115 0.000842457210962 0.000905754174436
0.319225 0.459079703288 0.000864902543783 0.000264849173266 0.000267034677785 0.000856464497 0.000857645632 0.476214314967 0.000559972499343 0.00130905671357 0.00127478760562 0.001337035883 0.00130492554 0.964019116729 0.00258656843071 0.00286386327215 0.00289762471528 0.000844011603966 0.000906661971017
0.320356 0.458032547115 0.000866888441435 0.000267186832641 0.0002694165762 0.000854966087 0.00085595258 0.475232868659 0.000557958450278 0.00130702436718 0.00127277006414 0.001335263508 0.001303340398 0.963806540586 0.00259178639295 0.00287576812102 0.00290901486652 0.000845504370173 0.000907479648893
0.321489 0.456987177222 0.000868867037403 0.000269540341448 0.000271808275912 0.000853496564 0.000854281942 0.474252899847 0.000555948341631 0.00130497042786 0.00127074413208 0.001333475683 0.001301745874 0.963593849124 0.00259701358235 0.00288763219308 0.00292035349785 0.000846934478754 0.00090820633711
0.322624 0.455943600349 0.000870838331363 0.000271908844414 0.000274208988017 0.000852056099 0.000852633974 0.473274405667 0.000553942178238 0.00130289465101 0.00126870960845 0.001331672421 0.001300141912 0.963381063691 0.00260224999892 0.00289944967174 0.00293163508438 0.000848300954459 0.000908841225813
0.323761 0.454901823174 0.00087280232315 0.000274291514814 0.00027661796035 0.000850644843 0.000851008915 0.472297383327 0.000551939964842 0.00130079681544 0.0012666662978 0.001329853743 0.001298528464 0.963168205527 0.00260749564265 0.0029112147687 0.00294285414488 0.000849602867615 0.000909383558467
0.3249 0.453861852313 0.000874759012758 0.000276687551416 0.000279034474368 0.000849262923 0.000849406981 0.471321830108 0.000549941706079 0.0012986767201 0.00126461401829 0.001328019682 0.001296905488 0.962955295767 0.00261275051355 0.00292292174076 0.00295400523923 0.000850839343336 0.000909832649077
0.326041 0.45282369431 0.000876694537817 0.000279096185674 0.000281457848839 0.00084791044 0.000847828373 0.470347743363 0.000547746213217 0.00129653419524 0.00126255258986 0.001326170281 0.001295272949 0.962742355416 0.00261732676231 0.00293456488681 0.00296508298784 0.00085200954703 0.000910187882992
0.327184 0.451787355643 0.000878621466922 0.000281516675598 0.000283887437098 0.000846587477 0.000846273269 0.469375120525 0.000545535900318 0.00129436908727 0.00126048185017 0.001324305596 0.001293630817 0.962529405346 0.0026218448409 0.00294613856638 0.00297608205647 0.000853112697762 0.000910448706733
0.328329 0.450752842714 0.000880541135129 0.000283948307994 0.00028632262631 0.000845294092 0.000844741826 0.4684039591 0.00054333014157 0.00129218127158 0.00125840163773 0.001322425689 0.001291979075 0.962316466283 0.00262637082514 0.00295763718667 0.00298699718119 0.000854148080994 0.000910614629121
0.329476 0.449720161853 0.00088245354307 0.000286390397113 0.00028876283898 0.000844030318 0.000843234182 0.467434256677 0.00054112894148 0.00128997064409 0.00125631180992 0.001320530638 0.001290317707 0.962103558798 0.00263090471502 0.00296905523164 0.00299782316732 0.000855115020197 0.000910685242461
0.330625 0.448689319307 0.00088435869152 0.000288842288532 0.000291207531051 0.000842796163 0.000841750455 0.46646601092 0.000538932304446 0.00128773712939 0.00125421222619 0.001318620527 0.001288646708 0.961890703295 0.00263544651056 0.00298038724499 0.00300855488687 0.000856012900014 0.000910660202715
0.331776 0.447660321244 0.000886256581397 0.00029130335018 0.000293656188878 0.000841591618 0.000840290737 0.465499219578 0.000536740234752 0.00128548067444 0.00125210275972 0.001316695451 0.00128696608 0.961677919997 0.00263999621174 0.00299162785551 0.00301918730505 0.000856841171507 0.000910539223303
0.332929 0.446633173748 0.000888147213774 0.000295097417655 0.000297422371414 0.00084041664 0.000838855106 0.464533880479 0.000534552736572 0.00128320125169 0.00124998329201 0.001314755519 0.001285275829 0.961465228946 0.00264455381858 0.00300277176587 0.0030297154668 0.000857599320719 0.000910322118368
0.334084 0.445607882813 0.000890030589876 0.000300456865066 0.000302737643705 0.000839271169 0.000837443611 0.463569991535 0.000532369813981 0.00128089885956 0.00124785371737 0.001312800847 0.001283575973 0.961252649977 0.00264911933106 0.00301381377402 0.00304013451045 0.000858286918015 0.00091000875262
0.335241 0.444584454344 0.000891933573912 0.000305737588798 0.000307971276982 0.000838155117 0.000836056282 0.462607550742 0.000530191040423 0.0012785735203 0.00124571393642 0.001310831563 0.001281866534 0.961040202718 0.00265372821843 0.00302474876514 0.00305043967352 0.000858903580628 0.000909599075958
0.3364 0.443562894151 0.000893931283095 0.000310937371157 0.000313121191295 0.000837068372 0.000834693128 0.461646556181 0.000528015215952 0.0012762252807 0.00124356386275 0.001308847807 0.001280147542 0.960827906571 0.00265848011831 0.00303557173162 0.00306062629129 0.000859448985778 0.00090909311561
0.337561 0.442543207947 0.000895921391454 0.000316054045446 0.000318185352417 0.000836010797 0.000833354135 0.460687006019 0.000525843984215 0.00127385421429 0.00124140342131 0.001306849724 0.001278419037 0.960615780704 0.00266324021819 0.00304627776509 0.00307068981673 0.000859922879788 0.000908490964481
0.338724 0.441525401345 0.000897903900685 0.000321085495978 0.000323161769841 0.000834982231 0.000832039264 0.459728898509 0.000523677348841 0.00127146042035 0.00123923254611 0.001304837477 0.001276681061 0.960403844041 0.00266800851807 0.00305686207499 0.00308062582114 0.000860325066336 0.000907792806675
0.339889 0.440509479852 0.000899878812629 0.000326029653141 0.000328048492485 0.000833982487 0.000830748455 0.458772231991 0.000521515313375 0.00126904402128 0.00123705117936 0.001302811233 0.001274933669 0.960192115247 0.00267278501796 0.00306731998216 0.00309042998612 0.000860655421398 0.000906998893518
0.341056 0.43949544887 0.000901846129294 0.000330884497233 0.000332843616465 0.000833011351 0.000829481627 0.457817004895 0.000519357881235 0.00126660516496 0.00123485928057 0.001300771173 0.001273176919 0.959980612714 0.00267756971784 0.00307764693566 0.00310009812695 0.000860913872875 0.000906109567259
0.342225 0.43848331369 0.00090380585282 0.00033564805752 0.000337545281509 0.000832068586 0.000828238672 0.456863215737 0.000517205055747 0.00126414402617 0.00123265681255 0.001298717486 0.001271410879 0.95976935456 0.00268236261772 0.00308783850564 0.00310962619684 0.000861100429011 0.000905125240631
0.343396 0.437473079486 0.000905757985505 0.000340318415163 0.000342151673872 0.000831153929 0.000827019461 0.455910863125 0.000515056840124 0.00126166080133 0.00123044375628 0.001296650372 0.001269635623 0.959558358595 0.0026871637176 0.0030978904107 0.00311901027347 0.000861215157542 0.000904046410385
0.344569 0.436464751318 0.000907702529783 0.000344893700255 0.000346661028478 0.000830267093 0.000825823841 0.454959945754 0.000512913237477 0.00125915571625 0.00122822009711 0.001294570041 0.001267851232 0.959347642339 0.00269197301748 0.00310779849097 0.00312824659955 0.000861258194961 0.000902873651573
0.345744 0.435458334121 0.000909834318383 0.000349372096129 0.000351071626813 0.000829407762 0.000824651638 0.45401046241 0.000510925863107 0.0012566290184 0.00122598583353 0.001292476714 0.001266057797 0.959137222983 0.00269759615943 0.00311755874921 0.00313733155458 0.000861229746963 0.000901607631419
0.346921 0.434453832708 0.00091207079316 0.000353751835733 0.000355381799747 0.000828575598 0.000823502649 0.453062411972 0.000509030472964 0.00125408097802 0.00122374097942 0.00129037062 0.001264255412 0.958927117385 0.0027036963764 0.00312716733416 0.00314626167083 0.000861130091865 0.000900249088389
0.3481 0.433451251761 0.00091429883991 0.000358031208408 0.000359589931288 0.000827770235 0.000822376652 0.452115793407 0.000507139044783 0.00125151189416 0.00122148555393 0.001288251998 0.00126244418 0.958717342066 0.00270980695907 0.00313662054805 0.00315503365433 0.000860959571951 0.000898798850366
0.349281 0.432450595831 0.000916518461548 0.000362208558962 0.000363694458336 0.000826991283 0.000821273401 0.451170605775 0.000505251581186 0.0012489220849 0.00121921959038 0.001286121099 0.001260624212 0.958507913183 0.00271592790744 0.00314591486603 0.00316364436925 0.000860718603044 0.000897257830878
0.350464 0.431451869332 0.000918729661144 0.000366282287842 0.000367693872733 0.000826238326 0.000820192624 0.450226848225 0.000503368084727 0.00124631189596 0.00121694313042 0.001283978181 0.001258795627 0.958298846533 0.00272205922152 0.00315504691688 0.00317209085865 0.00086040767962 0.000895627023688
0.351649 0.430455076539 0.000920932441934 0.000370250852038 0.000371586720548 0.000825510923 0.000819134028 0.449284520001 0.000501488557852 0.00124368169503 0.00121465623101 0.001281823512 0.001256958547 0.95809015752 0.00272820090131 0.00316401352075 0.00318037034474 0.000860027353746 0.000893907507744
0.352836 0.429460221583 0.000923126807306 0.000374112768842 0.00037537160764 0.000824808608 0.000818097293 0.448343620435 0.00049961300293 0.00124103187258 0.00121235895628 0.001279657369 0.001255113104 0.957881861163 0.00273435294679 0.00317281166002 0.00318848022997 0.000859578264021 0.000892100445825
0.354025 0.428467308447 0.0009253127608 0.00037786661645 0.000379047197748 0.000824130889 0.000817082078 0.447404148955 0.000497741422247 0.00123836284026 0.00121005138555 0.001277480041 0.001253259435 0.957673972063 0.00274051535799 0.00318143852099 0.00319641810298 0.000859061112213 0.000890207093949
0.355216 0.427476340963 0.000927579972528 0.000381511039234 0.000382612222017 0.000823477249 0.000816088017 0.446466105076 0.000495958306785 0.0012356750363 0.0012077336043 0.001275291822 0.001251397688 0.957466504406 0.00274712061973 0.00318989146559 0.00320418176281 0.000858476685744 0.000888228785048
0.356409 0.426487322808 0.000930243046468 0.000385044739503 0.00038606546782 0.000822847145 0.000815114723 0.445529488407 0.000494560092742 0.00123296891641 0.00120540571231 0.001273093016 0.001249528014 0.957259471944 0.00275569244023 0.00319816805385 0.00321176919186 0.000857825832263 0.000886166942649
0.357604 0.425500257499 0.000932896335792 0.00038846649122 0.000389405793036 0.000822240013 0.000814161781 0.444594298648 0.00049316455492 0.00123024496117 0.00120306782033 0.001270883938 0.00124765057 0.957052887977 0.00276427863093 0.00320626605688 0.00321917859076 0.000857109482434 0.000884023072606
0.358801 0.424515148392 0.000935539844694 0.000391775136452 0.000392632125262 0.00082165526 0.000813228756 0.44366053559 0.000491771695315 0.0012275036692 0.00120072005038 0.001268664909 0.001245765522 0.956846765348 0.00277287919181 0.00321418344433 0.00322640836908 0.000856328639195 0.000881798771146
0.36 0.423531998674 0.00093817357754 0.000394969583448 0.000395743455516 0.000821092271 0.000812315189 0.442728199115 0.000490381515856 0.001224745561 0.00119836253343 0.00126643626 0.001243873041 0.956641116425 0.00278149412289 0.00322191839685 0.00323345714513 0.000855484378751 0.000879495718508
0.361201 0.422550811363 0.000940797538878 0.000398048819653 0.000398738856926 0.000820550406 0.000811420596 0.441797289195 0.000488994018403 0.00122197117739 0.00119599541356 0.001264198329 0.001241973306 0.956435953088 0.00279012342417 0.00322946931547 0.00324032377477 0.000854577860086 0.000877115680048
0.362404 0.421571589301 0.000943411733423 0.000401011900445 0.000401617468628 0.000820029 0.000810544473 0.440867805892 0.000487609204775 0.00121918107919 0.00119361884481 0.001261951464 0.001240066501 0.956231286719 0.00279876709564 0.00323683482023 0.00324700732967 0.00085361030783 0.000874660513503
0.363609 0.420594335152 0.000946016166067 0.000403857961653 0.000404378510597 0.000819527368 0.00080968629 0.439939749358 0.000486227076731 0.00121637584363 0.00119123299214 0.001259696017 0.001238152816 0.956027128182 0.0028074251373 0.00324401376137 0.00325350711316 0.000852583028702 0.000872132145511
0.364816 0.419619051397 0.000948610841867 0.000406586219461 0.000407021284201 0.000819044796 0.000808845499 0.439013119834 0.000484847635966 0.0012135560675 0.00118883803152 0.001257432352 0.001236232449 0.955823487817 0.00281609754916 0.00325100522198 0.00325982267139 0.000851497398402 0.000869532610043
0.366025 0.418645740331 0.000951752050684 0.000409195966755 0.000409545169678 0.00081858055 0.000808021524 0.438087917649 0.000484006380693 0.00121072236725 0.00118643414971 0.001255160839 0.001234305601 0.955620375421 0.00282758399535 0.0032578085119 0.00326595379403 0.00085035487416 0.000866864015871
0.367236 0.417674404058 0.000954981731729 0.000411686584284 0.000411949631781 0.000818133874 0.000807213769 0.437164143219 0.000483262364002 0.00120787537324 0.00118402154238 0.001252881853 0.001232372482 0.95541780024 0.00283959284835 0.00326442319051 0.0032719005041 0.000849156990314 0.000864128549624
0.368449 0.416705044488 0.000958199806225 0.00041405753813 0.000414234225843 0.000817703987 0.000806421618 0.436241797048 0.000482519243177 0.00120501573479 0.0011816004189 0.00125059578 0.001230433304 0.95521577095 0.0028516215343 0.00327084906325 0.00327766309472 0.000847905343661 0.00086132849646
0.369664 0.415737663333 0.000961406280265 0.000416308381134 0.000416398592806 0.000817290086 0.000805644431 0.435320879727 0.000481777020038 0.00120214411301 0.00117917099727 0.00124830301 0.00122848829 0.955014295647 0.00286367005321 0.00327708617988 0.00328324209453 0.000846601623031 0.000858466218797
0.370881 0.414772262102 0.000964601160122 0.000418438761605 0.000418442469892 0.000816891349 0.000804881547 0.43440139193 0.000481035696382 0.00119926118978 0.00117673350533 0.001246003941 0.001226537663 0.954813381834 0.00287573840507 0.00328313485232 0.00328863831014 0.00084524757893 0.000855544158851
0.3721 0.4138088421 0.000967784452273 0.000420448413714 0.000420365685829 0.000816506929 0.000804132284 0.433483334417 0.000480295273968 0.00119636765504 0.00117428818141 0.001243698975 0.001224581656 0.954613036408 0.00288782658989 0.00328899563181 0.00329385280107 0.000843845046255 0.000852564844441
0.373321 0.412847404419 0.000970956163397 0.00042233717668 0.000422168169282 0.000816135958 0.000803395941 0.432566708031 0.000479555754549 0.00119346421784 0.00117183527454 0.001241388525 0.001222620503 0.95441326564 0.00289993460765 0.00329466935396 0.00329888689624 0.000842395920476 0.000849530895903
0.374544 0.411887949941 0.000974116300361 0.000424104985564 0.000423849952752 0.000815777551 0.000802671792 0.431651513699 0.000478817139849 0.00119055159346 0.00116937504602 0.001239073006 0.001220654445 0.954214075172 0.00291206245837 0.00330015711327 0.00330374219815 0.0008409021854 0.000846444997854
0.375769 0.410930479328 0.000977742909436 0.000425751873742 0.000425411165622 0.000815430798 0.000801959098 0.430737752425 0.000478518066001 0.00118763051682 0.00116690776176 0.001236752838 0.00121868373 0.954015470004 0.00292660440951 0.00330546026018 0.00330842058445 0.000839365886099 0.000843309924923
0.376996 0.409974993021 0.000981639869002 0.000427277986622 0.000426852051335 0.000815094773 0.000801257094 0.429825425298 0.000478478572718 0.0011847017265 0.00116443370103 0.001234428449 0.001216708607 0.953817454463 0.00294259216826 0.00331058043579 0.00331292420496 0.000837789146393 0.000840128528322
0.378225 0.409021491237 0.000985523079754 0.000428683569319 0.000428172957727 0.000814768529 0.000800564999 0.428914533483 0.000478437973849 0.00118176597719 0.00116195315335 0.001232100272 0.001214729334 0.953620032214 0.00295860598691 0.00331551954479 0.00331725550041 0.000836174164024 0.00083690374147
0.379456 0.408069973964 0.000989392550025 0.000429968981529 0.000429374347918 0.000814451098 0.000799882013 0.428005078223 0.000478396271676 0.00117882403003 0.00115946641348 0.001229768743 0.001212746168 0.953423206234 0.00297464586549 0.00332027976609 0.00332141718618 0.000834523196052 0.000833638576355
0.380689 0.407120440959 0.000993248288371 0.000431134696487 0.000430456802404 0.0008141415 0.000799207315 0.427097060839 0.000478353468492 0.00117587665403 0.00115697379155 0.001227434305 0.001210759375 0.953226978803 0.00299071180398 0.00332486357342 0.00332541226944 0.000832838586392 0.000830336112042
0.381924 0.406172891741 0.00099709030357 0.00043218130292 0.000431421019376 0.00081383873 0.000798540071 0.426190482724 0.000478309566607 0.00117292462935 0.00115447560164 0.001225097404 0.001208769222 0.953031351486 0.00300680380238 0.00332927370913 0.00332924404583 0.000831122729911 0.00082699951682
0.383161 0.405227325592 0.00100091860461 0.000433109506857 0.000432267819281 0.000813541771 0.000797879426 0.425285345348 0.000478264568334 0.00116996873774 0.00115197216989 0.001222758488 0.001206775984 0.952836325128 0.00302292186071 0.00333351320531 0.00333291609663 0.000829378107376 0.000823632016234
0.3844 0.404283741549 0.00100473320072 0.000433920141514 0.000432998149064 0.000813249586 0.00079722451 0.42438165025 0.000478218476017 0.00116700977328 0.00114946383146 0.001220418015 0.001204779933 0.952641899834 0.00303906597895 0.0033375853909 0.00333643230093 0.00082760724737 0.00082023693032
0.385641 0.403342138406 0.00100894023916 0.00043461415877 0.000433613084439 0.000812961124 0.000796574435 0.423479399041 0.000478507643106 0.00116404852859 0.0011469509277 0.001218076439 0.001202781352 0.95244807497 0.00305720016627 0.00334149385358 0.00333979682329 0.000825812765298 0.000816817628879
0.386884 0.402402514703 0.00101351231526 0.000435192647043 0.000434113833518 0.000812675319 0.000795928299 0.422578593399 0.000479109368258 0.00116108580794 0.00114443380948 0.001215734222 0.001200780524 0.952254849131 0.00307720492759 0.00334524250067 0.00334301412987 0.00082399732988 0.000813377561248
0.388129 0.401464868733 0.001018068417 0.000435656819636 0.000434501742709 0.000812391088 0.000795285185 0.421679235073 0.000479708102985 0.00115812240976 0.00114191283874 0.00121339183 0.001198777734 0.952062220146 0.00309724187678 0.00334883550789 0.00334608897682 0.000822163670496 0.000809920252709
0.389376 0.400529198528 0.00102260855547 0.000436008028839 0.000434778293847 0.000812107336 0.000794644159 0.420781325873 0.000480303850516 0.00115515914282 0.00113938838194 0.001211049726 0.001196773272 0.951870185059 0.00311731101383 0.00335227734726 0.00334902641162 0.000820314589233 0.000806449277487
0.390625 0.399595501865 0.00102713274202 0.0004362477637 0.000434945115627 0.000811822952 0.000794004277 0.419884867675 0.000480896614124 0.00115219681375 0.00113686081657 0.00120870838 0.00119476743 0.951678740121 0.00313741233876 0.00335557277857 0.00335183178442 0.000818452938047 0.000802968291269
0.391876 0.398663776256 0.00103164098823 0.000436377655855 0.000435003981025 0.000811536816 0.000793364578 0.418989862416 0.000481486397119 0.00114923623048 0.00113433052441 0.001206368263 0.001192760504 0.951487880774 0.00315754585156 0.00335872684678 0.00335451072914 0.000816581640444 0.000799481001651
0.393129 0.39773401895 0.00103613330595 0.000436399480578 0.000434956814447 0.000811247792 0.000792724091 0.418096312095 0.000482073202857 0.00114627819904 0.001131797899 0.001204029847 0.001190752789 0.951297601639 0.00317771155223 0.00336174488759 0.00335706917454 0.000814703663924 0.000795991185258
0.394384 0.396806226928 0.00104060970724 0.000436315159996 0.000434805690558 0.000810954734 0.000792081832 0.417204218766 0.000482657034737 0.00114332352489 0.00112926333834 0.001201693607 0.001188744586 0.951107896516 0.00319790944076 0.00336463251512 0.00335951333096 0.000812822043533 0.000792502678522
0.395641 0.395880396901 0.00104543789826 0.00043612676865 0.000434552845054 0.000810656489 0.000791436805 0.416313584542 0.00048349456768 0.00114037301247 0.00112672724999 0.001199360017 0.001186736197 0.95091875836 0.00321980525077 0.00336739562991 0.00336184970804 0.000810939868562 0.00078901936187
0.3969 0.394956525305 0.0010506022203 0.00043583653584 0.000434200670864 0.000810351889 0.000790788006 0.415424411587 0.000484574865716 0.00113742746213 0.00112419004675 0.001197029551 0.001184727925 0.950730179279 0.00324333921334 0.00337004041295 0.00336408508618 0.000809060273383 0.000785545181566
0.398161 0.394034608304 0.00105574852928 0.000435446847544 0.000433751728096 0.000810039759 0.000790134419 0.41453670212 0.000485650710467 0.00113448766978 0.00112165214883 0.001194702689 0.001182720074 0.950542150523 0.00326691056107 0.00337257332019 0.00336622653817 0.000807186447444 0.000782084144692
0.399424 0.39311464178 0.00106087683943 0.000436243843923 0.000434497508006 0.000809718915 0.00078947502 0.413650458408 0.000486722106325 0.00113155442757 0.00111911398285 0.001192379904 0.001180712951 0.950354662468 0.00329051929397 0.00337500107699 0.00336828139631 0.000805321630634 0.000778640294715
0.400689 0.392196621339 0.00106598716522 0.000439022969194 0.000437237288563 0.000809388167 0.000788808775 0.412765682766 0.000487789057754 0.00112862852112 0.00111657598348 0.001190061673 0.001178706864 0.950167704618 0.00331416541204 0.00337733068285 0.00337025728243 0.000803469113912 0.00077521772969
0.401956 0.391280542302 0.00107107952143 0.000441817541817 0.000439996791198 0.000809046318 0.000788134646 0.411882377557 0.000488851569276 0.00112571072686 0.00111403859085 0.001187748471 0.00117670212 0.949981265581 0.00333784891527 0.00337956939713 0.00337216206163 0.000801632220523 0.000771820591364
0.403225 0.390366399706 0.00107615392307 0.000444628326461 0.000442776904867 0.000808692164 0.000787451585 0.411000545183 0.000489909645478 0.0011228018191 0.0011115022489 0.001185440773 0.001174699028 0.949795333075 0.00336156980367 0.00338172473346 0.00337400387416 0.000799814327763 0.000768453070051
0.404496 0.389454188302 0.0010812103854 0.000447456111077 0.000445578537533 0.000808324497 0.00078675854 0.410120188091 0.000490963291 0.00111990256007 0.00110896741201 0.001183139052 0.001172697899 0.949609893906 0.00338532807724 0.00338380446773 0.00337579110383 0.000798018852739 0.000765119393083
0.405769 0.388543902554 0.00108659512557 0.000450301701704 0.000448402614395 0.000807942105 0.000786054454 0.409241308765 0.000492188675959 0.0011170137021 0.00110643453743 0.00118084378 0.00117069904 0.949424933975 0.00341052192319 0.00338581660563 0.0033775323809 0.000796249241185 0.000761823827403
0.407044 0.387635536636 0.00109218765806 0.00045316592392 0.000451250072461 0.000807543772 0.000785338266 0.408363909725 0.000493524487784 0.00111413599171 0.00110390408651 0.001178555426 0.001168702764 0.949240438258 0.00343667315787 0.00338776939555 0.00337923657363 0.000794508988459 0.000758570675162
0.408321 0.38672908443 0.00109776058205 0.000456049619875 0.000454121862716 0.00080712828 0.00078460891 0.407487993526 0.000494855009759 0.00111127015924 0.0011013765286 0.001176274456 0.001166709379 0.9490563908 0.00346286541409 0.00338967131582 0.00338091276735 0.000792801616675 0.00075536426904
0.4096 0.385824539528 0.00110331391497 0.000458953653065 0.00045701895551 0.00080669441 0.00078386532 0.406613562756 0.000496180247365 0.00110841692696 0.00109885233788 0.001174001338 0.001164719193 0.948872774712 0.00348909869185 0.00339538454839 0.00338643396089 0.000791130674277 0.000752208981614
0.410881 0.384921895225 0.00110884767454 0.00046187890657 0.000459942330692 0.000806240943 0.000783106426 0.405740620029 0.00049750020614 0.00110557700425 0.00109633199164 0.001171736531 0.001162732516 0.948689572164 0.00351537299116 0.00340335407109 0.00339424205367 0.000789499750709 0.000749109197516
0.412164 0.384021144526 0.00111436187877 0.000464826279256 0.000462892987105 0.000805766658 0.00078233116 0.404869167988 0.000498814891711 0.00110275108685 0.00109381597403 0.001169480494 0.001160749654 0.948506764381 0.00354168831201 0.00341138222178 0.00340213415191 0.000787912447765 0.000746069339342
0.413449 0.383122280138 0.0011198565459 0.000467796688786 0.000465871932309 0.000805270337 0.000781538454 0.403999209299 0.00050012430976 0.00109993985815 0.00109130477001 0.001167233682 0.001158770913 0.948324331631 0.0035680446544 0.00341947315584 0.00341011486008 0.00078637239398 0.000743093846215
0.414736 0.382225294473 0.00112533169446 0.000470791071976 0.000468880191646 0.000804750767 0.000780727239 0.403130746651 0.000501428466046 0.00109714398708 0.00108879887346 0.001164996547 0.001156796598 0.948142253223 0.00359444201834 0.00342763112922 0.00341818887123 0.000784883244865 0.000740187171162
0.416025 0.381330179646 0.00113107746886 0.000473810380767 0.000471918798935 0.000804206734 0.00077989645 0.402263782752 0.000502773939037 0.00109436412518 0.00108629877901 0.001162769533 0.001154827013 0.947960507499 0.00362176865697 0.00343586049285 0.00342636095126 0.000783448670605 0.000737353784254
0.417316 0.380436927477 0.00113687755307 0.000476855588092 0.00047498880711 0.000803637029 0.000779045027 0.401398320325 0.000504126007272 0.00109160091205 0.00108380498614 0.001160553083 0.001152862457 0.947779071843 0.00364936682966 0.00344416568939 0.00343463595875 0.000782072344145 0.000734598174222
0.418609 0.379545529488 0.00114265707084 0.000479927681817 0.000478091275073 0.000803040452 0.000778171909 0.400534362108 0.000505472654041 0.00108885497115 0.00108131799825 0.001158347632 0.00115090323 0.947597922661 0.00367700775707 0.0034525512678 0.00344301882426 0.000780757970234 0.000731924821946
0.419904 0.378655976905 0.00114841604259 0.000483027665478 0.000481227277862 0.000802415804 0.000777276047 0.39967191085 0.00050681388551 0.00108612690638 0.0010788383204 0.001156153614 0.001148949627 0.947417035387 0.00370469143921 0.00346102185808 0.00345151456045 0.000779509238868 0.000729338236807
0.421201 0.377768260659 0.00115415448903 0.000486156561466 0.000484397902238 0.000801761896 0.000776356393 0.398810969309 0.000508149707915 0.00108341730812 0.00107636646356 0.00115397145 0.001147001944 0.947236384479 0.00373241787606 0.00346958220035 0.00346012826457 0.000778329866824 0.000726842905835
0.4225 0.376882371382 0.00115987243112 0.000489315410709 0.000487604246369 0.000801077549 0.000775411908 0.39795154025 0.000509480127561 0.00108072674696 0.00107390293944 0.001151801562 0.001145060469 0.947055943408 0.00376018706764 0.00347823713322 0.00346886510446 0.000777223556236 0.000724443326559
0.423801 0.375998299415 0.00116556989009 0.000492505264022 0.000490847417676 0.00080036159 0.000774441562 0.397093626439 0.000510805150822 0.00107805577753 0.00107144826448 0.001149644362 0.001143125492 0.946875684676 0.00378799901394 0.00348699158012 0.00347773033055 0.000776194018191 0.000722143990841
0.425104 0.375116034803 0.00117125724705 0.00049572719296 0.000494128537253 0.000799612859 0.000773444332 0.396237230644 0.000512112023476 0.00107540493652 0.00106900295505 0.001147500255 0.001141197296 0.9466955798 0.00381584263384 0.00349585056697 0.00348672927411 0.000775244956164 0.000719949374181
0.426409 0.374235567298 0.00117704347556 0.000498982283696 0.000497448735515 0.000798830205 0.000772419209 0.395382355629 0.000513266548505 0.00107277474253 0.00106656753026 0.001145369641 0.00113927616 0.946515599318 0.00384360104293 0.00350481921896 0.00349586734399 0.000774380055296 0.00071786395026
0.427716 0.37335688636 0.00118280888895 0.000502271636154 0.000500809152568 0.000798012492 0.00077136519 0.394529004157 0.000514416186003 0.00107016569442 0.00106414251504 0.001143252909 0.001137362362 0.946335712777 0.00387140199365 0.00351390276041 0.0035051500198 0.000773603009505 0.000715892161181
0.429025 0.372479981161 0.00118855350982 0.000505596367883 0.000504210942107 0.000797158593 0.000770281291 0.393677178981 0.000515560942182 0.00106757827286 0.00106172843323 0.001141150444 0.001135456175 0.946155888754 0.00389924548598 0.00352310651217 0.00351458286933 0.000772917478817 0.00071403844903
0.430336 0.371604840583 0.00119427736104 0.000508957608738 0.000507655261989 0.000796267402 0.000769166535 0.392826882842 0.000516700823301 0.00106501294199 0.00105932580845 0.00113906262 0.001133557864 0.94597609485 0.00392713151994 0.00353243588359 0.00352417152356 0.000772327112141 0.000712307208372
0.431649 0.370731453222 0.00119998046576 0.000512356504591 0.000511143284489 0.000795337824 0.000768019962 0.39197811847 0.000517835835687 0.00106247014517 0.00105693516925 0.001136989802 0.001131667695 0.945796297684 0.00395506009552 0.00354189639216 0.00353392170197 0.000771835543244 0.000710702815848
0.432964 0.369859807391 0.00120566284734 0.000515794212609 0.000514676185103 0.000794368781 0.000766840631 0.39113088858 0.000518965985719 0.00105995030668 0.00105455704507 0.00113493235 0.001129785925 0.945616462903 0.00398303121273 0.00355149364812 0.00354383918186 0.000771446361133 0.00070922962421
0.434281 0.368989891121 0.00121132452943 0.000519271907574 0.000518255155446 0.000793359214 0.000765627612 0.390285195866 0.000520091279822 0.00105745383452 0.0010521919654 0.00113289061 0.001127912808 0.945436555189 0.00401104487156 0.00356123336083 0.00355392983993 0.000771163144462 0.000707891934983
0.4356 0.368121692165 0.00121692365266 0.000522790774553 0.000521881389415 0.000792308082 0.000764379995 0.389441043003 0.00052105781287 0.00105498111424 0.00104984046036 0.001130864921 0.001126048591 0.945256538259 0.00403852248825 0.00357112132767 0.00356419959639 0.00077098942847 0.000706694017323
0.436921 0.367255198 0.00122245210345 0.000526352014209 0.000525556092708 0.000791214364 0.000763096891 0.38859843264 0.000521835687037 0.00105253251685 0.00104750306251 0.001128855613 0.001124193515 0.945076374871 0.00406534738175 0.00358116345648 0.00357465446971 0.000770928704208 0.000705640097504
0.438244 0.366390395831 0.00122796021173 0.000529956835888 0.000529280474772 0.00079007706 0.000761777425 0.3877573674 0.000522609770795 0.00105010839263 0.00104518030315 0.001126863003 0.001122347818 0.944896026832 0.00409221288825 0.003591365737 0.00358530053408 0.000770984443341 0.000704734345991
0.439569 0.365527272593 0.00123344800184 0.000533606467933 0.000533055757362 0.00078889519 0.00076042075 0.386917849876 0.000523380069786 0.00104770907664 0.00104287271384 0.001124887401 0.001120511728 0.944715454999 0.00411911900777 0.00360173426925 0.0035961439493 0.000771160044452 0.000703980893922
0.440896 0.364665814958 0.00123891549835 0.000537302143171 0.000536883164868 0.000787667801 0.000759026035 0.38607988263 0.000524146589682 0.00104533488096 0.00104058082916 0.001122929102 0.00111868547 0.944534619297 0.0041460657403 0.00361227523699 0.00360719092823 0.000771458880397 0.000703383794889
0.442225 0.363806009335 0.00124436272607 0.000541045110023 0.000540763929486 0.00078639396 0.000757592476 0.385243468188 0.000524909336202 0.0010429861057 0.00103830517989 0.001120988392 0.001116869262 0.944353478714 0.00417305308584 0.00362299492059 0.00361844776413 0.000771884259492 0.000702947056762
0.443556 0.362947841878 0.00124978971003 0.0005448366284 0.000544699291955 0.000785072762 0.000756119289 0.384408609037 0.000525668315105 0.00104066303334 0.00103604629808 0.001119065548 0.001115063312 0.944171991328 0.00420008104439 0.00363389969792 0.00362992082539 0.000772439435552 0.000702674620298
0.444889 0.362091298486 0.0012551964755 0.000548677969018 0.000548690495521 0.000783703325 0.00075460572 0.383575307626 0.000526423532185 0.00103836592675 0.00103380471688 0.00111716083 0.001113267825 0.943990114293 0.00422714961595 0.00364499604607 0.00364161652839 0.000773127598335 0.000702570351655
0.446224 0.361236364815 0.00126034830501 0.000552570412894 0.00055273879329 0.000782284797 0.000753051035 0.38274356636 0.000526752200785 0.00103609503463 0.00103158096706 0.001115274492 0.001111482995 0.943807803879 0.00425231947564 0.00365629052794 0.00365354137609 0.000773951879123 0.000702638050218
0.447561 0.360383026274 0.00126545942964 0.000556515248664 0.000556845438393 0.000780816352 0.000751454534 0.381913387598 0.00052704012927 0.00103385058968 0.00102937557855 0.001113406768 0.001109709014 0.943625015453 0.00427735090936 0.00366778979618 0.00366570192104 0.000774915335543 0.00070288142373
0.4489 0.359531268038 0.00127055121171 0.000560513779493 0.000561011692739 0.000779297196 0.00074981554 0.38108477365 0.000527325752197 0.00103163281421 0.00102718907975 0.001111557888 0.001107946059 0.94344170352 0.00430241978727 0.00367950060391 0.00367810479697 0.000776020947349 0.000703304110968
0.450241 0.35868107505 0.00127562367651 0.000564567315378 0.000565238822388 0.000777726561 0.000748133408 0.380257726777 0.000527609073988 0.00102944190917 0.00102502200055 0.001109728063 0.001106194304 0.943257821715 0.00432752610935 0.00369142979281 0.00369075668437 0.000777271621584 0.000703909659489
0.451584 0.357832432027 0.00128067684956 0.000568677173682 0.000569528096334 0.000776103715 0.00074640752 0.379432249184 0.000527890099072 0.00102727806711 0.00102287486547 0.001107917494 0.001104453914 0.94307332283 0.0043526698756 0.00370358428671 0.00370366434039 0.000778670189926 0.000704701520523
0.452929 0.356985323469 0.0012857107566 0.00057284468184 0.000573880787445 0.000774427953 0.000744637294 0.378608343022 0.000528168831902 0.00102514146717 0.00102074820243 0.001106126366 0.001102725046 0.942888158828 0.00437785108604 0.00371597110907 0.003716834574 0.000780219386518 0.000705683056689
0.454276 0.356139733659 0.00129072542354 0.000577071177685 0.000578298172836 0.000772698609 0.000742822175 0.377786010382 0.000528445276949 0.00102303227712 0.00101864253219 0.001104354853 0.001101007846 0.942702280846 0.00440306974066 0.0037285973661 0.00373027425689 0.000781921863132 0.00070685752162
0.455625 0.35529564668 0.00129557442775 0.000581358002367 0.000582781534109 0.000770915045 0.000740961646 0.376965253295 0.000528478619401 0.00102095065048 0.00101655837727 0.001102603114 0.001099302456 0.942515639238 0.00442716635528 0.00374147024907 0.00374399032489 0.000783780176527 0.000708228077824
0.456976 0.35445304641 0.00130023520086 0.000585706508305 0.000587332152031 0.000769076663 0.00073905522 0.376146073728 0.00052823170922 0.00101889673565 0.00101449625772 0.001100871292 0.001097609004 0.942328183562 0.00444995355727 0.00375459704411 0.00375798976119 0.000785796783531 0.000709797761302
0.458329 0.353611916539 0.00130487780789 0.000590118054278 0.000591951313174 0.000767182899 0.000737102447 0.375328473581 0.000527984161004 0.00101687066802 0.00101245668971 0.001099159519 0.001095927612 0.942139862625 0.00447277449309 0.00376798511519 0.00377227960996 0.00078797404135 0.000711569508526
0.459684 0.352772240572 0.00130950227442 0.000594594003193 0.000596640305324 0.000765233226 0.000735102914 0.374512454688 0.000527735977422 0.00101487257624 0.0010104401881 0.001097467911 0.001094258391 0.941950624488 0.00449562916274 0.00378164190618 0.0037868669729 0.000790314193792 0.000713546134742
0.461041 0.351934001839 0.00131410862621 0.00059913572581 0.000601400418217 0.000763227155 0.000733056243 0.373698018811 0.000527487161158 0.001012901885 0.00100844726382 0.001095796569 0.001092601445 0.941760416496 0.00451851756622 0.00379557494484 0.00380175900552 0.000792819385459 0.000715730332413
0.4624 0.3510971835 0.00131869688923 0.000603744598901 0.000606232941135 0.000761164237 0.000730962093 0.372885167638 0.000527237714887 0.001010956858 0.00100647842671 0.001094145578 0.001090956865 0.941569185291 0.00454143970353 0.00380979184535 0.00381696290542 0.000795491640044 0.000718124661957
0.463761 0.350261768557 0.00132326708959 0.000608422003763 0.000611139167531 0.000759044059 0.000728820166 0.372073902785 0.000526987641286 0.001009037794 0.0010045341827 0.00109251501 0.001089324736 0.941376876839 0.00456439557467 0.00382430029248 0.00383248592807 0.000798332860619 0.000720731568561
0.465124 0.349427739862 0.00132779860712 0.000613169326201 0.000616120389592 0.000756866255 0.000726630198 0.371264225787 0.000526690574153 0.001007145118 0.00100261503381 0.001090904918 0.00108770513 0.941183436463 0.00458717752485 0.0038391080472 0.00384833537718 0.000801344834705 0.0007235533361
0.466489 0.348595080122 0.00133210605836 0.000617987956896 0.000621177898666 0.000754630493 0.000724391971 0.370456138102 0.000525930113565 0.001005279248 0.00100072147937 0.001089315346 0.001086098109 0.940988808845 0.00460791498639 0.00385422295441 0.00386451860289 0.000804529208271 0.000726592145727
0.467856 0.347763771914 0.00133639624687 0.000622879292315 0.000626312989215 0.000752336488 0.000722105302 0.369649641106 0.000525170651781 0.001003440594 0.000998854014556 0.001087746315 0.001084503728 0.940792938074 0.00462868283248 0.00386965292501 0.0038810429963 0.00080788752157 0.000729850004057
0.469225 0.346933797693 0.0013406691986 0.000627844728917 0.000631526953093 0.000749983999 0.000719770055 0.368844736091 0.000524412189504 0.001001629558 0.000997013130208 0.001086197835 0.001082922027 0.940595767666 0.00464948106314 0.0038854059388 0.00389791599476 0.000811421154948 0.000733328779898
0.470596 0.3461051398 0.00134492493966 0.0006328856677 0.000636821083508 0.000747572823 0.000717386134 0.368041424264 0.000523654727421 0.000999846537 0.00099519931601 0.001084669898 0.001081353041 0.940397240588 0.00467030967836 0.00390149004707 0.0039151450795 0.000815131371823 0.000737030201158
0.471969 0.345277780471 0.00134916349633 0.000638003513614 0.000642196670817 0.000745102807 0.000714953489 0.367239706745 0.0005228982662 0.000998091919 0.00099341305436 0.00108316248 0.001079796788 0.940197299283 0.00469116867813 0.00391791337252 0.00393273776775 0.000819019270182 0.000740955825815
0.473344 0.344451701853 0.00135338489503 0.000643199674701 0.000647655005948 0.000742573841 0.000712472109 0.366439584563 0.000522142806498 0.000996366086 0.000991654823784 0.001081675541 0.001078253281 0.939995885717 0.00471205806246 0.00393468410004 0.0039507016186 0.000823085830856 0.000745107059103
0.474721 0.343626886009 0.00135758916234 0.000648475555721 0.000653197374714 0.000739985862 0.000709942033 0.365641058657 0.00052138834896 0.000994669411 0.000989925097236 0.001080209026 0.001076722519 0.939792941392 0.00473297783136 0.00395181046622 0.00396904422288 0.000827331862898 0.000749485143537
0.4761 0.342803314933 0.00136181562515 0.000653832567493 0.000658825065278 0.000737338852 0.000707363345 0.364844129875 0.000520291729081 0.000993002258 0.000988224345868 0.001078762859 0.001075204491 0.939588407385 0.0047528717857 0.003969300778 0.00398777320477 0.000831758025837 0.000754091147225
0.477481 0.341980970556 0.00136603484356 0.000659272121558 0.000664539360451 0.000734632842 0.000704736171 0.364048798968 0.000519110248716 0.000991364983 0.000986553032588 0.001077336953 0.001073699175 0.939382224376 0.00477252631374 0.00398716340098 0.00400689621914 0.000836364833755 0.00075892597675
0.478864 0.341159834765 0.00137023685367 0.000664795625935 0.000670341541411 0.000731867909 0.000702060688 0.363255066593 0.000517931148564 0.000989757934 0.000984911617562 0.001075931203 0.001072206537 0.939174332693 0.00479220930598 0.00400540674647 0.00402642095713 0.000841152626375 0.000763990365696
0.480249 0.340339889407 0.00137442168288 0.000670404493958 0.000676232887352 0.000729044182 0.000699337116 0.362462933309 0.000516754427407 0.00098818145 0.000983300553242 0.001074545485 0.001070726533 0.938964672332 0.00481192076242 0.00402403928377 0.00404635513037 0.0008461215945 0.000769284853677
0.481636 0.339521116307 0.00137858935875 0.000676100135695 0.000682214672459 0.000726161835 0.000696565727 0.361672399576 0.000515580083993 0.000986635862 0.000981720286633 0.001073179659 0.001069259107 0.938753183005 0.00483166068305 0.00404306952734 0.00406670647854 0.000851271748358 0.000774809811403
0.483025 0.338703497277 0.00138273990898 0.000681883958952 0.000688288168753 0.000723221095 0.000693746837 0.360883465754 0.000514408117047 0.000985121491 0.000980171260234 0.001071833571 0.001067804193 0.93853980417 0.00485142906788 0.00406250603619 0.00408748276944 0.000856602943175 0.000780565421993
0.484416 0.337887014127 0.00138687336142 0.000687757374956 0.000694454641968 0.000720222236 0.000690880814 0.360096132103 0.000513238525262 0.000983638647 0.000978653909848 0.001070507045 0.001066361712 0.938324475061 0.00487122591691 0.00408235742573 0.00410869177288 0.00086211484745 0.00078655167486
0.485809 0.337071648684 0.00139129834801 0.000693721788718 0.000700715357874 0.000717165584 0.000687968075 0.359310398778 0.000511904589631 0.000982187634 0.000977168662567 0.001069199895 0.001064931575 0.938107134751 0.00489131487717 0.0041026323274 0.00413034130295 0.000867806957327 0.000792768381101
0.487204 0.336257382797 0.00139592787238 0.000699778604969 0.000707071573505 0.000714051517 0.000685009081 0.358526265833 0.000510453322201 0.000980768744 0.000975715941955 0.001067911912 0.00106351368 0.937887722161 0.00491162327463 0.00412333942863 0.00415243917133 0.000873678600885 0.000799215137725
0.488601 0.335444198356 0.00140053867055 0.000705929225726 0.000713524543266 0.000710880463 0.000682004348 0.357743733216 0.000509005351165 0.000979382259 0.000974296161972 0.001066642874 0.001062107915 0.937666176121 0.00493196078807 0.00414448743891 0.00417499320799 0.00087972891358 0.000805891357223
0.49 0.334632077304 0.0014051307733 0.000712175051439 0.000720075517698 0.000707652902 0.000678954442 0.356962800771 0.00050756067383 0.000978028451 0.000972909733648 0.001065392541 0.001060714156 0.937442435406 0.0049523274175 0.00416608511314 0.00419801125801 0.000885956845046 0.00081279624701
0.491401 0.333821001646 0.00140970421155 0.000718517477218 0.000726725737788 0.000704369366 0.000675859974 0.356183468233 0.000506119287477 0.000976707585 0.000971557053423 0.001064160657 0.001059332267 0.93721643877 0.00497272316291 0.00418814121254 0.00422150117092 0.00089236117134 0.000819928812628
0.492804 0.333010953472 0.00141425901639 0.000724957894495 0.000733476444044 0.00070103044 0.00067272161 0.355405735235 0.000504681189337 0.00097541991 0.000970238517779 0.001062946948 0.001057962103 0.936988125 0.0049931480243 0.00421066453632 0.00424547080578 0.000898940472933 0.000827287847646
0.494209 0.332201914961 0.00141879521904 0.000731497692384 0.000740328867374 0.000697636761 0.000669540065 0.354629601297 0.000503246376617 0.000974165669 0.000968954510215 0.001061751126 0.001056603504 0.936757432955 0.00501360200167 0.00423366390009 0.0042699280216 0.000905693133894 0.000834871944957
0.495616 0.331393868403 0.00142383969361 0.000738138253264 0.000747284234446 0.000694189018 0.000666316103 0.353855065834 0.000501774505807 0.000972945093 0.000967705406605 0.001060572883 0.001055256301 0.936524301615 0.00503539932215 0.00425714812926 0.00429488068546 0.000912617355837 0.00084267947891
0.497025 0.330586796207 0.00142953981232 0.000744880956047 0.000754343762438 0.000690687953 0.000663050541 0.353082128154 0.000500254292077 0.0009717584 0.000966491577393 0.001059411897 0.001053920315 0.936288670105 0.00505891761268 0.00428112607844 0.00432033664697 0.000919711142209 0.00085070861628
0.498436 0.329780680921 0.00143521751667 0.000751727174884 0.000761508668652 0.000687134362 0.000659744244 0.352310787453 0.000498737654312 0.000970605802 0.00096531338111 0.001058267831 0.001052595351 0.936050477776 0.00508246928616 0.00430560659686 0.0043463037832 0.00092697229458 0.000858957308754
0.499849 0.328975505242 0.00144087284412 0.000758678275508 0.000768780155285 0.000683529095 0.000656398129 0.351541042819 0.000497224589156 0.000969487496 0.000964171165836 0.00105714033 0.001051281208 0.935809664226 0.0051060543426 0.00433059853709 0.00437278993325 0.00093439842599 0.000867423282865
0.501264 0.328171252036 0.00144650583228 0.000765735618404 0.000776159421699 0.000679873051 0.000653013164 0.350772893234 0.000495715093211 0.000968403668 0.000963065276533 0.001056029022 0.001049977672 0.935566169354 0.00512967278199 0.00435611076835 0.0043998029426 0.000941986943346 0.000876104054773
0.502681 0.327367904347 0.00145211651895 0.000772900561384 0.000783647663265 0.000676167186 0.000649590364 0.350006337566 0.000494209163033 0.000967354495 0.000961996041434 0.001054933523 0.001048684515 0.935319933415 0.00515332460434 0.00438215214504 0.00442735065272 0.00094973505421 0.000884996918776
0.5041 0.326565445414 0.0014577049421 0.000780174451453 0.000791246060843 0.000672412509 0.000646130795 0.349241374579 0.000492706795161 0.00096634014 0.000960963784603 0.001053853432 0.001047401502 0.935070897048 0.00517700980964 0.00440873153364 0.00445544087725 0.000957639772276 0.000894098943284
0.505521 0.32576385869 0.00146400324994 0.000787558628432 0.000798955791039 0.000668610077 0.000642635577 0.348478002926 0.000491256371117 0.000965360755 0.000959968815799 0.001052788329 0.001046128386 0.934819001357 0.00520295646183 0.00443585776907 0.00448408141569 0.000965697893482 0.00090340697769
0.506944 0.324963127853 0.00147154047782 0.000795054426332 0.000806778025072 0.000664761006 0.000639105871 0.34771622115 0.000489892848691 0.000964416484 0.000959011435285 0.001051737783 0.001044864911 0.934564187941 0.00523279391285 0.00446353968137 0.00451328006745 0.000973906039557 0.000912917640218
0.508369 0.32416323682 0.00147904903036 0.000802663169909 0.000814713919839 0.00066086646 0.000635542894 0.346956027691 0.000488532446604 0.000963507453 0.000958091934456 0.001050701348 0.001043610806 0.934306398933 0.00526267329986 0.004491786097 0.0045430445843 0.000982260596954 0.000922627336723
0.509796 0.323364169768 0.00148652895602 0.000810386178834 0.000822764631782 0.000656927657 0.000631947908 0.346197420877 0.000487175161896 0.000962633782 0.000957210590116 0.001049678564 0.001042365792 0.934045577084 0.00529259462285 0.00452060580836 0.00457338272176 0.000990757765418 0.000932532244104
0.511225 0.322565911144 0.0014939803035 0.000818224760233 0.000830931302034 0.000652945865 0.000628322224 0.345440398932 0.000485820991585 0.000961795575 0.00095636767105 0.001048668952 0.001041129582 0.933781665785 0.00532255788182 0.00455000758866 0.00460430218512 0.000999393544764 0.000942628306346
0.512656 0.321768445684 0.00150140312165 0.000826180214688 0.000839215067986 0.000648922408 0.000624667199 0.344684959975 0.000484469932651 0.000960992925 0.000955563434621 0.001047672022 0.001039901877 0.93351460913 0.00535256307677 0.00458000019282 0.00463581067286 0.00100816373094 0.000952911236669
0.514089 0.320971758426 0.00150879745959 0.000834253833213 0.000847617055754 0.000644858655 0.000620984238 0.343931102017 0.000483121982053 0.000960225916 0.000954798121092 0.001046687273 0.001038682366 0.933244351975 0.00538261020771 0.00461059232388 0.00466791584227 0.00101706390844 0.000963376547396
0.515524 0.320175834727 0.00151718101011 0.000842446898354 0.000856138385067 0.000640756031 0.000617274791 0.343178822969 0.000481905356818 0.000959494616 0.000954071963456 0.001045714187 0.001037470732 0.932970839975 0.0054160603132 0.00464179267485 0.00470062532827 0.00102608947354 0.000974019499939
0.516961 0.319380660277 0.00152730037165 0.000850760681976 0.000864780163778 0.000636616006 0.000613540354 0.342428120637 0.000480914116824 0.000958799083 0.000953385179128 0.001044752232 0.001036266648 0.932694019647 0.00545540851539 0.00467360988282 0.00473394671635 0.00103523561883 0.000984835142821
0.5184 0.318586221117 0.00153738223389 0.000859196447531 0.000873543495738 0.000632440103 0.000609782468 0.341678992727 0.000479924820767 0.000958139398015 0.000952737975805 0.001043800868 0.001035069773 0.932413838423 0.00549481148195 0.00470605256038 0.00476788757548 0.0010444973235 0.000995818302822
0.519841 0.317792503651 0.00154742666114 0.000867755446025 0.000882429469888 0.000628229893 0.000606002715 0.340931436844 0.000478937467305 0.000957518140994 0.000952130543297 0.001042859537 0.001033879764 0.932130244699 0.00553426921289 0.00473912925792 0.00480245541895 0.00105386939613 0.00100696357045
0.521284 0.316999494664 0.00155743371793 0.00087643892155 0.000891439171853 0.000623986995 0.000602202721 0.340185450496 0.00047795205507 0.00095693731951 0.000951563061205 0.001041927673 0.001032696264 0.93184318789 0.0055737817082 0.00477284849581 0.00483765773811 0.00106334643155 0.00101826532523
0.522729 0.316207181336 0.00156740346907 0.000885248102894 0.00090057367436 0.000619713073 0.000598384155 0.339441031094 0.000476968582679 0.000956397574378 0.000951035694982 0.001041004697 0.001031518911 0.931552618482 0.00561334896788 0.00480721872932 0.00487350196984 0.00107292283678 0.00102971772916
0.524176 0.315415551258 0.00157733597961 0.000894184214181 0.000909834043942 0.000615409841 0.000594548724 0.338698175954 0.00047598704873 0.000955899558553 0.000950548593997 0.001040090018 0.001030347331 0.931258488091 0.00565297099194 0.00484224836986 0.00490999550692 0.00108259282491 0.00104131471288
0.525625 0.314624592444 0.00158870433514 0.00090324846344 0.000919221336446 0.000611079058 0.000590698176 0.337956882299 0.000475233199452 0.00095544393878 0.000950101894792 0.001039183036 0.001029181146 0.930960749501 0.0056977147821 0.00487794576847 0.00494714571011 0.00109235042689 0.00105304999679
0.527076 0.313834293351 0.00160197085349 0.000912442053091 0.000928736601075 0.000606722526 0.000586834295 0.337217147261 0.00047477787586 0.000955031391292 0.000949695718087 0.00103828314 0.001028019967 0.930659356738 0.00574920988612 0.00491431922413 0.00498495988827 0.00110218948553 0.00106491708983
0.528529 0.313044642889 0.00161518902608 0.000921766167303 0.000938380875308 0.00060234209 0.000582958905 0.336478967885 0.000474322754321 0.000954662598275 0.000949330169833 0.00103738971 0.001026863399 0.930354265102 0.00580077596892 0.00495137695431 0.00502344529289 0.00111210365593 0.00107690929324
0.529984 0.312255630438 0.0016283589374 0.000931221985767 0.000948155190991 0.000597939642 0.000579073863 0.335742341128 0.000473867836184 0.000954338252235 0.000949005341492 0.001036502113 0.001025711041 0.930045431234 0.00585241303049 0.00498912713779 0.00506260914398 0.00112208642501 0.00108901967606
0.531441 0.311467245861 0.00164148067223 0.000940810674837 0.000958060570478 0.00059351711 0.00057518106 0.335007263863 0.00047341312279 0.000954059050339 0.000948721305897 0.001035619711 0.001024562484 0.929732813162 0.00590412107085 0.00502757786787 0.0051024586019 0.00113213110167 0.00110124112822
0.5329 0.310679479518 0.00165455431567 0.000950533386956 0.000968098025384 0.000589076466 0.000571282422 0.334273732883 0.000472958615471 0.000953825690603 0.000948478124027 0.001034741859 0.001023417312 0.929416370346 0.00595590008999 0.00506673717851 0.00514300077139 0.00114223081533 0.00111356632982
0.534361 0.309892322283 0.00166757995311 0.000960391265123 0.000978268564073 0.00058461972 0.000567379903 0.333541744902 0.000472504315556 0.000953638877005 0.000948275836747 0.001033867898 0.001022275107 0.929096063745 0.0060077500879 0.0051066130185 0.00518424272252 0.00115237854951 0.00112598774794
0.535824 0.309105765551 0.00168266292133 0.000970385441681 0.000988573182246 0.000580148921 0.000563475488 0.332811296556 0.000472393395091 0.000953499310399 0.000948114469624 0.001032997168 0.001021135438 0.928771855853 0.0060670503287 0.00514721327773 0.00522619145644 0.00116256710115 0.00113849766842
0.537289 0.308319801257 0.00169932202673 0.000980517035792 0.000999012869149 0.000575666151 0.000559571189 0.332082384412 0.000472547403424 0.000953407690537 0.000947994034147 0.001032129001 0.001019997875 0.928443710746 0.00613216197095 0.00518854576982 0.00526885392913 0.00117278913053 0.00115108819293
0.538756 0.307534421888 0.00171592094384 0.000990787155249 0.0010095886087 0.00057117353 0.000555669046 0.331355004963 0.00047269959525 0.00095336471189 0.000947914519308 0.001031262719 0.001018861982 0.928111594157 0.00619736250282 0.00523061821295 0.0053122370441 0.00118303713777 0.00116375121715
0.540225 0.306749620491 0.00173245978026 0.00100119689752 0.00102030137422 0.000566673212 0.000551771119 0.33062915464 0.000472849975292 0.00095337106224 0.000947875900989 0.001030397642 0.001017727317 0.927775473476 0.0062626519243 0.00527343826859 0.00535634764546 0.00119330348598 0.00117647846373
0.541696 0.30596539069 0.00174893864396 0.00101174734912 0.00103115213457 0.000562167379 0.000547879496 0.329904829808 0.000472998548288 0.000953427419709 0.000947878137422 0.001029533085 0.001016593436 0.92743531784 0.0063280302354 0.00531701351378 0.00540119252581 0.00120358038748 0.00118926149087
0.543169 0.305181726697 0.00176535764326 0.00102243958168 0.0010421418497 0.000557658249 0.000543996279 0.329182026772 0.000473145318973 0.000953534454963 0.000947921167731 0.001028668358 0.001015459887 0.927091098167 0.0063934974361 0.00536135143053 0.00544677842766 0.00121385992848 0.00120209166709
0.544644 0.304398623321 0.00178171688684 0.00103327466007 0.00105327147728 0.000553148065 0.000540123593 0.328460741781 0.000473290292097 0.000953692820949 0.000948004911421 0.001027802769 0.001014326221 0.926742787191 0.00645905352643 0.00540645942794 0.00549311204281 0.0012241340721 0.00121496021173
0.546121 0.303616075979 0.00180080633491 0.00104425363445 0.00106454196297 0.000548639096 0.000536263576 0.327740971033 0.000473878438917 0.000953903156543 0.000948129272533 0.00102693562 0.001013191981 0.926390359503 0.0065345016906 0.00545234482872 0.00554019999341 0.00123439465712 0.00122785817984
0.5476 0.302834080709 0.00182071199544 0.00105537754624 0.00107595425259 0.000544133639 0.000532418385 0.327022710677 0.000474604475144 0.000954166080566 0.000948294137804 0.001026066212 0.001012056712 0.926033791604 0.00661316946691 0.00549901487923 0.00558804886535 0.00124463340735 0.00124077646916
0.549081 0.302052634177 0.00184054592925 0.00106664742406 0.00108750928363 0.000539634014 0.000528590181 0.326305956815 0.000475326766442 0.000954482194648 0.00094849937063 0.001025193846 0.001010919954 0.925673061949 0.00669194362291 0.00554647672586 0.00563666519275 0.00125484195727 0.00125370583737
0.550564 0.301271733688 0.00186030826785 0.00107806428818 0.00109920799147 0.00053514256 0.000524781141 0.325590705512 0.00047604532101 0.000954852070259 0.000948744820167 0.00102431782 0.001009781247 0.925308150963 0.0067708241586 0.00559473743989 0.00568605544186 0.00126501182905 0.00126663690503
0.552049 0.300491377191 0.00187999914315 0.0010896291459 0.00111105130304 0.000530661638 0.000520993445 0.324876952793 0.000476760147054 0.000955276261316 0.00094903031506 0.001023437433 0.001008640131 0.924939041097 0.00684981107396 0.00564380400454 0.00573622604332 0.00127513447218 0.00127956015711
0.553536 0.299711563292 0.00189961868745 0.00110134299658 0.00112304014608 0.000526193623 0.000517229283 0.324164694655 0.000477471252801 0.000955755284185 0.000949355666251 0.001022551984 0.001007496144 0.924565716853 0.00692890436901 0.00569368332642 0.00578718337298 0.00128520123604 0.00129246596406
0.555025 0.298932291258 0.00191922135097 0.00111320683001 0.00113517544496 0.00052174091 0.00051349084 0.323453927063 0.000478186339511 0.000956289631269 0.0009497206618 0.001021660774 0.001006348826 0.924188164826 0.00700829166289 0.00574438220871 0.00583893376301 0.00129520342744 0.00130534456851
0.556516 0.298153561024 0.00194193037835 0.00112522162312 0.00114745811756 0.000517305902 0.000509780306 0.322744645961 0.000479347742806 0.000956879758264 0.000950125075078 0.001020763105 0.001005197715 0.923806373724 0.00709878732309 0.00579590738366 0.00589148349274 0.00130513226835 0.00131818611897
0.558009 0.297375373201 0.00196455758685 0.00113738834495 0.00115988908515 0.000512891016 0.000506099867 0.322036847276 0.000480503908638 0.000957526084177 0.000950568658735 0.001019858282 0.001004042354 0.923420334401 0.0071894043725 0.00584826548813 0.00594483880423 0.00131497894389 0.0013309806567
0.559504 0.296597729078 0.00198710312979 0.00114970795719 0.00117246926538 0.000508498677 0.000502451701 0.32133052692 0.000481654848066 0.000958228988209 0.000951051146213 0.001018945613 0.001002882287 0.923030039881 0.00728014281113 0.00590146308885 0.00599900589085 0.00132473460349 0.00134371813397
0.561001 0.295820630628 0.00200956716092 0.00116218141081 0.00118519957461 0.000504131315 0.00049883798 0.320625680794 0.000482800572157 0.000958988812834 0.000951572247945 0.001018024411 0.001001717057 0.92263548539 0.00737100263898 0.00595550664705 0.00605399090729 0.00133439034923 0.00135638842892
0.5625 0.29504408051 0.00203194983441 0.00117480965114 0.0011980809318 0.000499791364 0.000495260865 0.3199223048 0.000483941092018 0.000959805850872 0.000952131662523 0.001017093997 0.001000546212 0.922236668351 0.00746198385604 0.00601040257686 0.00610979997328 0.00134393726906 0.00136898135732
0.564001 0.294268082076 0.00205425130483 0.00118759361242 0.00121111425495 0.000495481259 0.000491722502 0.319220394837 0.000485076418765 0.000960680353397 0.000952729062732 0.001016153691 0.000999369307 0.921833588441 0.00755308646231 0.00606615717502 0.00616643916519 0.00135336645568 0.00138148665602
0.565504 0.293492639368 0.00207730184451 0.00120053422334 0.00122430046607 0.000491203436 0.000488225019 0.318519946813 0.000486290791891 0.000961612520125 0.000953364105623 0.001015202826 0.000998185895 0.92142624757 0.00764705613934 0.00612277668112 0.00622391453607 0.0013626689905 0.00139389402329
0.567009 0.29271775712 0.00210191240193 0.00121363240587 0.00123764048686 0.000486960322 0.000484770526 0.317820956646 0.000487666490173 0.000962602502004 0.000954036424627 0.001014240739 0.000996995539 0.921014649912 0.0077466004342 0.00618026724299 0.00628223209503 0.00137183597923 0.00140619312454
0.568516 0.29194344076 0.00212643385247 0.00122688907664 0.00125113524587 0.000482754343 0.000481361109 0.317123420274 0.00048903617957 0.000963650396418 0.000954745640951 0.001013266777 0.000995797804 0.920598801904 0.00784627701383 0.0062386349543 0.00634139783843 0.00138085854829 0.00141837358477
0.570025 0.291169696406 0.00215086636772 0.00124030514194 0.00126478567242 0.000478587912 0.000477998829 0.316427333655 0.000490399872862 0.000964756243514 0.00095549135077 0.001012280296 0.000994592262 0.920178712258 0.00794608587825 0.00629788580764 0.00640141772261 0.00138972786354 0.00143042502394
0.571536 0.290396530868 0.00217521011968 0.00125388150755 0.00127859270434 0.00047446343 0.000474685717 0.315732692775 0.000491757582838 0.000965920031374 0.000956273131545 0.001011280662 0.00099337849 0.919754391969 0.00804602702743 0.00635802573634 0.00646229770189 0.00139843514131 0.00144233705715
0.573049 0.289623951638 0.00219946528077 0.00126761907405 0.0012925572855 0.000470383286 0.000471423772 0.315039493657 0.000493109322327 0.000967141682515 0.000957090546766 0.001010267252 0.000992156075 0.919325854279 0.0081461004614 0.00641906061441 0.00652404369491 0.00140697167057 0.0014540992983
0.574564 0.288851966895 0.00222363202381 0.00128151873317 0.00130668036356 0.000466349848 0.000468214957 0.31434773236 0.000494455104168 0.000968421063583 0.000957943134368 0.001009239451 0.000990924611 0.918893114725 0.00824630618015 0.00648099622017 0.00658666161248 0.00141532881821 0.00146570138043
0.576081 0.28808058549 0.00224877890944 0.00129558137884 0.00132096289967 0.000462365463 0.000465061196 0.313657404991 0.00049579898168 0.000969757977094 0.000958830419553 0.001008196664 0.000989683698 0.918456191073 0.00834974408775 0.00654383829655 0.0066501573654 0.00142349803717 0.00147713299173
0.5776 0.287309816946 0.00227426455413 0.00130980789896 0.00133540585916 0.000458432457 0.000461964373 0.312968507707 0.000497138541496 0.000971152159531 0.000959751904915 0.001007138302 0.000988432948 0.918015103344 0.00845457030048 0.00660759250536 0.00671453683591 0.00143147088865 0.00148838383557
0.579121 0.286539671449 0.00229965721014 0.00132419917986 0.00135001022271 0.000454553126 0.000458926325 0.312281036722 0.000498472163077 0.000972603286925 0.000960707076521 0.001006063795 0.000987171979 0.91756987378 0.00855953453324 0.00667226445487 0.00677980593659 0.00143923904873 0.00149944369829
0.580644 0.285770159836 0.0023249570615 0.00133875610614 0.00136477697704 0.000450729738 0.000455948841 0.311594988315 0.000499799859394 0.000974110960296 0.000961695403275 0.001004972587 0.000985900422 0.917120526814 0.00866463678603 0.00673785970134 0.00684597054518 0.00144679433385 0.00151030242935
0.582169 0.285001293588 0.00235016429261 0.0013534795608 0.00137970712447 0.000446964528 0.000453033655 0.310910358833 0.000501121643432 0.000975674720034 0.00096271633416 0.001003864137 0.000984617919 0.916667089053 0.00876987705884 0.00680438373418 0.00691303656911 0.00145412871951 0.00152094996161
0.583696 0.284233084817 0.0023752790883 0.00136837042659 0.00139480168114 0.000443259692 0.00045018245 0.310227144698 0.000502437528211 0.00097729403401 0.000963769302882 0.001002737923 0.000983324121 0.916209589247 0.00887525535169 0.00687184200419 0.00698100992836 0.00146123432356 0.00153137634377
0.585225 0.283465546253 0.00240036233981 0.00138342958867 0.00141006167715 0.00043961739 0.000447396847 0.309545342415 0.000503712454159 0.000978968300394 0.000964853723322 0.001001593436 0.000982018696 0.915748058238 0.00898078558049 0.00694023990963 0.00704989654855 0.00146810346746 0.0015415717146
0.586756 0.282698691229 0.00242570477368 0.00139865793263 0.00142548815944 0.000436039736 0.000444678405 0.308864948575 0.000504778575936 0.000980696848546 0.000965968995218 0.001000430192 0.000980701318 0.915282528928 0.00908653460351 0.00700958281394 0.00711970238998 0.00147472864617 0.00155152637221
0.588289 0.281932533666 0.00245095392091 0.00141405634286 0.00144108218906 0.0004325288 0.000442028616 0.308185959866 0.000505839650983 0.000982478931895 0.000967114499942 0.000999247722 0.00097937168 0.914813036222 0.00919242177025 0.00707987602147 0.00719043341386 0.00148110258535 0.00156123073993
0.589824 0.281167088057 0.00247610997048 0.00142962570958 0.00145684484771 0.0004290866 0.000439448904 0.307508373074 0.000506895690808 0.000984313736559 0.000968289603293 0.000998045579 0.000978029487 0.914339616988 0.00929844708072 0.00715112481856 0.0072620956379 0.0014872182265 0.00157067541472
0.591361 0.280402369445 0.00250117311176 0.00144536692696 0.0014727772387 0.000425715103 0.000436940619 0.306832185093 0.000507946706945 0.000986200374435 0.000969493653881 0.000996823337 0.000976674457 0.913862309979 0.00940461053492 0.00722333444627 0.00733469510584 0.00149306875209 0.00157985116313
0.5929 0.279638393405 0.00252614353446 0.00146128089094 0.00148888048111 0.00042241622 0.000434505033 0.306157392929 0.000508992710936 0.000988137886579 0.000970725986948 0.000995580591 0.000975306327 0.913381155783 0.00951091213285 0.00729651012416 0.00740823790039 0.00149864761951 0.00158874893959
0.594441 0.27887517602 0.00255102142862 0.00147736850308 0.00150515571789 0.000419191797 0.000432143342 0.305483993709 0.000510033714338 0.00099012524123 0.000971985921482 0.000994316961 0.000973924847 0.912896196734 0.0096173518745 0.00737065704092 0.00748273015076 0.00150394853963 0.00159735993003
0.595984 0.27811273386 0.00257537055404 0.00149363067124 0.00152160411666 0.000416043623 0.00042985665 0.304811984685 0.00051078462868 0.000992161335157 0.000973272760445 0.000993032089 0.000972529785 0.91240747685 0.00972127661556 0.00744578036243 0.00755817804624 0.00150896554722 0.00160567551926
0.597529 0.277351083957 0.00259938136259 0.00151006830968 0.00153822686754 0.000412973415 0.000427645983 0.30414136324 0.000511369754416 0.000994244995551 0.000974585794505 0.000991725642 0.000971120923 0.91191504175 0.00982382688453 0.00752188524486 0.00763458783445 0.00151369294648 0.00161368735148
0.599076 0.276590243774 0.00262330255917 0.00152668233842 0.0015550251868 0.000409982821 0.000425512268 0.303472126899 0.000511951445823 0.000996374975412 0.000975924299314 0.000990397313 0.000969698067 0.911418938537 0.00992650990466 0.0075989768142 0.00771196581069 0.00151812541339 0.00162138732614
0.600625 0.275830231181 0.00264713433046 0.00154347368638 0.00157200031692 0.000407073413 0.000423456342 0.302804273328 0.000512529711467 0.000998549960054 0.000977287537253 0.000989046819 0.000968261037 0.910919215735 0.0100293256759 0.00767706020053 0.00779031835657 0.00152225793976 0.00162876761785
0.602176 0.27507106442 0.00267087686347 0.00156044329256 0.00158915352732 0.000404246687 0.00042147894 0.302137800347 0.000513104559932 0.00100076856476 0.000978674757384 0.000987673908 0.000966809672 0.910415923145 0.0101322741984 0.00775614052463 0.0078696519127 0.00152608589148 0.00163582070022
0.603729 0.274312762079 0.00269453034549 0.00157759210224 0.00160648611773 0.000401504056 0.000419580699 0.301472705932 0.000513675999796 0.00100302933913 0.000980085195376 0.000986278353 0.00096534383 0.909909111775 0.010235355472 0.00783622288955 0.00794997300874 0.00152960499914 0.00164253935415
0.605284 0.273555343053 0.00271778571176 0.00159492107213 0.00162399941891 0.000398846846 0.000417762147 0.300808988225 0.000514135135871 0.00100533076195 0.000981518078351 0.000984859955 0.000963863394 0.909398833682 0.0103371049947 0.00791731242096 0.00803128826551 0.00153281141672 0.00164891669316
0.606841 0.272798826509 0.00273957094932 0.0016124311698 0.00164169478971 0.000396276295 0.000416023706 0.300146645537 0.000514104399268 0.00100767124919 0.000982972619496 0.000983418547 0.000962368263 0.908885141864 0.010432422793 0.00799941423735 0.0081136043784 0.00153570168846 0.00165494618226
0.6084 0.27204323185 0.00276127352599 0.00163012337431 0.00165957362336 0.000393793548 0.000414365681 0.299485676355 0.000514072331675 0.00101004915134 0.000984448019755 0.00098195399 0.000960858358 0.908368090124 0.010527863029 0.00808253346346 0.00819692814615 0.0015382728079 0.00166062164591
0.609961 0.271288578674 0.00278289361837 0.0016479986767 0.00167763734846 0.000391399652 0.000412788267 0.298826079348 0.000514038937545 0.00101246276049 0.000985943470239 0.000980466175 0.000959333624 0.907847732922 0.0106234257028 0.00816667523967 0.00828126648954 0.00154052220503 0.00166593729432
0.611524 0.270534886733 0.00280443140332 0.0016660580794 0.00169588742256 0.000389095551 0.000411291535 0.298167853376 0.000514004221333 0.00101491030184 0.000987458154993 0.000978955029 0.000957794026 0.90732412522 0.0107191108143 0.00825184472376 0.00836662639717 0.00154244778543 0.00167088776213
0.613089 0.26978217589 0.00282588705793 0.00168430259793 0.00171432534302 0.00038688209 0.000409875433 0.297510997491 0.000513968187489 0.00101738994939 0.000988991243165 0.000977420507 0.000956239553 0.906797322335 0.0108149183636 0.00833804707477 0.00845301500199 0.00154404794381 0.00167546807475
0.614656 0.269030466072 0.00284726075952 0.00170273326194 0.00173295264173 0.00038476 0.000408539785 0.296855510948 0.000513930840465 0.00101989981229 0.000990541900626 0.000975862597 0.000954670219 0.906267379753 0.0109108483507 0.00842528749697 0.0085404395365 0.00154532157513 0.00167967371762
0.616225 0.268279777222 0.00286658775715 0.00172135111814 0.00175177088747 0.000382729901 0.000407284284 0.296201393207 0.000513370522572 0.00102243795337 0.000992109280593 0.000974281324 0.00095308606 0.905734352959 0.0109982196015 0.00851357121338 0.00862890736784 0.00154626809402 0.00168350064277
0.617796 0.267530129255 0.00288528877136 0.00174015722222 0.00177078169024 0.000380792297 0.000406108491 0.29554864394 0.000512664373299 0.00102500237711 0.000993692530914 0.000972676744 0.000951487137 0.90519829727 0.0110832613012 0.00860290346138 0.00871842598767 0.0015468874522 0.00168694527154
0.619369 0.266781541997 0.0029039170541 0.00175915264843 0.00178998669225 0.000378947571 0.000405011829 0.294897263037 0.000511959230799 0.00102759104425 0.000995290790213 0.000971048951 0.000949873535 0.904659267602 0.0111684112654 0.0086932895201 0.00880900301112 0.00154718016098 0.00169000453741
0.620944 0.26603403514 0.00292247276558 0.00177833848501 0.00180938758196 0.000377195983 0.000403993582 0.294247250613 0.000511255094744 0.00103020186246 0.000996903193191 0.00096939807 0.000948245367 0.904117318295 0.011253669494 0.00878473469865 0.00890064619685 0.0015471473122 0.00169267587588
0.622521 0.265287628182 0.00294095606624 0.00179771583511 0.00182898608273 0.000375537664 0.000403052894 0.293598607009 0.000510551964795 0.00103283269982 0.000998528864466 0.000967724266 0.00094660277 0.903572502896 0.011339035987 0.0088772443352 0.00899336344334 0.00154679057467 0.00169495727706
0.6241 0.264542340368 0.00295936711658 0.00181728581967 0.00184878396033 0.000373972613 0.000402188759 0.292951332802 0.000509849840602 0.00103548138085 0.00100016692444 0.00096602774 0.000944945907 0.903024873919 0.0114245107444 0.00897082381255 0.00908716279043 0.00154611223992 0.00169684728867
0.625681 0.263798190634 0.00297638323425 0.00183704957261 0.00186878302265 0.000372500691 0.000401400028 0.292305428807 0.00050886652253 0.0010381456904 0.00100181649076 0.000964308728 0.000943274968 0.902474482635 0.0115044572833 0.0090654785494 0.00918205243201 0.00154511520698 0.00169834503834
0.627264 0.26305519754 0.00299158569317 0.00185700824558 0.00188898511643 0.000371121625 0.000400685395 0.291660896084 0.000507512649962 0.0010408233768 0.00100347667285 0.000962567506 0.000941590171 0.901921378806 0.0115770464365 0.00916121400097 0.00927804070064 0.00154380303908 0.00169945024053
0.628849 0.26231337921 0.00300672702897 0.00187716300713 0.00190939213094 0.00036983499 0.000400043404 0.291017735941 0.000506162052812 0.00104351215838 0.00100514657786 0.000960804387 0.00093989176 0.901365610456 0.0116497273005 0.00925803567225 0.00937513609447 0.00154217993939 0.00170016325416
0.630436 0.261572753263 0.0030218073804 0.00189751503737 0.00193000599806 0.000368640221 0.000399472439 0.290375949941 0.000504814725923 0.00104620971952 0.0010068253107 0.000959019721 0.000938180008 0.900807223588 0.0117224998754 0.00935594909735 0.0094733472638 0.00154025080046 0.00170048504702
0.632025 0.260833336744 0.00303682688636 0.00191806553677 0.00195082868926 0.000367536596 0.000398970728 0.289735539903 0.000503470664114 0.00104891372078 0.00100851196925 0.0009572139 0.000936455213 0.900246261923 0.0117953641612 0.00945495986425 0.00957268302044 0.00153802118421 0.00170041727517
0.633616 0.260095146056 0.00305178568598 0.00193881571775 0.00197186221892 0.000366523241 0.000398536332 0.28909650791 0.000502129862196 0.00105162179596 0.00101020565482 0.000955387352 0.000934717707 0.899682766618 0.0118683201579 0.00955507359968 0.00967315232691 0.0015354973939 0.00169996225298
0.635209 0.259358196883 0.00306625307435 0.0019597668104 0.00199310864402 0.000365599121 0.000398167153 0.288458856308 0.000500719219497 0.00105433156149 0.00101190545887 0.000953540548 0.000932967843 0.899116775968 0.0119395771325 0.00965629596728 0.00977476433064 0.00153268641226 0.00169912301172
0.636804 0.258622504116 0.0030778116621 0.00198092005666 0.00201457005783 0.000364763038 0.000397860923 0.287822587718 0.000498828581412 0.00105704061222 0.0010136104789 0.000951673995 0.00093120601 0.898548325086 0.0119990504307 0.00975863267775 0.00987752830142 0.00152959599267 0.0016979032909
0.638401 0.25788808178 0.00308932138627 0.00200227671351 0.00203624859982 0.000364013628 0.000397615204 0.28718770503 0.000496943125897 0.0010597465325 0.00101531980756 0.000949788244 0.00092943262 0.897977445633 0.0120585983037 0.00986208947981 0.00998145371763 0.00152623462497 0.00169630757963
0.64 0.257154942948 0.00310078236191 0.00202383805337 0.00205814644714 0.000363349356 0.000397427391 0.286554211414 0.000495062843559 0.00106244689302 0.00101703253708 0.000947883881 0.000927648118 0.897404165442 0.0121182207512 0.00996667216419 0.0100865501891 0.00152261156278 0.00169434111242
0.641601 0.256423099661 0.00311219470408 0.00204560535785 0.00208026581419 0.000362768512 0.000397294703 0.285922110318 0.000493187724985 0.00106513925814 0.00101874776191 0.000945961536 0.000925852977 0.896828508211 0.0121779177735 0.0100723865563 0.0101928274959 0.00151873684567 0.00169200991745
0.643204 0.255692562849 0.00312355852797 0.00206757992399 0.00210260895782 0.000362269207 0.000397214185 0.285291405472 0.000491317760748 0.00106782118874 0.00102046457146 0.000944021882 0.000924047697 0.896250493161 0.0122376893704 0.010179238509 0.0103002955882 0.00151462129581 0.00168932083428
0.644809 0.254963342238 0.00313487394881 0.00208976305579 0.00212517816826 0.000361849375 0.000397182705 0.284662100896 0.000489452941403 0.00107049024077 0.00102218206382 0.000942065626 0.000922232811 0.895670134646 0.012297535542 0.0102872339199 0.0104089645586 0.0015102765538 0.00168628148535
0.646416 0.254235446267 0.00314339247215 0.00211215607081 0.00214797577441 0.000361506757 0.000397196956 0.284034200891 0.000487251843805 0.00107314397858 0.00102389933143 0.00094009352 0.000920408879 0.895087441827 0.0123462609335 0.0104169545991 0.010539181479 0.00150571505968 0.00168290037335
0.648025 0.253508881995 0.00315150209491 0.00213476029346 0.00217100413739 0.00036123891 0.000397253447 0.283407710053 0.000485011064955 0.0010757799678 0.00102561547282 0.000938106357 0.00091857649 0.894502418257 0.0123935349791 0.0105654711158 0.010688060603 0.00150095009747 0.00167918684421
0.649636 0.252783655013 0.00315957454056 0.00215757705411 0.00219426565566 0.000361043198 0.000397348511 0.282782633266 0.000482776753997 0.00107839578323 0.00102732958503 0.000936104966 0.000916736265 0.893915061521 0.0124408677867 0.0107152426648 0.0108382704579 0.00149599578337 0.00167515111025
0.651249 0.252059769343 0.00316760990085 0.0021806076929 0.00221776275554 0.000360916786 0.000397478297 0.282158975708 0.000480548898473 0.00108098901289 0.00102904077202 0.000934090222 0.00091488885 0.893325362805 0.0124882593563 0.0108662093715 0.0109897557551 0.00149086707868 0.00167080431
0.652864 0.251337227349 0.00317560826752 0.00220385355001 0.00224149789585 0.000360856641 0.000397638771 0.28153674285 0.00047832748591 0.00108355725983 0.00103074813723 0.000932063036 0.000913034924 0.892733306512 0.012535709688 0.0110183098836 0.0111424598615 0.00148557981847 0.00166615848075
0.654481 0.250616029633 0.00318356973237 0.00222731597382 0.00226547356176 0.000360859527 0.000397825719 0.280915940456 0.000476112503818 0.00108609814799 0.00103245078739 0.000930024362 0.000911175192 0.892138869821 0.0125832187816 0.0111714814712 0.0112963248441 0.00148015068562 0.00166122660591
0.6561 0.249896174942 0.00318971336057 0.00225099630765 0.00228969226439 0.000360922001 0.000398034741 0.280296574586 0.000473782013059 0.00108860932065 0.00103414783406 0.000927975189 0.00090931039 0.891542022271 0.0126237239256 0.0113256600713 0.0114512915584 0.00147459725479 0.00165602261152
0.657721 0.249177660058 0.00319498714839 0.00228297169108 0.00232209579409 0.000361040411 0.000398261251 0.279678651593 0.000471400893338 0.00109108844843 0.00103583839159 0.000925916551 0.000907441278 0.890942725298 0.0126609426745 0.0114807803763 0.0116072997156 0.00146893797721 0.00165056141293
0.659344 0.248460479701 0.00320023348337 0.00231787724097 0.00235741125853 0.000361210887 0.000398500484 0.279062178124 0.000469026794517 0.001093533228 0.00103752157961 0.000923849519 0.000905568649 0.8903409318 0.0126982073441 0.0116367759087 0.0117642879734 0.00146319219113 0.0016448589295
0.660969 0.247744626423 0.00320545243712 0.00235284281017 0.00239281796281 0.000361429349 0.000398747486 0.278447161119 0.000466659702656 0.00109594139081 0.00103919652047 0.0009217752 0.000903693322 0.889736585668 0.0127355179345 0.0117935790605 0.0119221939923 0.00145738014207 0.00163893206096
0.662596 0.247030090497 0.00321064408119 0.00238785113579 0.00242829985173 0.000361691493 0.000398997122 0.27783360781 0.000464299603791 0.00109831069914 0.00104086234367 0.00091969474 0.000901816143 0.889129621302 0.0127728744456 0.0119511212131 0.0120809545377 0.00145152296427 0.00163279875514
0.664225 0.246316859814 0.00321580848714 0.00242288486323 0.0024638408097 0.000361992791 0.000399244072 0.277221525716 0.000461946483939 0.00110063895824 0.00104251818032 0.000917609326 0.000899937983 0.888519963152 0.0128102768774 0.0121093327895 0.0122405055715 0.00144564269525 0.00162647802267
0.665856 0.245604919769 0.00321993642852 0.00245792656773 0.00249942468174 0.000362328492 0.000399482833 0.276610922646 0.000459607707978 0.00110292401145 0.00104416316816 0.000915520176 0.000898059744 0.887907525197 0.0128438674315 0.0122681433455 0.0124007823085 0.0014397622947 0.00161998991007
0.667489 0.244894253153 0.00322312807884 0.00249295877707 0.00253503530325 0.000362693614 0.000399707719 0.276001806694 0.000457282530062 0.00110516374331 0.00104579645071 0.000913428548 0.000896182348 0.887292210462 0.012874002143 0.0124274816565 0.0125617193379 0.00143390561579 0.00161335556561
0.669124 0.244184840039 0.00322629945687 0.00252796398812 0.00257065651085 0.000363082945 0.000399912865 0.275394186235 0.000454964239778 0.00110735608814 0.00104741717745 0.000911335735 0.000894306746 0.886673910504 0.0129041737618 0.0125872757919 0.0127232506899 0.00142809742612 0.0016065972284
0.670761 0.243476657669 0.00322945061902 0.00256292469656 0.00260627217907 0.000363491033 0.000400092225 0.274788069921 0.000452652823204 0.00110949902975 0.00104902449991 0.000909243062 0.000892433913 0.886052504896 0.0129343822877 0.0127474532184 0.0128853099687 0.00142236340541 0.00159973826365
0.6724 0.242769680338 0.00323258162169 0.00259782341364 0.00264186623369 0.000363912193 0.000400239572 0.27418346668 0.000450348266396 0.0011115906034 0.00105061758063 0.000907151891 0.000890564848 0.885427860686 0.0129646277208 0.0129079408908 0.01304783041 0.00141673015192 0.00159280316216
0.674041 0.242063879281 0.00323569252122 0.00263264269234 0.00267742268322 0.000364340498 0.000400348506 0.273580385709 0.000448050555402 0.00111362889894 0.0010521955828 0.000905063615 0.000888700571 0.88479983188 0.012994910061 0.0130686653328 0.0132107450094 0.00141122514981 0.00158581756256
0.675684 0.241359222554 0.00323825206693 0.00266736515209 0.0027129256432 0.000364769774 0.00040041245 0.272978836468 0.000445811315204 0.00111561206395 0.00105375767847 0.000902979658 0.000886842127 0.884168258891 0.0130232744915 0.0132295527618 0.0133739866264 0.00140587680284 0.00157880827843
0.677329 0.240655674918 0.00324004943894 0.00270197350347 0.00274835935875 0.000365193606 0.000400424653 0.272378828679 0.00044365102736 0.0011175383053 0.00105530304657 0.000900901474 0.000884990583 0.883532967981 0.0130489293685 0.0133905291755 0.0135374880731 0.00140071441964 0.00157180328219
0.678976 0.239953197722 0.00324183137033 0.00273645057558 0.00278370823798 0.000365605326 0.000400378196 0.271780372313 0.000441497106662 0.00111940589436 0.00105683086833 0.000898830549 0.000883147021 0.882893770731 0.0130746154367 0.0135515204567 0.0137011822579 0.00139576817494 0.00156483176449
0.680625 0.239251748783 0.00324359790717 0.00277077933872 0.00281895687412 0.000365998018 0.000400265988 0.271183477589 0.000439349540101 0.00112121316661 0.00105834033256 0.000896768395 0.000881312549 0.88225046345 0.0131003326964 0.0137124524857 0.013865002278 0.00139106916546 0.00155792410557
0.682276 0.238551282271 0.00324534909549 0.00280494293568 0.00285409007818 0.000366364507 0.000400080778 0.270588154964 0.000437208314659 0.00112295852318 0.00105983063462 0.000894716553 0.00087948829 0.881602826638 0.0131260811473 0.013873251255 0.0140288815447 0.00138664933562 0.00155111193453
0.683929 0.237851748586 0.00324708498131 0.00283892471093 0.00288909290153 0.000366697368 0.000399815146 0.269994415127 0.000435073417306 0.00112464043437 0.00106130097786 0.000892676585 0.000877675386 0.880950624383 0.0131518607897 0.014033842998 0.0141927538886 0.00138254152885 0.0015444280794
0.685584 0.237153094243 0.00324844984505 0.00287270823563 0.00292395067636 0.000366988913 0.000399461519 0.269402268987 0.000432975290212 0.00112625744463 0.00106275056578 0.000890650083 0.000875874994 0.880293603817 0.0131762990001 0.0141941542816 0.0143565537352 0.00137877942063 0.00153790665349
0.687241 0.236455261757 0.00324914907604 0.00290627733655 0.00295864903711 0.000367231194 0.000399012164 0.268811727668 0.000430939144319 0.00112780816843 0.00106417861288 0.000888638657 0.000874088287 0.879631494534 0.0131982464419 0.0143541121357 0.0145202161788 0.00137539755229 0.00153158301448
0.6889 0.235758189517 0.00324983670206 0.0029396161338 0.00299317395409 0.000367415999 0.000398459198 0.268222802497 0.00042890898265 0.00112929130034 0.00106558433778 0.00088664394 0.000872316452 0.87896400799 0.0132202203743 0.0145136442205 0.0146836771545 0.00137243129207 0.00152549380472
0.690561 0.235061811677 0.00325051276078 0.0029727090662 0.00302751176823 0.000367534852 0.00039779459 0.267635504995 0.000426884792838 0.0011307056061 0.00106696696272 0.000884667583 0.000870560687 0.87829083694 0.0132422207973 0.0146726789067 0.0148468735468 0.00136991682192 0.00151967694406
0.692224 0.234366058037 0.00325117728986 0.00300554091988 0.00306164921719 0.000367579008 0.000397010164 0.267049846865 0.000424866562508 0.00113204993337 0.00106832571943 0.000882711257 0.000868822204 0.877611654859 0.0132642477108 0.0148311454259 0.0150097433383 0.00136789114035 0.00151417166416
0.693889 0.233670853931 0.00325183032689 0.00303809687113 0.0030955734797 0.000367539452 0.000396097603 0.266465839979 0.000422854279284 0.00113332321087 0.00106965983941 0.000880776647 0.000867102221 0.876926115368 0.0132863011149 0.0149889740242 0.0151722257857 0.00136639202483 0.00150901850174
0.695556 0.232976120107 0.00325200808732 0.00307036251098 0.00312927219435 0.000367406899 0.000395048459 0.265883496371 0.000420806207405 0.00113452444628 0.00107096856668 0.000878865451 0.000865401967 0.876233851619 0.0133063319739 0.0151460961053 0.0153342615012 0.00136545801407 0.00150425930435
0.697225 0.232281772626 0.00325125035249 0.00310232387911 0.00316273350621 0.000367171787 0.000393854148 0.265302828219 0.000418680931885 0.0011356527336 0.00107225114335 0.000876979381 0.000863722678 0.875534475774 0.0133222875667 0.0153024443423 0.0154957926698 0.0013651284168 0.00149993726883
0.698896 0.231587722743 0.00325048616086 0.00313396750535 0.00319594609692 0.000366824282 0.000392505966 0.264723847831 0.000416562009093 0.0011367072482 0.0010735068204 0.000875120157 0.000862065592 0.874827578401 0.0133382622794 0.0154579528655 0.0156567631602 0.00136544323763 0.00149609691189
0.700569 0.230893876803 0.00324971553841 0.00316528043891 0.00322889921723 0.000366354268 0.000390995084 0.264146567636 0.000414449425584 0.00113768725248 0.0010747348518 0.000873289508 0.000860431954 0.874112727905 0.0133542561121 0.0156125574061 0.0158171186933 0.00136644321485 0.00149278411975
0.702244 0.230200136139 0.00324893851113 0.00319625028367 0.00326158272723 0.000365751352 0.000389312561 0.263571000164 0.000412343167901 0.00113859209574 0.00107593449557 0.00087148917 0.000858823007 0.873389469994 0.0133702690647 0.0157661954315 0.0159768070107 0.00136816974343 0.00149004613158
0.703921 0.229506396965 0.00324815510487 0.00322686523774 0.00329398712837 0.000365004859 0.000387449347 0.262997158033 0.000410243222586 0.00113942121165 0.0010771050178 0.00086972088 0.000857239997 0.872657327104 0.0133863011372 0.0159188063387 0.0161357780135 0.00137066488165 0.00148793154725
0.7056 0.228812550282 0.00324651292571 0.00325711412706 0.00332610360679 0.00036410383 0.000385396287 0.26242505393 0.000407984630338 0.00114017412647 0.00107824568135 0.000867986377 0.000855684168 0.871915797884 0.013398318519 0.0160703315836 0.0162939839792 0.00137397132063 0.00148649034669
0.707281 0.228118481778 0.00324333632568 0.00328698644301 0.00335792405771 0.000363037023 0.000383144126 0.261854700598 0.000405436632728 0.00114085044838 0.00107935575958 0.000866287399 0.000854156757 0.871164356634 0.0134030874384 0.0162207148668 0.0164513796449 0.00137813234933 0.00148577388462
0.708964 0.227424071739 0.00324016188821 0.00331647238015 0.00338944113255 0.000361792904 0.000380683523 0.261286110813 0.000402896544887 0.00114144988094 0.00108043452602 0.000864625681 0.000852658998 0.870402452818 0.0134078620316 0.0163699022985 0.0166079224595 0.0013831918147 0.00148583492639
0.710649 0.226729194963 0.003236989619 0.00334556287262 0.00342064827071 0.000360359655 0.000378005048 0.260719297369 0.000400364349452 0.00114197221381 0.00108148125671 0.00086300295 0.000851192116 0.869629510554 0.0134126422988 0.016517842563 0.0167635727073 0.0013891941129 0.00148672760917
0.712336 0.226033720673 0.0032338195237 0.00337424963315 0.00345153973745 0.000358725165 0.000375099191 0.26015427306 0.000397840029061 0.00114241732388 0.00108249523509 0.000861420927 0.000849757326 0.868844928105 0.0134174282399 0.0166644871023 0.0169182936847 0.00139618415096 0.00148850749078
0.714025 0.225337512444 0.00323065160801 0.00340252518941 0.00348211066219 0.000356877031 0.000371956373 0.259591050653 0.000395323566342 0.00114278518192 0.00108347574155 0.000859881318 0.000848355832 0.868048077456 0.0134222198549 0.0168097902754 0.0170720519059 0.00140420729995 0.00149123152378
0.715716 0.224640428127 0.00322611777451 0.0034303829199 0.00351235706643 0.000354802555 0.000368566946 0.259029642876 0.000392492837716 0.00114307584223 0.00108442206269 0.000858385817 0.000846988825 0.86723830382 0.0134202790721 0.0169537095394 0.017224817212 0.00141330938675 0.00149495808456
0.717409 0.223942319786 0.00321973023328 0.00345781709273 0.00354227591077 0.000352488743 0.000364921206 0.258470062389 0.000389232979233 0.00114328945339 0.00108533348689 0.000856936102 0.000845657474 0.866414925257 0.0134091496949 0.0170962056225 0.0173765630194 0.00142353661155 0.00149974697134
0.719104 0.223243033633 0.00321335637893 0.00348482290717 0.00357186512401 0.000349922304 0.000361009395 0.257912321765 0.000385983631633 0.001143426249 0.00108620930101 0.00085553383 0.000844362934 0.865577232236 0.0133980071702 0.0172372427198 0.0175272664496 0.00143493556426 0.00150565939848
0.720801 0.222542409982 0.00320699618937 0.00351139651888 0.00360112363767 0.000347089645 0.000356821708 0.257356433468 0.00038274477105 0.00114348655003 0.00108704880001 0.000854180635 0.00084310634 0.864724487292 0.013386851498 0.0173767886373 0.0176769085039 0.00144755317424 0.0015127580161
0.7225 0.221840283194 0.00320064964255 0.00353753509041 0.00363005141913 0.000343976872 0.000352348304 0.256802409825 0.000379516373617 0.00114347076574 0.00108785127493 0.000852878126 0.0008418888 0.863855924659 0.0133756826782 0.0175148150018 0.0178254742395 0.00146143664041 0.00152110690649
0.724201 0.221136481646 0.00319431671637 0.00356323681399 0.00365864950861 0.000340569787 0.00034757931 0.256250263006 0.000376298415471 0.00114337939064 0.00108861602035 0.000851627884 0.000840711397 0.862970749969 0.013364500711 0.0176512974122 0.0179729529532 0.00147663341813 0.00153077159215
0.725904 0.2204308277 0.00318706451722 0.00358850095 0.00368692004756 0.000336853884 0.000342504828 0.255700004993 0.000372735875092 0.00114321300418 0.00108934233182 0.000850431458 0.000839575189 0.862068139991 0.0133479336072 0.0177862156021 0.018119338328 0.00149319118722 0.00154181904433
0.727609 0.219723137677 0.00317900569488 0.00361332786545 0.00371486630648 0.000332814349 0.000337114945 0.25515164756 0.00036887160513 0.00114297226805 0.0010900295056 0.000849290362 0.000838481199 0.861147242349 0.0133265934409 0.0179195536581 0.0182646285911 0.00151115777404 0.00155431767934
0.729316 0.219013221851 0.00317096668927 0.00363771906137 0.00374249271971 0.000328436058 0.000331399733 0.25460520224 0.000365020086033 0.00114265792706 0.00109067683777 0.000848206072 0.00083743042 0.860207175361 0.0133052282422 0.0180513001383 0.0184088266941 0.00153058116254 0.00156833736203
0.731025 0.218300884447 0.00316294746297 0.00366167719984 0.00376980490924 0.000323703574 0.000325349264 0.254060680301 0.00036118128816 0.00114227080696 0.00109128362811 0.000847180025 0.000836423804 0.859247027869 0.013283838011 0.0181814482594 0.018551940461 0.00155150939214 0.0015839494201
0.732736 0.217585923647 0.00315494797853 0.00368520614237 0.00379680971012 0.00031860114 0.000318953612 0.253518092714 0.000357355181874 0.00114181181034 0.00109184917224 0.00084621361 0.000835462273 0.858265859125 0.0132624227473 0.0183099960413 0.0186939827174 0.00157399058028 0.00160122664676
0.734449 0.216868131613 0.0031469681985 0.0037083109696 0.00382351519081 0.000313112683 0.000312202861 0.252977450128 0.000353541737537 0.00114128191815 0.00109237276933 0.000845308171 0.000834546702 0.857262698724 0.0132409824512 0.018436946479 0.018834971442 0.00159807282629 0.00162024330069
0.736164 0.216147294521 0.00314351269443 0.00373099800676 0.00384993067884 0.000307221806 0.000305087113 0.252438762835 0.000350096690483 0.00114068218534 0.00109285371915 0.000844465003 0.000833677922 0.856236546613 0.0132383253281 0.0185623076571 0.018974929902 0.00162380418216 0.00164107512924
0.737881 0.215423192602 0.00314219046849 0.00375327485328 0.00387606677605 0.000300911791 0.000297596489 0.251902040741 0.000346831177844 0.00114001373912 0.0010932913174 0.000843685343 0.000832856721 0.855186373117 0.0132445786858 0.0186860929248 0.0191138867758 0.00165123264415 0.00166379933134
0.7396 0.214695600205 0.00314086413831 0.00377515039327 0.00390193537266 0.000294165586 0.000289721142 0.251367293337 0.000343576366796 0.00113927777687 0.00109368486641 0.000842970371 0.000832083836 0.854111119051 0.0132508393277 0.0188083210042 0.0192518762567 0.00168040606556 0.00168849461729
0.741321 0.21396428587 0.00313953372432 0.00379663481759 0.00392754966148 0.00028696581 0.000281451258 0.250834529661 0.000340332232302 0.00113847556199 0.00109403366582 0.000842321211 0.000831359953 0.853009695911 0.0132571072535 0.0189290161 0.0193889381608 0.00171137214405 0.00171524119736
0.743044 0.213229012413 0.00313819924697 0.00381773964042 0.0039529241456 0.000279294744 0.000272777067 0.250303758267 0.000337098749328 0.00113760842604 0.00109433701217 0.000841738917 0.000830685703 0.851880986084 0.0132633824634 0.0190482080251 0.0195251180298 0.00174417835504 0.00174412077502
0.744769 0.212489537033 0.00313686072662 0.00384419024563 0.00398358700981 0.00027113433 0.00026368884 0.249774987194 0.00033387589285 0.00113667775661 0.00109459420877 0.000841224479 0.000830061662 0.850723843168 0.0132696649574 0.0191659322774 0.0196604671823 0.00177887195437 0.00177521657612
0.746496 0.211745611428 0.00316051217641 0.00388082166584 0.00402419024989 0.000262466165 0.000254176901 0.249248223927 0.000334009738617 0.00113568500572 0.00109480455561 0.000840778815 0.000829488342 0.849537092349 0.0133894090927 0.0192822301618 0.0197950427852 0.00181549989004 0.00180861335058
0.748225 0.21099698194 0.00318792470896 0.00391769377054 0.0040651357782 0.000253271495 0.00024423163 0.248723475361 0.000334658216129 0.00113463167836 0.00109496735462 0.000840402768 0.000828966199 0.848319530892 0.0135268308765 0.0194074279361 0.0199389129439 0.00185410880777 0.00184439739126
0.749956 0.210243389706 0.00321523006486 0.0039548066663 0.00410642495907 0.000243531214 0.000233843462 0.24820074777 0.000335303429789 0.00113351933228 0.00109508190854 0.000840097105 0.000828495618 0.847069928656 0.0136644116214 0.019594378121 0.020143479289 0.00189474499392 0.00188265653969
0.751689 0.209484570833 0.00324242851965 0.00399216060955 0.00414805931476 0.000233225853 0.0002230029 0.247680046766 0.000335945388778 0.00113234957375 0.00109514752318 0.000839862512 0.000828076919 0.845787028742 0.0138021513272 0.0197825263546 0.0203497693582 0.00193745433379 0.00192348021857
0.753424 0.2087202566 0.00326952034868 0.00402975602555 0.00419004055545 0.000222335578 0.000211700508 0.24716137726 0.000336584102259 0.00113112405688 0.00109516350422 0.000839699588 0.000827710353 0.844469548252 0.013940049994 0.0199718688278 0.0205577879832 0.00198228231634 0.001966959425
0.755161 0.207950173668 0.00330270307633 0.00406759353434 0.0042323705955 0.000210840183 0.00019992692 0.246644743429 0.000338064195581 0.00112984447283 0.00109512916145 0.00083960885 0.000827396094 0.843116179072 0.0141066166586 0.0201624024365 0.0207675407225 0.00202927396073 0.00201318678183
0.7569 0.207174044323 0.00339634716874 0.00410567397436 0.00427505158714 0.00019871908 0.000187672838 0.246130148671 0.0003477957307 0.00112851255742 0.00109504380545 0.000839590718 0.000827134247 0.841725588847 0.0145527662592 0.0203541248903 0.0209790340577 0.00207847384234 0.00206225653318
0.758641 0.20639158674 0.00348964564932 0.00414399841798 0.00431808594716 0.000185951297 0.000174929036 0.24561759557 0.000357491364163 0.00112713007517 0.00109490675152 0.000839645524 0.000826924832 0.840296422009 0.0149994289703 0.0205470348144 0.0211922754951 0.00212992601252 0.00211426459037
0.760384 0.20560251527 0.00358259939085 0.00418256820606 0.00436147638679 0.000172515465 0.000161686355 0.245107085855 0.000367151186621 0.00112569882522 0.00109471732047 0.000839773499 0.000826767794 0.838827300944 0.0154466047919 0.0207411319201 0.0214072737416 0.00218367404443 0.00216930854768
0.762129 0.204806540749 0.00367520926573 0.0042213849662 0.00440522594297 0.000158389813 0.000147935709 0.244598620358 0.000376775288673 0.00112422063038 0.00109447483802 0.000839974774 0.000826662994 0.837316827255 0.0158942937241 0.0209364171046 0.0216240388358 0.00223976096956 0.00222748771456
0.763876 0.204003370842 0.00376747614576 0.00426045064427 0.00444933800639 0.000143552156 0.000133668077 0.244092198972 0.000386363760873 0.00112269733928 0.00109417863295 0.000840249379 0.000826610209 0.835763583192 0.0163424957667 0.0211328926099 0.0218425823178 0.00229822930283 0.00228890317017
0.765625 0.20319271041 0.0038972223822 0.00429976752668 0.00449381636755 0.000127979889 0.000118874504 0.243587820613 0.000400501749865 0.00112113081584 0.00109382804396 0.000840597239 0.000826609123 0.834166133178 0.0169640157807 0.02133056217 0.0220629174418 0.00235912100074 0.00235365778448
0.767376 0.202374261906 0.00409442592223 0.00433933827016 0.00453866523496 0.000111649972 0.000103546095 0.243085483174 0.000422823433884 0.001119522942 0.00109342241708 0.000841018166 0.00082665934 0.832523025495 0.0178973741422 0.0215294311679 0.0222850593091 0.00242247752501 0.00242185626344
0.769129 0.201547725802 0.00429090891904 0.00437916593554 0.00458388928847 9.4538923e-05 8.7674011e-05 0.242585183484 0.000445063672899 0.00111787560822 0.00109296110708 0.000841511866 0.000826760367 0.830832794103 0.0188317985899 0.0217295068135 0.0225090251073 0.00248833979573 0.00249360521427
0.770884 0.200712801051 0.00448667319969 0.00441925400597 0.00462949370231 7.6622802e-05 7.1249461e-05 0.242086917263 0.0004672226733 0.00111619071595 0.00109244347676 0.000842077928 0.000826911618 0.829093960633 0.0197672891236 0.0219307982721 0.0227348342893 0.00255674823465 0.00256901318749
0.772641 0.199869185574 0.00468172059017 0.00445960643018 0.00467548419604 5.7877201e-05 5.4263698e-05 0.241590679082 0.000489300641344 0.00111447016482 0.00109186890534 0.000842715825 0.000827112413 0.827305036492 0.0207038457433 0.0221333169076 0.0229625087928 0.00262774277618 0.00264819073725
0.7744 0.199016576794 0.00487605291524 0.00450022764109 0.00472186706424 3.8277232e-05 3.6708005e-05 0.241096462318 0.000511297783164 0.00111271585469 0.00109123678253 0.000843424911 0.000827361978 0.825464525197 0.0216414684492 0.0223370764018 0.0231920732501 0.00270136292483 0.00273125047769
0.776161 0.198154672195 0.00515555063937 0.00454112259161 0.00476864922559 1.7797506e-05 1.8573689e-05 0.240604259105 0.000542065167879 0.00111092968465 0.0010905465117 0.000844204421 0.000827659439 0.823570924854 0.0229682085903 0.0225420929674 0.0234235552619 0.00277764776078 0.00281830718926
0.777924 0.197283169924 0.00547835436855 0.00458229678898 0.00481583826214 1.47937000011e-07 3.587877e-06 0.240114060298 0.000577288681827 0.00110911354138 0.00108979751784 0.000845053468 0.00082800382 0.821622730794 0.0244972266282 0.0227483855732 0.0236569855972 0.00285663601109 0.00290947787141
0.779689 0.196401769432 0.00579998002299 0.00462375631596 0.00486344245962 1.9465563e-05 2.5905347e-05 0.23962585542 0.000612383704792 0.00110726930381 0.00108898923722 0.000845971037 0.00082839405 0.819618438452 0.0260279792299 0.0229559760611 0.0238923984512 0.00293836611681 0.00300488182474
0.781456 0.195510172151 0.00612043061334 0.00466550787521 0.00491147085439 3.9387899e-05 4.918188e-05 0.239139632625 0.000647350565079 0.00110539883014 0.00108812113461 0.000846955991 0.000828828951 0.817556546378 0.0275604663954 0.0231648894639 0.0241298317098 0.00302287627045 0.0031046407647
0.783225 0.194608082225 0.0064397091481 0.00470755880386 0.00495993327621 5.9923695e-05 7.344502e-05 0.238655378647 0.000682189590753 0.00110350396832 0.00108719269066 0.000848007063 0.000829307249 0.815435559543 0.0290946881248 0.023375154082 0.0243693272198 0.0031102045481 0.00320887891515
0.784996 0.193695207271 0.00675781863362 0.00474991711721 0.00500884039668 8.108176e-05 9.8722895e-05 0.238173078757 0.000716901109646 0.00110158653863 0.00108620341636 0.000849122861 0.000829827561 0.813253992776 0.0306306444181 0.0235868018035 0.0246109310675 0.00320038895766 0.00331772312483
0.786769 0.192771259194 0.00721963240895 0.00479259153614 0.00505820376806 0.000102870986 0.000125044242 0.23769271672 0.000764555982544 0.00109964834136 0.00108515284797 0.000850301861 0.000830388405 0.811010374462 0.0328223145084 0.0237998682686 0.0248546938314 0.00329346759076 0.00343130298381
0.788544 0.191835955049 0.0076800873619 0.00483559150695 0.00510803587209 0.000125300366 0.000152438429 0.237214274747 0.000812066339951 0.00109769115028 0.00108404055176 0.00085154241 0.000830988197 0.808703250484 0.0350179372945 0.0240143930625 0.0251006708975 0.00338947870796 0.00354975096538
0.790321 0.190889017955 0.00813885948073 0.00487892724016 0.00515835017484 0.000148379032 0.000180935478 0.236737733452 0.000859403005258 0.00109571671136 0.00108286612778 0.000852842725 0.000831625246 0.806331188406 0.0372160340218 0.0242304199691 0.0253489227768 0.00348846090552 0.00367320256278
0.7921 0.18993017805 0.00859595310347 0.00492260973371 0.00520916115736 0.000172116274 0.00021056609 0.236263071808 0.000906566426271 0.0010937267376 0.00108162921308 0.000854200895 0.000832297761 0.803892781875 0.0394166046903 0.0244479971759 0.0255995153417 0.00359045324727 0.00380179644859
0.793881 0.188959173515 0.00905137256474 0.00496665079597 0.00526048437393 0.00019652158 0.000241361677 0.235790267101 0.000953557050446 0.00109172291477 0.00108032948407 0.000855614876 0.00083300385 0.801386655345 0.0416196492999 0.0246671774731 0.0258525202045 0.00369549546226 0.0039356746448
0.795664 0.187975751639 0.00956490602937 0.00501106307571 0.0053123364929 0.000221604666 0.000273354384 0.235319294886 0.00100526172653 0.00108970689354 0.00107896665978 0.000857082496 0.000833741522 0.79881146903 0.0440968585465 0.0248880184869 0.026108014982 0.0038036281152 0.00407498268968
0.797449 0.186979669953 0.0101771823459 0.00505586007588 0.00536473534256 0.00024737552 0.000306577124 0.234850128948 0.0010650013261 0.0010876802902 0.00107754050714 0.000858601458 0.000834508683 0.79616592416 0.0470352243698 0.0251105828593 0.0263660836247 0.00391489282085 0.00421986985813
0.799236 0.185970697417 0.01078721813 0.00510105618366 0.00541769996194 0.000273844438 0.000341063611 0.23438274125 0.00112452211583 0.00108564469268 0.00107605084073 0.000860169335 0.000835303144 0.793448768562 0.0499768824798 0.0253349384808 0.0266268167749 0.00402933247107 0.00437048935213
0.801025 0.184948615671 0.0113950191979 0.00514666668054 0.00547125063934 0.000301022075 0.000376848389 0.2339171019 0.00118382466397 0.00108360164882 0.00107449753584 0.000861783577 0.000836122623 0.790658802493 0.0529218328763 0.0255611586872 0.0268903120373 0.00414699151095 0.00452699852101
0.802816 0.183913220353 0.0120005913611 0.00519270776259 0.00552540896158 0.000328919487 0.000413966875 0.233453179103 0.00124290953831 0.00108155267923 0.00107288052098 0.000863441513 0.000836964742 0.787794884866 0.0558700755596 0.0257893224272 0.0271566743491 0.00426791616566 0.00468955913076
0.804609 0.182864322477 0.0126039404259 0.00523919655215 0.0055801978535 0.00035754819 0.000452455392 0.232990939122 0.00130177730612 0.00107949927083 0.00107119979229 0.000865140348 0.000837827036 0.784855939746 0.0588216105294 0.0260195144797 0.0274260162818 0.0043921547874 0.00485833758059
0.806404 0.181801749889 0.0133448679305 0.00528615110768 0.00563564162909 0.000386920211 0.000492351214 0.23253034624 0.00137092307526 0.00107744287855 0.0010694554147 0.000866877174 0.000838706954 0.781840963249 0.062421037119 0.0262518256211 0.027698458416 0.00451975814797 0.00503350522533
0.808201 0.180725348786 0.0141219607349 0.00533359043054 0.00569176602118 0.000417048152 0.000533692604 0.232071362714 0.00144273383798 0.00107538493655 0.00106764752555 0.000868648971 0.000839601864 0.778749030783 0.0662041887144 0.0264863527772 0.0279741296281 0.00465077980762 0.00521523864146
0.81 0.179634985319 0.0148962022612 0.00538153446913 0.00574859823708 0.000447945256 0.000576518862 0.231613948746 0.00151428072985 0.00107332684832 0.0010657763461 0.000870452608 0.000840509052 0.775579304664 0.0699915508292 0.0267231992086 0.0282531674711 0.00478527648013 0.00540371994411
0.811801 0.178530547261 0.0156675999759 0.00543000412138 0.00580616699164 0.000479625469 0.000620870372 0.231158062439 0.00158556444229 0.0010712699971 0.00106384217901 0.000872284853 0.000841425739 0.772331042133 0.0737831234633 0.0269624746356 0.0285357184929 0.00492330844967 0.00559913713828
0.813604 0.177411945764 0.0164361613384 0.00547902122759 0.00586450254705 0.000512103523 0.000666788651 0.230703659763 0.00165658566607 0.00106921575338 0.00106184542164 0.000874142374 0.000842349073 0.769003603784 0.0775789066167 0.0272042953737 0.0288219385816 0.00506494000175 0.00580168445726
0.815409 0.176279117199 0.0172471275558 0.00552860856948 0.00592363675987 0.000545395011 0.000714316405 0.230250694523 0.00173046738623 0.00106716547255 0.00105978657076 0.000876021746 0.000843276145 0.765596462431 0.0815907418113 0.0274487844743 0.0291119933297 0.00521023990998 0.00601156276037
0.817216 0.175132025068 0.0182093058798 0.00557878985508 0.00598360310866 0.000579516471 0.000763497579 0.229799118323 0.00181472028301 0.00106512050337 0.00105766622784 0.000877919462 0.000844203988 0.762109212368 0.0863308815291 0.0276960718032 0.0294060583332 0.00535928191346 0.00622897992772
0.819025 0.173970662026 0.019167947629 0.00562958970692 0.00604443674638 0.000614485478 0.000814377421 0.229348880539 0.00189866288435 0.0010630821932 0.00105548510939 0.000879831932 0.000845129594 0.758541579175 0.0910762676661 0.0279462941486 0.0297043195976 0.00551214529913 0.00645415128532
0.820836 0.172795051971 0.0201230621277 0.00568103364582 0.00610617452894 0.000650320738 0.000867002539 0.228899928283 0.00198229600905 0.00106105190062 0.00105324405156 0.000881755502 0.00084604991 0.754893429924 0.0958269002223 0.028199595295 0.0300069738636 0.00566891543228 0.00668730007676
0.822649 0.171605252247 0.0210746586907 0.00573314807086 0.00616885506308 0.000687042189 0.000921420972 0.228452206382 0.00206562047511 0.0010590309931 0.00105094402192 0.000883686451 0.000846961858 0.751164783938 0.100582779198 0.0284561261019 0.0303142289794 0.00582968440855 0.00692865793351
0.824464 0.170401355935 0.0220227466235 0.0057859602318 0.00623251874322 0.000724671111 0.000977682249 0.228005657351 0.00214863709967 0.00105702086404 0.00104858612563 0.00088562101 0.000847862337 0.747355824039 0.105343904592 0.0287160445233 0.0306263042688 0.0059945516956 0.00717846537662
0.826281 0.169183494245 0.0231236195063 0.0058394982079 0.00629720779498 0.000763230239 0.001035837468 0.227560221366 0.00224121261296 0.00105502293895 0.00104617161663 0.000887555368 0.000848748237 0.743466908361 0.110857754115 0.0289795156791 0.030943430912 0.00616362483962 0.00743697237448
0.8281 0.167951839018 0.0242857452768 0.00589379087584 0.00636296632103 0.000802743882 0.001095939367 0.22711583625 0.00233756900841 0.0010530386817 0.00104370190743 0.000889485684 0.00084961645 0.739498582711 0.116690779026 0.0292467118676 0.0312658523381 0.00633702019933 0.00770443889702
0.829921 0.166706605328 0.0254435874192 0.00594886788195 0.0064298403477 0.000843238057 0.001158042406 0.226672437447 0.00243356932601 0.001051062578 0.00104117857712 0.000891408098 0.000850463877 0.735451593522 0.122530217377 0.0295178125878 0.0315938246462 0.00651486374522 0.00798113552738
0.831744 0.165448054204 0.0265971573208 0.00600475960675 0.00649787788119 0.000884740618 0.001222202845 0.226229958013 0.00252921451336 0.001049044532 0.00103860338731 0.000893318749 0.000851287449 0.731326901429 0.12837606917 0.0297930045553 0.0319276170466 0.00669729189526 0.00826734409095
0.833569 0.164176495459 0.0277464663563 0.00606149713408 0.00656712896168 0.000927281406 0.001288478834 0.2257883286 0.00262450551703 0.001046976204 0.0010359782882 0.000895213782 0.000852084135 0.727125695455 0.134228334404 0.0300724816927 0.0322675123084 0.00688445241354 0.00856335831499
0.835396 0.162892290641 0.0289445339369 0.00611911222098 0.00663764572548 0.000970892396 0.001356930502 0.225347477447 0.00272247256717 0.001044859991 0.00103330543622 0.000897089369 0.000852850958 0.722849407885 0.140346195966 0.0303564451716 0.032613807256 0.00707650533538 0.00886948454226
0.837225 0.16159585611 0.0303294791551 0.00617763726839 0.00670948248514 0.001015607854 0.001427620057 0.224907330374 0.00283100913915 0.001042698559 0.00103058720555 0.000898941723 0.000853585009 0.718499729828 0.147408372678 0.030645103424 0.0329668133244 0.00727362394409 0.00918604248454
0.839056 0.160287666235 0.0317093101813 0.00623710528882 0.00678269580422 0.001061464516 0.001500611875 0.224467810777 0.00293914364949 0.001040494869 0.00102782619919 0.000900767114 0.00085428347 0.714078627489 0.154478271836 0.0309386721383 0.0333268571349 0.00747599588908 0.00951336594798
0.840889 0.158968256728 0.0330840406979 0.00629754988681 0.00685734459237 0.001108501753 0.001575972617 0.224028839632 0.00304687717532 0.001038252182 0.00102502526918 0.000902561889 0.000854943624 0.7095883592 0.161555893439 0.0312373743471 0.0336942811248 0.00768382421466 0.00985180371021
0.842724 0.157638228107 0.034453684372 0.00635900524417 0.00693349021619 0.001156761771 0.001653771329 0.223590335496 0.00315421079252 0.001035974089 0.00102218752593 0.000904322493 0.000855562878 0.705031493232 0.168641237488 0.0315414404795 0.0340694442868 0.00789732860218 0.0102017203395
0.844561 0.156298249302 0.0358182548551 0.00642150611109 0.00701119661517 0.001206289797 0.001734079558 0.223152214519 0.00326114557578 0.001033664522 0.0010193163633 0.000906045487 0.000856138783 0.700410926411 0.175734303983 0.0318511085083 0.0344527229221 0.00811674655655 0.0105634970916
0.8464 0.154949061405 0.0373811404489 0.00648508779854 0.00709053044759 0.001257134291 0.001816971476 0.222714390452 0.00337804417591 0.001031327779 0.00101641546487 0.000907727573 0.000856669056 0.695729903625 0.183857954487 0.0321666240339 0.034844511555 0.00834233473172 0.0109375328796
0.848241 0.153591481567 0.0390019312915 0.00654978620134 0.00717156125366 0.001309347167 0.001902524001 0.22227677467 0.00349775333852 0.001028968543 0.00101348883626 0.000909365613 0.000857151603 0.69099203817 0.192311528828 0.0324882405826 0.035245223919 0.00857437031744 0.0113242452285
0.850084 0.152226407042 0.0406167201291 0.00661563782481 0.00725436163469 0.001362984016 0.001990816926 0.221839276189 0.00361701748054 0.001026591902 0.00101054081276 0.000910956663 0.000857584539 0.686201333042 0.200774286846 0.0328162198511 0.0356552940272 0.00881315244426 0.0117240713283
0.851929 0.150854819402 0.0422255231444 0.00668267982713 0.0073390074789 0.001418104351 0.002081933061 0.221401801695 0.00373583780378 0.001024203376 0.00100757608541 0.000912497987 0.000857966219 0.68136220323 0.20924622854 0.0331508320862 0.0360751775005 0.00905900374085 0.0121374691016
0.853776 0.149477788897 0.0438283565007 0.00675095009491 0.00742557819271 0.001474771858 0.002175958371 0.220964255577 0.00385421550864 0.001021808936 0.00100459972646 0.000913987099 0.000858295262 0.676479498943 0.217727353911 0.0334923566121 0.0365053529035 0.00931227191716 0.012564918356
0.855625 0.148096478998 0.0455232457378 0.0068204873263 0.00751415698757 0.001533054665 0.002272982123 0.220526539961 0.0039765108583 0.001019415034 0.00100161720567 0.000915421779 0.00085857058 0.671558529981 0.226725629219 0.0338410823674 0.0369463233749 0.00957333146544 0.013006921918
0.857476 0.146712151105 0.0474035363471 0.00689133115628 0.00760483119845 0.001593025611 0.002373097047 0.220088554757 0.00410687596562 0.001017028625 0.000998634419929 0.000916800113 0.000858791409 0.666605091151 0.23672951482 0.0341973087027 0.0373986184317 0.00984258539026 0.0134640069203
0.859329 0.14532616943 0.0492768515015 0.00696352231515 0.00769769264275 0.001654762546 0.002476399497 0.219650197708 0.00423675516171 0.001014657195 0.000995657720144 0.000918120527 0.000858957338 0.661625488829 0.246744209589 0.0345613463105 0.0378627959654 0.0101204670971 0.0139367260923
0.861184 0.143940006067 0.0511432101222 0.00703710281424 0.00779283802724 0.001718348635 0.002582989615 0.219211364443 0.00436614976726 0.001012308788 0.000992693935287 0.000919381813 0.000859068347 0.656626568758 0.256769713528 0.0349335183173 0.0383394445252 0.010407442352 0.0144256590611
0.863041 0.142555246254 0.0530026311063 0.00711211618114 0.00789036941274 0.001783872675 0.00269297151 0.218771948541 0.00449506110123 0.001009992039 0.000989750405069 0.000920583175 0.000859124837 0.651615745093 0.266806026634 0.0353141616247 0.0388291858856 0.0107040113039 0.0149314138019
0.8649 0.141173593821 0.0548551333273 0.00718860774555 0.00799039473473 0.001851429429 0.002806453446 0.2183318416 0.00462349048085 0.001007716201 0.000986835010583 0.000921724261 0.000859127671 0.646601030736 0.27685314891 0.0357036285268 0.0393326779273 0.0110107106474 0.0154546281118
0.866761 0.139796876843 0.0569966173668 0.00726662497074 0.00809302837886 0.001921119984 0.002923548026 0.217890933314 0.00476262944165 0.001005491176 0.000983956204119 0.000922805206 0.000859078213 0.641591069058 0.288502428731 0.0361022885519 0.0398506178092 0.0113281159208 0.0159959711227
0.868624 0.138427053501 0.0591469219384 0.00734621785508 0.00819839184097 0.001993052107 0.003044372398 0.217449111554 0.00490188291149 0.001003327552 0.000981123048508 0.000923826676 0.000858978365 0.636595167079 0.300254691222 0.0365105307075 0.0403837456209 0.0116568438245 0.0165561449442
0.870489 0.13706621815 0.0612892272802 0.00742743938736 0.00830661444274 0.002067340641 0.003169048458 0.217006262462 0.00504061536966 0.001001236635 0.000978345248258 0.000924789912 0.000858830612 0.631623330106 0.312019570206 0.0369287659961 0.04093284834 0.0119975547847 0.0171358863203
0.872356 0.135716607606 0.0634235552485 0.0075103460923 0.0084178341417 0.002144107892 0.003297703068 0.216562270552 0.00517882824312 0.000999230483 0.000975633195085 0.000925696772 0.000858638072 0.626686297941 0.323797065681 0.0373574304412 0.0414987643039 0.0123509555313 0.0177359683826
0.874225 0.134380607664 0.0655499276711 0.00759499864293 0.00853219842233 0.002223484058 0.003430468285 0.216117018814 0.0053165229569 0.000997321948 0.000972998000577 0.000926549788 0.000858404533 0.621795582789 0.335587177649 0.0377969884567 0.0420823881643 0.0127178018781 0.0183572025279
0.876096 0.133060759837 0.0678660146973 0.00768146257159 0.00864986527217 0.002305607663 0.003567481588 0.215670388837 0.00545989464076 0.000995524709 0.000970451542979 0.000927352211 0.000858134514 0.616963508781 0.348496299481 0.0382479367918 0.0426846763149 0.0130989016457 0.019000440291
0.877969 0.131759768346 0.0703130485846 0.00776980907314 0.00877100426808 0.002390626013 0.003708886129 0.215222260929 0.00560710242889 0.000993853318 0.00096800650975 0.000928108068 0.00085783331 0.612203253405 0.362202406101 0.038710808986 0.0433066529765 0.0134951176961 0.0196665754023
0.879844 0.130480507339 0.0727509636431 0.00786011592442 0.00889579775568 0.002478695673 0.003854830983 0.214772514262 0.00575375782064 0.000992323235 0.000965676449819 0.000928822221 0.000857507045 0.607528890684 0.375923148179 0.0391861804827 0.0439494168004 0.0139073711515 0.0203565458906
0.881721 0.129226028377 0.0751797849291 0.00795246850394 0.00902444213375 0.002569982965 0.004005471413 0.214321027008 0.00589986233822 0.000990950878 0.000964409025173 0.000929500418 0.000857162736 0.602955436436 0.389658525715 0.0396746742992 0.0446141481454 0.0143366448085 0.0210713362833
0.8836 0.127999568169 0.0775995374654 0.00804696095639 0.00915714926647 0.002664664489 0.004160969142 0.213867676506 0.0060454175017 0.000989753662 0.000964121580795 0.000930149365 0.000856808347 0.598498895486 0.403408538709 0.0401769675603 0.0453021170676 0.0147839867118 0.0218119799519
0.885481 0.12680455658 0.0801039310669 0.00814369747553 0.00929414799763 0.002762927658 0.004321492643 0.213412339421 0.00619284537107 0.000988750053 0.000964005830917 0.000930776782 0.000856452854 0.594176311098 0.417722839436 0.0406937987083 0.0460146920135 0.0152505139089 0.0225795615602
0.887364 0.125644624906 0.0828712898273 0.00824279374448 0.00943568578983 0.002864971268 0.004487217432 0.21295489193 0.00634675419049 0.000987959608 0.00096407340024 0.000931391476 0.000856106309 0.590005816571 0.433653880587 0.0412259756454 0.0467533492333 0.0157374164643 0.0233752196411
0.889249 0.12452361444 0.0856283189023 0.00834437852144 0.00958203048933 0.002971006082 0.004658326376 0.212495209909 0.00650008369034 0.000987403032 0.000964336732375 0.000932003408 0.000855779909 0.586006689249 0.449601842653 0.0417743847355 0.0475196830464 0.0162459616624 0.0242001493066
0.891136 0.123445585317 0.0883750468315 0.00844859540206 0.00973347221483 0.003081255446 0.004835010013 0.212033169137 0.00665283547668 0.000987102228 0.000964809149296 0.000932623769 0.000855486065 0.582199406911 0.465566725634 0.0423400008698 0.0483154168967 0.0167774984841 0.0250556051263
0.893025 0.122414825668 0.0911115021143 0.00855560473939 0.00989032536571 0.003195955924 0.005017466886 0.211568645511 0.00680501115322 0.000987080351 0.00096550491454 0.000933265057 0.000855238481 0.578605706778 0.48154852953 0.0429238985206 0.049142415239 0.0173334623394 0.0259429041727
0.894916 0.121435861071 0.0938377132082 0.0086655857577 0.0100529307604 0.003315357961 0.005205903882 0.211101515279 0.00695661232134 0.000987361862 0.000966439300465 0.000933941154 0.000855052227 0.575248647128 0.49754725434 0.0435272639844 0.0500026963193 0.0179153800715 0.026863429206
0.896809 0.120513464323 0.0969393815696 0.00877873884875 0.0102216578902 0.003439726576 0.005400536601 0.210631655278 0.00711641566324 0.000987972591 0.000967628656366 0.000934667413 0.000854943821 0.572152671753 0.515966333592 0.0441514087721 0.0508984458189 0.0185248753052 0.027818632152
0.898704 0.11965266553 0.10004733812 0.00889528807256 0.0103969072897 0.003569342085 0.005601589713 0.210158943192 0.00727602255577 0.000988939794 0.000969090484376 0.000935460743 0.000854931314 0.569343677279 0.534516593175 0.0447977843105 0.0518320313784 0.0191636741434 0.0288100376657
0.900601 0.118858762536 0.103143664449 0.00901548383433 0.0105791130095 0.003704500839 0.005809297356 0.209683257826 0.00743502625728 0.000990292217 0.00097084352458 0.000936339701 0.00085503438 0.566849083557 0.553086430868 0.0454679978658 0.0528060179863 0.0198336111744 0.0298392470719
0.9025 0.118137331685 0.106228392902 0.0091396057917 0.0107687451954 0.003845516015 0.006023903529 0.209204479392 0.00759342845204 0.000992060159 0.000972907837737 0.000937324585 0.000855274404 0.564697907178 0.571675846671 0.0461638299288 0.0538231842598 0.02053663598 0.030907942473
0.904401 0.117494238943 0.109301555776 0.00926796592322 0.0109663127377 0.003992718415 0.006245662507 0.208722489811 0.0077512308217 0.000994275541 0.000975304899259 0.000938437532 0.000855674579 0.562920838331 0.590284840585 0.0468872528495 0.0548865395199 0.0212748199926 0.0320178911883
0.906304 0.11693565137 0.112676574522 0.00940091182534 0.0111723660075 0.004146457314 0.006474839272 0.208237173034 0.0079159782103 0.000996971973 0.000978057697147 0.000939702625 0.000856260005 0.561550321041 0.611023720918 0.0476404510119 0.0559993417179 0.0220503639173 0.0331709505344
0.908209 0.116468048975 0.116182715228 0.00953883015486 0.0113874996309 0.00430710133 0.006711709959 0.207748415375 0.00808356201585 0.001000184833 0.00098119083315 0.000941145992 0.000857057795 0.560620637056 0.632754798453 0.0484258422554 0.0571651161055 0.0228656056417 0.0343690729356
0.910116 0.116098236937 0.119675717933 0.00968215026175 0.0116123552923 0.004475039337 0.0069565623162 0.207256105869 0.00825051085338 0.001003951332 0.000984730637066 0.000942795922 0.00085809718 0.560167993364 0.654508690767 0.0492461007807 0.0583876745283 0.0237230287654 0.0356143114569
0.912025 0.115833358226 0.123155619359 0.00983134795261 0.0118476245554 0.004650681403 0.007209696186 0.206760136643 0.00841682650559 0.001008310597 0.000988705280355 0.000944682979 0.00085940962 0.560230613631 0.67628539786 0.0501041812894 0.0596711354449 0.0246252717312 0.0369088257903
0.913936 0.115680906621 0.126622456172 0.00998694937162 0.0120940516556 0.004834459776 0.007471423998 0.206260403306 0.00858251075241 0.001013303747 0.000993144895934 0.00094684012 0.000861028926 0.560848833643 0.698084919733 0.0510033443648 0.0610199444177 0.0255751377419 0.0382548887131
0.915849 0.115648740143 0.13031508871 0.0101495349552 0.0123524362534 0.0050268299 0.0077420712827 0.205756805359 0.00875513320729 0.001018973984 0.000998081707919 0.000949302821 0.000862991374 0.562065200911 0.721706491823 0.0519471829375 0.0624388951226 0.0265756053981 0.0396548931272
0.917764 0.115745094903 0.134292767281 0.0103197434372 0.0126236361043 0.005228271468 0.0080219772068 0.20524924663 0.00893657200758 0.001025366665 0.00100355016295 0.000952109207 0.000865335837 0.563924578547 0.747609989384 0.0529396497529 0.0639331506317 0.0276298402288 0.0411113597324
0.919681 0.115978599389 0.138255525048 0.0104982758169 0.0129085696316 0.005439289526 0.0083114951195 0.204737635719 0.00911732243188 0.001032529405 0.00100958706634 0.00095530018 0.000868103915 0.566474253655 0.773540540206 0.0539850854889 0.0655082650659 0.0287412072211 0.0426269453429
0.9216 0.116358289202 0.142203403918 0.0106858992681 0.0132082183622 0.005660415602 0.0086109931264 0.204221886479 0.00929738642227 0.001040512157 0.00101623172623 0.000958919569 0.000871340065 0.569764050309 0.799498144289 0.0550882474691 0.0671702053518 0.0299132843231 0.0442044520597
0.923521 0.116893622236 0.146136445728 0.010883450903 0.0135236291989 0.005892208896 0.0089208546758 0.203701918506 0.00947676591765 0.00104936731 0.0010235260939 0.000963014262 0.000875091754 0.573846447266 0.825482801633 0.0562543385875 0.0689253730915 0.0311498772591 0.0458468372199
0.925444 0.11759449434 0.15020737885 0.0110918413287 0.0138559165095 0.006135257493 0.0092414791749 0.203177657661 0.00966251312215 0.00105914979 0.00103151491397 0.000967634368 0.000879409591 0.578776700616 0.852857323676 0.0574890362172 0.0707806264745 0.0324550354846 0.0475572244243
0.927369 0.118471255455 0.154770943163 0.0113120579048 0.0142062640049 0.006390179645 0.0095732826146 0.202649036611 0.00987100807443 0.001069917158 0.00104024587177 0.000972833361 0.000884347493 0.584612971452 0.884804673165 0.0587985206945 0.0727433021318 0.0338330697789 0.0493389155356
0.929296 0.11953472624 0.159317377449 0.0115451676651 0.0145759263897 0.00665762508 0.0099166982298 0.202115995397 0.0100787126753 0.001081729713 0.00104976974102 0.000978668249 0.000889962835 0.591416458679 0.916785214706 0.0601895032452 0.0748212369307 0.0352885712954 0.0511954040072
0.931225 0.120796215213 0.163846730034 0.0117923197715 0.0149662307751 0.006938276368 0.0102721771717 0.201578482026 0.0102856291631 0.001094650604 0.00106014053159 0.000985199738 0.000896316616 0.599251537163 0.948798948299 0.0616692527733 0.0770227897261 0.0368264324677 0.0531303895011
0.933156 0.122267536408 0.168359049169 0.0120547474884 0.0153785778521 0.007232850334 0.0106401892099 0.201036453092 0.0104917597727 0.001108745936 0.00107141563567 0.000992492407 0.000903473629 0.608185901251 0.980845873943 0.0632456214905 0.0793568630781 0.0384518698829 0.0551477940759
0.935089 0.123961027557 0.172893376938 0.0123337695786 0.0158144428167 0.00754209953 0.0110212234502 0.200489874422 0.0106996666719 0.001124084889 0.00108365596582 0.001000614884 0.000911502638 0.618290713755 1.01337668584 0.064927068957 0.0818329250186 0.0401704494031 0.0572517800343
0.937024 0.125889568832 0.178217480229 0.012630791093 0.0162753760761 0.007866813743 0.01141578909 0.199938721747 0.0109597525563 0.001140739837 0.00109692609304 0.001009640037 0.000920476561 0.629640760589 1.05528879655 0.0667226844582 0.0844610310363 0.0419881136548 0.0594467697667
0.938961 0.128066602134 0.183521594895 0.0129473035205 0.0167630037299 0.008207821576 0.011824416187 0.199382981409 0.0112188557671 0.001158786467 0.00111129437541 0.001019645161 0.00093047266 0.642314610951 1.09724422728 0.0686422076081 0.0872518463362 0.0439112123406 0.0617374676538
0.9409 0.130506150966 0.188805777565 0.0132848842934 0.0172790278815 0.008565992073 0.012247656453 0.198822651093 0.0114769790952 0.001178303909 0.00112683307472 0.00103071218 0.000941572735 0.656394783233 1.13924297801 0.0706960471924 0.0902166687371 0.0459465355184 0.0641288843784
0.942841 0.133222840891 0.194070084774 0.0136451956645 0.0178252267892 0.008942236407 0.01268608409 0.198257740591 0.0117341253267 0.001199374862 0.00114361847538 0.001042927856 0.000953863331 0.671967916581 1.18128504876 0.0728952984593 0.0933674523227 0.0481013503011 0.0666263639956
0.944784 0.136231920587 0.199314572961 0.0141170757821 0.0184699365878 0.009337509622 0.013140296634 0.197688272596 0.0119902972431 0.001222085737 0.00116173097907 0.001056383997 0.000967435946 0.689124948071 1.22337043951 0.0754795659396 0.0968941858457 0.0503834412655 0.0692356138755
0.946729 0.139549283539 0.205532539954 0.0146308815452 0.0191601876026 0.009752812445 0.013610915838 0.19711428353 0.0123308235372 0.00124652679 0.00118125519716 0.001071177683 0.000982387253 0.707961295548 1.28286992298 0.0784958901312 0.100836023443 0.0528011551103 0.0719627380766
0.948676 0.143191490345 0.211851078148 0.0151698681032 0.0198837733319 0.010189193154 0.014098588585 0.196535824409 0.0126807136973 0.001272792266 0.00120228003319 0.001087411495 0.00099881932 0.728577045816 1.34460291064 0.0816821400826 0.104992493164 0.0553634498963 0.0748142744479
0.950625 0.147175791688 0.21814588 0.0157349558916 0.0206420306366 0.01064774951 0.014603987825 0.195952961739 0.013029286839 0.001300980546 0.00122489875407 0.001105193743 0.001016839855 0.751077148219 1.40639931174 0.0850470292598 0.109374632288 0.0580799495204 0.0777972358462
0.952576 0.151520151961 0.224417013094 0.0163270972392 0.0214363457351 0.011129630764 0.015127813543 0.195365778446 0.0133765467152 0.0013311978149 0.00124920904467 0.001124638725 0.001036562436 0.775571613239 1.46825912629 0.0885998134753 0.113994115999 0.0609610039132 0.0809191560794
0.954529 0.156243273593 0.230664544897 0.0169472792126 0.022268157163 0.011636039726 0.015670793762 0.194774374846 0.0137224970722 0.001363591707 0.00127531306041 0.001145866966 0.00105810677 0.802175715961 1.53018235428 0.0923503428933 0.118863308602 0.0640177556846 0.0841881409662
0.956484 0.161364622053 0.238027181436 0.0175965266003 0.0231389588326 0.012168234903 0.016233685582 0.194178869657 0.0141834177297 0.00139828340989 0.00130331747754 0.00116900549 0.00108159895 0.831010203829 1.63807150723 0.0963091183441 0.123995318496 0.0672622138603 0.087612925276
0.958441 0.166904451593 0.245723083147 0.018275904951 0.0240503031917 0.012727532717 0.016817276239 0.193579401039 0.0146794652675 0.00143538621585 0.00133333352472 0.001194188083 0.001107171726 0.862201508514 1.76065472587 0.10048735179 0.129404057186 0.0707073356069 0.0912029359751
0.9604 0.172883831708 0.253390095981 0.0189865237283 0.0250038044765 0.013315309796 0.017422384211 0.192976127688 0.0151736539281 0.00147501773322 0.00136547702621 0.001221555579 0.001134964775 0.895881961045 1.88336322119 0.104897031601 0.135104302469 0.0743671167338 0.0949683627514
0.962361 0.179324674362 0.261028302481 0.0197295395311 0.0260011420596 0.013933005334 0.018049860353 0.19236922996 0.0156659890193 0.00151730011522 0.00139986843312 0.001251256141 0.001165125002 0.932190009802 2.00619699317 0.109550992675 0.141111766193 0.0782566920601 0.0989202364077
0.964324 0.186249761977 0.268637785053 0.0205061593986 0.0270440638777 0.014582123544 0.01870058907 0.191758911041 0.01615647584 0.00156236029802 0.00143663286536 0.001283445566 0.001197806823 0.971270440398 2.12915604182 0.114462991844 0.147443166645 0.0823924466404 0.103070516162
0.966289 0.193682776217 0.277541189845 0.0213176441897 0.028134389951 0.015264236183 0.019375489525 0.191145398171 0.0167923079013 0.00161033025323 0.00147590015843 0.001318287589 0.001233172481 1.01327459657 11.1038366491 0.119647788886 0.154116306002 0.0867921391683 0.107432186699
0.968256 0.20164832758 0.287103862786 0.0221653120429 0.0292740159932 0.015980985165 0.020075516883 0.190528943894 0.0175028506514 0.00166134726114 0.0015178049154 0.001355954204 0.001271392358 1.05836060107 24.734486039 0.125121233521 0.161150153111 0.0914750388009 0.112019366099
0.970225 0.210171985817 0.296630675709 0.0230505419069 0.0304649170911 0.016734085256 0.020801663607 0.189909827374 0.0182107393809 0.00171555418246 0.00156248657328 0.00139662599 0.001312645309 1.10669357517 38.3789947572 0.130900358717 0.168564931716 0.0964620769716 0.116847425845
0.972196 0.219280311201 0.306121731427 0.0239747771622 0.0317091514814 0.017525326866 0.021554960774 0.189288355747 0.0189159816868 0.00177309975591 0.00161008948569 0.001440492446 0.001357118996 1.15844585545 52.0373628037 0.137003480881 0.176382214666 0.101776015782 0.121933123997
0.974169 0.229000886669 0.315577132564 0.0249395292978 0.0330088644131 0.018356578924 0.022336479446 0.188664865524 0.019618585153 0.00183413889356 0.00166076301279 0.001487752354 0.001405010236 1.21379720614 65.7095901786 0.143450306999 0.184625024219 0.107441634764 0.127294753218
0.976144 0.239362350846 0.326550187612 0.0259463816928 0.034366292082 0.019229791856 0.023147332079 0.188039724051 0.0204951379901 0.00189883298665 0.00171466164158 0.001538614124 0.001456525371 1.27293502505 71.1183878328 0.150262049589 0.193317938679 0.113485938165 0.132952304796
0.978121 0.250394431992 0.338608835703 0.0269969934643 0.0357837656781 0.020147000647 0.023988673978 0.187413331015 0.0214965160622 0.00196735021872 0.00177194511747 0.001593296175 0.001511880635 1.33605454124 70.5139628419 0.15746154954 0.20248720585 0.119938384663 0.138927650616
0.9801 0.262127982866 0.350622312586 0.028093103402 0.0372637154881 0.02111032802 0.024861704789 0.186786120006 0.0224941611629 0.00203986588278 0.00183277859982 0.001652027322 0.001571302539 1.4033590015 69.9089263942 0.165073407411 0.212160863194 0.126831142231 0.145244744648
0.982081 0.274595016565 0.362590748182 0.0292365339885 0.0388086751198 0.022121987697 0.025767670049 0.186158560132 0.0234880840092 0.00211656271105 0.00189733283282 0.001715047163 0.001635028274 1.47505984345 69.3032784898 0.173124123546 0.22236886529 0.134199370591 0.15192984586
0.984064 0.287828743321 0.374514272181 0.0304291955193 0.0404212858054 0.023184287781 0.026707862769 0.185531157695 0.0244782952978 0.0021976311947 0.001965766931 0.001782606498 0.001703306118 1.55137685172 68.6970191286 0.18164224765 0.233143218411 0.142081534265 0.159011764694
0.986049 0.301863608313 0.388244688228 0.0316730902809 0.0421043007906 0.02429963424 0.027683625076 0.184904457925 0.025672057781 0.00228326991568 0.002038070377 0.001854967742 0.001776395862 1.6325382941 73.205052345 0.190658537714 0.24451812244 0.150519749367 0.16652213511
0.988036 0.316735330501 0.403573655707 0.0331127320077 0.0439677446515 0.025470534503 0.028696349895 0.184279046766 0.027046048744 0.00237368588586 0.002114364549 0.001932405365 0.001854569244 1.71878103376 82.2861442515 0.201074753195 0.257208601869 0.159560167546 0.174495714624
0.990025 0.332480942501 0.418845257444 0.0347008242581 0.0459775723472 0.026699601166 0.029747482693 0.183655552737 0.028414922784 0.00246909488096 0.002194827142 0.002015206335 0.001938110411 1.81035061312 91.3763766632 0.21230308005 0.270769761427 0.169253401019 0.182970714679
0.992016 0.349138831542 0.434059658958 0.036375780925 0.048088938852 0.02798955582 0.030838523263 0.183034648845 0.0297786946371 0.00256972177984 0.002279642604 0.002103670588 0.002027316368 1.90750130505 100.47574958 0.22426663003 0.285154296319 0.179654992384 0.191989163973
0.994009 0.366748781517 0.449217025461 0.038141171845 0.0503060445662 0.029343232999 0.031971027569 0.182417054566 0.0311373790121 0.00267580091514 0.002369002352 0.002198111493 0.002122497479 2.01049612598 109.584263002 0.237009497707 0.30040983164 0.190825934297 0.201597307131
0.996004 0.385352016158 0.464317521857 0.040000679541 0.0526332290894 0.030763584251 0.033146609642 0.181803537901 0.0324909905904 0.00278757641474 0.00246310501 0.002298856352 0.002223977943 2.11960680527 118.70191693 0.250578443625 0.316586686729 0.202833242915 0.211846041783
0.998001 0.404991243356 0.479361312738 0.0419581047697 0.0550749763993 0.03225368233 0.034366943534 0.181194917485 0.033839544026 0.00290685871154 0.002562156635 0.002406246897 0.002332096319 2.23511370505 127.828711362 0.265023074627 0.333738021428 0.21575059101 0.222791396373


==> aux/fits/MainzOnly/Spline.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996730746 2.1164656219e-08 2.49515784324e-08 2.57630596366e-08 3.33199999814e-08 3.30960000516e-08 0.999997464127 4.49557672957e-08 4.73623466664e-08 5.23245959141e-08 3.52860000108e-08 3.48379999293e-08 0.999999266617 5.69776517976e-08 5.000775346e-08 3.90459490654e-08 1.74197878344e-09 1.96597904623e-09
4e-06 0.999986923114 8.46579094566e-08 9.98009721498e-08 1.03046611855e-07 1.33275000036e-07 1.3238099994e-07 0.999989856512 1.79821549563e-07 1.89445934474e-07 2.09288634014e-07 1.41140999999e-07 1.3934700005e-07 0.999997066572 2.2791060719e-07 2.00020103484e-07 1.56180011035e-07 6.96566293534e-09 7.86566456412e-09
9e-06 0.999970577495 1.90477613499e-07 2.24537604825e-07 2.31836253313e-07 2.99854000074e-07 2.97840999974e-07 0.999977177172 4.04592788039e-07 4.26227931093e-07 4.70871138071e-07 3.17552000029e-07 3.13518000006e-07 0.999993400172 5.12798866178e-07 4.5001592831e-07 3.51375341826e-07 1.56752935077e-08 1.76963024234e-08
1.6e-05 0.999947694541 3.38620191478e-07 3.99136849014e-07 4.12108510402e-07 5.33033000072e-07 5.29455999931e-07 0.999959426131 7.19261885107e-07 7.57679181951e-07 8.37031878222e-07 5.64503999989e-07 5.57331999995e-07 0.999988267934 9.11642428762e-07 7.99948269132e-07 6.24601111984e-07 2.78706078216e-08 3.14656359857e-08
2.5e-05 0.999918275163 5.29080636089e-07 6.23572211193e-07 6.43828173864e-07 8.32783000004e-07 8.27192999986e-07 0.999936603426 1.12381820478e-06 1.18375335791e-06 1.3077183352e-06 8.81969000055e-07 8.70764999994e-07 0.999981670575 1.42444129494e-06 1.24976396978e-06 9.75803432865e-07 4.35588387582e-08 4.91729081897e-08
3.6e-05 0.999882320535 7.6185250992e-07 8.97800937718e-07 9.2695533243e-07 1.19906499996e-06 1.19101700002e-06 0.999908709103 1.61824807335e-06 1.70439252876e-06 1.88285922737e-06 1.26991500005e-06 1.25378299998e-06 0.999973609023 2.05119546471e-06 1.79938045154e-06 1.4049208477e-06 6.27387175545e-08 7.08228613533e-08
4.9e-05 0.99983983209 1.03692794585e-06 1.22177667189e-06 1.26143475025e-06 1.63183199997e-06 1.62087900002e-06 0.999875743218 2.20253478033e-06 2.31952620711e-06 2.56236852961e-06 1.72830400003e-06 1.70634700003e-06 0.999964084409 2.79190493808e-06 2.44870626634e-06 1.91187383403e-06 8.5417474982e-08 9.6421741369e-08
6.4e-05 0.999790811521 1.35429764755e-06 1.59544492772e-06 1.64720523172e-06 2.13102699997e-06 2.11672399997e-06 0.99983770584 2.8766585794e-06 3.0290701875e-06 3.34614956883e-06 2.25708500001e-06 2.22841300002e-06 0.999953098069 3.64656971505e-06 3.19763527704e-06 2.49656685154e-06 1.11602844299e-07 1.25972298703e-07
8.1e-05 0.999735260782 1.71395089007e-06 2.01873785699e-06 2.08419559244e-06 2.69658499996e-06 2.67848700009e-06 0.999794597044 3.64059668974e-06 3.83293087237e-06 4.23408109813e-06 2.85620700002e-06 2.819923e-06 0.999940651548 4.61518979561e-06 4.0460341512e-06 3.15889807544e-06 1.4129806325e-07 1.59484791706e-07
0.0001 0.999673182085 2.11587552053e-06 2.49158482517e-06 2.57232243421e-06 3.32843399997e-06 3.30609599997e-06 0.999746416921 4.49432329746e-06 4.73099550058e-06 5.22603737161e-06 3.52560600003e-06 3.48081899992e-06 0.999926746588 5.69776517976e-06 4.99376741362e-06 3.89874083042e-06 1.74512879147e-07 1.96962989363e-07
0.000121 0.999604577904 2.56005795888e-06 3.01390336001e-06 3.11149625692e-06 4.02649099995e-06 3.999468e-06 0.99969316557 5.43780955723e-06 5.72314296573e-06 6.32186897637e-06 4.26521300001e-06 4.21103399995e-06 0.999911385144 6.89429586751e-06 6.04066964309e-06 4.71595857258e-06 2.11258550764e-07 2.38416176246e-07
0.000144 0.999529450971 3.04648319876e-06 3.58560307712e-06 3.70161631634e-06 4.79066699999e-06 4.75851500004e-06 0.9996348431 6.47102359409e-06 6.80924019705e-06 7.52141250088e-06 5.07495300006e-06 5.0104899999e-06 0.999894569372 8.20478185885e-06 7.18656521309e-06 5.6104051476e-06 2.51539852614e-07 2.83853154981e-07
0.000169 0.999447804279 3.57513480845e-06 4.20658280799e-06 4.34257451047e-06 5.62086099998e-06 5.58313900001e-06 0.999571449633 7.59393050547e-06 7.98913917231e-06 8.8244925056e-06 5.95474299991e-06 5.87910600003e-06 0.999876301635 9.62922315379e-06 8.4312575612e-06 6.58191557181e-06 2.95368080772e-07 3.33286253262e-07
0.000196 0.999359641078 4.1459949319e-06 4.87673731392e-06 5.03424946111e-06 6.51696599996e-06 6.47323199998e-06 0.999502985302 8.80649236345e-06 9.26267866473e-06 1.02309162815e-05 6.90449200003e-06 6.81679299996e-06 0.999856584496 1.11676197523e-05 9.77453942899e-06 7.63030974587e-06 3.42756057425e-07 3.86725326873e-07
0.000225 0.999264964877 4.7590442899e-06 5.59594905018e-06 5.77651291962e-06 7.47886700003e-06 7.42867799997e-06 0.999429450251 1.01086682171e-05 1.06296862449e-05 1.17404752473e-05 7.92409999995e-06 7.82345500006e-06 0.999835420725 1.28199716545e-05 1.12161830195e-05 8.75539706824e-06 3.93717136893e-07 4.44178763659e-07
0.000256 0.999163779445 5.41426218125e-06 6.3640939822e-06 6.56922725154e-06 8.50643700001e-06 8.44935599997e-06 0.999350844636 1.1500414095e-05 1.20899760834e-05 1.33529476555e-05 9.01346500004e-06 8.89898799994e-06 0.999812813296 1.45862788602e-05 1.27559435994e-05 9.95696811152e-06 4.4826120793e-07 5.05664496275e-07
0.000289 0.999056088807 6.11162648409e-06 7.18103819313e-06 7.41224562604e-06 9.59954500002e-06 9.53513099999e-06 0.999267168624 1.29816830084e-05 1.36433516506e-05 1.50680925358e-05 1.01724729999e-05 1.0043281e-05 0.999788765384 1.64665413695e-05 1.43935599005e-05 1.12348074334e-05 5.06404706613e-07 5.71191998477e-07
0.000324 0.998941897247 6.85111365735e-06 8.04664059554e-06 8.3054088722e-06 1.0758049e-05 1.0685863e-05 0.999178422395 1.45524249536e-05 1.52896011996e-05 1.68856574804e-05 1.1401005e-05 1.1256216e-05 0.999763280368 1.84607591824e-05 1.61287541904e-05 1.25886757726e-05 5.68161616865e-07 6.40776300243e-07
0.000361 0.998821209305 7.63269874213e-06 8.96075161593e-06 9.24855236648e-06 1.1981798e-05 1.1901403e-05 0.999084606142 1.62125869156e-05 1.70285010457e-05 1.88053753699e-05 1.2698935e-05 1.253767e-05 0.99973636183 2.05689322989e-05 1.79612366089e-05 1.40183265729e-05 6.33549482099e-07 7.14433991966e-07
0.0004 0.99869402978 8.45635536336e-06 9.92321043624e-06 1.02415004107e-05 1.32706330001e-05 1.3181595e-05 0.998985720068 1.79621128712e-05 1.88598150817e-05 2.08269592223e-05 1.4066129e-05 1.388751e-05 0.999708013556 2.2791060719e-05 1.98906909783e-05 1.55234977943e-05 7.02582407697e-07 7.92181231613e-07
0.000441 0.998560363725 9.32205573148e-06 1.09338526495e-05 1.12840685677e-05 1.4624389e-05 1.4526272e-05 0.998881764391 1.98009437926e-05 2.07832968981e-05 2.29501129235e-05 1.5502446e-05 1.53055969999e-05 0.99967823953 2.51271444427e-05 2.1916794826e-05 1.71039136996e-05 7.75279074605e-07 8.7403275062e-07
0.000484 0.99842021645 1.02297706441e-05 1.19925032894e-05 1.23760610351e-05 1.6042889e-05 1.5935259e-05 0.998772739343 2.17290176513e-05 2.27986825996e-05 2.51745230461e-05 1.7007738e-05 1.6791786e-05 0.999647043938 2.757718347e-05 2.40392069509e-05 1.87592819139e-05 8.51659746615e-07 9.60007868089e-07
0.000529 0.998273593521 1.1179469488e-05 1.30989753364e-05 1.35172757639e-05 1.75259490001e-05 1.7408374e-05 0.998658645166 2.37462694217e-05 2.49057021191e-05 2.74998581137e-05 1.8581851e-05 1.8345923e-05 0.99961443117 3.01411778009e-05 2.62575610175e-05 2.04893015113e-05 9.31742274668e-07 1.05012649632e-06
0.000576 0.998120500759 1.2171120241e-05 1.42530795809e-05 1.4707501083e-05 1.9073378e-05 1.89454280001e-05 0.998539482119 2.58526310854e-05 2.71040679174e-05 2.99257772074e-05 2.0224621e-05 1.996785e-05 0.999580405815 3.28191274354e-05 2.85714866911e-05 2.22936541463e-05 1.01554710918e-06 1.14440514565e-06
0.000625 0.997960944238 1.32046894736e-05 1.54546154439e-05 1.59465134587e-05 2.0684974e-05 2.05462189999e-05 0.998415250474 2.80480316357e-05 2.93934821789e-05 3.24519212936e-05 2.1935881e-05 2.16574e-05 0.99954497266 3.56110323735e-05 3.09805921288e-05 2.41720078058e-05 1.1030983158e-06 1.24286794534e-06
0.000676 0.997794930287 1.42801423521e-05 1.67033733268e-05 1.72340822273e-05 2.23605290001e-05 2.22105419999e-05 0.998285950516 3.03323970815e-05 3.17736362406e-05 3.50779160911e-05 2.3715454e-05 2.3414398e-05 0.999508136693 3.85168926152e-05 3.34844666612e-05 2.61240197414e-05 1.19441456903e-06 1.34553464137e-06
0.000729 0.997622465489 1.53974426395e-05 1.79991367872e-05 1.85699700483e-05 2.40998259999e-05 2.3938181e-05 0.998151582547 3.27056504526e-05 3.42442061943e-05 3.78033742155e-05 2.5563156e-05 2.5238665e-05 0.999469903102 4.15367081605e-05 3.60826865824e-05 2.81493319891e-05 1.28952118128e-06 1.45242661242e-06
0.000784 0.997443556679 1.65565526987e-05 1.93416809472e-05 1.99539258803e-05 2.59026380001e-05 2.57289119999e-05 0.998012146882 3.51677118041e-05 3.68048594101e-05 4.06278930484e-05 2.7478799e-05 2.71300120001e-05 0.999430277272 4.46704790093e-05 3.87748111488e-05 3.02475734263e-05 1.38844110109e-06 1.56357088776e-06
0.000841 0.997258210942 1.77574334949e-05 2.07307751432e-05 2.13856909366e-05 2.7768735e-05 2.7582502e-05 0.997867643854 3.77184982219e-05 3.94552471662e-05 4.35510572043e-05 2.9462183e-05 2.9088247e-05 0.999389264783 4.79182051618e-05 4.15603883686e-05 3.24183556682e-05 1.49120293536e-06 1.67898513503e-06
0.0009 0.997066435619 1.90000445971e-05 2.21661734117e-05 2.28650019558e-05 2.9697871e-05 2.9498713e-05 0.997718073809 4.03579238273e-05 4.21950110775e-05 4.65724335431e-05 3.1513106e-05 3.1113166e-05 0.999346871419 5.12798866178e-05 4.44389410588e-05 3.46612856505e-05 1.59782794096e-06 1.79870070938e-06
0.000961 0.996868238298 2.0284344182e-05 2.36476294856e-05 2.43915796563e-05 3.1689799e-05 3.14772959999e-05 0.997563437112 4.30858997831e-05 4.50237809958e-05 4.9691576422e-05 3.3631356e-05 3.3204564e-05 0.999303103153 5.47555233775e-05 4.74099835265e-05 3.69759495813e-05 1.70834706403e-06 1.92273962574e-06
0.001024 0.996663626818 2.16102890355e-05 2.51748873786e-05 2.59651407694e-05 3.3744261e-05 3.3517994e-05 0.997403734142 4.59023342984e-05 4.79411744453e-05 5.29080255653e-05 3.58167159999e-05 3.5362223e-05 0.999257966159 5.83451154407e-05 5.04730129013e-05 3.93619227077e-05 1.82278592853e-06 2.05112959761e-06
0.001089 0.996452609269 2.29778345561e-05 2.67476789368e-05 2.75853933535e-05 3.5860989e-05 3.56205440001e-05 0.997238965298 4.88071326354e-05 5.09467951931e-05 5.62213059986e-05 3.80689599999e-05 3.7585925e-05 0.999211466803 6.20486628076e-05 5.36275082906e-05 4.18187693205e-05 1.94117586516e-06 2.1838990435e-06
0.001156 0.996235193988 2.43869347573e-05 2.8365732347e-05 2.925203353e-05 3.80397090001e-05 3.7784674e-05 0.997069130993 5.18001971145e-05 5.40402407333e-05 5.96309272381e-05 4.0387858e-05 3.9875438e-05 0.99916361165 6.5866165478e-05 5.68729343958e-05 4.43460404637e-05 2.06354290688e-06 2.3210780985e-06
0.001225 0.99601138956 2.58375422708e-05 3.00287655094e-05 3.09647514193e-05 4.0280141e-05 4.0010103e-05 0.996894231662 5.48814271208e-05 5.72210891719e-05 6.31363886154e-05 4.277317e-05 4.223053e-05 0.999114407453 6.97976234521e-05 6.02087418895e-05 4.69432710623e-05 2.18992182877e-06 2.46269261506e-06
0.001296 0.995781204818 2.73296083493e-05 3.17364905564e-05 3.27232269303e-05 4.2581993e-05 4.2296543e-05 0.996714267756 5.80507191103e-05 6.04889129365e-05 6.67371728302e-05 4.5224651e-05 4.4650958e-05 0.99906386116 7.38430367297e-05 6.36343656286e-05 4.96099861572e-05 2.32034313574e-06 2.60877520353e-06
0.001369 0.995544648841 2.88630828696e-05 3.34886101572e-05 3.45271333603e-05 4.49449659999e-05 4.4643699e-05 0.996529239746 6.13079666166e-05 6.38432698783e-05 7.04327485578e-05 4.77420489999e-05 4.7136473e-05 0.999011979914 7.80024053109e-05 6.7149223673e-05 5.23456965019e-05 2.4548380847e-06 2.75935823013e-06
0.001444 0.995301730952 3.0437914336e-05 3.52848214597e-05 3.63761327201e-05 4.7368757e-05 4.7051265e-05 0.996339148121 6.46530602574e-05 6.72837079709e-05 7.42225695059e-05 5.0325107e-05 4.968682e-05 0.998958771046 8.22757291957e-05 7.07527196575e-05 5.51499021543e-05 2.59344271392e-06 2.91447282363e-06
0.001521 0.995052460722 3.20540498828e-05 3.71248085525e-05 3.82698812036e-05 4.9853049e-05 4.9518932e-05 0.996143993393 6.80858877416e-05 7.08097607347e-05 7.81060787283e-05 5.2973556e-05 5.23017399999e-05 0.998904242079 8.66630083841e-05 7.44442417381e-05 5.80220891949e-05 2.73619183544e-06 3.07415190781e-06
0.0016 0.994796847963 3.37114352786e-05 3.90082533717e-05 4.02080268546e-05 5.23975219999e-05 5.204638e-05 0.995943776091 7.16063338759e-05 7.44209547116e-05 8.20827023715e-05 5.56871259999e-05 5.498096e-05 0.998848400727 9.11642428762e-05 7.82231621936e-05 6.096173367e-05 2.88311705132e-06 3.23843020533e-06
0.001681 0.99453490273 3.54100149288e-05 4.09348289808e-05 4.21902052009e-05 5.5001846e-05 5.46332819999e-05 0.995738496768 7.52142805727e-05 7.81168031541e-05 8.61518553781e-05 5.8465538e-05 5.7724209e-05 0.998791254891 9.57794326718e-05 8.20888428172e-05 6.39682972433e-05 3.03425879855e-06 3.40734325899e-06
0.001764 0.994266635321 3.714973188e-05 4.29042003921e-05 4.42160467615e-05 5.7665685e-05 5.72793020001e-05 0.995528155997 7.89096068566e-05 8.18968054686e-05 9.03129380823e-05 6.1308507e-05 6.0531204e-05 0.99873281266 0.000100508577771 8.60406258537e-05 6.70412265498e-05 3.18965433466e-06 3.58092643937e-06
0.001849 0.993992056275 3.89305278226e-05 4.491602433e-05 4.62851748614e-05 6.0388692e-05 5.9984098e-05 0.995312754374 8.2692188873e-05 8.57604547926e-05 9.45653373593e-05 6.4215739e-05 6.3401658e-05 0.998673082312 0.000105351678174 9.00778394343e-05 7.01799637565e-05 3.34934276458e-06 3.75921697249e-06
0.001936 0.993711176371 4.07523430952e-05 4.69699489885e-05 4.83972033113e-05 6.3170517e-05 6.27473220001e-05 0.995092292517 8.65618998951e-05 8.9707229376e-05 9.89084263813e-05 6.7186938e-05 6.63352760001e-05 0.998612072311 0.00011030873388 9.41997965489e-05 7.3383933728e-05 3.51336104176e-06 3.94225294476e-06
0.002025 0.993424006626 4.26151166878e-05 4.90656200955e-05 5.05517356158e-05 6.60107980001e-05 6.5568615e-05 0.994866771068 9.05186103321e-05 9.37365981745e-05 0.000103341565393 7.0221797e-05 6.93317570001e-05 0.998549791305 0.00011537974489 9.84057997265e-05 7.66525492628e-05 3.68175101639e-06 4.13007333e-06
0.002116 0.993130558297 4.45187862464e-05 5.12026717406e-05 5.27483718709e-05 6.8909168e-05 6.8447612e-05 0.994636190693 9.45621877375e-05 9.7848019007e-05 0.00010786410292 7.33200049999e-05 7.2390794e-05 0.998486248128 0.000120564711204 0.000102695133603 7.99852153469e-05 3.85455442931e-06 4.32271799844e-06
0.002209 0.992830842876 4.64632880756e-05 5.33807311338e-05 5.49866998673e-05 7.1865253e-05 7.13839399999e-05 0.994400552083 9.86924968168e-05 0.000102040938226 0.000112475373246 7.64812439999e-05 7.5512074e-05 0.998421451795 0.000125863632821 0.000107067069525 8.33813201196e-05 4.03181493969e-06 4.52022673114e-06
0.002304 0.992524872094 4.8448557144e-05 5.55994177893e-05 5.72663033708e-05 7.4878668e-05 7.4377223e-05 0.994159855953 0.000102909399437 0.000106314792991 0.000117174697206 7.97051889999e-05 7.8695277e-05 0.998355411507 0.000131276509742 0.000111520861926 8.68402469821e-05 4.21357210934e-06 4.72264326101e-06
0.002401 0.992212657913 5.04745270873e-05 5.78583487722e-05 5.95867544807e-05 7.7949026e-05 7.74270689999e-05 0.993914103045 0.000107212754633 0.000110669008348 0.000121961383685 8.29915089999e-05 8.1940076e-05 0.998288136644 0.000136803341966 0.000116055757251 9.03613607603e-05 4.39987449552e-06 4.93000724411e-06
0.0025 0.991894212532 5.25411302128e-05 6.01571287095e-05 6.19476216114e-05 8.1075928e-05 8.05330860001e-05 0.993663294127 0.00011160241862 0.000115102999894 0.000126834728197 8.6339869e-05 8.52461400001e-05 0.998219636767 0.000142444129494 0.000120670982233 9.39440212338e-05 4.59076658921e-06 5.14236634352e-06
0.002601 0.991569548382 5.46482975035e-05 6.24953561868e-05 6.43484631006e-05 8.4258969e-05 8.3694873e-05 0.993407429995 0.000116078244799 0.000119616171706 0.000131794016752 8.97499220001e-05 8.861313e-05 0.998149921616 0.000148198872326 0.000125365752528 9.75875731191e-05 4.78629386946e-06 5.35976217853e-06
0.002704 0.991238678125 5.67959586227e-05 6.4872624647e-05 6.6788828756e-05 8.7497739e-05 8.6912021e-05 0.993146511472 0.000120640083768 0.000124207918836 0.000136838517584 9.32213210001e-05 9.2040701e-05 0.998079001109 0.000154067570461 0.000130139269901 0.000101291353383 4.98650382352e-06 5.58224138936e-06
0.002809 0.990901614654 5.8984041918e-05 6.72885200307e-05 6.92682638186e-05 9.07918180001e-05 9.0184114e-05 0.99288053941 0.00012528778333 0.000128877625131 0.000141967490328 9.6753708e-05 9.5528503e-05 0.998006885343 0.000160050223899 0.00013499072036 0.000105054684051 5.19144596656e-06 5.80984963738e-06
0.002916 0.990558371091 6.12124744256e-05 6.97426198649e-05 7.17863040687e-05 9.4140781e-05 9.3510728e-05 0.992609514689 0.000130021188504 0.000133624665721 0.000147180180733 0.000100346724 9.9076176e-05 0.997933584589 0.000166146832642 0.000139919279677 0.00010887688358 5.40116784176e-06 6.04263664161e-06
0.003025 0.990208960787 6.34811818758e-05 7.22344977903e-05 7.43424793424e-05 9.7544194e-05 9.6891435e-05 0.992333438223 0.000134840141533 0.000138448402082 0.000152475825975 0.000103999996 0.000102683362 0.997859109293 0.000172357396688 0.000144924110074 0.000112757249933 5.61572307378e-06 6.28064715713e-06
0.003136 0.989853397318 6.57900886964e-05 7.47637187197e-05 7.6936310817e-05 0.000101001617 0.000100325797 0.992052310951 0.000139744481895 0.000143348191405 0.000157853645766 0.000107713154 0.000106349687 0.997783470076 0.000178681916037 0.000150004358067 0.000116695081023 5.83515933561e-06 6.52393506473e-06
0.003249 0.989491694488 6.81391180182e-05 7.73298404102e-05 7.95673135869e-05 0.000104512604 0.00010381337 0.991766133849 0.000144734046311 0.000148323375616 0.000163312852666 0.000111485815 0.000110074779 0.99770667773 0.00018512039069 0.000155159158402 0.000120689657138 6.05953243882e-06 6.77254730275e-06
0.003364 0.989123866324 7.05281916795e-05 7.99324163247e-05 8.22349944416e-05 0.0001080767 0.000107353705 0.991474907921 0.00014980866876 0.000153373291834 0.000168852644583 0.000115317594 0.000113858256 0.997628743221 0.000191672820647 0.00016038763363 0.000124740252869 6.28889327536e-06 7.02653797313e-06
0.003481 0.988749927077 7.29572302308e-05 8.25709905703e-05 8.49388570379e-05 0.000111693445 0.000110946344 0.991178634208 0.000154968180483 0.000158497260981 0.00017447221147 0.000119208097 0.000117699733 0.99754967768 0.000198339205907 0.0001656888936 0.000128846130422 6.5232989136e-06 7.28595728838e-06
0.0036 0.988369891218 7.542615294e-05 8.5245104361e-05 8.76783916363e-05 0.000115362372 0.000114590823 0.99087731378 0.000160212409995 0.000163694604845 0.000180170724756 0.000123156927 0.000121598814 0.997469492411 0.000205119546471 0.000171062032788 0.000133006545943 6.76280154344e-06 7.55085964432e-06
0.003721 0.987983773441 7.79348777973e-05 8.79542895668e-05 9.04530882005e-05 0.000119083006 0.000118286671 0.990570947746 0.000165541183103 0.000168964624378 0.000185947354332 0.000127163679 0.000125555103 0.997388198886 0.000212013842339 0.000176506137889 0.000137220739824 7.00746057647e-06 7.82129961907e-06
0.003844 0.987591588658 8.04833215201e-05 9.0698072644e-05 9.32624257937e-05 0.000122854867 0.000122033412 0.990259537249 0.000170954322906 0.00017430661786 0.000191801252192 0.000131227943 0.000129568195 0.997305808739 0.00021902209351 0.000182020280121 0.000141487948236 7.25733158879e-06 8.09733198714e-06
0.003969 0.987193351997 8.30713995585e-05 9.34759771695e-05 9.61058783759e-05 0.000126677469 0.000125830561 0.989943083466 0.000176451649809 0.000179719876373 0.000197731559628 0.000135349304 0.00013363768 0.997222333774 0.000226144299985 0.000187603520169 0.000145807398244 7.51247440733e-06 8.37901274786e-06
0.004096 0.986789078807 8.56990261002e-05 9.62875142995e-05 9.89829154343e-05 0.000130550316 0.000129677629 0.989621587614 0.000182032981541 0.000185203675169 0.000203737410056 0.00013952734 0.000137763143 0.997137785955 0.000233380461763 0.000193254902804 0.000150178305258 7.77294808374e-06 8.66640117314e-06
0.004225 0.986378784647 8.8366114076e-05 9.91321940292e-05 0.000101892995152 0.000134472909 0.000133574119 0.989295050948 0.000187698133158 0.00019075728509 0.000209817924865 0.000143761622 0.000141944164 0.997052177408 0.000240730578845 0.000198973467155 0.000154599875419 8.03881495381e-06 8.95955275892e-06
0.004356 0.985962485293 9.10725751647e-05 0.000102009519825 0.0001048355739 0.000138444742 0.000137519528 0.988963474758 0.000193446917057 0.000196379969152 0.000215972213969 0.000148051721 0.000146180313 0.996965520425 0.00024819465123 0.000204758236346 0.000159071309611 8.31013360303e-06 9.25853033906e-06
0.004489 0.985540196732 9.38183197992e-05 0.000104918987243 0.000107810100371 0.000142465302 0.000141513349 0.988626860378 0.000199279142989 0.000202070979262 0.000222199378358 0.000152397195 0.000150471161 0.99687782745 0.000255772678919 0.000210608222382 0.000163591797676 8.58696794792e-06 9.56339100822e-06
0.004624 0.985111935162 9.66032571718e-05 0.000107860087342 0.000110816017874 0.00014653407 0.000145555065 0.98828520918 0.00020519461807 0.000207829558306 0.000228498508409 0.000156797601 0.000154816268 0.99678911109 0.000263464661912 0.000216522427577 0.000168160521966 8.86938123223e-06 9.87419722653e-06
0.004761 0.98467771699 9.94272952397e-05 0.000110832305497 0.000113852762504 0.000150650521 0.000149644155 0.987938522578 0.00021119314679 0.00021365494414 0.000234868683102 0.00016125249 0.000159215193 0.996699384108 0.000271270600208 0.000222499841311 0.000172776658773 9.15744006391e-06 1.01910118016e-05
0.0049 0.98423755883 0.00010229034073 0.0001138351245 0.000116919763698 0.000154814125 0.000153780092 0.987586802028 0.000217274531033 0.000219546362483 0.00024130897364 0.000165761406 0.000163667487 0.99660865942 0.000279190493808 0.000228539445338 0.000177439367632 9.45120939877e-06 1.05138958901e-05
0.005041 0.983791477503 0.000105042498299 0.000116868016789 0.000120016446414 0.000159024344 0.000157962343 0.987230049029 0.000223081761993 0.000225503033909 0.000247818438182 0.000170323891 0.000168172695 0.996516950098 0.000286761027594 0.000234640205829 0.0001821478123 9.75075457965e-06 1.08429171001e-05
0.005184 0.983339490036 0.000107461066614 0.000119930450018 0.00012314223337 0.000163280635 0.000162190369 0.986868265125 0.000228084415844 0.000231524169244 0.000254396129639 0.000174939477 0.00017273036 0.996424269364 0.000293292879073 0.000240801079902 0.000186901143199 1.00561453968e-05 1.11781384049e-05
0.005329 0.982881613657 0.000109911477961 0.000123021889796 0.000126296534166 0.000167582449 0.000166463626 0.986501451903 0.000233152934495 0.000237608973937 0.000261041087931 0.000179607695 0.000177340016 0.996330630595 0.000299916085118 0.000247021015346 0.000191698502086 1.03674480302e-05 1.15196282613e-05
0.005476 0.982417865797 0.000112393651572 0.00012614179366 0.000129478761084 0.000171929232 0.000170781563 0.986129610999 0.000238287150862 0.000243756640955 0.000267752346933 0.000184328066 0.000182001196 0.99623604731 0.000306630645729 0.000253298950366 0.000196539026474 1.06847351765e-05 1.18674505313e-05
0.005625 0.981948264086 0.00011490750569 0.000129289615728 0.00013268831447 0.000176320424 0.000175143623 0.985752744092 0.000243486895822 0.000249966361937 0.000274528925895 0.000189100113 0.000186713422 0.996140533183 0.000313436560906 0.000259633808791 0.000201421845559 1.10080749597e-05 1.2221677637e-05
0.005776 0.981472826352 0.000117452957578 0.000132464804273 0.000135924592388 0.000180755459 0.000179549245 0.985370852912 0.000248751998215 0.000256237314686 0.000281369841112 0.000193923346 0.000191476218 0.996044102027 0.00032033383065 0.000266024509963 0.000206346080875 1.13375420574e-05 1.2582375433e-05
0.005929 0.980991570622 0.000120029923521 0.000135666802779 0.000139186990023 0.000185233765 0.000183997862 0.984983939236 0.00025408228486 0.000262568675188 0.000288274097904 0.000198797275 0.000196289098 0.995946767805 0.000327322454959 0.000272469959929 0.000211310850157 1.1673207627e-05 1.29496163624e-05
0.006084 0.980504515116 0.000122638318829 0.000138895048896 0.000142474892875 0.000189754766 0.000188488902 0.984592004891 0.000259477580566 0.000268959610023 0.000295240689523 0.000203721405 0.000201151573 0.995848544621 0.000334402433835 0.000278969053431 0.000216315262485 1.20151453871e-05 1.33234723984e-05
0.006241 0.980011678247 0.000125278057845 0.000142148978843 0.000145787683837 0.000194317881 0.000193021785 0.984195051756 0.000264937708136 0.00027540927655 0.000302268608542 0.000208695232 0.000206063149 0.995749446716 0.000341573767277 0.000285520684295 0.000221358419405 1.23634326665e-05 1.37040120354e-05
0.0064 0.979513078622 0.000127949053952 0.000145428019943 0.000149124742553 0.00019892252 0.000197595931 0.98379308176 0.000270462488386 0.000281916828014 0.000309356832181 0.000213718251 0.000211023327 0.995649488477 0.000348836455285 0.000292123727069 0.00022643942014 1.27181423016e-05 1.40913124649e-05
0.006561 0.979008735037 0.000130651219574 0.000148731596189 0.000152485443662 0.000203568092 0.00020221075 0.983386096886 0.000276051740151 0.000288481410678 0.000316504331753 0.000218789951 0.000216031604 0.995548684425 0.000356190497859 0.000298777050324 0.000231557357606 1.30793538275e-05 1.44854464168e-05
0.006724 0.978498666475 0.000133384466186 0.000152059129904 0.000155869153407 0.000208254 0.000206865648 0.982974099168 0.000281705280298 0.00029510216463 0.000323710070471 0.000223909817 0.000221087469 0.995447049219 0.000363635894999 0.000305479515765 0.00023671131706 1.34471433595e-05 1.48864892828e-05
0.006889 0.977982892106 0.000136148704311 0.000155410037608 0.000159275237076 0.000212979641 0.000211560027 0.982557090699 0.000287422923735 0.000301778221963 0.000330973005677 0.000229077327 0.000226190412 0.995344597646 0.000371172646706 0.000312229979799 0.000241900379592 1.38215927236e-05 1.5294516103e-05
0.007056 0.977461431288 0.000138943843537 0.000158783728028 0.000162703058384 0.000217744405 0.000216293286 0.982135073625 0.000293204483425 0.000308508708904 0.000338292086381 0.000234291957 0.000231339914 0.995241344635 0.000378800752978 0.000319027280062 0.000247123622322 1.42027783359e-05 1.57096076717e-05
0.007225 0.976934303557 0.000141769792513 0.000162179611343 0.000166151969734 0.000222547683 0.000221064814 0.981708050149 0.000299049770394 0.000315292746188 0.000345666251322 0.000239553177 0.000236535453 0.995137305239 0.000386520213817 0.000325870256261 0.0002523801154 1.45907844268e-05 1.61318383665e-05
0.007396 0.976401528634 0.000144626458959 0.00016559709025 0.000169621325796 0.000227388855 0.000225874 0.981276022532 0.000304958593745 0.000322129448976 0.000353094435945 0.000244860453 0.000241776502 0.995032494644 0.000394331029222 0.000332757733711 0.000257668927262 1.49856908571e-05 1.65612904115e-05
0.007569 0.975863126418 0.000147513749672 0.000169035563621 0.000173110474357 0.000232267301 0.000230720226 0.980838993094 0.000310930760671 0.000329017925243 0.000360575564363 0.000250213246 0.000247062531 0.994926928159 0.000402233199193 0.000339688531551 0.00026298912012 1.53875822968e-05 1.69980416865e-05
0.007744 0.975319116986 0.000150431570528 0.000172494428694 0.000176618760924 0.000237182394 0.00023560287 0.980396964215 0.00031696607646 0.000335957278916 0.000368108559645 0.000255611015 0.000252393003 0.994820621224 0.00041022672373 0.000346661463168 0.000268339752515 1.57965411345e-05 1.74421759204e-05
0.007921 0.974769520591 0.000153379826491 0.000175973074736 0.000180145526354 0.000242133501 0.000240521306 0.979949938337 0.000323064344514 0.00034294660511 0.000375692335237 0.000261053209 0.000257767381 0.994713589395 0.000418311602833 0.000353675333047 0.000273719879043 1.62126546015e-05 1.78937735844e-05
0.0081 0.974214357658 0.000156358421616 0.000179470894963 0.000183690107865 0.00024711999 0.000245474901 0.979497917963 0.000329225366358 0.0003499849968 0.000383325797207 0.000266539279 0.00026318512 0.994605848355 0.000426487836502 0.000360728940601 0.000279128547687 1.66360097388e-05 1.83529169455e-05
0.008281 0.973653648787 0.00015936725906 0.000182987271014 0.000187251841064 0.000252141219 0.000250463023 0.979040905658 0.00033544894165 0.000357071542446 0.00039100784511 0.000272068668 0.000268645671 0.994497413908 0.000434755424738 0.000367821072712 0.000284564812088 1.70666893106e-05 1.88196911658e-05
0.008464 0.973087414747 0.000162406241081 0.000186521584615 0.000190830056965 0.000257196543 0.000255485032 0.978578904053 0.000341734868196 0.000364205323 0.000398737373358 0.000277640818 0.000274148483 0.994388301972 0.000443114367539 0.000374950512105 0.000290027714286 1.75047830454e-05 1.9294184289e-05
0.008649 0.972515676474 0.000165475269047 0.00019007321482 0.000194424082412 0.000262285317 0.000260540282 0.978111915845 0.00034808294196 0.000371385414891 0.000406513273242 0.000283255164 0.000279693002 0.994278528581 0.000451564664907 0.000382116040332 0.000295516294813 1.79503846089e-05 1.97764781023e-05
0.008836 0.971938455073 0.000168574243443 0.00019364153579 0.000198033244501 0.000267406886 0.00026562813 0.977639943796 0.000354492957078 0.000378610890355 0.000414334427056 0.000288911137 0.000285278665 0.994168109886 0.000460106316841 0.000389316425027 0.00030102959441 1.84035763225e-05 2.02666614205e-05
0.009025 0.97135577181 0.000171703063876 0.000197225920417 0.000201656863784 0.000272560595 0.00027074792 0.977162990736 0.000360964705869 0.000385880816634 0.000422199711257 0.000294608166 0.000290904911 0.994057062147 0.000468739323341 0.000396550432233 0.000306566650235 1.88644567291e-05 2.0764821923e-05
0.009216 0.970767648116 0.00017486162908 0.000200825739222 0.000205294260934 0.000277745785 0.000275898999 0.976681059563 0.000367497978847 0.000393194260178 0.000430107998629 0.000300345676 0.00029657117 0.993945401737 0.000477463684407 0.000403816819954 0.000312126498167 1.93331130651e-05 2.12710482311e-05
0.009409 0.970174105582 0.000178049836922 0.000204440356201 0.000208944752118 0.000282961791 0.000281080708 0.976194153247 0.000374092564735 0.000400550275477 0.000438058156971 0.000306123086 0.000302276872 0.993833145133 0.00048627940004 0.00041111434177 0.000317708168584 1.98096396422e-05 2.17854299408e-05
0.009604 0.969575165957 0.000181267584411 0.000208069136052 0.000212607653252 0.000288207945 0.000286292385 0.975702274826 0.000380748250476 0.000407947921865 0.000446049047136 0.000311939815 0.000308021441 0.993720308923 0.000495186470238 0.000418441744083 0.000323310697201 2.0294128694e-05 2.23080606825e-05
0.009801 0.968970851147 0.000184514767701 0.000211711439747 0.000216282276802 0.000293483578 0.000291533362 0.975205427414 0.000387464821247 0.000415386246045 0.000454079529189 0.000317795274 0.000313804301 0.993606909794 0.000504184895003 0.000425797771097 0.000328933110803 2.07866795818e-05 2.28390279473e-05
0.01 0.968361183213 0.000187791282097 0.000215366624813 0.000219967932828 0.000298788013 0.000296802971 0.974703614195 0.000394242060472 0.000422864297887 0.000462148456598 0.000323688873 0.000319624868 0.993492964539 0.000513274674334 0.00043318116042 0.000334574441551 2.12873845186e-05 2.33784274074e-05
0.010201 0.967746184367 0.000191097022065 0.000219034048675 0.000223663931002 0.000304120574 0.000302100539 0.974196838428 0.000401079749831 0.000430381120765 0.000470254676264 0.00032962002 0.000325482556 0.993378490048 0.00052245580823 0.000440590642522 0.000340233718603 2.17963398227e-05 2.39263526968e-05
0.010404 0.967125876972 0.000194431881232 0.000222713064233 0.00022736957541 0.000309480579 0.000307425389 0.973685103449 0.000407977669278 0.000437935755432 0.000478397035151 0.000335588115 0.000331376777 0.993263503309 0.000531728296693 0.000448024948808 0.000345909970186 2.23136449198e-05 2.44828964934e-05
0.010609 0.96650028354 0.000197795752399 0.000226403024307 0.000231084173028 0.000314867345 0.000312776842 0.973168412669 0.000414935597051 0.000445527239096 0.000486574372622 0.000341592559 0.000337306939 0.993148021409 0.000541092139723 0.000455482799698 0.000351602223782 2.28393982723e-05 2.50481545828e-05
0.010816 0.965869426729 0.000201188527543 0.000230103277765 0.00023480702684 0.000320280183 0.000318154216 0.972646769579 0.000421953309687 0.000453154604224 0.000494785528993 0.000347632747 0.000343272446 0.993032061523 0.000550547337318 0.000462962918431 0.000357309509081 2.33736984208e-05 2.56222238759e-05
0.011025 0.965233329341 0.000204610097824 0.000233813172846 0.000238537439026 0.000325718404 0.000323556824 0.972120177748 0.000429030582033 0.000460816883417 0.000503029337804 0.000353708072 0.000349272699 0.992915640921 0.000560093889479 0.000470464021659 0.000363030855069 2.39166470853e-05 2.62052003458e-05
0.011236 0.964592014321 0.000208060353593 0.000237532054424 0.000242274711421 0.000331181312 0.000328983981 0.971588640825 0.000436167187259 0.000468513104825 0.000511304629527 0.000359817924 0.000355307097 0.992798776962 0.000569731796207 0.000477984819691 0.000368765293867 2.44683430048e-05 2.67971852229e-05
0.011449 0.963945504752 0.000211539184397 0.000241259269281 0.000246018141071 0.000336668215 0.000334434992 0.971052162541 0.000443362896875 0.000476242293862 0.000519610232283 0.000365961689 0.000361375036 0.992681487089 0.000579461057501 0.000485524024212 0.00037451185274 2.5028893285e-05 2.73982726799e-05
0.011664 0.963293823857 0.000215046478983 0.000244994158607 0.00024976702913 0.000342178412 0.000339909166 0.97051074671 0.00045061748074 0.000484003473969 0.00052794497225 0.00037213875 0.000367475907 0.992563788832 0.00058928167336 0.000493080342046 0.000380269567295 2.55983969625e-05 2.80085642446e-05
0.011881 0.962636994994 0.000218582125313 0.000248736064719 0.000253520673415 0.000347711202 0.000345405806 0.969964397228 0.000457930707079 0.000491795668312 0.000536307670314 0.00037834849 0.000373609098 0.992445699806 0.000599193643786 0.000500652474116 0.000386037473534 2.6176957361e-05 2.86281626275e-05
0.0121 0.961975041655 0.000222146010561 0.000252484326296 0.000257278372175 0.000353265881 0.000350924213 0.969413118079 0.000465302342494 0.000499617894744 0.000544697147924 0.000384590285 0.000379773997 0.992327237702 0.000609196968779 0.000508239121915 0.000391814605833 2.67646810631e-05 2.92571676714e-05
0.012321 0.961307987462 0.000225738021123 0.000256238284803 0.000261039420043 0.000358841743 0.000356463686 0.968856913332 0.000472732151978 0.000507469170893 0.000553112224886 0.000390863509 0.000385969989 0.992208420288 0.000619291648337 0.000515838989078 0.000397600002778 2.73616748611e-05 2.98956804498e-05
0.012544 0.960635856169 0.000229358042625 0.000259997275911 0.000264803115039 0.00036443808 0.000362023524 0.968295787143 0.00048021989893 0.000515348512975 0.000561551716954 0.000397167536 0.000392196453 0.992089265413 0.000629477682461 0.000523450768552 0.000403392707301 2.7968040634e-05 3.05438053338e-05
0.012769 0.959958671654 0.000233005959931 0.000263760638349 0.000268568754411 0.000370054181 0.000367603018 0.967729743758 0.000487765345165 0.000523254933171 0.000570014438195 0.000403501734 0.000398452769 0.991969790994 0.000639755071152 0.000531073157763 0.000409191761681 2.85838907967e-05 3.12016448998e-05
0.012996 0.959276457922 0.000236681657142 0.000267527706759 0.000272335633154 0.000375689334 0.000373201462 0.967158787512 0.000495368250937 0.000531187447137 0.000578499203757 0.000409865471 0.000404738313 0.991850015022 0.000650123814409 0.000538704850173 0.000414996217091 2.9209331838e-05 3.18693040262e-05
0.013225 0.9585892391 0.000240385017614 0.000271297818863 0.0002761030487 0.000381342824 0.000378818147 0.96658292283 0.000503028374941 0.000539145066503 0.000587004822386 0.000416258114 0.000411052456 0.991729955557 0.000660583912231 0.000546344537101 0.000420805124213 2.98444695034e-05 3.25468909566e-05
0.013456 0.957897039436 0.000244115923956 0.000275070308022 0.000279870299178 0.000387013934 0.000384452363 0.966002154233 0.000510745474335 0.000547126800648 0.000595530108627 0.000422679021 0.000417394573 0.991609630722 0.00067113536462 0.000553990911877 0.000426617538531 3.04894159766e-05 3.32345080784e-05
0.013689 0.957199883295 0.000247874258039 0.000278844510162 0.000283636679977 0.000392701947 0.000390103394 0.965416486333 0.000518519304749 0.000555131661283 0.000604073871627 0.000429127554 0.00042376403 0.991489058707 0.000681778171575 0.000561642666312 0.000432432519647 3.11442817382e-05 3.39322631999e-05
0.013924 0.956497795159 0.000251659901002 0.000282619759638 0.000287401489357 0.000398406143 0.000395770527 0.964825923837 0.000526349620306 0.000563158656855 0.000612634921507 0.000435603071 0.000430160195 0.991368257763 0.000692512333097 0.000569298492037 0.000438249132783 3.18091775522e-05 3.46402644686e-05
0.014161 0.955790799624 0.000255472733266 0.000286395389554 0.000291164027164 0.0004041258 0.000401453046 0.964230471549 0.000534236173628 0.000571206796785 0.000621212066754 0.000442104928 0.000436582433 0.991247246199 0.000703337849184 0.000576957076775 0.000444066449025 3.24842155607e-05 3.53586214046e-05
0.0144 0.955078921396 0.000259312634529 0.000290170736385 0.000294923592495 0.000409860197 0.000407150233 0.963630134371 0.000542178715855 0.000579275088762 0.000629804119639 0.000448632476 0.000443030106 0.991126042379 0.000714254719838 0.000584617116764 0.000449883540273 3.31695082636e-05 3.60874387206e-05
0.014641 0.954362185293 0.000263179483782 0.000293945132391 0.000298679487234 0.000415608608 0.00041286137 0.963024917301 0.000550176996661 0.000587362544077 0.00063840988608 0.000455185068 0.000449502573 0.991004664726 0.000725262945057 0.000592277297258 0.000455699492462 3.38651664595e-05 3.68268297543e-05
0.014884 0.953640616237 0.000267073159312 0.000297717912919 0.000302431013165 0.000421370308 0.000418585737 0.96241482544 0.000558230764261 0.000595468169239 0.000647028178047 0.000461762054 0.000455999195 0.990883131711 0.000736362524843 0.000599936314843 0.000461513389026 3.45713064758e-05 3.75769051224e-05
0.015129 0.952914239255 0.000270458248878 0.000301488414962 0.000306177472123 0.000427144573 0.000424322612 0.961799863988 0.000565033733162 0.000603590975828 0.000655657805477 0.000468362781 0.000462519327 0.990761461853 0.000745860630451 0.000607592861528 0.00046732432465 3.52880419577e-05 3.83377727279e-05
0.015376 0.952183079479 0.000273381336626 0.000305255970566 0.000309918172871 0.000432930673 0.000430071274 0.961180038249 0.000570699607851 0.000611729971139 0.000664297579491 0.000474986595 0.000469062326 0.990639673722 0.000753901611619 0.000615245632478 0.000473131402057 3.60154889981e-05 3.91095471052e-05
0.015625 0.951447162137 0.000276324001848 0.000309019919288 0.000313652418151 0.000438727882 0.000435830999 0.96055535363 0.000576403420352 0.0006198841657 0.000672946314867 0.00048163284 0.000475627544 0.990517785926 0.000762007701947 0.000622893327193 0.000478933724557 3.67537630985e-05 3.98923380117e-05
0.015876 0.950706512559 0.000279286152015 0.000312779595537 0.000317379521315 0.000444535469 0.000441601065 0.959925815641 0.000582144991094 0.000628052572986 0.000681602820552 0.000488300859 0.000482214333 0.990395817123 0.000770178901433 0.00063053463661 0.000484730413204 3.75029791337e-05 4.06862608324e-05
0.016129 0.949961156166 0.000282267694096 0.00031653433864 0.000321098789503 0.000450352706 0.000447380745 0.959291429902 0.000587924139548 0.000636234203225 0.000690265915612 0.000494989993 0.000488822043 0.990273786 0.000778415210079 0.00063816826827 0.000490520587791 3.82632565881e-05 4.14914272326e-05
0.016384 0.949211118476 0.000285268534573 0.000320283486494 0.00032480953944 0.000456178863 0.000453169318 0.958652202137 0.000593740684229 0.000644428069946 0.000698934413991 0.000501699582 0.000495450023 0.990151711288 0.000786716627884 0.000645792920644 0.000496303381719 3.90347091419e-05 4.23079514112e-05
0.016641 0.948456425094 0.00028828857944 0.000324026381417 0.000328511083618 0.000462013209 0.000458966055 0.958008138182 0.00059959444271 0.000652633186528 0.000707607138096 0.000508428962 0.000502097622 0.990029611746 0.000795083154849 0.000653407305288 0.000502077931706 3.98174603109e-05 4.31359459675e-05
0.0169 0.947697101716 0.00029132773421 0.000327762363374 0.000332202741418 0.000467855014 0.000464770232 0.957359243978 0.000605485231631 0.000660848573479 0.00071628290475 0.000515177474 0.000508764183 0.989907506171 0.000803514790972 0.000661010127558 0.000507843394371 4.06116237001e-05 4.39755291293e-05
0.017161 0.946933174123 0.000294385903922 0.000331490774986 0.000335883835558 0.000473703545 0.000470581124 0.956705525583 0.000611412866712 0.000669073245116 0.000724960541519 0.00052194445 0.000515449055 0.989785413381 0.000812011536255 0.000668600100736 0.000513598923412 4.14173216728e-05 4.48268144704e-05
0.017424 0.946164668179 0.000297462993146 0.00033521096226 0.000339553687676 0.000479558074 0.000476398004 0.956046989163 0.000617377162759 0.000677306223245 0.000733638870103 0.000528729228 0.000522151579 0.989663352224 0.000820573390698 0.000676175941433 0.000519343691036 4.22346719363e-05 4.56899180704e-05
0.017689 0.945391609831 0.000300558905985 0.00033892226807 0.00034321162697 0.000485417867 0.000482220147 0.955383641001 0.000623377933678 0.000685546527866 0.00074231672316 0.000535531138 0.0005288711 0.989541341571 0.000829200354299 0.000683736370053 0.000525076875181 4.30637957815e-05 4.6564955539e-05
0.017956 0.944614025102 0.000303673546086 0.000342624044321 0.000346856982469 0.000491282195 0.000488046827 0.954715487492 0.000629414992487 0.000693793187029 0.000750992931312 0.000542349516 0.000535606959 0.989419400311 0.00083789242706 0.00069128011365 0.000530797669467 4.39048129508e-05 4.7452045012e-05
0.018225 0.943831940093 0.000306806816639 0.000346315640029 0.000350489087513 0.000497150327 0.000493877318 0.954042535149 0.000635488151317 0.000702045224309 0.000759666328993 0.000549183693 0.000542358496 0.989297547353 0.00084664960898 0.000698805899217 0.000536505270653 4.47578437043e-05 4.83513030963e-05
0.018496 0.94304538098 0.000309958620388 0.000349996405532 0.000354107281719 0.000503021531 0.000499710895 0.953364790603 0.000641597221436 0.000710301669741 0.000768335757045 0.000556033 0.000549125054 0.989175801619 0.000855471900059 0.000706312463024 0.000542198896165 4.56230119331e-05 4.92628490111e-05
0.018769 0.942254374008 0.000313128859633 0.000353665697424 0.000357710904111 0.000508895081 0.000505546834 0.952682260602 0.00064774201325 0.000718561558221 0.000777000056915 0.000562896767 0.00055590597 0.989054182044 0.000864359300297 0.000713798545149 0.000547877770402 4.65004358261e-05 5.018679622e-05
0.019044 0.941458945494 0.000316317436237 0.000357322871225 0.000361299302539 0.000514770243 0.000511384412 0.951994952016 0.000653922336315 0.000726823921846 0.000785658076862 0.000569774323 0.000562700585 0.988932707574 0.000873311809695 0.000721262891469 0.00055354113064 4.73902382537e-05 5.11232671168e-05
0.019321 0.940659121819 0.000319524251631 0.000360967287565 0.000364871824633 0.000520646293 0.000517222903 0.951302871835 0.000660137999352 0.0007350878006 0.000794308666819 0.000576664999 0.000569508237 0.988811397157 0.000882329428252 0.000728704253835 0.000559188227367 4.82925437126e-05 5.20723772651e-05
0.0196 0.93985492943 0.000322749206819 0.000364598308778 0.000368427823063 0.0005265225 0.000523061587 0.950606027172 0.00066638881025 0.000743352235612 0.000802950682721 0.000583568123 0.000576328264 0.988690269749 0.000891412155968 0.000736121392323 0.000564818323132 4.92074719896e-05 5.30342480569e-05
0.019881 0.939046394836 0.000325992202384 0.000368215297178 0.000371966659172 0.000532398139 0.000528899741 0.949904425264 0.000672674576084 0.000751616273348 0.00081158298582 0.000590483023 0.000583160004 0.988569344305 0.000900559992844 0.000743513069795 0.000570430699766 5.01351476271e-05 5.40089961798e-05
0.020164 0.938233544603 0.000329253138494 0.000371817624721 0.000375487692008 0.000538272484 0.000534736644 0.949198073472 0.000678995103124 0.000759878963653 0.000820204440548 0.000597409028 0.000590002794 0.988448639778 0.000909772938879 0.000750878061282 0.000576024646276 5.10756936315e-05 5.49967420145e-05
0.020449 0.937416405358 0.000332531914905 0.000375404658229 0.000378990293227 0.00054414481 0.000540571579 0.948486979285 0.000685350196841 0.000768139356797 0.00082881391785 0.000604345466 0.000596855971 0.988328175116 0.000919050994073 0.000758215142061 0.000581599469936 5.2029230406e-05 5.59976054626e-05
0.020736 0.936595003779 0.000335828430972 0.000378975774708 0.000382473832754 0.000550014395 0.000546403825 0.947771150318 0.000691739661923 0.000776396513517 0.000837410294275 0.000611291664 0.000603718873 0.98820796926 0.000928394158426 0.000765523104914 0.000587154494585 5.29958852309e-05 5.70117038375e-05
0.021025 0.935769366598 0.000339142585645 0.000382530350363 0.000385937690565 0.000555880515 0.000552232668 0.947050594316 0.000698163302282 0.000784649492468 0.000845992450277 0.000618246951 0.000610590837 0.98808804114 0.000937802431938 0.000772800740677 0.000592689054687 5.39757785823e-05 5.80391602627e-05
0.021316 0.934939520596 0.000342474277487 0.000386067766637 0.000389381248762 0.000561742451 0.000558057391 0.946325319154 0.000704620921068 0.000792897360039 0.000854559276341 0.000625210654 0.000617471201 0.987968409671 0.00094727581461 0.000780046857448 0.000598202505533 5.49690367718e-05 5.90800921282e-05
0.021609 0.9341054926 0.000345823404668 0.00038958741004 0.000392803895451 0.000567599485 0.00056387728 0.945595332837 0.000711112320677 0.000801139187033 0.000863109662809 0.000632182102 0.000624359301 0.987849093753 0.000956814306441 0.000787260265964 0.000603694214103 5.59757824847e-05 6.01346194748e-05
0.021904 0.933267309484 0.000349189864977 0.000393088667373 0.000396205027387 0.000573450899 0.000569691624 0.944860643505 0.000717637302766 0.000809374047102 0.000871642514553 0.000639160621 0.000631254475 0.987730112265 0.000966417907431 0.000794439791705 0.000609163568576 5.69961389518e-05 6.12028608395e-05
0.022201 0.932424998163 0.000352573555827 0.000396570930218 0.000399584044272 0.000579295978 0.000575499713 0.944121259428 0.000724195668254 0.000817601022433 0.000880156733258 0.000646145543 0.000638156061 0.987611484067 0.000976086617581 0.000801584259665 0.000614609975429 5.803022998e-05 6.22849394846e-05
0.0225 0.931578585591 0.000355974374259 0.000400033597148 0.00040294035177 0.000585134009 0.000581300839 0.943377189014 0.000730787217346 0.000825819198879 0.000888651235558 0.000653136195 0.000645063397 0.987493227989 0.00098582043689 0.000808692517685 0.000620032856647 5.90781788887e-05 6.33809729619e-05
0.022801 0.93072809876 0.000359392216946 0.000403476069669 0.000406273363354 0.000590964281 0.000587094295 0.942628440807 0.000737411749534 0.000834027664586 0.000897124941389 0.000660131907 0.000651975822 0.987375362835 0.000995619365358 0.000815763416132 0.000625431648315 6.01401106212e-05 6.44910814701e-05
0.023104 0.929873564697 0.000362826980203 0.000406897749821 0.0004095824977 0.000596786086 0.000592879377 0.941875023487 0.000744069063612 0.000842225517995 0.000905576778859 0.00066713201 0.000658892675 0.987257907375 0.00100548340299 0.00082279581642 0.000630805815797 6.12161485757e-05 6.56153847073e-05
0.023409 0.929015010462 0.000366278559991 0.000410298049619 0.000412867183301 0.000602598715 0.000598655386 0.941116945874 0.000750758957685 0.00085041185909 0.000914005684 0.000674135834 0.000665813296 0.98714088035 0.00101541254977 0.000829788593454 0.00063615483445 6.23064135202e-05 6.67540040153e-05
0.023716 0.928152463142 0.000369746851919 0.000413676382501 0.000416126850326 0.000608401467 0.00060442162 0.940354216928 0.000757481229181 0.000858585795451 0.000922410600078 0.000681142709 0.000672737027 0.987024300454 0.00102540680572 0.000836740633403 0.000641478203032 6.3411033141e-05 6.79070538694e-05
0.024025 0.927285949855 0.000373231751254 0.00041703216731 0.000419360941095 0.000614193638 0.000610177384 0.939586845748 0.000764235674863 0.000866746440825 0.000930790476473 0.000688151971 0.000679663208 0.986908186349 0.00103546617082 0.000843650829048 0.000646775442262 6.45301272185e-05 6.90746598495e-05
0.024336 0.926415497741 0.000376733152925 0.000420364828823 0.000422568899689 0.000619974529 0.000615921983 0.938814841578 0.000771022090836 0.000874892914472 0.000939144275885 0.00069516295 0.000686591182 0.986792556649 0.00104559064509 0.00085051809429 0.000652046088745 6.56638203067e-05 7.02569375527e-05
0.024649 0.925541133963 0.000380250951528 0.000423673796668 0.000425750180734 0.000625743447 0.000621654726 0.938038213803 0.00077784027256 0.000883024343794 0.000947470963076 0.000702174983 0.000693520291 0.986677429921 0.00105578022851 0.000857341350158 0.000657289705748 6.68122332751e-05 7.14540051568e-05
0.024964 0.924662885705 0.000383785041334 0.000426958503072 0.000428904247394 0.000631499695 0.000627374925 0.937256971956 0.000784690014864 0.000891139858327 0.000955769518783 0.000709187402 0.000700449883 0.986562824681 0.00106603492109 0.000864119532805 0.000662505874397 6.79754917291e-05 7.26659814594e-05
0.025281 0.923780780167 0.000386400694512 0.000430218389113 0.000432030569016 0.000637242586 0.000633081895 0.936471125711 0.000789204724325 0.000899238599849 0.000964038923615 0.000716199548 0.0007073793 0.986448759395 0.00107329564585 0.000870851586919 0.000667694202293 6.91537133758e-05 7.38929856791e-05
0.0256 0.922894844565 0.000388907766817 0.000433452899149 0.000435128622213 0.00064297143 0.000638774953 0.935680684894 0.000793434953874 0.000907319711112 0.00097227817604 0.000723210755 0.000714307892 0.986335252469 0.00108020779677 0.000877536478157 0.000672854314148 7.03470238225e-05 7.51351344733e-05
0.025921 0.922005106126 0.000391426023892 0.000436661483687 0.000438197892626 0.000648685546 0.000644453419 0.934885659476 0.00079768400364 0.000915382346578 0.000980486278981 0.000730220364 0.000721235005 0.986222322249 0.00108716328405 0.000884173183215 0.000677985862819 7.15555428654e-05 7.63925438612e-05
0.026244 0.921111592089 0.000393955389835 0.000439843599658 0.000441237875131 0.00065438425 0.00065011662 0.934086059578 0.000801951744712 0.000923425666839 0.000988662244149 0.000737227716 0.000728159989 0.986109987023 0.0010941621077 0.000890760689762 0.000683088525344 7.27793886285e-05 7.76653346624e-05
0.026569 0.920214329698 0.000396495788531 0.000442998709312 0.000444248069985 0.000660066869 0.000655763882 0.933281895472 0.000806238047822 0.000931448837413 0.000996805096365 0.000744232153 0.000735082195 0.985998265007 0.00110120426772 0.000897298007636 0.000688161997567 7.40186829498e-05 7.8953618576e-05
0.026896 0.919313346203 0.00039904714366 0.000446126281369 0.000447227988654 0.000665732727 0.000661394535 0.932473177583 0.000810542783351 0.000939451031745 0.00100491386982 0.000751233017 0.000742000978 0.985887174348 0.00110828976411 0.000903784159314 0.000693206002391 7.52735492008e-05 8.02575120804e-05
0.027225 0.918408668857 0.000401609378696 0.000449225789902 0.000450177150468 0.000671381154 0.000667007916 0.931659916484 0.000814865821338 0.000947431435626 0.00101298760396 0.000758229658 0.000748915688 0.985776733127 0.00111541859687 0.000910218177754 0.000698220294754 7.65440995361e-05 8.15771352564e-05
0.027556 0.917500324912 0.000404182416918 0.000452296715603 0.000453095084553 0.000677011486 0.000672603363 0.930842122909 0.000819207031481 0.000955389234343 0.00102102535727 0.000765221418 0.000755825686 0.985666959339 0.001122590766 0.00091659912315 0.00070320464461 7.78304582337e-05 8.29125948513e-05
0.027889 0.916588341618 0.000406766181405 0.000455338546195 0.000455981327645 0.00068262306 0.000678180218 0.93001980774 0.000823566283151 0.000963323629958 0.00102902619081 0.000772207651 0.000762730327 0.985557870907 0.00112980627149 0.000922926062391 0.000708158857855 7.91327404893e-05 8.42640107791e-05
0.028224 0.915672746221 0.00040936059505 0.000458350773835 0.000458835429105 0.000688215216 0.000683737829 0.929192982021 0.000827943445395 0.000971233823526 0.00103698918324 0.000779187704 0.000769628972 0.98544948567 0.00113706511336 0.000929198085197 0.000713082759942 8.04510629434e-05 8.56314938661e-05
0.028561 0.914753565956 0.000411965580553 0.000461332901053 0.000461656941917 0.000693787304 0.000689275545 0.928361656949 0.000832338386941 0.000979119031203 0.00104491341729 0.000786160933 0.000776520983 0.985341821378 0.0011443672916 0.00093541429714 0.000717976206794 8.1785543759e-05 8.70151552451e-05
0.0289 0.913830828052 0.000414581060437 0.000464284434274 0.000464445434034 0.000699338672 0.000694792722 0.927525843882 0.00083675097621 0.000986978474852 0.0010527979924 0.000793126693 0.000783405723 0.985234895696 0.0011517128062 0.000941573822454 0.000722839082455 8.31362961431e-05 8.84151086564e-05
0.029241 0.912904559723 0.000417206957042 0.000467204889461 0.000467200480847 0.000704868675 0.000700288718 0.926685554336 0.000841181081317 0.000994811384995 0.00106064201699 0.000800084341 0.000790282559 0.985128726191 0.00115910165718 0.000947675804268 0.00072767129834 8.45034369046e-05 8.98314639285e-05
0.029584 0.91197478817 0.000419843192532 0.000470093785646 0.000469921669212 0.000710376672 0.000705762899 0.925840799988 0.000845628570084 0.00100261700095 0.00106844461086 0.000807033237 0.000797150859 0.985023330341 0.00116653384452 0.000953719401775 0.000732472797409 8.58870767788e-05 9.12643312525e-05
0.029929 0.911041540574 0.000422489688903 0.000472950654145 0.0004726085947 0.000715862028 0.00071121463 0.924991592678 0.000850093310041 0.00101039456939 0.00107620490952 0.000813972743 0.000804009995 0.984918725517 0.00117400936824 0.000959703800711 0.000737243544926 8.7287333318e-05 9.27138179406e-05
0.030276 0.910104844099 0.000425146367983 0.000475775028918 0.000475260863773 0.000721324111 0.000716643287 0.924137944406 0.000854575168435 0.00101814334762 0.00108392205405 0.000820902224 0.000810859339 0.984814928992 0.00118152822832 0.000965628197465 0.000741983545137 8.87043136547e-05 9.41800327177e-05
0.030625 0.909164725885 0.000427813151435 0.00047856645536 0.000477878095305 0.000726762294 0.000722048246 0.923279867338 0.00085907401224 0.00102586260181 0.00109159520488 0.000827821048 0.000817698267 0.984711957931 0.00118909042477 0.000971491818139 0.000746692827237 9.01381306276e-05 9.56630835386e-05
0.030976 0.908221213048 0.000430489960765 0.000481324483391 0.000480459915401 0.000732175955 0.000727428891 0.922417373804 0.000863589708157 0.00103355160612 0.00109922352886 0.000834728584 0.000824526158 0.984609829391 0.0011966959576 0.000977293902882 0.000751371451348 9.15888930475e-05 9.71630754455e-05
0.031329 0.907274332675 0.00043317671732 0.000484048674741 0.000483005962865 0.000737564479 0.000732784608 0.921550476299 0.000868122122626 0.00104120964473 0.00110680620908 0.000841624204 0.000831342392 0.984508560311 0.00120434482679 0.00098303371682 0.000756019508376 9.30567100412e-05 9.86801105011e-05
0.031684 0.906324111826 0.000435873342301 0.00048673859361 0.00048551588918 0.000742927254 0.00073811479 0.920679187486 0.000872671121834 0.00104883601017 0.00111434244088 0.000848507286 0.000838146354 0.984408167519 0.00121203703235 0.000988710545741 0.000760637124052 9.45416898844e-05 0.000100214295307
0.032041 0.905370577527 0.000438579756758 0.000489393817753 0.000487989355039 0.000748263673 0.000743418835 0.919803520195 0.000877236571713 0.0010564300069 0.00112183143048 0.000855377206 0.00084493743 0.98430866772 0.00121977257428 0.000994323696135 0.000765224453279 9.60439378718e-05 0.000101765730283
0.0324 0.904413756771 0.000441295881599 0.000492013928374 0.000490426033049 0.000753573134 0.000748696147 0.918923487425 0.000881818337959 0.00106399094614 0.00112927240037 0.000862233346 0.000851715009 0.984210077496 0.00122755145258 0.000999872500346 0.000769781686276 9.75635573417e-05 0.000103334518181
0.032761 0.903453676512 0.000444021637592 0.000494598519397 0.000492825608252 0.000758855044 0.000753946135 0.918039102345 0.00088641628603 0.00107151815054 0.00113666458527 0.000869075092 0.000858478485 0.984112413299 0.00123537366725 0.00100535631353 0.000774309042688 9.91006528861e-05 0.000104920757584
0.033124 0.902490363665 0.00044675694537 0.000497147191343 0.000495187773246 0.000764108813 0.00075916821 0.917150378294 0.000891030281154 0.0010790109537 0.00114400723123 0.00087590183 0.000865227253 0.984015691455 0.00124323921828 0.00101077451448 0.000778806778855 0.000100655329317 0.000106524545115
0.033489 0.901523845106 0.000449501725435 0.000499659550799 0.000497512241697 0.000769333856 0.000764361796 0.916257328784 0.000895660188339 0.00108646869548 0.00115129960323 0.000882712951 0.000871960711 0.983919928152 0.00125114810569 0.00101612650448 0.00078327518432 0.000102227681786 0.0001081459786
0.033856 0.900554147664 0.00045225589816 0.000502135215424 0.000499798730458 0.000774529593 0.000769526316 0.915359967499 0.000900305872378 0.00109389072877 0.00115854097623 0.000889507849 0.000878678263 0.983825139442 0.00125910032947 0.0010214117122 0.000787714582396 0.000103817814249 0.000109785154899
0.034225 0.899581298121 0.000455019383795 0.000504573813966 0.000502046972624 0.000779695455 0.000774661203 0.914458308295 0.000904967197853 0.00110127641711 0.00116573063829 0.000896285923 0.000885379312 0.983731341233 0.00126709588961 0.00102662958838 0.000792125331372 0.000105425819919 0.00011144216548
0.034596 0.898605323212 0.000457792102472 0.000506974981375 0.000504256712649 0.000784830874 0.000779765892 0.913552365206 0.00090964402915 0.00110862513 0.00117286789725 0.000903046572 0.00089206327 0.98363854929 0.00127513478613 0.00103177961753 0.000796507820749 0.000107051800731 0.000113117101929
0.034969 0.89762624962 0.000460573974205 0.000509338360121 0.00050642771044 0.00078993529 0.00078483983 0.912642152437 0.00091433623044 0.00111593625538 0.00117995206871 0.000909789202 0.000898729546 0.983546779231 0.00128321701901 0.0010368612979 0.000800862487587 0.000108695843458 0.000114810055812
0.035344 0.896644103973 0.000462493521485 0.000511663606517 0.000508559733353 0.000795008148 0.000789882463 0.911727684373 0.000916728741408 0.00112320918196 0.00118698248754 0.000916513221 0.000905377559 0.983456046516 0.00128834517213 0.00104187416755 0.000805189788201 0.000110358047916 0.000116521116537
0.035721 0.895658912845 0.000464340314359 0.000513950383575 0.000510652567876 0.000800048901 0.000794893249 0.910808975573 0.000918919183513 0.00113044331752 0.00119395850036 0.000923218041 0.000912006726 0.983366366456 0.00129322911879 0.00104681778134 0.000809490228505 0.000112038499765 0.000118250370208
0.0361 0.89467070275 0.000466192904996 0.000516198361467 0.000512706007604 0.000805057008 0.000799871651 0.909886040777 0.000921116312718 0.00113763807489 0.00120087947347 0.000929903078 0.000918616473 0.983277754197 0.00129813897497 0.00105169173174 0.000813764344645 0.000113737290001 0.000119997901765
0.036481 0.893679500142 0.000468051239327 0.000518407223818 0.000514719865814 0.000810031932 0.000804817136 0.908958894902 0.00092332006246 0.00114479287942 0.00120774478398 0.000936567751 0.000925206226 0.983190224722 0.00130307474069 0.0010564956332 0.000818012710673 0.000115454506328 0.000121763796085
0.036864 0.892685331411 0.000469915263216 0.000520576664143 0.000516693963877 0.000814973148 0.00080972918 0.908027553045 0.000925530366118 0.00115190716786 0.00121455382557 0.000943211484 0.000931775416 0.98310379285 0.00130803641595 0.00106122913184 0.000822235935971 0.000117190233023 0.000123548131318
0.037249 0.891688222882 0.000471784922475 0.000522706382737 0.000518628137619 0.000819880133 0.000814607265 0.907092030483 0.000927747156983 0.00115898038836 0.00122130600621 0.000949833704 0.000938323479 0.983018473227 0.00131302400073 0.00106589190223 0.000826434670753 0.000118944554204 0.000125350987675
0.037636 0.890688200812 0.000473660162849 0.000524796092515 0.000520522238637 0.000824752373 0.00081945088 0.906152342673 0.000929970368306 0.00116601200069 0.00122800074949 0.000956433846 0.000944849851 0.982934280327 0.00131803749504 0.0010704836481 0.000830609602957 0.000120717547277 0.000127172445119
0.038025 0.88968529139 0.000475540930035 0.000526845512765 0.00052237613437 0.000829589358 0.000824259521 0.905208505258 0.000932199933235 0.00117300147107 0.00123463749856 0.000963011342 0.00095135398 0.982851228443 0.00132307689889 0.00107500410647 0.000834761455123 0.000122509295913 0.000129012576921
0.038416 0.888679520728 0.000477427169672 0.000528854378996 0.000524189698361 0.000834390591 0.000829032688 0.904260534061 0.000934435784888 0.00117994828038 0.00124121570953 0.000969565633 0.000957835311 0.982769331685 0.00132814221226 0.00107945304947 0.000838890985385 0.000124319877059 0.000130871452692
0.038809 0.887670914868 0.000479318827353 0.000530822432268 0.000525962826819 0.000839155576 0.000833769894 0.903308445087 0.000936677856314 0.00118685192302 0.0012477348517 0.000976096167 0.000964293296 0.982688603982 0.00133323343517 0.00108383026964 0.000842998998381 0.000126149361804 0.000132749149438
0.039204 0.886659499774 0.000481215848621 0.000532749424978 0.000527695428227 0.000843883826 0.000838470656 0.902352254527 0.000938926080497 0.00119371190199 0.00125419441444 0.000982602391 0.000970727391 0.982609059074 0.00133835056761 0.00108813559889 0.000847086333898 0.000127997822026 0.000134645734008
0.039601 0.885645301328 0.000483118178976 0.00053463512176 0.00052938742155 0.000848574864 0.000843134495 0.901391978758 0.000941180390392 0.00120052773121 0.00126059390246 0.000989083758 0.000977137057 0.9825307105 0.00134349360958 0.00109236890501 0.000851153864349 0.000129865331461 0.000136561269524
0.04 0.884628345334 0.000485025763873 0.00053647929601 0.000531038744232 0.000853228218 0.000847760945 0.900427634341 0.000943440718893 0.00120729893494 0.00126693283638 0.000995539727 0.000983521759 0.982453571609 0.00134866256108 0.00109653008424 0.000855202505003 0.000131751954599 0.000138495820899
0.040401 0.88360865751 0.000486938548731 0.000538281733837 0.000532649346462 0.000857843424 0.000852349543 0.899459238024 0.000945706998851 0.0012140250522 0.00127321075478 0.00100196976 0.000989880968 0.982377655547 0.00135385742211 0.00110061907167 0.000859233208932 0.000133657759913 0.000140449448199
0.040804 0.882586263491 0.00048885647893 0.000540042228311 0.000534219197537 0.000862420024 0.000856899838 0.89848680674 0.000947979163065 0.00122070563296 0.00127942720945 0.001008373327 0.000996214157 0.982302975258 0.00135907819268 0.00110463582863 0.000863246973261 0.000135582805459 0.000142422214284
0.041209 0.881561188821 0.000490779499816 0.00054176058933 0.000535748275964 0.00086695757 0.000861411382 0.897510357612 0.000950257144316 0.00122734023576 0.00128558177179 0.001014749899 0.001002520806 0.982229543475 0.00136432487277 0.00110858036043 0.000867244821296 0.000137527154297 0.000144414172683
0.041616 0.880533458955 0.000492707556701 0.000543436633735 0.000537236579011 0.000871455622 0.000865883738 0.896529907949 0.000952540875337 0.00123392843505 0.00129167402763 0.001021098955 0.001008800398 0.982157372719 0.0013695974624 0.00111245270256 0.000871227826345 0.00013949086118 0.000146425377408
0.042025 0.879503099255 0.00049464059487 0.000545070190759 0.00053868411759 0.000875913747 0.000870316474 0.895545475252 0.000954830288832 0.00124046981256 0.00129770358492 0.001027419975 0.001015052425 0.982086475293 0.00137489596156 0.00111625293441 0.000875197091472 0.000141473985766 0.000148455876373
0.042436 0.87847013499 0.000496578559582 0.000546661101144 0.000540090919319 0.000880331518 0.000874709169 0.894557077206 0.000957125317466 0.00124696396519 0.00130367006019 0.001033712449 0.001021276376 0.982016863288 0.00138022037025 0.00111998116088 0.000879153763946 0.000143476572725 0.00015050572233
0.042849 0.877434591331 0.000498521396069 0.000548209216255 0.000541457028545 0.000884708519 0.000879061409 0.893564731691 0.000959425893896 0.00125341049966 0.00130957309428 0.001039975868 0.001027471754 0.981948548563 0.00138557068847 0.00112363753137 0.000883099025203 0.000145498674799 0.000152574957375
0.043264 0.876396493351 0.000500469049542 0.000549714398504 0.000542782502451 0.000889044341 0.000883372787 0.892568456774 0.000961731950747 0.00125980903644 0.00131541234178 0.001046209731 0.001033638062 0.981881542754 0.00139094691622 0.00112722223083 0.000887034097512 0.00014754033741 0.000154663625049
0.043681 0.87535586602 0.000502421465192 0.000551176526238 0.000544067414461 0.000893338583 0.000887642904 0.891568270715 0.000964043420626 0.00126615920315 0.00132118747731 0.00105241354 0.001039774809 0.981815857262 0.0013963490535 0.00113073549058 0.000890960232463 0.000149601604071 0.000156771763682
0.0441 0.874312734208 0.000504378588197 0.000552595483679 0.000545311856643 0.000897590853 0.00089187137 0.890564191963 0.000966360236113 0.00127246064562 0.00132689818786 0.001058586804 0.001045881509 0.981751503259 0.00140177710032 0.00113417756701 0.000894878729279 0.000151682514126 0.000158899409628
0.044521 0.873267122678 0.000506340363716 0.000553971169186 0.000546515933059 0.000901800767 0.000896057805 0.88955623916 0.000968682329793 0.00127871301694 0.00133254418136 0.001064729039 0.001051957682 0.981688491672 0.00140723105667 0.00113754876582 0.000898790917538 0.000153783102674 0.000161046598336
0.044944 0.872219056087 0.000508306736899 0.000555303494039 0.000547679768504 0.000905967949 0.000900201835 0.888544431142 0.000971009634232 0.00128491598192 0.00133812518525 0.00107083976 0.001058002856 0.981626833186 0.00141271092254 0.00114084943288 0.000902698161696 0.000155903407226 0.000163213355489
0.045369 0.871168558981 0.000509616614852 0.000556592381136 0.000548803498499 0.000910092032 0.000904303094 0.887528786934 0.00097147818437 0.00129106922057 0.00134364093904 0.001076918495 0.001064016558 0.981566538242 0.00141579338273 0.00114407995065 0.00090660186496 0.000158043455476 0.000165399711265
0.045796 0.870115655796 0.000510828688552 0.000557837764884 0.00054988727837 0.000914172658 0.000908361226 0.886509325756 0.000971663381941 0.00129717242261 0.0013490912024 0.001082964775 0.001069998326 0.981507617028 0.00141852085196 0.00114724074566 0.000910503465358 0.000160203276252 0.000167605689259
0.046225 0.869060370856 0.000512043356111 0.000559039590938 0.000550931280512 0.000918209477 0.000912375886 0.885486067021 0.000971848402015 0.00130322528929 0.00135447575307 0.001088978135 0.001075947701 0.98145007948 0.00142126109622 0.00115033228322 0.000914404433638 0.000162382889482 0.000169831308664
0.046656 0.868002728368 0.000513260582526 0.000560197819632 0.000551935691734 0.000922202149 0.000916346733 0.884459030337 0.000972033233168 0.00130922753274 0.00135979438851 0.001094958118 0.001081864232 0.981393935271 0.00142401411551 0.00115335507657 0.000918306272811 0.000164582319591 0.000172076586371
0.047089 0.866942752423 0.000514480332793 0.000561312420205 0.000552900717216 0.000926150341 0.000920273438 0.883428235504 0.000972217863988 0.00131517887924 0.00136504691762 0.001100904271 0.001087747472 0.981339193815 0.00142677990983 0.001156309673 0.000922210522961 0.000166801581978 0.000174341535893
0.047524 0.865880466991 0.000515702571915 0.000562383378801 0.000553826574298 0.000930053731 0.000924155679 0.882393702518 0.000972402283075 0.00132107906468 0.00137023317553 0.001106816147 0.00109359698 0.981285864258 0.00142955847918 0.00115919667787 0.000926118751104 0.00016904069083 0.000176626164995
0.047961 0.864815895924 0.000516927264899 0.000563410689476 0.000554713504404 0.000933912005 0.000927993145 0.881355451567 0.000972586479043 0.0013269278402 0.00137535300489 0.001112693308 0.00109941232 0.981233955479 0.00143234982356 0.00116201671771 0.000930032562444 0.000171299653434 0.000178930482376
0.0484 0.863749062948 0.000518154376761 0.000564394363667 0.000555561757232 0.000937724858 0.000931785531 0.880313503038 0.000972770440524 0.00133272496385 0.00138040627622 0.001118535318 0.001105193065 0.981183476077 0.00143515394298 0.00116477048895 0.000933953583454 0.000173578480232 0.000181254488693
0.048841 0.862679991668 0.000519383872524 0.000565334418671 0.000556371606256 0.000941491993 0.000935532546 0.879267877508 0.00097295415614 0.00133847020879 0.00138539287053 0.001124341751 0.001110938789 0.981134434381 0.00143797083743 0.00116745871138 0.000937883479269 0.000175877166788 0.000183598186561
0.049284 0.861608705558 0.000520615717225 0.00056623089191 0.000557143337562 0.000945213126 0.000939233903 0.878218595753 0.000973137614562 0.00134416335907 0.00139031268828 0.001130112184 0.001116649077 0.98108683843 0.00144080050691 0.001170082161 0.000941823936121 0.000178195716225 0.000185961567005
0.049729 0.860535227967 0.000521849875907 0.000567083827283 0.000557877255587 0.000948887978 0.000942889327 0.877165678744 0.000973320804439 0.00134980420831 0.00139516565192 0.001135846199 0.001122323518 0.981040695983 0.00144364295142 0.00117264166001 0.000945776670934 0.000180534122281 0.000188344620723
0.050176 0.859459582112 0.000523086313634 0.000567893287456 0.000558573681422 0.000952516283 0.000946498552 0.876109147645 0.000973503714473 0.00135539256493 0.00139995169605 0.001141543391 0.001127961707 0.980996014506 0.00144649817096 0.00117513807147 0.000949743424077 0.000182892374892 0.000190747337866
0.050625 0.858381791079 0.000524324995479 0.000568659341792 0.000559232953741 0.00095609778 0.000950061321 0.875049023819 0.000973686333353 0.00136092824557 0.00140467077569 0.001147203353 0.001133563246 0.980952801173 0.00144936616553 0.00117757230598 0.000953725962696 0.000185270461246 0.000193169700339
0.051076 0.857301877818 0.000525565886536 0.000569382078208 0.000559855424007 0.000959632224 0.000953577386 0.873985328821 0.000973868649795 0.00136641108343 0.00140932286226 0.001152825691 0.001139127741 0.98091106286 0.00145224693514 0.00117994532514 0.000957726078524 0.00018766836237 0.000195611685959
0.051529 0.856219865147 0.000526808951915 0.000570061592425 0.000560441467449 0.000963119373 0.00095704651 0.872918084406 0.00097405065253 0.00137184091559 0.00141390794634 0.001158410013 0.001144654808 0.980870806142 0.00145514047977 0.00118225813118 0.000961745580771 0.000190086057513 0.000198073270932
0.051984 0.855135775744 0.000528054156745 0.000570697996468 0.000560991470349 0.000966558999 0.000960468465 0.871847312522 0.000974232330308 0.00137721759531 0.00141842603727 0.001163955936 0.001150144069 0.980832037287 0.00145804679944 0.00118451178186 0.000965786302381 0.00019252352189 0.000200554425063
0.052441 0.854049632148 0.000529301466177 0.000571291416849 0.000561505837272 0.000969950882 0.000963843031 0.870773035312 0.000974413671898 0.00138254098865 0.0014228771574 0.001169463084 0.001155595148 0.980794762256 0.00146096589414 0.00118670737385 0.000969850093773 0.000194980723265 0.000203055116324
0.0529 0.852961456759 0.000530550845386 0.000571841988152 0.00056198499022 0.000973294811 0.000967170001 0.869695275117 0.000974594666095 0.00138781096938 0.00142726134928 0.001174931085 0.00116100768 0.980758986697 0.00146389776387 0.00118884605764 0.000973938826598 0.000197457626272 0.000205575306273
0.053361 0.851871271834 0.000531802259568 0.00057234986165 0.000562429368695 0.000976590587 0.000970449173 0.868614054472 0.000974775301686 0.00139302742276 0.0014315786736 0.001180359576 0.001166381304 0.980724715941 0.00146684240863 0.00119092902938 0.000978054383018 0.000199954193675 0.000208114952173
0.053824 0.850779099486 0.000533055673948 0.000572815200627 0.000562839426649 0.000979838018 0.000973680361 0.86752939611 0.000974955567514 0.00139819024542 0.00143582920983 0.0011857482 0.00117171567 0.980691954994 0.00146979982842 0.00119295753731 0.000982198660383 0.000202470381541 0.000210674009297
0.054289 0.849684961681 0.000534311053777 0.000573238183951 0.000563215634268 0.000983036926 0.000976863382 0.866441322957 0.000975135452409 0.00140329934627 0.00144001305096 0.001191096606 0.001177010429 0.980660708542 0.00147277002325 0.00119493287752 0.000986373569495 0.000205006142858 0.000213252422812
0.054756 0.848588880242 0.000535568364331 0.00057361899885 0.00056355848345 0.000986187139 0.000979998069 0.865349858134 0.000975314945253 0.00140835464317 0.00144413030739 0.001196404452 0.001182265242 0.980630980944 0.00147575299311 0.00119685638622 0.000990581032841 0.000207561422662 0.000215850140318
0.055225 0.847490876838 0.000536573067469 0.00057395785124 0.000563868473695 0.000989288498 0.00098308426 0.864255024959 0.000974729157773 0.00141335606587 0.00144818111032 0.001201671401 0.001187479776 0.980602776221 0.00147774919437 0.00119872946271 0.000994822976891 0.000210136166126 0.000218467099188
0.055696 0.846390972993 0.000537302343109 0.000574254956383 0.000564146129607 0.000992340851 0.000986121807 0.863156846944 0.000973309600256 0.00141830355381 0.00145216560429 0.001206897124 0.001192653706 0.980576098063 0.0014786653363 0.00120055354389 0.00099910133859 0.000212730310387 0.000221103236834
0.056169 0.845289190076 0.000538032503157 0.000574510543361 0.000564391985797 0.000995344059 0.000989110569 0.862055347797 0.000971886785325 0.0014231970559 0.00145608395582 0.001212081296 0.001197786712 0.980550949816 0.00147958536842 0.00120233012669 0.00100341805713 0.000215343789157 0.000223758479165
0.056644 0.844185549304 0.000538763526063 0.000574724856868 0.000564606595713 0.000998297992 0.000992050418 0.860950551417 0.000970460741132 0.0014280365354 0.00145993634081 0.001217223606 0.001202878482 0.980527334485 0.00148050929075 0.00120406074382 0.00100777507537 0.000217976529119 0.000226432756499
0.057121 0.843080071741 0.000539495390303 0.000574898150579 0.000564790527372 0.00100120253 0.000994941234 0.8598424819 0.000969031495817 0.0014328219627 0.00146372295626 0.001222323743 0.00120792871 0.980505254728 0.00148143710328 0.00120574698545 0.00101217433841 0.000220628453383 0.00022912598645
0.0576 0.841972778293 0.000540228074379 0.000575030695961 0.000564944366974 0.001004057564 0.000997782907 0.858731163535 0.000967599077526 0.00143755331813 0.00146744401733 0.001227381406 0.001212937099 0.980484712849 0.001482368806 0.0012073904907 0.00101661778411 0.000223299482523 0.000231838084046
0.058081 0.84086368971 0.000540961556821 0.000575122774611 0.000565068711684 0.001006862994 0.00100057534 0.857616620803 0.000966163514386 0.0014422286 0.00147109975061 0.001232396303 0.001217903356 0.980465710801 0.00148330439893 0.00120899294297 0.00102110735081 0.000225989525304 0.000234568962875
0.058564 0.839752826582 0.000541695816185 0.000575174684543 0.000565164178144 0.001009618733 0.001003318442 0.856498878381 0.000964724834514 0.001446840007 0.00147469040399 0.001237368145 0.001222827201 0.980448250171 0.00148424388205 0.00121055608119 0.00102564496552 0.000228698497067 0.000237318523505
0.059049 0.838640209342 0.000542430831059 0.000575186731608 0.000565231396069 0.001012324701 0.001006012137 0.855377961136 0.000963283066015 0.001451386562 0.00147821624011 0.001242296653 0.001227708355 0.980432332192 0.00148518725537 0.00121208168694 0.00103023255046 0.000231426295433 0.000240086668398
0.059536 0.837525858259 0.000543166580057 0.000575159240164 0.000565271010537 0.001014980831 0.001008656355 0.854253894127 0.000961838236981 0.001455868065 0.00148167753461 0.001247181555 0.001232546548 0.980417957725 0.00148613451889 0.00121357158972 0.00103487201722 0.000234172819893 0.000242873291422
0.060025 0.836409793442 0.000543903041825 0.000575092542898 0.000565283681642 0.001017587064 0.00101125104 0.853126702604 0.00096039037549 0.001460284325 0.00148507458059 0.001252022589 0.001237341518 0.980405127268 0.00148708567262 0.00121502766629 0.00103956526509 0.000236937961253 0.000245678287065
0.060516 0.835292034834 0.000544640195042 0.000574986991215 0.000565270082015 0.001020143355 0.001013796143 0.85199641201 0.000958939509596 0.001464635162 0.00148840768774 0.001256819496 0.001242093011 0.980393840936 0.00148804071654 0.00121645184511 0.00104431416911 0.000239721609752 0.000248501535321
0.061009 0.834172602215 0.000545378018418 0.000574842945326 0.000565230900622 0.001022649667 0.001016291629 0.850863047978 0.000957485667356 0.00146892041 0.00149167718342 0.001261572024 0.001246800779 0.980384098472 0.00148899965066 0.00121784610067 0.00104912059252 0.000242523644497 0.000251342913207
0.061504 0.833051515198 0.000546116490697 0.000574660779896 0.000565166838119 0.001025105974 0.00101873747 0.849726636327 0.000956028876798 0.001473139919 0.00149488340073 0.001266279935 0.001251464581 0.980375899241 0.00148996247498 0.0012192124437 0.00105398638021 0.000245343942755 0.000254202299258
0.062001 0.831928793231 0.000546855590654 0.0005744408811 0.000565078610998 0.00102751226 0.001021133651 0.848587203071 0.000954569165935 0.001477293546 0.00149802670116 0.00127094299 0.001256084187 0.980369242218 0.00149092918949 0.00122055294522 0.00105891334865 0.00024818237745 0.000257079557361
0.0625 0.830804455593 0.000547595297103 0.000574183647208 0.000564966947523 0.00102986852 0.001023480168 0.847444774406 0.000953106562761 0.001481381164 0.00150110744747 0.001275560967 0.001260659367 0.980364125999 0.00149189979421 0.00122186970283 0.00106390329321 0.000251038806728 0.000259974556253
0.063001 0.829678521392 0.000548335588891 0.00057388949402 0.000564832586107 0.001032174761 0.001025777024 0.846299376721 0.000951641095248 0.001485402658 0.00150412602837 0.001280133642 0.001265189908 0.980360548777 0.00149287428913 0.00122316487915 0.00106895797567 0.000253913098266 0.000262887146345
0.063504 0.828551009568 0.000549076444904 0.000573558845505 0.000564676282073 0.001034430999 0.001028024236 0.845151036588 0.000950172791341 0.001489357925 0.00150708283918 0.001284660805 0.001269675597 0.98035850836 0.00149385267425 0.00122444066218 0.0010740791305 0.000256805101278 0.000265817181661
0.064009 0.827421938889 0.00054981784406 0.00057319214061 0.000564498798064 0.001036637263 0.00103022183 0.843999780767 0.000948701678986 0.001493246877 0.00150997829267 0.001289142251 0.001274116231 0.980358002151 0.00149483494956 0.00122569928969 0.00107926845866 0.000259714663909 0.000268764504648
0.064516 0.826291327953 0.000550559765323 0.000572789827212 0.0005643009131 0.001038793587 0.001032369844 0.842845636203 0.000947227786076 0.001497069434 0.00151281281572 0.001293577784 0.001278511617 0.980359027159 0.00149582111508 0.00122694303835 0.00108452762507 0.000262641629641 0.000271728960195
0.065025 0.825159195181 0.000551287503538 0.000572352370535 0.00056408341181 0.001040900024 0.001034468323 0.841688630023 0.000945705941002 0.001500825536 0.00151558684575 0.001297967217 0.001282861565 0.980361579981 0.00149675143814 0.00122817422465 0.00108985825844 0.000265585835006 0.000274710379002
0.065536 0.824025558825 0.000551730676733 0.000571880243408 0.000563847095277 0.001042956629 0.001036517328 0.840528789541 0.000943303969382 0.001504515128 0.00151830083631 0.001302310366 0.001287165898 0.980365656809 0.00149652444869 0.00122939520111 0.00109526194321 0.000268547110469 0.000277708590664
0.066049 0.82289043696 0.000552173929876 0.000571373931482 0.000563592769594 0.001044963475 0.001038516928 0.83936614225 0.000940898133343 0.001508138174 0.00152095525189 0.001306607059 0.001291424441 0.980371253425 0.00149629657083 0.00123060835889 0.00110074022739 0.000271525277032 0.000280723415098
0.066564 0.821753847484 0.000552617249012 0.00057083393744 0.000563321250606 0.001046920641 0.0010404672 0.838200715825 0.000938488482002 0.00151169465 0.00152355057087 0.001310857133 0.00129563703 0.980378365193 0.00149606780456 0.0012318161286 0.00110628333469 0.000274520156677 0.000283754673224
0.067081 0.820615808122 0.000553060620218 0.000570260769176 0.00056303336516 0.00104882822 0.001042368236 0.837032538124 0.000936075064429 0.001515184539 0.0015260872851 0.001315060426 0.00129980351 0.980386987059 0.00149583814988 0.0012330209703 0.00111182614994 0.000277531561624 0.000286802168054
0.0676 0.819476336421 0.000553504029603 0.000569654948662 0.000562729949605 0.001050686313 0.001044220136 0.83586163718 0.000933657929625 0.001518607845 0.00152856589573 0.001319216791 0.00130392373 0.980397113553 0.00149560760678 0.00123422537448 0.00111735789376 0.000280559296753 0.000289865708104
0.068121 0.81833544975 0.00055394746331 0.000569017009803 0.000562411844334 0.001052495032 0.001046023012 0.834688041206 0.000931237126517 0.001521964581 0.00153098691512 0.001323326087 0.001307997549 0.980408738776 0.00149537617527 0.00123543186458 0.0011228784442 0.00028360316177 0.000292945093244
0.068644 0.8171931653 0.000554390907511 0.000568347497579 0.00056207989945 0.001054254503 0.001047776985 0.833511778593 0.000928812703994 0.001525254772 0.00153335087331 0.001327388178 0.001312024834 0.980421856401 0.00149514385535 0.00123664299668 0.00112838768031 0.000286662952394 0.000296040109851
0.069169 0.816049500083 0.000554834348414 0.000567646969738 0.000561734968878 0.001055964859 0.001049482188 0.832332877905 0.000926384710832 0.001528478458 0.00153565830354 0.001331402939 0.00131600546 0.980436459673 0.00149491064701 0.00123786134842 0.00113388548568 0.000289738456699 0.00029915054614
0.069696 0.814904470934 0.000555277772261 0.000566915990395 0.000561377915831 0.001057626245 0.001051138765 0.831151367882 0.000923953195789 0.001531635692 0.00153790975341 0.001335370253 0.001319939307 0.980452541407 0.00149467655026 0.00123908952148 0.00113937175091 0.000292829452686 0.000302276182606
0.070225 0.813758094506 0.000555721165329 0.000566155136533 0.000561009608171 0.001059238815 0.00105274687 0.829967277437 0.000921518207513 0.001534726537 0.0015401057823 0.001339290008 0.001323826268 0.980470093976 0.0014944415651 0.00124033014207 0.00114484636406 0.000295935718853 0.000305416792009
0.070756 0.812610387271 0.000556164513927 0.000565364998297 0.000560630913029 0.001060802739 0.001054306666 0.828780635653 0.000919079794593 0.001537751075 0.0015422469555 0.001343162104 0.001327666237 0.980489109317 0.00149420569153 0.00124158585851 0.00115030922011 0.000299057021164 0.000308572139134
0.071289 0.811461365523 0.000556607804404 0.000564546172832 0.000560242708219 0.001062318191 0.00105581833 0.827591471786 0.000916638005562 0.001540709393 0.00154433385277 0.001346986446 0.001331459123 0.980509578925 0.00149396892954 0.00124285933317 0.00115576021041 0.000302193123499 0.000311741986898
0.071824 0.810311045373 0.000557051023139 0.000563699267717 0.000559845869154 0.001063785361 0.001057282047 0.826399815259 0.000914192888843 0.001543601596 0.00154636705982 0.001350762947 0.001335204838 0.98053149385 0.00149373127914 0.00124415324678 0.00116119923568 0.000305343780617 0.000314926085372
0.072361 0.809159442752 0.000557494156554 0.000562824900222 0.000559441276343 0.001065204445 0.001058698013 0.825205695662 0.00091174449281 0.001546427802 0.00154834717248 0.00135449153 0.001338903304 0.980554844696 0.00149349274033 0.00124547029036 0.00116662619889 0.000308508742765 0.000318124186134
0.0729 0.808006573408 0.000557937191103 0.000561923697906 0.000559029808345 0.001066575653 0.001060066435 0.824009142751 0.000909292865737 0.001549188142 0.00155027479329 0.001358172125 0.001342554449 0.980579621617 0.0014932533131 0.00124681316546 0.00117204100533 0.000311687750842 0.000321336028994
0.073441 0.806852452907 0.00055838011328 0.000560996296546 0.000558612346974 0.001067899206 0.00106138753 0.822810186447 0.000906838055837 0.001551882757 0.00155215053563 0.001361804669 0.001346158211 0.980605814314 0.00149301299747 0.00124818458339 0.0011774435614 0.000314880542303 0.000324561345527
0.073984 0.805697096635 0.000558822909617 0.000560043341671 0.00055818977358 0.001069175332 0.001062661526 0.821608856833 0.000904380111232 0.001554511803 0.00155397501955 0.00136538911 0.001349714536 0.980633412036 0.00149277179342 0.00124958725608 0.00118283377702 0.000318086847507 0.000327799868618
0.074529 0.804540519794 0.000559265566683 0.000559065485147 0.000557762964947 0.001070404272 0.001063888662 0.820405184153 0.000901919079954 0.001557075449 0.00155574887285 0.001368925399 0.001353223377 0.980662403571 0.00149252970095 0.00125102390084 0.00118821156805 0.000321306388436 0.0003310513156
0.075076 0.803382737403 0.000559693406944 0.000558063390306 0.000557332797508 0.001071586278 0.001065069185 0.81919919881 0.000899427317694 0.001559573877 0.00155747272754 0.001372413501 0.001356684694 0.980692777251 0.00149224547914 0.00125249722961 0.0011935768503 0.000324538882281 0.000334315403698
0.075625 0.8022237643 0.000560029984689 0.000557037725804 0.000556894789 0.001072721612 0.001066203355 0.817990931363 0.000896760534826 0.001562007281 0.00155914722341 0.001375853386 0.001360098455 0.980724520947 0.00149170369837 0.00125400994871 0.00119892954444 0.000327784036475 0.000337591840464
0.076176 0.80106361514 0.000560366294767 0.000555989169123 0.000556423313 0.001073810545 0.001067291442 0.81678041253 0.000894090642068 0.001564375868 0.00156077300985 0.00137924503 0.001363464639 0.980757622062 0.00149115994389 0.00125556476267 0.00120426957229 0.000331041555869 0.000340880326092
0.076729 0.799902304395 0.000560702326202 0.000554918403291 0.000555915042 0.00107485336 0.001068333725 0.81556767318 0.000891417691438 0.001566679857 0.00156235073752 0.00138258842 0.00136678323 0.980792067538 0.00149061421572 0.00125716436026 0.00120959686059 0.000334311136707 0.000344180555686
0.077284 0.798739846356 0.000561038068056 0.000553826118661 0.000555370143 0.00107585035 0.001069330494 0.814352744333 0.000888741734872 0.001568919482 0.00156388106254 0.001385883551 0.00137005422 0.980827843848 0.00149006651384 0.00125881141234 0.00121491134096 0.000337592467706 0.00034749221805
0.077841 0.797576255131 0.000561373509424 0.000552713011598 0.000554788788 0.001076801817 0.00107028205 0.813135657161 0.000886062824196 0.001571094988 0.00156536464707 0.001389130425 0.00137327761 0.980864936997 0.00148951683827 0.00126050857541 0.00122021294631 0.000340885231174 0.00035081499563
0.0784 0.796411544645 0.00056170863944 0.000551579787679 0.000554171157 0.001077708076 0.001071188702 0.811916442983 0.000883381011129 0.001573206633 0.00156680215794 0.001392329052 0.001376453408 0.980903332514 0.00148896518899 0.00126225848425 0.00122550160966 0.000344189104234 0.000354148560752
0.078961 0.795245728643 0.000562043447272 0.000550427151528 0.000553517437 0.001078569449 0.001072050772 0.810695133264 0.000880696347288 0.001575254687 0.00156819426548 0.00139547945 0.001379581631 0.98094301546 0.00148841156601 0.00126406374625 0.00123077727394 0.000347503755018 0.00035749258291
0.079524 0.794078820686 0.000562377922128 0.000549255820271 0.000552827818 0.001079386271 0.001072868589 0.80947175961 0.000878008884182 0.001577239434 0.0015695416398 0.001398581646 0.001382662302 0.980983970421 0.00148785596933 0.00126592694129 0.00123603987854 0.000350828846364 0.000360846722545
0.080089 0.792910834156 0.000562712053252 0.000548066509173 0.000552102503 0.001080158885 0.001073642495 0.808246353772 0.000875318673201 0.001579161169 0.00157084496 0.001401635673 0.001385695454 0.981026181505 0.00148729839895 0.00126785061509 0.00124128937167 0.000354164033182 0.000364210633495
0.080656 0.791741782253 0.000563045829924 0.000546859941055 0.000551341698 0.001080887645 0.00107437284 0.807018947637 0.000872625765653 0.001581020201 0.00157210490221 0.001404641576 0.001388681126 0.981069632344 0.00148673885488 0.00126983727598 0.00124652570296 0.000357508963728 0.000367583966508
0.081225 0.790571677998 0.000563379241464 0.00054563684016 0.000550545618 0.001081572914 0.001075059985 0.805789573232 0.000869930212699 0.00158281685 0.00157332214845 0.001407599401 0.001391619367 0.981114306092 0.0014861773371 0.00127188939283 0.00125174882604 0.000360863280674 0.000370966358308
0.081796 0.789400534228 0.000563712277231 0.00054439793748 0.000549714479 0.001082215068 0.001075704298 0.804558262715 0.000867232065412 0.001584551449 0.00157449737895 0.001410509211 0.001394510231 0.981160185422 0.00148561384562 0.00127400939496 0.0012569586948 0.000364226619934 0.000374357445987
0.082369 0.788228363606 0.000564044926621 0.000543512401132 0.000548848512 0.001082814488 0.001076306163 0.80332504838 0.000864531374743 0.001586224342 0.00157563127824 0.001413371067 0.001397353784 0.981207252526 0.00148504838044 0.00127619965594 0.0012621552697 0.000367598607944 0.000377756853785
0.082944 0.787055178612 0.00056437717907 0.00054308136934 0.000547947949 0.001083371568 0.001076865966 0.802089962647 0.000861828191526 0.001587835888 0.00157672452711 0.001416185046 0.001400150094 0.981255489116 0.00148448094156 0.00127846250124 0.00126733851647 0.000370978866805 0.000381164204991
0.083521 0.78588099155 0.000564709024054 0.000542662348081 0.00054701303 0.001083886711 0.001077384109 0.800853038065 0.00085912256647 0.001589386456 0.00157777780924 0.001418951229 0.001402899241 0.981304876421 0.00148391152898 0.00128080020098 0.00127250840009 0.000374367009006 0.000384579112245
0.0841 0.784705814544 0.000565040451088 0.000542256104697 0.000546044002 0.001084360331 0.001077860999 0.799614307307 0.00085641455019 0.001590876427 0.0015787918066 0.001421669706 0.001405601311 0.981355395186 0.00148334014269 0.00128854509525 0.00127766488846 0.000377762643737 0.000388001181065
0.084681 0.783529659545 0.000565371449728 0.000541863379433 0.000545041119 0.001084792847 0.001078297055 0.798373803169 0.000853704193145 0.001592306195 0.00157976720309 0.001424340574 0.001408256399 0.981407025675 0.00148276678271 0.00129754208893 0.00128280795997 0.00038116537178 0.000391430014844
0.085264 0.782352538324 0.000565711542656 0.000541484894352 0.000544004639 0.001085184693 0.001078692705 0.797131558566 0.00085119449288 0.001593676165 0.00158194728178 0.001426963938 0.001410864607 0.981459747662 0.00148242332999 0.00130663453758 0.00128793758983 0.000384574786725 0.000394865203522
0.085849 0.781174462479 0.000566062732734 0.000541121345321 0.000542934829 0.00108553631 0.001079048385 0.795887606528 0.000848928358613 0.001594986754 0.00158441976062 0.001429539911 0.001413426045 0.981513540444 0.00148235984972 0.00131582120507 0.00129305375887 0.000387990477421 0.000398306333522
0.086436 0.779995443434 0.000566413473155 0.000540773402084 0.000541831963 0.001085848146 0.001079364542 0.794641980201 0.000846660243514 0.001596238391 0.00158685006041 0.001432068614 0.001415940829 0.981568382829 0.00148229615244 0.00132510077251 0.00129815645234 0.000391412021659 0.000401752987703
0.087025 0.778815492438 0.000566763753211 0.000540441709421 0.000540696317 0.001086120663 0.00107964163 0.79339471284 0.0008443901884 0.001597431518 0.00158923830974 0.001434550176 0.001418409083 0.981624253142 0.00148223223812 0.00133447184772 0.00130324565866 0.000394838993623 0.000405204736534
0.087616 0.77763462057 0.000567113562233 0.000540126879815 0.000539528179 0.001086354326 0.001079880115 0.79214583781 0.000842118234023 0.001598566585 0.00159158463498 0.001436984732 0.001420830941 0.981681129222 0.00148216810678 0.00134393295304 0.0013083213709 0.000398270960016 0.000408661149376
0.088209 0.776452838736 0.000567462889597 0.000539829500388 0.000538327839 0.001086549615 0.001080080469 0.79089538858 0.000839844421006 0.001599644056 0.0015938891595 0.001439372426 0.001423206543 0.981738988427 0.00148210375841 0.0013534825382 0.00131338358414 0.000401707482623 0.000412121783041
0.088804 0.775270157673 0.000567811724723 0.000539550127114 0.000537095595 0.001086707015 0.001080243174 0.789643398721 0.000837568789887 0.001600664406 0.00159615199986 0.001441713408 0.001425536034 0.981797807629 0.00148203919301 0.00136311896907 0.00131843229817 0.000405148111956 0.000415586190617
0.089401 0.774086587948 0.000568160057074 0.000539289284579 0.00053583175 0.001086827021 0.001080368721 0.788389901904 0.000835291381077 0.001601628121 0.00159837327699 0.001444007838 0.001427819571 0.981857563217 0.00148197441059 0.00137284054722 0.0013234675162 0.000408592397161 0.000419053920073
0.09 0.772902139962 0.000568507876158 0.000539047463984 0.000534536614 0.001086910136 0.001080457608 0.787134931894 0.00083301223491 0.001602535698 0.00160055309874 0.001446255882 0.001430057314 0.9819182311 0.00148190941114 0.00138264548564 0.00132848924631 0.000412039877323 0.000422524511788
0.090601 0.771716823948 0.000568855171529 0.000538825124556 0.000533210503 0.001086956873 0.001080510344 0.785878522551 0.000830731391593 0.001603387645 0.00160269157822 0.001448457714 0.001432249434 0.981979786702 0.00148184419467 0.00139253193615 0.00133349749885 0.000415490086284 0.000425997498431
0.091204 0.770530649977 0.00056920193278 0.000538622689025 0.000531853741 0.001086967751 0.001080527445 0.784620707822 0.000828448891234 0.001604184482 0.00160478881976 0.001450613514 0.001434396105 0.982042204973 0.00148177876117 0.00140249796851 0.00133849229169 0.000418942547705 0.000429472407515
0.091809 0.769343627952 0.000569548149558 0.00053844054899 0.000530469330643 0.001086943301 0.001080509433 0.783361521743 0.000826164773838 0.001604926737 0.00160684492778 0.00145272347 0.001436497514 0.982105460376 0.00148171311064 0.00141254159708 0.00134347363884 0.000422396788799 0.000432948756187
0.092416 0.768155767619 0.000569893811547 0.000538279054155 0.000529075277001 0.001086884058 0.001080456843 0.782100998431 0.000823879079279 0.00160561495 0.0016088599988 0.001454787778 0.00143855385 0.982169526903 0.00148164724309 0.00142266075026 0.00134844156574 0.000425852317588 0.000436426061399
0.093025 0.76696707856 0.000570238908482 0.000538138521966 0.000527675369608 0.001086790567 0.001080370213 0.780839172081 0.000821591847352 0.001606249673 0.00161083412703 0.001456806641 0.001440565311 0.982234378068 0.00148158115851 0.00143285329641 0.00135339609913 0.000429308644395 0.000439903830964
0.093636 0.765777570201 0.000570583430142 0.000538019228816 0.00052627021185 0.001086663381 0.001080250093 0.779576076966 0.000819303117717 0.001606831467 0.00161276740358 0.001458780269 0.001442532103 0.982299986913 0.0014815148569 0.00144311703654 0.00135833727102 0.000432765269048 0.000443381566058
0.094249 0.764587251808 0.000570927366353 0.000537921415971 0.000524860396294 0.001086503062 0.001080097037 0.77831174743 0.000817012929929 0.001607360902 0.00161465991467 0.001460708878 0.001444454437 0.982366326003 0.00148144833827 0.00145344970961 0.00136326511237 0.000436221687296 0.000446858758632
0.094864 0.763396132495 0.000571270706987 0.000537845281522 0.000523446509336 0.001086310175 0.001079911609 0.777046217886 0.000814721323439 0.001607838561 0.00161651174346 0.001462592693 0.001446332532 0.982433367441 0.0014813816026 0.00146384898522 0.00136817966588 0.000439677386874 0.000450334902848
0.095481 0.76220422122 0.000571668165846 0.000537790986865 0.000522029122379 0.001086085298 0.001079694381 0.775779522811 0.000813100639698 0.001608265035 0.00161832296685 0.001464431946 0.001448166614 0.982501082857 0.00148210634985 0.00147431247732 0.00137308097335 0.000443131848744 0.000453809479709
0.0961 0.76101152679 0.000572080517293 0.000537758651306 0.000520608798451 0.001085829014 0.001079445928 0.774511696745 0.000811669140455 0.001608640924 0.00162009366007 0.001466226872 0.001449956916 0.982569443416 0.00148305802058 0.00148483773689 0.00137796908088 0.000446584553529 0.00045728196221
0.096721 0.759818057864 0.000572492253397 0.000537748354004 0.00051918608947 0.001085541912 0.001079166838 0.773242774284 0.000810236467133 0.001608966838 0.00162182389221 0.001467977716 0.001451703677 0.982638419826 0.00148401276619 0.00149542225334 0.00138284403761 0.000450034967299 0.000460751822881
0.097344 0.758623822952 0.000572903362878 0.000537760130704 0.000517761533802 0.001085224588 0.001078857703 0.771972790076 0.000808802642222 0.001609243399 0.00162351372933 0.001469684732 0.001453407144 0.982707982334 0.00148497058665 0.00150606346078 0.00138770590353 0.000453482555701 0.000464218531235
0.097969 0.757428830418 0.000573313834509 0.000537793979143 0.000516335655572 0.001084877649 0.00107851912 0.770701778821 0.000807367688166 0.001609471233 0.00162516323234 0.001471348176 0.001455067568 0.982778100729 0.00148593148198 0.0015167587406 0.00139255473162 0.000456926777546 0.000467681539663
0.098596 0.756233088484 0.000573723657113 0.000537849853045 0.000514908967205 0.001084501704 0.001078151695 0.769429775262 0.000805931627332 0.001609650982 0.00162677245725 0.001472968314 0.001456685209 0.982848744353 0.00148689545218 0.00152750541401 0.00139739058968 0.000460367085986 0.000471140305198
0.099225 0.75503660523 0.000574132819569 0.000537927663484 0.00051348196463 0.00108409737 0.001077756041 0.768156814184 0.000804494482043 0.001609783292 0.00162834145644 0.001474545416 0.001458260331 0.982919882097 0.00148786249724 0.00153830075339 0.00140221354384 0.000463802924665 0.00047459427411
0.099856 0.753839388598 0.000574541310808 0.000538027280023 0.000512055132263 0.00108366527 0.001077332776 0.76688293041 0.000803056274543 0.001609868818 0.00162987028001 0.00147607976 0.001459793208 0.982991482409 0.00148883261717 0.0015491419791 0.00140702366369 0.000467233737995 0.000478042889554
0.100489 0.752641446392 0.000574949119815 0.000538148528224 0.000510628932734 0.001083206035 0.001076882524 0.765608158795 0.000801617027023 0.001609908225 0.0016313589713 0.001477571631 0.001461284117 0.983063513295 0.00148980581196 0.0015600262667 0.00141182102757 0.000470658960859 0.00048148558768
0.101124 0.751442786284 0.000575356235627 0.000538291194127 0.000509203819973 0.0010827203 0.001076405916 0.764332534223 0.000800176761619 0.001609902185 0.00163280757142 0.001479021316 0.001462733342 0.983135942326 0.00149078208162 0.00157095073594 0.00141660571099 0.000474078022412 0.000484921796414
0.101761 0.750243415813 0.000575762647339 0.000538455017014 0.000507780223387 0.001082208708 0.001075903588 0.763056091601 0.000798735500387 0.001609851381 0.00163421611417 0.001480429115 0.001464141175 0.983208736646 0.00149176142614 0.00158191246617 0.00142137780357 0.00047749034997 0.000488350944312
0.1024 0.74904334239 0.000576168344097 0.0005386396975 0.000506358561454 0.001081671903 0.001075376182 0.761778865856 0.000797293265335 0.001609756501 0.00163558463264 0.001481795329 0.00146550791 0.98328186297 0.00149274384553 0.00159290848755 0.00142613738972 0.000480895359947 0.000491772454323
0.103041 0.747842573299 0.000576573315103 0.000538844892436 0.000504939230166 0.001081110541 0.001074824345 0.760500891931 0.000795850078392 0.001609618241 0.00163691315358 0.001483120266 0.00146683385 0.983355287592 0.00149372933978 0.00160393579218 0.00143090384398 0.000484292468175 0.000495185737058
0.103684 0.7466411157 0.000576977549615 0.000539070216769 0.000503522607474 0.001080525278 0.001074248728 0.759222204778 0.000794405961438 0.001609437307 0.00163820170021 0.001484404242 0.001468119303 0.983428976393 0.0014947179089 0.00161499132852 0.00143575183237 0.000487681086062 0.000498590207797
0.104329 0.745438976635 0.000577381036944 0.000539315242469 0.00050210905546 0.001079916776 0.001073649991 0.757942839357 0.000792960936263 0.00160921441 0.00163945029469 0.001485647576 0.001469364584 0.983502894845 0.00149570955288 0.00162607200463 0.00144068798925 0.000491060616579 0.000501985272182
0.104976 0.744236163024 0.000577783766457 0.000539579503158 0.000500698910585 0.001079285705 0.001073028795 0.756662830628 0.000791515024632 0.001608950267 0.00164065895305 0.001486850592 0.001470570012 0.983577008013 0.00149670427173 0.00163717469691 0.00144571129436 0.00049443046089 0.000505370326115
0.105625 0.743032681675 0.000578237512372 0.000539862490787 0.000499292492666 0.001078632736 0.001072385807 0.755382213546 0.000790958340804 0.001608645607 0.00164182768684 0.001488013625 0.00147173591 0.983651280571 0.00149874461574 0.00164829623747 0.00145082062666 0.000497790011767 0.00050874477277
0.106276 0.741828539282 0.000578692465054 0.000540163655058 0.000497890098667 0.001077958547 0.001071721698 0.754101023059 0.000790434944256 0.001608301161 0.0016429565053 0.00148913701 0.001472862609 0.983725676797 0.0015008314047 0.00165943342993 0.00145601475916 0.00050113866141 0.000512108000414
0.106929 0.740623742433 0.000579146621366 0.000540482408134 0.000496492009007 0.001077263817 0.001071037144 0.752819294102 0.000789910605914 0.001607917667 0.00164404541534 0.001490221088 0.001473950446 0.98380016059 0.0015029246047 0.00167058304027 0.00146129235649 0.000504475797551 0.000515459398111
0.107584 0.739418297607 0.000579599969938 0.000540818121173 0.000495098474995 0.001076549233 0.001070332823 0.75153706159 0.000789385330709 0.001607495871 0.00164509442063 0.001491266209 0.00147499976 0.983874695471 0.00150502421571 0.00168174181049 0.00146665198833 0.00050780080219 0.000518798350373
0.108241 0.738212211183 0.00058005249946 0.000541170129067 0.0004937097308 0.001075815482 0.00106960942 0.750254360415 0.000788859123586 0.001607036523 0.0016461035204 0.001492272723 0.001476010899 0.983949244593 0.00150713023776 0.00169290644745 0.00147209211844 0.000511113054123 0.00052212423604
0.1089 0.73700548944 0.000580504198682 0.000541537727584 0.000492325986938 0.001075063257 0.001068867622 0.748971225439 0.000788331989484 0.001606540382 0.00164707271091 0.001493240989 0.001476984211 0.98402377075 0.00150924267083 0.00170407362976 0.00147761111838 0.000514411923783 0.000525436432069
0.109561 0.73579813856 0.000580955056413 0.000541920176962 0.000490947429001 0.001074293254 0.001068108116 0.747687691492 0.000787803933329 0.001606008209 0.00164800198824 0.001494171369 0.001477920054 0.98409823638 0.00151136151493 0.00171524001863 0.00148320725914 0.000517696789077 0.000528734309676
0.110224 0.734590164635 0.000581405061527 0.000542316699877 0.000489574219465 0.001073506171 0.001067331597 0.746403793362 0.000787274960074 0.00160544169022 0.00164889134343 0.001495064232 0.001478818786 0.98417260358 0.00151348677005 0.00172640224271 0.00148887871864 0.000520967011559 0.00053201724095
0.110889 0.733381573667 0.000581854202958 0.000542726486567 0.000488206499665 0.00107270271 0.00106653876 0.745119565793 0.000786745074629 0.0016048549284 0.00164974076701 0.001495919948 0.001479680772 0.984246834112 0.0015156184362 0.0017375569121 0.00149462358502 0.00052422195634 0.000535284588302
0.111556 0.732172371573 0.000582302469699 0.000543148689492 0.0004868443844 0.001071883575 0.001065730304 0.743835043481 0.00078621428195 0.00160425279358 0.00165055024838 0.001496738893 0.001480506384 0.984320889409 0.00151775651337 0.00174870061866 0.00150043985611 0.000527460986776 0.00053853571371
0.112225 0.730962564189 0.000582749850808 0.000543582432213 0.00048548796397 0.001071049472 0.00106490693 0.742550261061 0.000785682586955 0.00160363568364 0.00165131977194 0.00149752145 0.001481295992 0.984394730593 0.00151990100157 0.00175982993074 0.00150632544572 0.000530683455267 0.000541769980108
0.112896 0.729752157274 0.000583196335403 0.000544026802307 0.000484137306029 0.001070201108 0.00106406934 0.741265253112 0.000785149994581 0.00160300397527 0.00165204932638 0.001498268001 0.001482049978 0.984468318473 0.0015220519008 0.00177094140813 0.00151227818064 0.000533888723159 0.000544986742161
0.113569 0.728541156511 0.000583641912664 0.000544480861341 0.000482792450395 0.001069339196 0.001063218238 0.73998005414 0.000784616509759 0.00160235803732 0.00165273889173 0.001498978939 0.001482768719 0.984541613568 0.00152420921105 0.00178203158606 0.00151829580749 0.000537076136882 0.00054818535545
0.114244 0.727329567517 0.000584086571834 0.000544943635379 0.000481453415702 0.001068464446 0.001062354332 0.738694698583 0.000784082137408 0.00160169822107 0.00165338845514 0.001499654652 0.001483452605 0.984614576106 0.00152637293233 0.0017930969968 0.00152437599911 0.000540245049188 0.000551365167406
0.114921 0.726117395839 0.000584530302219 0.000545414128222 0.00048012019132 0.001067577571 0.001061478326 0.737409220795 0.000783546882463 0.00160102486669 0.00165399799532 0.001500295542 0.001484102023 0.984687166044 0.00152854306463 0.00180413415256 0.00153051634789 0.00054339480872 0.000554525534481
0.1156 0.724904646966 0.000584973788735 0.00054589131163 0.000478792745205 0.001066679286 0.001060590931 0.736123655048 0.000783584407092 0.00160033829858 0.0016545674973 0.001500902007 0.001484717367 0.984759343074 0.00153136851237 0.00181513956424 0.00153671437895 0.000546524758468 0.000557665799622
0.116281 0.723691326328 0.000585416416716 0.000546374133999 0.000477471016005 0.001065770305 0.001059692854 0.734838035523 0.0007836964847 0.00159963882577 0.00165509694328 0.001501474451 0.001485299034 0.984831066635 0.00153428797323 0.00182610973378 0.00154296754132 0.000549634245391 0.000560785309643
0.116964 0.722477439303 0.000585858083912 0.00054686151573 0.000476154922077 0.001064851342 0.001058784807 0.733552396301 0.000783807453349 0.00159892674946 0.00165558631539 0.001502013282 0.001485847423 0.984902295932 0.00153721600814 0.00183704115346 0.00154927323299 0.000552722606895 0.000563883411293
0.117649 0.721262991219 0.000586298779866 0.000547352357342 0.000474844352521 0.001063923115 0.001057867497 0.732266771362 0.000783917307106 0.00159820235244 0.00165603559724 0.00150251891 0.001486362938 0.984972989936 0.00154015261708 0.00184793031635 0.00155562877468 0.000555789188503 0.000566959443156
0.118336 0.720047987362 0.000586738494186 0.000547845533881 0.000473539173166 0.001062986335 0.001056941635 0.730981194575 0.000784026040045 0.00159746590669 0.00165644477303 0.00150299175 0.001486845985 0.985043107409 0.00154309780006 0.00185877371473 0.00156203144085 0.000558833327622 0.000570012754713
0.119025 0.718832432975 0.000587177216543 0.000548339904105 0.00047223922304 0.00106204172 0.001056007929 0.729695699693 0.000784133646321 0.00159671766871 0.00165681383008 0.001503432217 0.001487296973 0.985112606909 0.00154605155708 0.00186956784404 0.00156847843788 0.000561854364481 0.000573042680597
0.119716 0.717616333269 0.000587614936672 0.000548834303155 0.000470944318099 0.001061089983 0.001055067088 0.728410320345 0.000784240120117 0.00159595788736 0.00165714275545 0.001503840733 0.001487716314 0.98518144681 0.00154901388815 0.00188030919718 0.00157496693243 0.000564851636739 0.000576048566434
0.120409 0.716399693423 0.000588051644369 0.000549327549204 0.000469654247439 0.001060131837 0.001054119818 0.727125090034 0.000784345455672 0.0015951867913 0.0016574315406 0.001504217716 0.001488104423 0.985249585308 0.00155198479325 0.0018909942796 0.00158149403262 0.000567824485006 0.000579029747245
0.121104 0.715182518593 0.000588487329498 0.000549818443371 0.000468368779289 0.001059167992 0.001053166825 0.725840042122 0.000784449647273 0.00159440460768 0.00165768017501 0.001504563593 0.001488461715 0.98531698045 0.0015549642724 0.00190161959218 0.00158805681692 0.000570772244752 0.000581985569183
0.121801 0.713964813912 0.000588921981986 0.000550305771382 0.00046708765282 0.001058199159 0.001052208815 0.724555209832 0.000784552689262 0.00159361154175 0.00165788865592 0.00150487879 0.00148878861 0.98538359013 0.00155795232559 0.00191218165834 0.00159465230823 0.000573694253103 0.000584915370582
0.1225 0.712746584498 0.000589355591823 0.000550788306423 0.000465810586935 0.001057226045 0.001051246487 0.723270626236 0.000784654576015 0.00159280779247 0.00165805698145 0.001505163736 0.001489085528 0.985449372121 0.00156094895282 0.00192267700375 0.00160127749607 0.000576589851819 0.00058781849432
0.123201 0.711527835459 0.000589788149064 0.000551264807924 0.000464537274222 0.001056249355 0.001050280543 0.72198632425 0.000784755301971 0.00159199354747 0.00165818515454 0.001505418861 0.001489352892 0.98551428408 0.00156395415408 0.00193310217596 0.00160792934269 0.000579458377619 0.000590694282428
0.123904 0.710308571898 0.000590219643829 0.000551734023701 0.000463267385378 0.001055269793 0.001049311679 0.720702336626 0.000784854861595 0.00159116898037 0.00165827318218 0.001505644596 0.001489591127 0.985578283572 0.00156696792939 0.0019434537333 0.00161460477163 0.000582299173358 0.000593542074777
0.124609 0.709088798918 0.000590650066303 0.000552194691913 0.000462000570066 0.001054288057 0.001048340589 0.719418695945 0.000784953249432 0.00159033426005 0.00165832107373 0.001505841377 0.001489800659 0.985641328082 0.00156999027874 0.00195372824848 0.0016213006898 0.000585111581205 0.000596361221528
0.125316 0.707868521626 0.000591055373984 0.000552645543636 0.000460736450194 0.001053304844 0.001047367964 0.718135434612 0.000785131532609 0.00158948953891 0.00165832884778 0.001506009636 0.001489981915 0.98570337503 0.00157308156418 0.00196392232928 0.00162801397236 0.000587894944096 0.000599151064019
0.126025 0.706647745143 0.00059142983327 0.000553085300314 0.000459474633118 0.001052320845 0.001046394492 0.716852584844 0.000785409014932 0.00158863496516 0.00165829652397 0.00150614981 0.001490135322 0.985764381804 0.00157625649419 0.00197403258685 0.00163474148479 0.000590648604462 0.000601910954095
0.126736 0.705426474604 0.000591803222515 0.000553512680085 0.00045821469958 0.00105133675 0.001045420855 0.715570178668 0.000785685203723 0.00158777067521 0.00165822413118 0.001506262337 0.001490261311 0.985824305754 0.00157944038027 0.00198405567366 0.00164148007255 0.000593371913997 0.00060464024177
0.127449 0.704204715165 0.000592175533006 0.000553926397884 0.000456956208789 0.001050353242 0.00104444773 0.71428824791 0.000785960090866 0.00158689679584 0.00165811170303 0.001506347652 0.001490360311 0.985883104231 0.00158263322243 0.00199398826563 0.00164822656729 0.000596064224127 0.000607338278187
0.128164 0.702982472013 0.000592546756093 0.000554325161453 0.000455698705233 0.001049371 0.001043475793 0.713006824188 0.000786233668301 0.00158601344795 0.00165795927725 0.001506406196 0.001490432753 0.985940734598 0.00158583502067 0.0020038270601 0.00165497780327 0.000598724886017 0.000610004423924
0.128881 0.701759750367 0.000592916883186 0.000554707680553 0.000454441708638 0.001048390698 0.001042505713 0.711725938905 0.000786505928033 0.00158512074453 0.00165776690396 0.001506438406 0.001490479066 0.985997154251 0.00158904577499 0.00201356880007 0.00166173060584 0.00060135325353 0.000612638036733
0.1296 0.700536555485 0.000593285905755 0.0005550726643 0.000453184722939 0.001047413004 0.001041538151 0.710445623243 0.00078677686212 0.00158421878934 0.00165753463862 0.001506444719 0.001490499684 0.986052320637 0.00159226548539 0.00202321025773 0.00166848179931 0.000603948694477 0.000615238478533
0.130321 0.699312892671 0.000593653815334 0.000555418824613 0.00045192723219 0.001046438582 0.001040573765 0.70916590815 0.000787046462703 0.00158330768215 0.00165726254136 0.001506425575 0.001490495035 0.986106191279 0.00159549415187 0.00203274824062 0.00167522821507 0.000606510568447 0.000617805116892
0.131044 0.698088767282 0.000594020603515 0.000555744871684 0.000450668704233 0.001045468086 0.001039613206 0.707886824337 0.000787314721968 0.00158238751564 0.00165695068579 0.001506381413 0.001490465549 0.986158723799 0.00159873177443 0.00204217959865 0.00168196669451 0.000609038243637 0.000620337328059
0.131769 0.696864184733 0.000594386261953 0.000556049521317 0.000449408591838 0.001044502164 0.001038657119 0.706608402269 0.000787581632188 0.00158145837402 0.00165659915318 0.001506312668 0.001490411658 0.98620987593 0.00160197835306 0.00205150122455 0.0016886940872 0.000611531095594 0.00062283448729
0.132496 0.6956391505 0.000594750782365 0.000556331499611 0.000448146327395 0.001043541462 0.00103770614 0.705330672155 0.00078784718567 0.00158052034054 0.00165620803157 0.001506219777 0.00149033379 0.986259605547 0.00160523388778 0.00206071005992 0.00169540726003 0.000613988503221 0.00062529597164
0.133225 0.694413670134 0.000595114156529 0.000556589530769 0.000446881332541 0.001042586611 0.0010367609 0.704053663942 0.000788111374808 0.0015795734899 0.0016557774229 0.001506103176 0.001490232374 0.98630787069 0.00160849837857 0.00206980309068 0.00170210309975 0.000616409850234 0.000627721174308
0.133956 0.693187749261 0.000595476376284 0.000556822352808 0.000445613014297 0.001041638239 0.00103582202 0.702777407303 0.000788374192043 0.00157861789906 0.00165530743385 0.0015059633 0.001490107834 0.986354629585 0.00161177182544 0.00207877734803 0.00170877852072 0.000618794523978 0.000630109487833
0.134689 0.691961393592 0.00059583743353 0.000557028711603 0.000444340764934 0.001040696964 0.001034890114 0.701501931635 0.000788635629898 0.0015776536334 0.00165479818809 0.00150580058 0.001489960599 0.986399840666 0.0016150542284 0.00208762992999 0.00171543045613 0.000621141925344 0.000632460309912
0.135424 0.690734608927 0.000596151506417 0.000557207362654 0.000443063965237 0.001039763397 0.001033965786 0.700227266044 0.000788719639958 0.00157668076222 0.00165424981669 0.001505615449 0.001489791091 0.986443462605 0.00161805754206 0.00209635798247 0.00172205587809 0.000623451456348 0.00063477304771
0.136161 0.689507401166 0.000596430799114 0.00055735707348 0.000441781985418 0.001038838135 0.001033049632 0.698953439339 0.000788673140397 0.00157569934869 0.00165366246101 0.001505408335 0.001489599732 0.986485454336 0.00162085717453 0.00210495870738 0.00172865178905 0.000625722527274 0.000637047118179
0.1369 0.688279776311 0.000596708967379 0.000557476623913 0.000440494183885 0.001037921771 0.001032142239 0.697680480026 0.000788625477635 0.00157470945495 0.00165303627884 0.001505179663 0.001489386943 0.986525775073 0.00162366440438 0.00211342937935 0.00173521523228 0.000627954556831 0.000639281936738
0.137641 0.687051740478 0.000596986004522 0.000557564807799 0.000439199912242 0.001037014884 0.001031244182 0.696408416292 0.000788576648899 0.00157371114408 0.00165237143426 0.001504929862 0.001489153138 0.986564384354 0.0016264792316 0.0021217673248 0.00174174329701 0.00063014696817 0.00064147694161
0.138384 0.685823299899 0.000597261903908 0.000557620435992 0.000437898511382 0.001036118045 0.001030356028 0.695137276006 0.00078852665147 0.00157270447504 0.00165166811116 0.001504659349 0.001488898736 0.986601242045 0.0016293016562 0.00212996994921 0.00174823310779 0.00063229920027 0.000643631562819
0.139129 0.684594460933 0.000597536658958 0.000557642335991 0.000436589313467 0.001035231812 0.001029478329 0.693867086699 0.000788475482651 0.00157168951128 0.00165092649763 0.001504368546 0.001488624145 0.986636308389 0.00163213167817 0.00213803472138 0.00175468185025 0.000634410695533 0.000645745253554
0.139876 0.683365230073 0.000597810263146 0.000557629350658 0.000435271649095 0.001034356734 0.001028611631 0.692597875565 0.000788423139795 0.0015706663108 0.00165014680417 0.001504057867 0.001488329775 0.98666954402 0.00163496929752 0.00214595918779 0.00176108675461 0.000636480905423 0.000647817466218
0.140625 0.682135613953 0.000598082710005 0.000557580339834 0.000433944839667 0.001033493344 0.001027756465 0.691329669446 0.000788369620297 0.00156963493698 0.00164932925003 0.001503727723 0.001488016033 0.986700910001 0.00163781451424 0.00215374096886 0.00176744511687 0.000638509296558 0.000649847669754
0.141376 0.680905619353 0.000598353993119 0.000557494190397 0.000432608203981 0.001032642167 0.00102691335 0.690062494821 0.000788314921579 0.00156859545682 0.00164847406811 0.001503378524 0.001487683317 0.986730367848 0.00164066732833 0.00216137776416 0.0017737542898 0.000640495337989 0.000651835341182
0.142129 0.679675253212 0.00059862410613 0.000557369801597 0.00043126105738 0.001031803713 0.001026082793 0.688796377804 0.000788259041116 0.00156754793192 0.0016475815086 0.001503010674 0.001487332027 0.986757879562 0.0016435277398 0.00216886735835 0.00178001168851 0.000642438517113 0.000653779968762
0.142884 0.67844452263 0.000598893042736 0.000557206103493 0.000429902712065 0.001030978478 0.001025265286 0.687531344127 0.000788201976407 0.00156649243268 0.00164665183407 0.001502624571 0.001486962555 0.986783407659 0.00164639574864 0.002176207621 0.00178621479511 0.000644338329936 0.000655681050757
0.143641 0.677213434881 0.000599160796688 0.000557002041657 0.000428532481663 0.001030166947 0.001024461311 0.686267419135 0.000788143724997 0.00156542902946 0.00164568532436 0.001502220612 0.001486575291 0.986806915203 0.00164927135486 0.00218339650974 0.00179236116889 0.000646194282604 0.000657538098437
0.1444 0.675981997418 0.000599427361796 0.000556756589005 0.000427149678049 0.001029369586 0.001023671331 0.685004627772 0.000788084284475 0.00156435780033 0.00164468227103 0.001501799186 0.001486170618 0.986828365841 0.00165215455845 0.00219043206962 0.00179844844378 0.000648005897553 0.000659350637907
0.145161 0.67475021788 0.000599680671298 0.000556468747667 0.000425753612559 0.001028586851 0.001022895797 0.683742994576 0.000787878912883 0.00156327882233 0.00164364298307 0.00150136068 0.001485748915 0.986847723827 0.00165483793536 0.00219731244899 0.00180447432402 0.000649772707825 0.000661118205829
0.145924 0.673518104106 0.000599887806848 0.000556137537977 0.000424343604462 0.00102781918 0.001022135146 0.682482543666 0.000787132627649 0.00156219217892 0.00164256778451 0.001500905473 0.001485310556 0.986864954066 0.00165675332404 0.00220403588351 0.00181043660513 0.000651494258787 0.000662840352702
0.146689 0.672285664136 0.000600093789722 0.000555762013167 0.000422918969445 0.001027066995 0.001021389797 0.681223298734 0.000786385799314 0.00156109795778 0.0016414570192 0.001500433937 0.001484855911 0.986880022139 0.00165867373339 0.00221060072335 0.00181633316273 0.000653170115665 0.000664516641584
0.147456 0.671052906225 0.000600298614728 0.000555341253788 0.000421479033984 0.001026330702 0.001020660153 0.67996528303 0.000785638434957 0.00155999625404 0.00164031103939 0.001499946443 0.001484385338 0.986892894347 0.00166059916343 0.00221700540637 0.00182216196419 0.000654799849276 0.000666146657033
0.148225 0.669819838848 0.000600502276726 0.000554874370473 0.000420023124106 0.001025610692 0.001019946602 0.678708519359 0.000784890541651 0.00155888716544 0.00163913021878 0.00149944335 0.001483899195 0.986903537738 0.00166252961414 0.00222324849098 0.00182792106429 0.000656383052175 0.000667729987963
0.148996 0.66858647071 0.000600704770625 0.00055436050272 0.000418550575988 0.001024907337 0.001019249512 0.677453030064 0.000784142126435 0.00155777079725 0.00163791494511 0.001498925014 0.001483397831 0.986911920147 0.00166446508553 0.00222932863845 0.00183360861739 0.000657919333248 0.000669266246786
0.149769 0.667352810757 0.000600906091384 0.000553798821225 0.00041706073455 0.00102422099 0.001018569235 0.67619883702 0.000783393196343 0.00155664725917 0.00163666562302 0.001498391783 0.001482881589 0.986918010238 0.00166640557759 0.0022352446235 0.00183922287416 0.000659408316423 0.000670755062461
0.150544 0.666118868182 0.000601106234013 0.00055318852896 0.000415552949732 0.001023551986 0.001017906105 0.674945961622 0.000782643758387 0.00155551666667 0.00163538267546 0.001497843997 0.001482350804 0.986921777532 0.00166835109034 0.00224099534291 0.00184476218335 0.000660849640961 0.000672196079272
0.151321 0.664884652435 0.000601305193574 0.000552528862229 0.000414026585286 0.001022900641 0.001017260436 0.673694424771 0.000781893819554 0.00155437914686 0.00163406653665 0.00149728199 0.001481805804 0.986923192456 0.00167030162376 0.00224657980408 0.00185022501015 0.000662242966174 0.000673588961511
0.1521 0.66365017323 0.000601502965178 0.000551819092054 0.000412481011445 0.001022267255 0.001016632522 0.67244424687 0.000781143386809 0.00155323482577 0.00163271765913 0.001496706086 0.001481246908 0.986922226369 0.00167225717786 0.00225199714132 0.0018556099092 0.000663587968742 0.000674933383437
0.152881 0.66241544056 0.000601699543986 0.000551058523936 0.000410915614772 0.001021652101 0.00101602264 0.671195447806 0.000780392467104 0.00155208384287 0.00163133651359 0.001496116602 0.00148067443 0.986918851618 0.00167421775264 0.00225724661483 0.00186091556072 0.000664884344467 0.000676229050282
0.153664 0.661180464701 0.000601894925211 0.000550246496641 0.000409329791982 0.001021055436 0.001015431042 0.669948046944 0.000779641067385 0.00155092633876 0.00162992358319 0.001495513846 0.001480088672 0.986913041566 0.0016761833481 0.00226232761022 0.00186614075072 0.000666131810151 0.000677475679304
0.154449 0.659945256224 0.000602089104114 0.000549382387942 0.000407722954971 0.001020477494 0.001014857964 0.668702063112 0.000778889194551 0.00154976246544 0.00162847936868 0.001494898118 0.001479489928 0.986904770643 0.00167815396424 0.00226723964562 0.00187128438605 0.000667330096367 0.000678673011952
0.155236 0.658709826002 0.000602287033696 0.000548465613141 0.000406094529061 0.001019918489 0.001014303614 0.667457514594 0.000777870699934 0.0015485923779 0.00162700438454 0.001494269708 0.001478878486 0.986894014374 0.00167977597121 0.00227198237172 0.0018763454833 0.000668478968668 0.000679820806758
0.156025 0.657474185225 0.000602495329366 0.000547495623431 0.000404443957789 0.001019378609 0.001013768183 0.666214419115 0.000776230190224 0.00154741623821 0.00162549916272 0.001493628894 0.001478254621 0.986880749442 0.00168057436621 0.00227655557738 0.00188132318587 0.000669578201115 0.000680918845675
0.156816 0.656238345403 0.000602702390306 0.000546471913145 0.000402770699957 0.001018858023 0.001013251836 0.664972793829 0.000774590221141 0.00154623421782 0.00162396424777 0.00149297595 0.001477618599 0.986864953714 0.00168137478502 0.0022809591919 0.00188621676188 0.00067062759598 0.000681966935741
0.157609 0.655002318383 0.000602908211768 0.00054539401087 0.000401074232495 0.001018356872 0.001012754716 0.663732655311 0.000772950810793 0.00154504649191 0.0016224001976 0.001492311134 0.001476970678 0.986846606298 0.00168217722765 0.00228519328119 0.00189102560459 0.00067162697959 0.000682964905176
0.158404 0.653766116354 0.000603112789059 0.000544261489309 0.000399354052554 0.001017875275 0.001012276942 0.662494019543 0.000771311977183 0.00154385323954 0.00162080758672 0.001491634695 0.001476311102 0.986825687581 0.0016829816941 0.00228925806048 0.00189574922947 0.000672576196731 0.000683912605062
0.159201 0.652529751859 0.000603316117536 0.000543073960382 0.000397609674414 0.001017413326 0.001011818607 0.661256901901 0.000769673738214 0.00154265464899 0.00161918700096 0.001490946873 0.001475640107 0.986802179279 0.00168378818436 0.00229315388908 0.00190038728786 0.000673475122968 0.000684809914215
0.16 0.651293237806 0.000603518192605 0.000541831078824 0.000395840634719 0.001016971094 0.00101137978 0.660021317146 0.000768036111702 0.00154145091052 0.00161753903957 0.001490247894 0.001474957916 0.98677606448 0.00168459669843 0.00229688127835 0.00190493955931 0.000674323654515 0.000685656732113
0.160801 0.650056587478 0.000603719009727 0.000540532541625 0.000394046493669 0.001016548619 0.001010960502 0.65878727941 0.000766399115372 0.00154024221972 0.00161586431515 0.001489537972 0.001474264744 0.986747327696 0.00168540723633 0.00230044088993 0.00190940595723 0.000675121722159 0.000686452988263
0.161604 0.648819814542 0.000603918564412 0.000539178090616 0.000392226827918 0.001016145919 0.001010560788 0.657554802181 0.000764762766849 0.00153902877845 0.00161416344696 0.001488817312 0.001473560788 0.986715954914 0.00168621979803 0.0023038335379 0.00191378653282 0.000675869273618 0.000687198636488
0.162409 0.647582933064 0.000604116852224 0.000537767506638 0.000390381242708 0.001015762978 0.001010180628 0.656323898297 0.000763127083655 0.00153781078746 0.00161243706911 0.001488086103 0.001472846238 0.986681933637 0.00168703438355 0.00230706019064 0.00191808146918 0.000676566288879 0.000687893663019
0.163216 0.646345957515 0.000604313868774 0.000536300621263 0.000388509365541 0.001015399757 0.001009819982 0.655094579929 0.000761492083233 0.00153658845333 0.0016106858253 0.001487344523 0.001472121268 0.986645252942 0.00168785099289 0.0023101219815 0.00192229108877 0.000677212774686 0.000688538077689
0.164025 0.645108902785 0.000604509609728 0.000534777306906 0.000386610848028 0.001015056186 0.001009478781 0.653866858569 0.000759857782914 0.00153536198339 0.00160891036502 0.001486592737 0.001471386042 0.986605903527 0.00168866962604 0.00231302019289 0.00192641585163 0.000677808772479 0.000689131923491
0.164836 0.643871784193 0.000604704070801 0.000533197482705 0.000384685366135 0.001014732167 0.001009156927 0.652640745018 0.000758224199948 0.00153413158435 0.0016071113494 0.001485830894 0.001470640708 0.986563877766 0.001689490283 0.00231575627889 0.00193045635588 0.000678354349749 0.00068967526791
0.165649 0.6426346175 0.000604997075145 0.000531561113174 0.000382732626133 0.001014427568 0.001008854294 0.651416249373 0.000755883922486 0.00153289746278 0.00160528944225 0.001485059132 0.001469885402 0.986519169761 0.00168949250332 0.00231833184381 0.0019344133409 0.000678849604956 0.00069016822003
0.166464 0.641397418917 0.000605313906254 0.000529868210802 0.000380752356614 0.001014142232 0.001008570722 0.650193381012 0.000753366418128 0.00153165982954 0.00160344531518 0.001484277572 0.001469120242 0.986471775395 0.00168928689161 0.00232074866455 0.00193828769137 0.000679294668079 0.000690610908172
0.167281 0.640160205121 0.000605629285586 0.000528118834237 0.000378744316551 0.001013875964 0.001008306024 0.648972148587 0.00075085081151 0.00153041888255 0.00160157964474 0.001483486321 0.001468345338 0.986421692387 0.00168908077533 0.00232300867919 0.00194208041607 0.000679689705465 0.000691003504731
0.1681 0.638922993261 0.000605943207593 0.000526313091674 0.000376708289951 0.001013628543 0.001008059975 0.647752560001 0.000748337129884 0.00152917482626 0.00159969310772 0.001482685471 0.001467560778 0.986368920348 0.00168887415448 0.00232511398898 0.00194579267894 0.000680034915973 0.000691346206751
0.168921 0.637685800976 0.000606255666789 0.000524451136731 0.000374644091856 0.00101339971 0.001007832323 0.646534622405 0.000745825400329 0.00152792785298 0.00159778638708 0.001481875098 0.001466766639 0.986313460838 0.00168866702907 0.00232706686895 0.00194942577427 0.00068033053117 0.000691639253268
0.169744 0.636448646403 0.000606566657749 0.000522533173161 0.000372551565963 0.001013189175 0.001007622781 0.645318342177 0.000743315649769 0.0015266781523 0.00159586016195 0.001481055261 0.001465962981 0.986255317424 0.00168845939908 0.00232886975078 0.00195298113944 0.000680576819029 0.000691882913515
0.170569 0.63521154819 0.00060687617511 0.000520559452488 0.000370430585236 0.001012996612 0.001007431025 0.644103724912 0.000740807904935 0.00152542590471 0.00159391511309 0.001480226004 0.001465149848 0.986194495734 0.00168825126453 0.00233052523716 0.00195646034693 0.000680774089043 0.000692077498137
0.171396 0.633974525509 0.00060718421357 0.000518530275408 0.000368281052663 0.00101282166 0.0010072567 0.642890775406 0.000738302192404 0.00152417128105 0.00159195191563 0.001479387353 0.001464327266 0.986131003526 0.00168804262541 0.00233203609318 0.00195986510528 0.000680922680345 0.00069222335359
0.172225 0.632737598066 0.000607490767885 0.00051644599422 0.000366102901359 0.001012663926 0.001007099413 0.641679497645 0.000735798538577 0.00152291444091 0.00158997124184 0.001478539317 0.001463495245 0.986064850737 0.00168783348172 0.00233340525489 0.00196319725868 0.000681022976121 0.000692320859472
0.173056 0.631500786117 0.000607795832875 0.000514307008472 0.000363896094275 0.001012522973 0.001006958735 0.640469894788 0.000733296969681 0.00152165553197 0.00158797375608 0.001477681886 0.001462653776 0.985996049551 0.00168762383346 0.00233463581834 0.001966458783 0.000681075396433 0.000692370444626
0.173889 0.630264110478 0.00060809940342 0.000512113769745 0.000361660629028 0.001012398333 0.001006834202 0.639261969156 0.000730797511788 0.00152039468236 0.00158596011802 0.001476815032 0.001461802835 0.985924614458 0.00168741368063 0.00233573104672 0.00196965177866 0.000681080403314 0.000692372568976
0.174724 0.629027592538 0.00060840147446 0.00050986677908 0.00035939652876 0.001012289498 0.001006725308 0.638055722213 0.000728300190776 0.00151913201074 0.00158393097286 0.001475938712 0.001460942376 0.985850562324 0.00168720302324 0.0023366943625 0.00197277848339 0.000681038501469 0.000692327742681
0.175561 0.627791254274 0.000608857865006 0.000507566585757 0.000357103853645 0.001012195919 0.001006631513 0.636851154558 0.00072535180987 0.00151786761067 0.00158188695575 0.001475052857 0.001460072337 0.985773912445 0.00168663704618 0.00233752934879 0.00197584125332 0.000680950235539 0.000692236511325
0.1764 0.626555118262 0.000609389227916 0.000505213791964 0.000354782693242 0.001012117008 0.001006552235 0.635648265905 0.000722183165676 0.0015166015555 0.00157982868725 0.001474157383 0.001459192634 0.98569468662 0.00168589473819 0.00233823974643 0.00197884256413 0.000680816193919 0.000692099470286
0.177241 0.625319207688 0.000609918748567 0.000502809052993 0.000352433164525 0.00101205214 0.00100648685 0.634447055071 0.000719017688843 0.00151533389596 0.00157775677181 0.001473252184 0.001458303166 0.98561290921 0.00168515066069 0.00233882946057 0.00198178500422 0.000680637017094 0.000691917251347
0.178084 0.624083546368 0.000610446419618 0.000500353068945 0.000350055424313 0.001012000644 0.001006434698 0.63324751996 0.000715855411924 0.00151406465779 0.00157567179479 0.001472337134 0.00145740381 0.985528607214 0.00168440481368 0.00233930253832 0.00198467128899 0.000680413381009 0.000691690540502
0.178929 0.622848158756 0.000610972233804 0.000497846593537 0.000347649654833 0.001011961809 0.001006395075 0.632049657549 0.000712696367244 0.00151279383686 0.00157357431927 0.001471412087 0.001456494423 0.985441810334 0.00168365719716 0.00233966317848 0.00198750422816 0.000680146013344 0.000691420069126
0.179776 0.621613069958 0.000611496183944 0.000495290434095 0.00034521607225 0.001011934883 0.001006367232 0.630853463873 0.000709540586908 0.00151152139892 0.00157146488682 0.001470476873 0.001455574839 0.985352551037 0.00168290781114 0.00233991573272 0.00199028673726 0.000679835691046 0.000691106609907
0.180625 0.620378305747 0.000612018262933 0.000492685446231 0.000342754920555 0.001011919067 0.001006350378 0.629658934008 0.000706388102782 0.001510247276 0.00156934401165 0.001469531301 0.001454644873 0.985260864637 0.00168215665561 0.00234006469325 0.00199302182949 0.000679483242464 0.000690750991592
0.181476 0.619143892579 0.000612538463747 0.000490032534193 0.000340266481895 0.001011913518 0.001006343681 0.628466062058 0.000703238946512 0.00150897136609 0.00156721217792 0.001468575159 0.001453704315 0.985166789359 0.00168140373058 0.0023401146802 0.00199571261543 0.000679089536958 0.000690354094904
0.182329 0.617909857603 0.000613056779442 0.000487332654454 0.000337751062498 0.00101191735 0.001006346261 0.627274841139 0.000700093149518 0.00150769352262 0.00156506984178 0.001467608208 0.001452752936 0.985070366414 0.00168064903604 0.00234007045957 0.00199836228168 0.000678655506062 0.000689916842193
0.183184 0.616676228677 0.00061357320315 0.000484586815343 0.000335209001064 0.001011929627 0.001006357192 0.626085263361 0.000696950743001 0.00150641356388 0.00156291742139 0.001466630191 0.00145179048 0.984971640071 0.00167989257199 0.00233993691627 0.00200097409892 0.000678182128427 0.000689440223275
0.184041 0.615443034382 0.000614087728084 0.00048179607466 0.000332640665938 0.001011949371 0.001006375501 0.624897319815 0.000693811757922 0.00150513126152 0.00156075530135 0.001465640822 0.001450816669 0.984870657733 0.00167913433844 0.00233971906322 0.00200355140886 0.000677670439912 0.000688925266151
0.1849 0.614210304039 0.000614600347536 0.000478961539142 0.000330046457446 0.001011975551 0.00100640017 0.623711000558 0.000690676225023 0.00150384633577 0.00155858382628 0.001464639792 0.001449831203 0.984767470013 0.00167837433538 0.00233942202277 0.00200609761016 0.000677121531079 0.00068837306458
0.185761 0.612978067719 0.000615366958407 0.000476084365135 0.00032742679981 0.00101200709 0.001006430131 0.622526294592 0.00068729295117 0.00150255846055 0.00155640329609 0.001463626768 0.001448833753 0.984662130811 0.0016777942906 0.0023390510325 0.00200861616822 0.000676536544818 0.000687784766068
0.186624 0.611746356262 0.000616164899681 0.000473165760546 0.000324782149065 0.00101204286 0.001006464266 0.621343189853 0.00068388054929 0.00150126725505 0.00155421396576 0.00146260139 0.001447823968 0.984554697392 0.00167723683405 0.00233861142465 0.00201111058695 0.000675916688121 0.000687161575813
0.187489 0.610515201289 0.000616960469957 0.000470206981527 0.000322112986737 0.001012081684 0.001006501408 0.620161673192 0.000680472128181 0.00149997228183 0.00155201604299 0.001461563273 0.001446801471 0.984445230462 0.00167667808559 0.00233810863373 0.00201358441522 0.000675263224866 0.000686504757367
0.188356 0.609284635219 0.000617753659946 0.000467209333004 0.000319419820695 0.001012122334 0.001006540338 0.61898173036 0.000677067720522 0.00149867304034 0.001549809683 0.001460512002 0.001445765858 0.984333794254 0.00167611804524 0.00233754817577 0.00201604122242 0.000674577479781 0.000685815628642
0.189225 0.608054691284 0.000618544460461 0.000464174169508 0.00031670318465 0.001012163525 0.001006579786 0.617803345987 0.000673667358749 0.00149736897255 0.00154759498206 0.001459447142 0.001444716696 0.984220456612 0.00167555671297 0.00233693563879 0.00201848461055 0.000673860834382 0.000685095588187
0.190096 0.606825403543 0.000619332862417 0.000461102892334 0.000313963636956 0.001012203925 0.001006618429 0.616626503574 0.000670271075051 0.00149605944821 0.00154537198813 0.001458368223 0.00144365353 0.984105289062 0.00167499408881 0.0023362766967 0.00202091818187 0.000673114742091 0.000684346076008
0.190969 0.6055968069 0.000620118856831 0.000457996952677 0.000311201759287 0.001012242143 0.001006654891 0.615451185468 0.000666878901376 0.00149474377022 0.00154314067912 0.001457274749 0.001442575875 0.983988366908 0.00167443017274 0.00233557706706 0.00202334554251 0.00067234071629 0.000683568607984
0.191844 0.604368937117 0.000620902434819 0.000454857848976 0.000308418154625 0.001012276736 0.001006687739 0.614277372846 0.000663490869419 0.00149342117057 0.00154090097236 0.001456166197 0.001441483214 0.983869769314 0.00167386496476 0.00233484252474 0.00202577029419 0.000671540334356 0.000682764763763
0.192721 0.603141830831 0.000621683587604 0.000451687128307 0.000305613445929 0.001012306202 0.001006715487 0.613105045704 0.000660107010614 0.00149209079923 0.00153865271696 0.001455042012 0.001440375006 0.983749579386 0.00167329846488 0.00233407888555 0.00202819600322 0.000670715244748 0.000681936190897
0.1936 0.601915525571 0.000622462306507 0.00044848638477 0.00030278827844 0.001012328986 0.00100673659 0.611934182832 0.000656727356177 0.00149075173087 0.0015363956933 0.001453901609 0.001439250679 0.983627884269 0.0016727306731 0.00233329199662 0.0020306262173 0.000669867166424 0.00068108459912
0.194481 0.600690059773 0.000623238582943 0.000445257260995 0.000299943312956 0.001012343472 0.001006749448 0.610764761799 0.000653351937056 0.00148940295931 0.00153412960385 0.001452744377 0.001438109629 0.983504775232 0.00167216158941 0.00233248771946 0.00203306444141 0.000668997881477 0.000680211780569
0.195364 0.599465472797 0.000624115761176 0.000442001445453 0.000297079227489 0.001012347985 0.001006752401 0.60959675894 0.000650067601255 0.0014880433864 0.00153185407869 0.001451569668 0.001436951224 0.983380347755 0.00167197942366 0.00233167193245 0.00203551411729 0.000668109250578 0.000679319589753
0.196249 0.598241804943 0.000625137718485 0.000438720674201 0.00029419671683 0.001012340791 0.001006743731 0.60843014933 0.000646911243619 0.00148667183083 0.00152956866344 0.001450376805 0.0014357748 0.983254701631 0.00167235161799 0.00233085050179 0.00203797863512 0.000667203204144 0.000678409957234
0.197136 0.597019097467 0.000626156793568 0.000435416735477 0.000291296486026 0.001012320096 0.001006721657 0.607264906774 0.000643758864408 0.00148528701364 0.00152727282431 0.001449165077 0.001434579661 0.983127941047 0.00167272465344 0.00233002929483 0.00204046129245 0.000666281751379 0.000677484884052
0.198025 0.595797392601 0.000627172975934 0.000432091459748 0.000288379256388 0.001012284042 0.00100668434 0.606101003781 0.000640610491644 0.00148388756765 0.0015249659379 0.001447933745 0.001433365078 0.983000174697 0.00167309853 0.0023292141399 0.00204296532185 0.000665346971341 0.00067654645889
0.198916 0.594576733564 0.000628186255205 0.000428746733241 0.00028544575508 0.001012230712 0.001006629875 0.604938411555 0.000637466153138 0.00148247201931 0.00152264729568 0.001446682029 0.001432130291 0.982871515855 0.00167347324768 0.00232841084695 0.00204549383354 0.000664401030222 0.000675596829701
0.199809 0.593357164586 0.000629196621139 0.000425384485928 0.000282496719554 0.00101215812 0.001006556298 0.603777099968 0.000634325876478 0.00148103880101 0.00152031609275 0.001445409122 0.001430874505 0.982742082496 0.00167384880648 0.00232762516581 0.00204804984679 0.000663446164251 0.000674638243754
0.200704 0.592138727928 0.000630204063599 0.000422006564881 0.000279532854423 0.001012064395 0.001006461751 0.602617040813 0.000631189689007 0.001479586402 0.0015179715384 0.001444114275 0.001429596988 0.982611987091 0.0016742252064 0.00232686243563 0.0020506361072 0.000662484538239 0.000673672854008
0.201601 0.590921443508 0.000631208572585 0.000418613793195 0.000276554562965 0.001011948973 0.001006345678 0.601458230044 0.000628057617867 0.00147811451086 0.00151561358983 0.001442797478 0.00142829773 0.982481266346 0.00167460244743 0.00232612512627 0.0020532541322 0.000661517139585 0.000672701657076
0.2025 0.589705320552 0.000632210138188 0.000415206508789 0.000273562107076 0.001011811916 0.001006208141 0.600300675062 0.000624929689958 0.00147662338644 0.0015132425738 0.001441459069 0.001426977065 0.982349920714 0.00167498052958 0.00232541438844 0.00205590488106 0.000660544396903 0.000671725084914
0.203401 0.588490368122 0.000633208750655 0.000411785053489 0.000270555748541 0.00101165329 0.001006049205 0.599144383215 0.000621805931961 0.00147511329665 0.00151085881247 0.001440099392 0.001425635334 0.982217950478 0.00167535945285 0.00232473134382 0.00205858930648 0.000659566748222 0.000670743575569
0.204304 0.587276595179 0.000634204400312 0.000408349773175 0.000267535756308 0.001011473163 0.001005868938 0.597989361738 0.000618686370334 0.00147358450279 0.00150846262215 0.001438718791 0.001424272877 0.982085355954 0.00167573921724 0.00232407709186 0.00206130834586 0.000658584628433 0.000669757567283
0.205209 0.586064010585 0.000635231744975 0.000404901012893 0.000264502407307 0.001011271602 0.001005667411 0.59683561775 0.000615688694634 0.0014720372688 0.00150605431769 0.001437317615 0.001422890037 0.981952137499 0.00167640600926 0.0023234527091 0.00206406294218 0.00065759847587 0.000668767511721
0.206116 0.584852623096 0.000636371520467 0.000401439126269 0.000261455977418 0.001011048678 0.001005444693 0.595683158256 0.000613086985811 0.00147047185511 0.00150363420685 0.001435896212 0.00142148716 0.981818295498 0.00167802942322 0.00232285925745 0.0020668540161 0.000656608740699 0.000667773855808
0.207025 0.583642441369 0.000637508040349 0.000397964469034 0.000258396747784 0.001010804465 0.001005200857 0.594531990146 0.000610488653468 0.00146888852352 0.00150120259114 0.001434454935 0.001420064593 0.981683830378 0.00167965641693 0.00232229777084 0.00206968249005 0.000655615871622 0.000666777053265
0.207936 0.582433473961 0.000638641294169 0.000394477400192 0.000255325008795 0.001010539033 0.001004935977 0.593382120197 0.000607893718847 0.00146728753334 0.00149875977146 0.001432994138 0.001418622687 0.981548742601 0.00168128699038 0.00232176926268 0.00207254927403 0.00065462032588 0.000665777569809
0.208849 0.581225729325 0.000639771271596 0.000390978285193 0.000252241051109 0.001010252458 0.001004650127 0.592233555073 0.000605302203032 0.00146566914038 0.00149630604213 0.001431514174 0.001417161793 0.981413032656 0.00168292114358 0.00232127472903 0.00207545526011 0.000653622564345 0.000664775863091
0.209764 0.580019215816 0.000640897962447 0.000387467492622 0.000249145174378 0.001009944815 0.001004343383 0.591086301321 0.000602714126918 0.00146403360395 0.00149384168775 0.001430015404 0.001415682264 0.981276701084 0.00168455887652 0.00232081512479 0.00207840134364 0.00065262305152 0.000663772409357
0.210681 0.578813941687 0.00064202135665 0.000383945394578 0.000246037681735 0.001009616182 0.001004015823 0.589940365379 0.000600129511208 0.00146238117775 0.00149136699406 0.001428498185 0.001414184454 0.981139748448 0.0016862001892 0.00232039139589 0.00208138839815 0.000651622253836 0.000662767676889
0.2116 0.577609915092 0.000643141444268 0.000380412370591 0.000242918881989 0.001009266637 0.001003667526 0.58879575357 0.000597548376451 0.00146071211597 0.00148888223787 0.00142696288 0.001412668722 0.981002175355 0.00168784508163 0.00232000445579 0.00208441728824 0.000650620648085 0.000661762147652
0.212521 0.576407144086 0.000644258215485 0.000376868802002 0.000239789094007 0.00100889626 0.001003298573 0.587652472106 0.000594970743001 0.00145902667225 0.00148638769271 0.001425409852 0.001411135426 0.980863982449 0.0016894935538 0.00231965519109 0.00208748887323 0.000649618709725 0.000660756304007
0.213444 0.575205636622 0.000645371660631 0.000373315075878 0.000236648636818 0.001008505132 0.001002909045 0.586510527086 0.000592396631044 0.00145732509572 0.00148388362564 0.001423839463 0.001409584927 0.980725170407 0.00169114560572 0.0023193444634 0.00209060398955 0.000648616922979 0.000659750628731
0.214369 0.574005400555 0.000646481770143 0.000369751588152 0.000233497841495 0.001008093337 0.001002499024 0.585369924497 0.000589826060575 0.00145560763897 0.00148137029897 0.001422252083 0.001408017585 0.980585739946 0.00169280123738 0.00231907310684 0.00209376347005 0.000647615772481 0.000658745616636
0.215296 0.572806443643 0.000647610442477 0.000366178733149 0.000230337044916 0.001007660956 0.001002068595 0.584230670217 0.000587436067625 0.00145387454704 0.00147884797006 0.001420648078 0.001406433767 0.980445691819 0.00169482643429 0.00231884192427 0.00209696812807 0.000646615753284 0.000657741764823
0.216225 0.571608773542 0.00064878242897 0.00036259691849 0.000227166589861 0.001007208076 0.001001617843 0.58309277001 0.000585426738357 0.00145212606857 0.00147631688894 0.001419027817 0.001404833835 0.980305026818 0.00169763787591 0.00231865169356 0.00210021876504 0.000645617355869 0.000656739569033
0.217156 0.570412397813 0.000649950923913 0.000359006552574 0.000223986830474 0.001006734784 0.001001146855 0.581956229532 0.000583419975209 0.0014503624486 0.00147377730202 0.001417391673 0.001403218158 0.980163745771 0.00170045537015 0.00231850315729 0.00210351617051 0.000644621082912 0.00065573953557
0.218089 0.569217323919 0.000651115917732 0.000355408049046 0.000220798130266 0.001006241165 0.00100065572 0.580821054328 0.000581415793201 0.00144858392977 0.0014712294493 0.001415740016 0.001401587101 0.980021849548 0.00170327891701 0.00231839702849 0.00210686112079 0.000643627430762 0.000654742173052
0.219024 0.568023559222 0.000652277400966 0.000351801833827 0.000217600853858 0.001005727311 0.001000144526 0.579687249834 0.000579414207228 0.00144679075515 0.00146867356694 0.001414073222 0.001399941036 0.979879339048 0.00170610851649 0.00231833400175 0.00211025436909 0.000642636913189 0.000653747992074
0.219961 0.566831110992 0.000653435364303 0.000348188333377 0.000214395386852 0.00100519331 0.000999613364 0.578554821377 0.000577415232051 0.00144498316253 0.00146610988361 0.001412391664 0.001398280334 0.979736215218 0.00170894416859 0.00231831472392 0.00211369665969 0.00064165004104 0.000652757509011
0.2209 0.5656399864 0.000654589798559 0.000344567983494 0.000211182118931 0.001004639254 0.000999062326 0.577423774175 0.0005754188823 0.00144316139316 0.00146353862417 0.001410695719 0.001396605364 0.979592479039 0.0017117858733 0.00231833981917 0.00211718872265 0.000640667323941 0.000651771244055
0.221841 0.56445019252 0.000655740694664 0.000340941228194 0.000207961450428 0.001004065236 0.000998491504 0.576294113338 0.000573425172481 0.00144132568193 0.00146096000543 0.001408985764 0.001394916501 0.979448131529 0.00171463363064 0.00231840987942 0.00212073126515 0.000639689285646 0.000650789719641
0.222784 0.563261736331 0.000656888043698 0.000337308519627 0.000204733795978 0.001003471351 0.000997900993 0.575165843868 0.000571434116966 0.00143947626643 0.00145837424255 0.001407262179 0.001393214119 0.979303173747 0.00171748744059 0.00231852546467 0.00212432498379 0.000638716446978 0.000649813463826
0.223729 0.562074624718 0.000658031836849 0.000333670313976 0.000201499584407 0.001002857692 0.000997290888 0.574038970662 0.00056944573 0.00143761337685 0.00145578154275 0.001405525341 0.001391498592 0.979157606791 0.00172034730317 0.00231868709967 0.00212797055514 0.000637749332718 0.00064884300705
0.224676 0.56088886447 0.000659172065453 0.000330027079782 0.000198259256568 0.001002224355 0.000996661286 0.572913498507 0.000567460025699 0.00143573724815 0.00145318210552 0.001403775632 0.001389770296 0.979011431798 0.00172321321836 0.00231889527215 0.0021316686422 0.000636788471578 0.000647878887094
0.225625 0.559704462281 0.00066031441142 0.000326379294156 0.000195013265655 0.00100157144 0.000996012284 0.571789432088 0.00056582710333 0.00143384810796 0.0014505761315 0.001402013434 0.00138802961 0.978864649941 0.00172672152436 0.00231915045375 0.00213541988311 0.000635834401398 0.000646921638804
0.226576 0.558521424753 0.000661456114897 0.000322727441975 0.000191762087033 0.001000899044 0.000995343983 0.570666775982 0.000564377704125 0.00143194618473 0.00144796381127 0.001400239127 0.00138627691 0.978717262437 0.00173056779697 0.00231945306407 0.00213922490311 0.000634887651912 0.00064597180291
0.227529 0.557339758393 0.000662594211595 0.000319072017502 0.000188506208273 0.001000207266 0.00099465648 0.569545534662 0.000562929985143 0.00143003170473 0.00144534532882 0.001398453096 0.001384512575 0.978569270539 0.00173442215849 0.00231980349657 0.00214308430931 0.000633948769042 0.000645029929262
0.228484 0.556159469616 0.000663728693288 0.000315413528315 0.000185246138246 0.000999496209 0.000993949879 0.568425712497 0.000561483956286 0.00142810489312 0.00144272086691 0.001396655723 0.001382736984 0.978420675541 0.00173828460891 0.00232020211281 0.00214699868789 0.000633018290467 0.000644096559673
0.229441 0.554980564744 0.000664859551877 0.000311752490623 0.000181982405047 0.000998765973 0.00099322428 0.567307313751 0.000560039627369 0.00142616597394 0.0014400905994 0.001394847394 0.001380950517 0.978271478777 0.00174215514823 0.00232064923837 0.00215096861214 0.000632096766687 0.000643172252168
0.2304 0.553803050007 0.000665986779396 0.000308089434729 0.00017871556014 0.000998016664 0.000992479786 0.566190342587 0.000558597008122 0.0014242151672 0.00143745469633 0.001393028493 0.001379153553 0.978121681618 0.00174603377646 0.00232114516356 0.00215499462474 0.000631184745259 0.000642257554905
0.231361 0.552626931546 0.000667110367984 0.000304424898418 0.000175446179072 0.000997248383 0.000991716505 0.565074803064 0.000557156108192 0.00142225269194 0.00143481332427 0.001391199407 0.001377346475 0.977971285482 0.00174992049358 0.00232169014836 0.00215907726114 0.000630282775906 0.000641353034146
0.232324 0.551452215409 0.000668230309932 0.000300759436689 0.000172174862252 0.000996461236 0.00099093454 0.563960699142 0.000555716937144 0.001420278718 0.00143216664189 0.001389360518 0.001375529663 0.977820291818 0.0017538152996 0.00232228441726 0.00216321702902 0.000629391416072 0.000640459242844
0.233289 0.550278907555 0.000669346597638 0.000297093616985 0.000168902241846 0.000995655331 0.000990133998 0.562848034677 0.000554279504456 0.001418290032 0.00142951480456 0.001387512215 0.0013737035 0.977668702123 0.00175771819453 0.00232292815918 0.00216741441962 0.000628511225449 0.000639576746638
0.234256 0.549107013852 0.000670459223632 0.000293428022256 0.000165628977308 0.000994830775 0.000989314986 0.561736813426 0.000552843819524 0.001416284816 0.00142685796308 0.001385654883 0.001371868366 0.977516517928 0.00176162917836 0.00232362153674 0.00217166990192 0.000627642762611 0.000638706110164
0.235225 0.547936540082 0.000671562557839 0.000289763249434 0.000162355765908 0.000993987675 0.000988477614 0.560627039047 0.000551515699158 0.001414263408 0.00142419626116 0.00138378891 0.001370024645 0.97736374081 0.00176572219432 0.0023243646682 0.00217598392609 0.000626786591874 0.000637847907435
0.236196 0.546767491935 0.000672643634642 0.000286099913731 0.000159083338587 0.000993126143 0.000987621991 0.559518715097 0.000550539001982 0.001412226147 0.00142152983815 0.001381914682 0.001368172716 0.977210372383 0.00177040001763 0.00232515764848 0.00218035692009 0.000625943274723 0.000637002704274
0.237169 0.545599875017 0.000673721077718 0.000282438645819 0.000155812473256 0.000992246289 0.000986748228 0.558411845038 0.000549563145656 0.001410173372 0.00141885883275 0.001380032584 0.001366312965 0.977056414303 0.001775087476 0.0023260005357 0.00218478929462 0.00062511338544 0.000636171072465
0.238144 0.544433694845 0.000674794880239 0.000278780096303 0.00015254398865 0.000991348222 0.000985856436 0.557306432232 0.000548588136365 0.001408105424 0.0014161833733 0.001378143006 0.001364445772 0.976901868268 0.00177978456944 0.00232689335418 0.00218928143652 0.00062429749195 0.000635353598495
0.239121 0.54326895685 0.000675865035499 0.000275124934443 0.000149278757245 0.000990432058 0.000984946729 0.556202479946 0.000547613980245 0.001406022642 0.00141350358714 0.001376246331 0.00136257152 0.976746736014 0.00178449129794 0.00232783609637 0.00219383371169 0.000623496166177 0.000634550848304
0.2401 0.542105666378 0.00067693153691 0.000271473851393 0.000146017705105 0.000989497908 0.00098401922 0.555099991351 0.000546640683388 0.001403925368 0.00141081959747 0.001374342947 0.001360690591 0.97659101932 0.0017892076615 0.00232882872806 0.0021984464656 0.00062270998423 0.000633763409683
0.241081 0.540943828689 0.000677994378002 0.000267827561022 0.000142761820101 0.000988545888 0.000983074023 0.553998969521 0.000545668251839 0.001401813945 0.00140813152038 0.001372433241 0.001358803365 0.976434720008 0.00179393366012 0.00232987117393 0.00220312002103 0.000621939521046 0.000632991863926
0.242064 0.53978344896 0.00067905355242 0.00026418679784 0.000139512158221 0.000987576113 0.000982111255 0.552899417438 0.000544696691595 0.001399688716 0.00140543946959 0.001370517598 0.001356910225 0.976277839939 0.00179866929381 0.00233096333537 0.00220785468581 0.000621185355569 0.000632236794787
0.243049 0.538624532284 0.000680109053944 0.000260552325479 0.000136269851203 0.000986588698 0.000981131031 0.551801337991 0.000543726008608 0.001397550024 0.00140274355721 0.001368596402 0.001355011551 0.976120381014 0.00180341456257 0.00233210508593 0.00221265073818 0.000620448069205 0.000631498788448
0.244036 0.53746708367 0.000681160876454 0.000256924934832 0.000133036113874 0.000985583763 0.000980133468 0.550704733974 0.000542756208784 0.001395398212 0.00140004388691 0.001366670039 0.001353107723 0.975962345178 0.00180816946638 0.00233329626299 0.00221750843592 0.000619728243896 0.000630778429775
0.245025 0.536311108047 0.000682208351002 0.00025330544252 0.000129812256543 0.000984561424 0.000979118685 0.549609608092 0.000541795946947 0.001393233625 0.00139734056223 0.001364738893 0.001351199123 0.975803734416 0.00181294758153 0.00233453667926 0.00222242802022 0.000619026465642 0.000630076311523
0.246016 0.535156610263 0.000683226574206 0.000249694695377 0.000126599695284 0.000983521799 0.000978086802 0.548515962957 0.000541170047642 0.001391056607 0.00139463368082 0.001362803348 0.001349286126 0.975644550758 0.00181825991885 0.00233582611139 0.00222740971022 0.000618343310315 0.000629393027043
0.247009 0.534003595083 0.000684241156722 0.000246093576041 0.000123399958565 0.00098246501 0.000977037937 0.547423801093 0.000540544318741 0.001388867503 0.00139192333863 0.001360863785 0.001347369114 0.975484796271 0.00182358297734 0.0023371643205 0.00223245369764 0.00061767937402 0.000628729161264
0.248004 0.532852067195 0.000685252093056 0.000242502999566 0.000120214709227 0.000981391176 0.000975972212 0.546333124934 0.000539918764023 0.001386666657 0.00138920962693 0.001358920587 0.001345448463 0.975324473066 0.00182891675699 0.00233855103124 0.0022375601599 0.000617035239019 0.000628085312299
0.249001 0.531702031206 0.00068625937781 0.000238923921099 0.00011704575496 0.00098030042 0.000974889748 0.545243936826 0.000539293387249 0.001384454415 0.00138649263581 0.001356974135 0.001343524548 0.975163583297 0.0018342612578 0.00233998594954 0.00224272924731 0.000616411491711 0.000627462071595
0.25 0.530553491647 0.000687263005723 0.000235357331986 0.000113895067067 0.000979192864 0.000973790667 0.544156239028 0.000538668192157 0.001382231122 0.00138377244911 0.001355024809 0.001341597747 0.975002129158 0.00183961647978 0.00234146875109 0.00224796109439 0.000615808726179 0.000626860034808
0.251001 0.52940645297 0.000688262971625 0.000231804267848 0.000110764803588 0.00097806863 0.000972675091 0.543070033714 0.000538043182469 0.001379997122 0.00138104915302 0.001353072986 0.001339668433 0.974840112885 0.00184498242292 0.00234299909332 0.00225324180129 0.000615227531654 0.000626279796389
0.252004 0.528260919553 0.000689259270469 0.000228265808894 0.000107657328781 0.000976927841 0.000971543146 0.541985322972 0.000537418361885 0.001377752761 0.0013783228279 0.001351119044 0.00133773698 0.974677536757 0.00185035908723 0.00234457660588 0.00225854872766 0.000614668495904 0.00062572195491
0.253009 0.527116895696 0.000690251897314 0.000224743083344 0.000104575240355 0.000975770623 0.000970394955 0.540902108804 0.000536793734088 0.001375498384 0.00137571223794 0.00134916336 0.001335803758 0.974514403099 0.00185574647271 0.00234620089321 0.00226388204561 0.00061413220912 0.000625187105786
0.254016 0.525974385626 0.000691240847332 0.000221237272138 0.000101521400792 0.000974597102 0.000969230643 0.539820393133 0.000536169302739 0.001373234334 0.00137319075609 0.001347206308 0.00133386914 0.974350714269 0.00186114457935 0.0023478715493 0.00226924226166 0.000613619267294 0.000624675843152
0.255025 0.524833393497 0.000692226204521 0.000217749609268 9.84989666885e-05 0.000973407401 0.000968050337 0.538740177796 0.000535550300722 0.001370960957 0.00137065918517 0.001345248262 0.001331933492 0.974186472678 0.00186656239432 0.00234958813763 0.00227462988398 0.000613130254151 0.000624188770829
0.256036 0.523693923388 0.00069321136656 0.000214281389188 9.55114292227e-05 0.00097220165 0.000966854162 0.537661464551 0.000535137290325 0.001368678597 0.00136811774265 0.001343289593 0.001329997183 0.974021680771 0.00187234538434 0.00235135021003 0.00228004541881 0.0006126657666 0.000623726478388
0.257049 0.522555979309 0.000694192830024 0.000210833964679 9.2562656104e-05 0.000970979973 0.000965642247 0.536584255077 0.000534724020091 0.001366387596 0.00136556664521 0.001341330671 0.001328060579 0.97385634104 0.0018781398145 0.0023531572992 0.0022854893705 0.000612226392731 0.000623289568795
0.258064 0.521419565197 0.000695170590508 0.000207408762171 8.96569345128e-05 0.000969742499 0.000964414718 0.535508550972 0.00053431049254 0.001364088298 0.00136300610586 0.001339371864 0.001326124043 0.973690456017 0.00188394568479 0.002355008921 0.00229096223939 0.000611812724808 0.000622878636222
0.259081 0.52028468492 0.000696144643703 0.00020400727359 8.67990283288e-05 0.000968489358 0.000963171703 0.534434353758 0.000533896710189 0.001361781045 0.00136043634415 0.001337413537 0.001324187938 0.973524028277 0.00188976299523 0.00235690457874 0.00229646452566 0.000611425355388 0.000622494271574
0.2601 0.519151342278 0.000697114985426 0.000200631064954 8.39942286309e-05 0.000967220677 0.000961913333 0.533361664879 0.000533482675551 0.001359466178 0.00135785757316 0.001335456057 0.001322252624 0.97335706044 0.0018955917458 0.00235884375644 0.00230199673305 0.000611064869946 0.000622137079036
0.261121 0.518019541003 0.000698081611589 0.000197281786308 8.12484182995e-05 0.000965936585 0.000960639738 0.532290485704 0.000533068391134 0.001357144041 0.00135527001071 0.001333499784 0.001320318459 0.973189555169 0.00190143193651 0.00236082592861 0.002307559363 0.000610731856138 0.000621807650392
0.262144 0.516889284757 0.000699044518214 0.00019396117493 7.85681265987e-05 0.000964637215 0.000959351044 0.531220817528 0.000532653859445 0.001354814971 0.00135267387147 0.001331545079 0.001318385797 0.973021515163 0.00190728356736 0.00236285056479 0.00231315290012 0.000610426905778 0.000621506575721
0.263169 0.515760577142 0.00070000370143 0.000190671049892 7.59606080525e-05 0.000963322694 0.000958047386 0.530152661573 0.000532239082986 0.001352479309 0.00135006937521 0.001329592299 0.001316454994 0.972852943172 0.00191314663835 0.0023649171158 0.00231877784718 0.000610150601364 0.000621234453072
0.264196 0.514633421689 0.000700959157478 0.000187413335892 7.34338886575e-05 0.000961993158 0.000956728891 0.52908601899 0.000531824064253 0.001350137392 0.00134745674063 0.001327641799 0.001314526401 0.97268384198 0.00191902114948 0.00236702503708 0.00232443468609 0.000609903535201 0.000620991863849
0.265225 0.513507821871 0.000701924722643 0.000184190051943 7.09968336365e-05 0.000960648734 0.000955395693 0.528020890856 0.000531426647636 0.001347789559 0.00134483618179 0.001325693934 0.001312600366 0.972514214425 0.00192496151193 0.00236917375846 0.0023301239114 0.000609686284786 0.00062077941038
0.266256 0.512383781095 0.000702935968103 0.000181003327949 6.86591842408e-05 0.000959289555 0.000954047924 0.526957278183 0.000531092697112 0.001345436145 0.00134220792211 0.001323749051 0.001310677236 0.972344063378 0.00193110822747 0.00237136272484 0.00233584600794 0.000609499433368 0.000620597672906
0.267289 0.511261302707 0.000703943330838 0.000177855407241 6.6427417e-05 0.000957915756 0.000952685716 0.525895181911 0.000530758325007 0.001343077485 0.00133957217943 0.001321807499 0.001308757354 0.972173391757 0.00193726686681 0.00237359136952 0.00234160145244 0.000609343560682 0.000620447235432
0.268324 0.510140389993 0.000704946807229 0.000174748649134 6.42279140001e-05 0.000956527468 0.0009513092 0.524834602915 0.000530423533443 0.001340713914 0.00133692917337 0.001319869623 0.00130684106 0.972002202522 0.00194343742994 0.00237585911941 0.00234739072863 0.000609219246627 0.000620328686028
0.269361 0.509021046181 0.000705946393746 0.000171685538153 6.2029984e-05 0.000955124825 0.000949918512 0.523775542004 0.000530088324545 0.001338345763 0.00133427912627 0.001317935765 0.001304928693 0.971830498678 0.00194961991686 0.00237816540718 0.00235321430845 0.000609127063512 0.000620242605391
0.2704 0.507903274439 0.000706942086988 0.000168668691109 5.9833664e-05 0.000953707959 0.000948513784 0.522717999923 0.000529752700439 0.00133597344089 0.00133162226149 0.001316006263 0.001303020588 0.971658283269 0.00195581432758 0.00238050966899 0.00235907266123 0.000609067587597 0.000620189574419
0.271441 0.506787077879 0.000707933883652 0.000165700858063 5.7638988e-05 0.000952277006 0.000947095149 0.521661977354 0.000529416663252 0.00133360030747 0.00132895880133 0.001314081451 0.001301117077 0.971485559384 0.00196202066209 0.00238289133771 0.00236496625375 0.0006090413914 0.000620170162745
0.272484 0.505672459557 0.000708921780529 0.000162784932136 5.5445983e-05 0.0009508321 0.000945662742 0.520607474916 0.000529080215109 0.00133122802599 0.00132628897024 0.001312161664 0.001299218487 0.971312330155 0.00196823892039 0.00238530985838 0.00237089554823 0.000609049037972 0.000620184949395
0.273529 0.504559422476 0.000709905774531 0.000159923946222 5.3254677e-05 0.000949373374 0.000944216698 0.519554493169 0.000528743358152 0.00132885661452 0.00132361299435 0.001310247231 0.001297325145 0.971138598761 0.00197446910249 0.00238776467238 0.00237686100625 0.000609091094014 0.000620234507898
0.274576 0.503447969582 0.000710885862679 0.000157121088827 5.1065085e-05 0.000947900966 0.000942757149 0.518503032615 0.000528406094509 0.00132648609313 0.00132093110095 0.001308338474 0.001295437372 0.970964368411 0.00198071120838 0.00239025524726 0.00238286307317 0.0006091681244 0.000620319392781
0.275625 0.502338103774 0.000711950044535 0.00015437969196 4.8877226e-05 0.000946415008 0.000941284233 0.517453093696 0.000528049833192 0.00132411648521 0.00131824351711 0.001306435719 0.001293555487 0.970789642373 0.00198708913934 0.0023927810397 0.00238890220497 0.000609280682298 0.000620440181204
0.276676 0.501229827897 0.000713069794861 0.000151703242634 4.6691109e-05 0.000944915636 0.000939798083 0.5164046768 0.000527680602555 0.00132174781178 0.00131555047367 0.001304539281 0.001291679804 0.970614423949 0.0019935634452 0.00239534153375 0.00239497883574 0.000609429324667 0.000620597425673
0.277729 0.500123144746 0.000714185282272 0.000149095382115 4.45067399999e-05 0.000943402987 0.000938298835 0.515357782259 0.000527311045313 0.00131938009987 0.00131285220034 0.001302649477 0.001289810633 0.970438716485 0.00200005007133 0.00239793621908 0.00240109340801 0.000609614598642 0.000620791684031
0.278784 0.499018057071 0.000715296503625 0.000146559896677 4.2324121e-05 0.000941877195 0.000936786624 0.514312410354 0.000526941163737 0.00131701337675 0.00131014893311 0.001300766615 0.001287948282 0.970262523371 0.00200654901775 0.00240114397048 0.00240724635178 0.000609837052995 0.000621023506553
0.279841 0.497914567571 0.000716403455908 0.00014410072171 4.0143245e-05 0.000940338396 0.000935261585 0.513268561311 0.000526570960078 0.00131464767133 0.00130744090199 0.001298891003 0.001286093054 0.970085848039 0.00201306028444 0.00240533098314 0.00241343808634 0.000610097230496 0.0006212934431
0.2809 0.496812678902 0.000717506136205 0.000141721927692 3.7964105e-05 0.000938786728 0.000933723854 0.51222623531 0.000526200436594 0.00131228301641 0.00130472834646 0.001297022941 0.001284245248 0.969908693961 0.00201958387141 0.00240953673646 0.00241966903358 0.000610395667765 0.000621602027978
0.281961 0.495712393677 0.000718604541726 0.000139427711951 3.5786688e-05 0.000937222323 0.000932173568 0.511185432478 0.00052582959554 0.00130991944809 0.00130201150333 0.00129516273 0.001282405157 0.969731064663 0.00202611977865 0.00241376120086 0.00242593961029 0.000610732891434 0.000621949812451
0.283024 0.494613714462 0.000719698669772 0.000137222391314 3.3610971e-05 0.000935645321 0.000930610859 0.510146152899 0.000525458439172 0.00130755700194 0.00129929061246 0.00129331066 0.001280573074 0.969552963697 0.00203266800618 0.00241800436476 0.00243225020683 0.00061110944119 0.000622337314703
0.284089 0.493516643786 0.000720788517774 0.000135110373868 3.1436932e-05 0.000934055855 0.000929035867 0.509108396608 0.000525086969744 0.00130519572248 0.00129656591402 0.001291467023 0.001278749282 0.969374394675 0.00203922855398 0.00242226620536 0.00243860123526 0.000611525825275 0.000622765073647
0.285156 0.492421184135 0.000721910338439 0.000133096143565 2.9264539e-05 0.000932454062 0.000927448724 0.508072163598 0.00052469801807 0.00130283565334 0.00129383765355 0.001289632101 0.001276934063 0.969195361241 0.00204583683194 0.00242654672314 0.00244499307716 0.000611982568887 0.000623233604635
0.286225 0.491327337957 0.000723239449261 0.000131184237299 2.7093757e-05 0.000930840078 0.000925849568 0.507037453819 0.000524208550101 0.00130047684465 0.00129110607637 0.001287806174 0.001275127693 0.969015867085 0.00205266466876 0.00243084591557 0.00245142611827 0.000612480177101 0.000623743424319
0.287296 0.490235107663 0.000724563671552 0.000129379207191 2.4924543e-05 0.00092921404 0.000924238532 0.506004267181 0.000523719060685 0.00129811934629 0.00128837142912 0.001285989517 0.001273330444 0.968835915938 0.00205950527984 0.00243516379159 0.00245790072732 0.000613019160278 0.000624295040972
0.288369 0.489144495628 0.000725883002347 0.000127685588256 2.2756851e-05 0.000927576083 0.000922615753 0.504972603555 0.000523229552448 0.00129576321615 0.00128563396304 0.001284182398 0.001271542583 0.968655511575 0.00206635866516 0.00243950036741 0.00246441727301 0.00061360001432 0.000624888956491
0.289444 0.488055504194 0.000727197438826 0.000126107860834 2.0590629e-05 0.000925926342 0.000920981367 0.503942462773 0.000522740028026 0.00129340851555 0.00128289392956 0.001282385083 0.00126976437 0.968474657818 0.00207322482474 0.00244385566469 0.00247097611059 0.000614223226617 0.000625525671966
0.290521 0.486968135668 0.000728506978274 0.00012465040449 1.8425816e-05 0.000924264954 0.000919335507 0.502913844633 0.000522250490026 0.00129105530835 0.00128015158389 0.001280597829 0.001267996062 0.968293358524 0.00208010375856 0.00244822972472 0.00247757758563 0.000614889287628 0.000626205670216
0.2916 0.485882392327 0.000729811618119 0.000123282201 1.6262348e-05 0.000922592053 0.000917678308 0.501886748899 0.000521760941062 0.0012887036653 0.00127740718404 0.00127882089 0.00126623791 0.968111617597 0.00208699546664 0.00245262259355 0.00248422203766 0.000615598675139 0.000626929437097
0.292681 0.484798276419 0.00073111135589 0.000121950428 1.4100154e-05 0.000920907774 0.000916009907 0.500861175301 0.000521271383731 0.0012863536604 0.00127466098689 0.001277054515 0.001264490158 0.967929438986 0.00209389994896 0.00245703432364 0.00249090979444 0.000616351852191 0.000627697449712
0.293764 0.483715790162 0.000732406189255 0.000120654827 1.1939157e-05 0.000919212253 0.000914330436 0.49983712354 0.000520781820624 0.00128400537299 0.00127191325421 0.001275298945 0.001262753046 0.967746826679 0.00210081720554 0.00246146498336 0.00249764117356 0.000617149286756 0.000628510170489
0.294849 0.482634935749 0.000733696115996 0.000119395754 1.3029578e-05 0.000917505623 0.000912640031 0.498814593288 0.000520292254315 0.00128165888907 0.00126916425232 0.001273554417 0.001261026808 0.967563784707 0.00210774723637 0.00246591466004 0.0025044164844 0.00061799142983 0.000629368062786
0.295936 0.481555715346 0.000735283879835 0.000118173565 1.6407826e-05 0.00091578802 0.000910938824 0.49779358419 0.000519655087942 0.00127931429653 0.00126641424657 0.00127182116 0.001259311672 0.967380317144 0.00211498716612 0.00247038344618 0.00251123602222 0.00061887873134 0.0006302715711
0.297025 0.480478131097 0.000736914804451 0.000116988608 1.9794604e-05 0.000914059578 0.000909226948 0.496774095866 0.000518994486937 0.00127697169042 0.00126366350771 0.0012700994 0.001257607859 0.967196428106 0.00212228843858 0.00247487145534 0.0025181000678 0.000619811628101 0.000631221140628
0.298116 0.479402185124 0.000738539940881 0.000115841228 2.3189686e-05 0.00091232043 0.000907504537 0.495756127911 0.000518334317326 0.00127463117418 0.00126091230499 0.001268389355 0.001255915585 0.967012121754 0.00212960312017 0.00247937880443 0.0025250089052 0.000620790547594 0.000632217205537
0.299209 0.478327879529 0.000740159286438 0.000114731763 2.6592842e-05 0.000910570708 0.000905771725 0.494739679903 0.000517674582102 0.00127229284865 0.00125816091563 0.001266691234 0.001254235061 0.966827402287 0.0021369312109 0.00248390564147 0.00253196278834 0.000621815909854 0.000633260186856
0.300304 0.477255216395 0.000741772838574 0.00011366500829 3.0003837e-05 0.000908810546 0.000904028642 0.493724751395 0.000517015284261 0.00126995682869 0.00125540961623 0.001265005244 0.001252566488 0.966642273952 0.00214427271075 0.00248845211854 0.00253896196985 0.000622888125742 0.000634350500006
0.301401 0.476184197788 0.000743380594889 0.000112672297919 3.3422435e-05 0.000907040077 0.00090227542 0.492711341926 0.000516356426763 0.00126762323087 0.0012526586874 0.001263331582 0.001250910062 0.966456741033 0.00215162761974 0.00249301841622 0.00254600668568 0.000624007594433 0.000635488545101
0.3025 0.475114825759 0.000744982553109 0.000111760745276 3.6848398e-05 0.000905259431 0.00090051219 0.491699451018 0.000515698012551 0.00126529217805 0.00124990841093 0.001261670441 0.001249265974 0.966270807859 0.00215899593786 0.0024976047225 0.00255309716074 0.000625174709436 0.000636674722639
0.303601 0.474047102346 0.000746578711107 0.000110931612069 4.0281486e-05 0.000903468741 0.000898739082 0.490689078178 0.000515040044554 0.00126296380027 0.00124715907212 0.001260022006 0.001247634405 0.966084478803 0.00216637766512 0.00250221124843 0.00256023361073 0.000626389848657 0.000637909413453
0.304704 0.472981029576 0.000748169066891 0.000110186053884 4.3721454e-05 0.000901668136 0.000896956229 0.489680222905 0.000514382525669 0.00126063823008 0.00124441096009 0.001258386451 0.001246015533 0.965897758276 0.0021737728015 0.00250683822534 0.00256741622608 0.000627653379871 0.000639192986833
0.305809 0.471916609464 0.000750078545231 0.000109525105718 4.7168057e-05 0.000899857747 0.000895163758 0.488672884683 0.000513585886097 0.00125831560961 0.00124166436478 0.001256763951 0.001244409523 0.965710650735 0.0021815461328 0.00251148590686 0.00257464519572 0.000628965659294 0.000640525811851
0.306916 0.470853844018 0.000752100231946 0.0001089496766 5.0621044e-05 0.000898037703 0.000893361797 0.487667062993 0.000512739008237 0.00125599608455 0.00123891958063 0.001255154664 0.001242816539 0.965523160675 0.00218946724427 0.00251615456629 0.00258192068286 0.000630327040869 0.000641908229953
0.308025 0.46979273524 0.000754114979992 0.000108460532176 5.4080165e-05 0.000896208134 0.000891550475 0.486662757307 0.000511893074029 0.00125367980757 0.00123617690447 0.001253558747 0.001241236733 0.965335292636 0.00219740266668 0.00252084450285 0.0025892428451 0.000631737854388 0.000643340580225
0.309136 0.468733285128 0.000756122786947 0.000109801013898 5.7545166e-05 0.000894369166 0.000889729919 0.485659967094 0.000511048086718 0.00125136693615 0.00123343663357 0.001251976349 0.001239670252 0.965147051203 0.00220535240005 0.00252555602604 0.00259661182006 0.000633198425378 0.000644823195736
0.310249 0.467675495675 0.000758123650558 0.000112773642949 6.1015788e-05 0.000892520928 0.000887900256 0.484658691822 0.000510204049505 0.00124905763575 0.00123069906967 0.001250407607 0.001238117233 0.964958440995 0.00221331644436 0.00253028948433 0.00260402772908 0.000634709060914 0.000646356381116
0.311364 0.466619368876 0.000760117568728 0.000115760547618 6.4491774e-05 0.000890663545 0.000886061612 0.48365893096 0.000509360965565 0.00124675207379 0.00122796451951 0.001248852653 0.001236577809 0.964769466677 0.00222129479963 0.00253504524518 0.00261149067955 0.000636270063543 0.000647940440659
0.312481 0.465564906725 0.000762104539519 0.000118759764 6.7972859e-05 0.000888797144 0.00088421411 0.482660683976 0.000508518838046 0.00124445042792 0.0012252332868 0.001247311613 0.001235052098 0.964580132962 0.00222928746585 0.00253982370056 0.00261900076008 0.00063788171333 0.000649575663923
0.3136 0.464512111221 0.000764084561159 0.00012176950727 7.145878e-05 0.000886921849 0.000882357877 0.481663950348 0.000507677670054 0.00124215287773 0.0012225056826 0.001245784599 0.001233540218 0.964390444594 0.00223729444302 0.00254462526541 0.00262655804492 0.000639544283174 0.000651262319929
0.314721 0.463460984365 0.000766057632025 0.00012478815494 7.4949268e-05 0.000885037785 0.000880493033 0.480668729557 0.000506837464661 0.00123985960992 0.00121978201845 0.001244271719 0.001232042273 0.964200406363 0.00224531573114 0.00254945039561 0.00263416258736 0.000641258033517 0.000653000668695
0.315844 0.462411528168 0.000768406512899 0.000127814226229 7.8444054e-05 0.000883145074 0.000878619702 0.479675021094 0.000505866725051 0.00123757081634 0.00121706260868 0.001242773071 0.00123055836 0.964010023106 0.00225385923916 0.00255429955697 0.00264181442785 0.000643023203359 0.000654790957437
0.316969 0.461363744648 0.00077087392116 0.000130846370132 8.1942863e-05 0.000881243838 0.000876738005 0.478682824463 0.000504853844513 0.00123528669179 0.00121434777041 0.001241288743 0.001229088568 0.963819299691 0.00226258616051 0.00255917326027 0.00264951357741 0.000644840022648 0.000656633414161
0.318096 0.460317635833 0.000773333048054 0.000133883350208 8.5445418e-05 0.000879334199 0.000874848061 0.477692139178 0.000503842391418 0.00123300744225 0.00121163782047 0.001239818816 0.001227632975 0.963628241036 0.00227132859639 0.00256407203524 0.00265726004175 0.000646708704061 0.000658528253548
0.319225 0.459273203767 0.000775783891728 0.000136924036152 8.8951443e-05 0.000877416276 0.00087294999 0.476702964772 0.000502832369009 0.00123073327042 0.00120893308072 0.001238363361 0.001226191653 0.963436852101 0.0022800865468 0.00256899644591 0.00266505379929 0.00064862944664 0.000660475677029
0.320356 0.458230450506 0.000778226450513 0.000139967388694 9.2460656e-05 0.000875490188 0.00087104391 0.475715300795 0.000501823780497 0.00122846438993 0.00120623387467 0.001236922439 0.001224764664 0.96324513788 0.00228886001173 0.00257394708758 0.00267289481443 0.00065060243385 0.000662475866365
0.321489 0.457189378124 0.000780660722928 0.000143012458156 9.5972771e-05 0.000873556053 0.000869129939 0.474729146816 0.000500816629041 0.00122620101511 0.00120354052674 0.001235496105 0.001223352057 0.963053103418 0.00229764899119 0.00257892458798 0.00268078302143 0.000652627823116 0.000664528993666
0.322624 0.456149988713 0.000783086707673 0.000146058372679 9.9487502e-05 0.000871613988 0.00086720819 0.47374450243 0.000499810917765 0.00122394336576 0.00120085336323 0.001234084398 0.001221953878 0.962860753789 0.00230645348517 0.00258392961409 0.00268871834257 0.000654705776505 0.000666635200992
0.323761 0.455112284388 0.000785504403616 0.000149104325753 0.000103004559 0.000869664108 0.000865278779 0.472761367254 0.000498806649752 0.00122169166425 0.00119817271393 0.001232687352 0.001220570158 0.96266809412 0.00231527349369 0.00258896285575 0.00269670067359 0.000656836419349 0.000668794624564
0.3249 0.454076267285 0.000787913809833 0.000152149581603 0.000106523649 0.000867706527 0.000863341819 0.471779740933 0.000497803828044 0.00121944613921 0.00119549890751 0.001231304991 0.001219200921 0.962475129574 0.00232410901673 0.00259402504826 0.00270472989361 0.00065901986896 0.000671007382371
0.326041 0.453041939566 0.000790803048911 0.000155193461635 0.000110044476 0.000865741359 0.000861397422 0.470799623143 0.000496686939375 0.00121720701904 0.00119283227539 0.001229937327 0.001217846178 0.962281865354 0.00233373007628 0.00259911695624 0.00271280585273 0.000661256218005 0.00067327356782
0.327184 0.452009303422 0.000793729568698 0.000158235340193 0.000113566742 0.000863768714 0.000859445698 0.469821013591 0.000495560718227 0.00121497453725 0.00119017314942 0.001228584364 0.001216505934 0.962088306709 0.00234344209919 0.0026042393789 0.00272092838409 0.000663545550806 0.000675593266169
0.328329 0.450978361072 0.000796646374821 0.00016127464349 0.000117090146 0.000861788703 0.000857486758 0.468843912021 0.000494436288824 0.00121274892663 0.00118752186543 0.001227246091 0.001215180181 0.961894458921 0.00235317111602 0.00260939316318 0.00272909729129 0.00066588792239 0.000677966529463
0.329476 0.449949114766 0.000799553466395 0.000164310847736 0.000120614383 0.000859801436 0.000855520706 0.46786831821 0.000493313654187 0.00121053042747 0.00118487875499 0.001225922492 0.0012138689 0.961700327322 0.00236291712676 0.00261457918612 0.00273731236243 0.000668283379526 0.000680393401014
0.330625 0.448921566791 0.000802450842771 0.000167343465008 0.000124139146 0.000857807018 0.000853547652 0.46689423198 0.000492192817304 0.0012083192748 0.00118224415584 0.001224613535 0.001212572064 0.961505917276 0.00237268013143 0.0026197983677 0.00274557334949 0.000670731938888 0.000682873901237
0.331776 0.447895719467 0.000805338503481 0.000170372054193 0.000127664125 0.000855805557 0.000851567699 0.46592165319 0.000491073781104 0.00120611571055 0.00117961840051 0.001223319183 0.001211289631 0.961311234197 0.00238246013 0.00262505166202 0.0027538799906 0.00067323360028 0.00068540803297
0.332929 0.446871575156 0.000808216448278 0.00017339621016 0.000131189008 0.000853797155 0.000849580951 0.464950581748 0.000489956548472 0.00120391997274 0.00117700182805 0.001222039381 0.001210021553 0.961116283533 0.0023922571225 0.00263034007632 0.00276223199136 0.000675788347869 0.000687995773798
0.334084 0.445849136258 0.00081108467711 0.000176415561059 0.000134713479 0.000851781917 0.000847587508 0.463981017606 0.000488841122247 0.00120173230444 0.00117439477214 0.00122077407 0.001208767766 0.960921070777 0.00240207110891 0.00263566464367 0.00277062903882 0.000678396140075 0.000690637085389
0.335241 0.444828405217 0.000814050029706 0.000179429773302 0.000138237218 0.000849759944 0.000845587472 0.463012960769 0.000487716928662 0.00119955294214 0.00117179756888 0.001219523171 0.001207528197 0.960725601457 0.00241210284549 0.00264102645349 0.00277907077854 0.000681056910888 0.000693331895299
0.3364 0.443809384523 0.000817411258438 0.000182438540442 0.000141759905 0.000847731334 0.000843580939 0.462046411293 0.000486554395578 0.00119738212449 0.00116921055305 0.0012182866 0.001206302763 0.960529881146 0.0024229162824 0.00264642662919 0.00278755684144 0.000683770584933 0.000696080125608
0.337561 0.442792076714 0.000820761383875 0.000185441588997 0.000145281214 0.000845696186 0.000841568008 0.461081369289 0.00048539381458 0.00119522009082 0.00116663406092 0.001217064259 0.001205091367 0.960333915458 0.00243374837925 0.00265186634815 0.00279608682863 0.000686537049448 0.000698881665529
0.338724 0.441776484378 0.000824100406365 0.000188438673633 0.000148800819 0.000843654595 0.000839548773 0.460117834926 0.000484235188349 0.00119306707357 0.00116406842233 0.001215856038 0.001203893898 0.960137710048 0.00244459913604 0.00265734681762 0.00280466030952 0.00068935617135 0.000701736386078
0.339889 0.440762610155 0.000827428326482 0.000191429576143 0.000152318389 0.000841606656 0.000837523326 0.459155808434 0.000483078519543 0.00119092330492 0.00116151397245 0.001214661814 0.001202710238 0.959941270608 0.00245546855278 0.00266286930604 0.00281327682524 0.000692227805178 0.00070464412914
0.341056 0.43975045674 0.000830745145022 0.000194414108024 0.000155833588 0.000839552463 0.000835491758 0.458195290106 0.000481923810745 0.00118878901518 0.00115897103952 0.001213481452 0.001201540253 0.959744602871 0.00246635662946 0.00266843512026 0.00282193588623 0.000695151771881 0.00070760471146
0.342225 0.438740026888 0.000834050863017 0.00019739210056 0.000159346083 0.000837492102 0.00083345416 0.457236280302 0.0004807710645 0.00118666442425 0.00115643995294 0.001212314804 0.001200383798 0.959547712614 0.00247726336608 0.00267404561181 0.00283063697275 0.000698127866843 0.000710617937593
0.343396 0.437731323411 0.000837345481703 0.000200363416386 0.000162855534 0.000835425666 0.000831410618 0.456278779449 0.000479620283305 0.00118454975513 0.00115392103866 0.001211161711 0.001199240713 0.959350605653 0.00248818876265 0.00267970218935 0.00283937954193 0.000701155862174 0.000713683571192
0.344569 0.436724349184 0.000840629002553 0.000203327938172 0.000166361596 0.000833353239 0.000829361217 0.455322788048 0.000478471469618 0.00118244521718 0.00115141462124 0.001210021999 0.00119811083 0.959153287838 0.00249913281916 0.00268540630378 0.00284816299839 0.000704235512478 0.000716801361251
0.345744 0.435719107148 0.000844180160011 0.000206285575473 0.000169863925 0.000831274908 0.000827306041 0.454368306673 0.000477352181545 0.00118035101964 0.0011489210215 0.001208895479 0.001196993964 0.958955765067 0.00251073051116 0.00269115946159 0.00285698673634 0.000707366535654 0.000719971015673
0.346921 0.434715600312 0.000847880840684 0.00020923625716 0.000173362173 0.000829190752 0.000825245171 0.453415335975 0.000476250744489 0.00117826736092 0.00114644055528 0.001207781954 0.001195889917 0.958758043279 0.00252271641205 0.00269696320413 0.00286585010741 0.000710548625453 0.00072319223981
0.3481 0.433713831754 0.000851569216312 0.000212179938451 0.000176855989 0.000827100854 0.000823178685 0.452463876686 0.000475151162084 0.00117619443201 0.00114397353722 0.001206681209 0.001194798478 0.958560128448 0.0025347226798 0.00270281913811 0.00287475243082 0.000713781451235 0.000726464688878
0.349281 0.432713804624 0.000855245289086 0.000215116597933 0.000180345016 0.000825005292 0.000821106661 0.451513929621 0.000474053436578 0.00117413241564 0.00114152027678 0.001205593017 0.001193719423 0.958362026587 0.00254674931443 0.00270872892033 0.00288369298647 0.000717064651087 0.000729788000055
0.350464 0.431715522149 0.000858909061443 0.000218046233675 0.000183828897 0.000822904141 0.000819029173 0.450565495681 0.000472957570169 0.00117208148473 0.0011390810794 0.001204517136 0.001192652513 0.958163743756 0.00255879631591 0.00271469425336 0.00289267102571 0.00072039783618 0.000733161781551
0.351649 0.430718987633 0.000862560536045 0.000220968867469 0.000187307272 0.000820797475 0.000816946293 0.449618575856 0.000471863565023 0.0011700418006 0.00113665624573 0.00120345331 0.001191597497 0.957965286049 0.00257086368427 0.00272071689705 0.00290168576226 0.000723780592455 0.000736585610014
0.352836 0.429724204461 0.000866199715799 0.000223884541997 0.000190779777 0.000818685365 0.000814858091 0.448673171227 0.000470771423246 0.00116801351323 0.00113424607008 0.001202401269 0.001190554108 0.957766659606 0.00258295141949 0.00272679866004 0.00291073637177 0.000727212471838 0.0007400590347
0.354025 0.4287311761 0.00086982660384 0.000226793327426 0.000194246043 0.000816567882 0.000812764634 0.447729282973 0.000469681146912 0.00116599676047 0.00113185084432 0.001201360728 0.001189522065 0.957567870596 0.00259505952158 0.00273294141953 0.00291982198916 0.000730692998415 0.000743581568362
0.355216 0.427739906105 0.000873499431519 0.000229695308355 0.000197705702 0.00081444509 0.000810665988 0.446786912367 0.00046861857187 0.00116399166636 0.00112947085027 0.001200331389 0.001188501072 0.957368925242 0.00260735664854 0.00273914708427 0.00292894171955 0.000734221661605 0.000747152706883
0.356409 0.426750398119 0.000877422498911 0.000232590596847 0.000201158381 0.000812317054 0.000808562216 0.445846060786 0.000467674339672 0.00116199834118 0.00112710636475 0.001199312935 0.001187490818 0.957169829799 0.00262043700751 0.00274541763245 0.00293809462662 0.00073779792027 0.000750771898333
0.357604 0.425762655875 0.000881332386444 0.000235479327088 0.000204603701 0.000810183837 0.000806453376 0.44490672971 0.000466731580036 0.00116001687979 0.0011247576571 0.001198305037 0.001186490978 0.956970590561 0.00263353929499 0.00275175509614 0.00294727972784 0.00074142120912 0.000754438564273
0.358801 0.424776683203 0.000885229098187 0.000238361652269 0.000208041285 0.000808045496 0.000804339528 0.443968920727 0.00046579029488 0.0011580473587 0.00112242499288 0.001197307351 0.001185501212 0.956771213867 0.00264666351098 0.00275816156287 0.00295649600768 0.000745090920538 0.000758152102069
0.36 0.423792484027 0.000889112638468 0.000241237755177 0.000211470748 0.000805902089 0.000802220725 0.443032635535 0.000464850486083 0.00115608983928 0.00112010862347 0.001196319513 0.001184521163 0.956571706089 0.0026598096555 0.0027646391778 0.0029657424034 0.000748806420189 0.000761911858136
0.361201 0.422810062372 0.000892983011843 0.000244107836035 0.000214891705 0.000803753669 0.000800097019 0.442097875945 0.000463912155484 0.00115414436392 0.00111780879772 0.00119534115 0.001183550459 0.956372073646 0.00267297772852 0.00277119014081 0.00297501781613 0.000752567037537 0.000765717164734
0.362404 0.421829422368 0.000896840223112 0.000246972118838 0.000218303768 0.000801600287 0.00079796846 0.441164643886 0.000462975304886 0.001152210464 0.00111552575103 0.001194371866 0.001182588712 0.956172322996 0.00268616773006 0.00277781670749 0.00298432110592 0.000756372065606 0.000769567302828
0.363609 0.420850568247 0.000900684277308 0.000249830853491 0.000221706544 0.000799441991 0.000795835095 0.440232941406 0.000462039936071 0.001150285051 0.00111325971227 0.001193411254 0.001181635518 0.955972460632 0.00269937966012 0.00278452119268 0.00299365108466 0.000760220762895 0.000773461529821
0.364816 0.419873504352 0.000904515179707 0.00025268431421 0.000225099636 0.000797278827 0.000793696967 0.439302770679 0.000461106050775 0.001148367428 0.00111101090316 0.001192458885 0.001180690458 0.955772493087 0.00271261351869 0.00279130598267 0.00300300651129 0.000764112357538 0.000777399053242
0.366025 0.418898235135 0.000908472065336 0.000255532798208 0.000228482646 0.000795110838 0.000791554117 0.438374134 0.000460366678591 0.001146457402 0.00110877952642 0.00119151432 0.001179753092 0.955572426942 0.00272649127952 0.00279817349734 0.00301238611777 0.00076804602936 0.000781379058649
0.367236 0.417924765166 0.000912440375322 0.000258376627868 0.000231855173 0.000792938062 0.000789406583 0.437447033801 0.000459662874594 0.001144554761 0.00110656578474 0.001190577097 0.001178822971 0.955372268808 0.00274050383434 0.00280512623863 0.00302178857588 0.000772020937961 0.000785400685653
0.368449 0.416953099129 0.000916395084037 0.000261216150749 0.000235216811 0.000790760537 0.000787254399 0.43652147264 0.000458959911679 0.001142659288 0.0011043698602 0.001189646742 0.001177899619 0.955172025347 0.00275453953128 0.00281216674783 0.00303121252262 0.000776036185377 0.000789463040125
0.369664 0.41598324183 0.000920336197767 0.000264051741886 0.000238567152 0.000788578296 0.000785097599 0.435597453218 0.000458257791574 0.001140770746 0.00110219193115 0.001188722758 0.001176982553 0.954971703248 0.00276859837035 0.00281929764876 0.00304065653395 0.00078009085026 0.000793565181229
0.370881 0.415015198197 0.000924263723028 0.000266883801596 0.000241905783 0.00078639137 0.000782936208 0.434674978372 0.00045755651598 0.001138888891 0.00110003215679 0.001187804636 0.001176071266 0.954771309247 0.00278268035154 0.00282652160435 0.00305011914581 0.000784183971018 0.000797706138256
0.3721 0.414048973287 0.000928177666566 0.000269712757128 0.00024523229 0.000784199784 0.000780770255 0.433754051084 0.000456856086589 0.001137013461 0.00109789068967 0.001186891844 0.001175165236 0.954570850122 0.00279678547485 0.00283384135166 0.00305959883875 0.000788314535263 0.000801884895411
0.373321 0.413084572283 0.000932078035364 0.000272539063448 0.000248546253 0.000782003566 0.000778599759 0.432834674482 0.000456156505059 0.001135144187 0.00109576766462 0.001185983837 0.001174263921 0.954370332685 0.00281091374029 0.00284125967871 0.00306909405008 0.000792481500678 0.000806100392621
0.374544 0.412122000504 0.000935964836631 0.000275363202569 0.000251847252 0.000779802733 0.000776424742 0.431916851845 0.000455457773045 0.001133280781 0.00109366320525 0.001185080047 0.001173366763 0.954169763795 0.00282506514784 0.00284877943959 0.00307860316088 0.000796683773479 0.000810351535471
0.375769 0.411161263402 0.000939827516782 0.000278185686886 0.000255134862 0.000777597306 0.000774245217 0.431000586606 0.00045493516209 0.001131422944 0.00109157741971 0.001184179891 0.001172473185 0.953969150343 0.00283949919244 0.00285640354628 0.00308812450148 0.000800920229147 0.000814637177808
0.376996 0.41020236657 0.000943670416432 0.000281007056301 0.000258408654 0.000775387296 0.000772061197 0.430085882355 0.000454516764448 0.001129570363 0.00108951040538 0.001183282764 0.001171582591 0.953768499268 0.00285411092881 0.00286413497762 0.00309765634677 0.000805189691219 0.000818956138291
0.378225 0.409245315742 0.000947499820072 0.000283827882935 0.000261668196 0.000773172714 0.000769872692 0.429172742842 0.000454098415824 0.001127722713 0.0010874622375 0.001182388047 0.001170694367 0.953567817546 0.00286874648219 0.00287197676289 0.00310719692229 0.000809490940027 0.000823307194545
0.379456 0.408290116797 0.000951315735793 0.000286648766966 0.000264913054 0.000770953568 0.000767679705 0.428261171983 0.000453680118034 0.001125879652 0.00108543298289 0.001181495096 0.001169807879 0.953367112191 0.00288340585258 0.00287993200219 0.00311674439508 0.000813822717183 0.000827689065363
0.380689 0.407336775762 0.000955118171914 0.000289470343568 0.000268142789 0.000768729863 0.000765482238 0.427351173863 0.000453261872896 0.001124040825 0.00108342269 0.00118060325 0.001168922476 0.953166390254 0.00289808903998 0.00288800385869 0.00312629687493 0.000818183717885 0.000832100427948
0.381924 0.406385298818 0.00095890713697 0.000292293274873 0.000271356959 0.000766501597 0.00076328029 0.426442752736 0.000452843682213 0.001122205863 0.00108143138911 0.00117971183 0.001168037485 0.952965658839 0.00291279604439 0.00289619554103 0.00313585241639 0.000822572584017 0.000836539924718
0.383161 0.405435692299 0.000962682639716 0.000295118260048 0.000274555119 0.000764268766 0.000761073855 0.425535913034 0.000452425547784 0.001120374382 0.00107945909752 0.001178820134 0.001167152213 0.952764925076 0.00292752686581 0.00290451033981 0.00314540901589 0.000826987912806 0.000841006140061
0.3844 0.404487962698 0.000966444689111 0.000297946029467 0.000277736821 0.000762031364 0.000758862922 0.424630659366 0.000452007471397 0.001118545984 0.00107750581306 0.001177927442 0.00116626595 0.952564196146 0.00294228150424 0.00291295159345 0.00315496461349 0.000831428263222 0.000845497611042
0.385641 0.40354211667 0.000970088136626 0.000300777347022 0.000280901613 0.000759789378 0.000756647479 0.423726996526 0.000451733627569 0.001116720254 0.00107557151622 0.001177033013 0.001165377962 0.952363479265 0.00295705652088 0.00292152270341 0.00316451708326 0.000835892130358 0.000850012831985
0.386884 0.402598161034 0.000973620089795 0.000303613014584 0.000284049038 0.000757542794 0.000754427509 0.422824929494 0.000451594286418 0.001114896765 0.00107365617064 0.001176136084 0.001164487499 0.952162781688 0.00297185212494 0.00293022713689 0.00317406424145 0.000840377972409 0.000854550237724
0.388129 0.401656102779 0.000977139212895 0.00030645386717 0.00028717864 0.000755291592 0.000752202989 0.421924463441 0.000451454192763 0.00111307507 0.00107175972422 0.001175235873 0.001163593787 0.951962110714 0.00298667153529 0.00293906842583 0.00318360384225 0.000844884194621 0.000859108221624
0.389376 0.400715949063 0.000980645515464 0.00030930077683 0.000290289953 0.000753035752 0.000749973894 0.42102560373 0.000451313348725 0.001111254711 0.00106989716796 0.001174331576 0.001162696032 0.95176147368 0.00300151475191 0.00294805014953 0.00319313357131 0.000849409148365 0.000863685114253
0.390625 0.399777707224 0.000984139007257 0.000312154651048 0.000293382515 0.000750775242 0.000747740197 0.420128355925 0.000451171756437 0.001109435214 0.00106821829685 0.001173422368 0.001161793418 0.95156087797 0.00301638177482 0.0029571759562 0.00320265106708 0.000853951126101 0.00086827921355
0.391876 0.398841384774 0.000987619698202 0.000315016440002 0.000296455854 0.000748510035 0.000745501862 0.41923272579 0.000451029418048 0.001107616086 0.0010665595801 0.001172507402 0.001160885108 0.951360331001 0.00303127260401 0.00296644956182 0.00321215388029 0.000858508379841 0.000872888741849
0.393129 0.39790698941 0.000991087598444 0.00031788712677 0.000299509499 0.000746240093 0.000743258853 0.418338719298 0.000450886335699 0.001105796818 0.00106492057744 0.001171585807 0.001159970246 0.951159840231 0.00304618723948 0.00297587473454 0.0032216395061 0.000863079103805 0.000877511878787
0.394384 0.396974529014 0.000994542718295 0.000320767738224 0.000302542974 0.000743965377 0.000741011126 0.417446342628 0.000450742511541 0.001103976889 0.00106330080604 0.001170656694 0.00115904795 0.950959413166 0.00306112568123 0.00298545530751 0.00323110537838 0.000867661437141 0.000882146750714
0.395641 0.396044011657 0.000997797884194 0.000323659340182 0.000305555798 0.000741685844 0.000738758637 0.416555602176 0.000450709124216 0.001102155757 0.00106169974652 0.001169719149 0.001158117319 0.950759057346 0.00307584871352 0.00299519517348 0.00324054884859 0.00087225346016 0.000886791421424
0.3969 0.395115445603 0.00100086108471 0.000326563038581 0.000308547487 0.000739401445 0.000736501334 0.415666504555 0.000450781437498 0.001100332864 0.00106011684229 0.001168772234 0.001157177427 0.950558780352 0.00309036491974 0.00300509829185 0.00324996720126 0.000876853199368 0.000891443898709
0.398161 0.394188839313 0.00100391262347 0.000329479981849 0.000311517557 0.000737112128 0.000734239162 0.414779056599 0.000450852370139 0.001098507638 0.00105855149438 0.001167814991 0.001156227327 0.950358589812 0.00310490418585 0.00301516866815 0.00325935766512 0.000881458624108 0.000896102135793
0.399424 0.393264201449 0.00100695251095 0.000332411359632 0.000314465516 0.000734817833 0.000731972062 0.413893265368 0.000450921924688 0.001096679487 0.00105700306673 0.001166846438 0.001155266047 0.950158493396 0.00311946651187 0.00302541037715 0.0032687173796 0.000886067639256 0.00090076403374
0.400689 0.392341540476 0.00100998075778 0.000335358405129 0.000317390896 0.000732518509 0.000729699976 0.413009137839 0.000450990103699 0.001094847825 0.00105547090532 0.001165865597 0.001154292627 0.949958498567 0.00313405189779 0.00303582751037 0.00327804353252 0.000890678157891 0.000905427464106
0.401956 0.391420857519 0.00101299737475 0.000338322333049 0.000320293707 0.000730214217 0.000727422966 0.41212667522 0.000451056909744 0.001093012501 0.00105395464851 0.001164872038 0.001153306634 0.949758608345 0.0031486603436 0.00304642325393 0.00328733547607 0.000895289003688 0.000910091269001
0.403225 0.390502146986 0.00101600237284 0.000341304329921 0.000323174401 0.000727905135 0.000725141207 0.411245873459 0.000451122345411 0.001091173754 0.00105245421743 0.00116386582 0.001152308135 0.949558821591 0.00316329184931 0.00305719997188 0.00329659455581 0.000899899874042 0.000914755122391
0.404496 0.389585402936 0.00101899576318 0.000344305589527 0.00032603346 0.00072559144 0.000722854876 0.410366728294 0.000451186413304 0.001089331846 0.00105096954007 0.001162847028 0.001151297209 0.949359136779 0.00317794641492 0.00306816000447 0.00330582225602 0.000904510486154 0.000919418757235
0.405769 0.388670619311 0.00102175009541 0.000347327314599 0.000328871384 0.000723273314 0.00072056415 0.409489235445 0.00045132300799 0.001087487035 0.00104950054658 0.001161815742 0.001150273935 0.949159552115 0.00319224078814 0.00307930570473 0.00331502010842 0.000909120554114 0.000924081879787
0.407044 0.387757789936 0.00102434455286 0.000350370714113 0.000331688693 0.000720950936 0.00071826921 0.408613390615 0.000451506412765 0.001085639581 0.0010480471677 0.001160772044 0.001149238399 0.948960065534 0.00320630604225 0.00309063943457 0.00332418971136 0.00091372979538 0.000928744205039
0.408321 0.38684690852 0.00102692856471 0.00035343700265 0.000334485924 0.000718624488 0.000715970236 0.407739189488 0.000451688091289 0.001083789747 0.00104660932869 0.001159716017 0.001148190681 0.948760674699 0.0032203933595 0.0031021635532 0.00333333272544 0.000918337912754 0.000933405439854
0.4096 0.385937968654 0.00102950214197 0.000356527403182 0.000337263632 0.000716294152 0.000713667407 0.406866627731 0.000451868046477 0.0010819378 0.00104518695784 0.001158647746 0.001147130864 0.948561376995 0.0032345027399 0.00311388043336 0.00334245087887 0.000922944615286 0.000938065292526
0.410881 0.385030963815 0.0010320652958 0.000359643137688 0.000340022391 0.000713960112 0.000711360905 0.405995701 0.000452046281259 0.001080084006 0.00104377998269 0.001157567315 0.001146059032 0.948362169517 0.00324863418344 0.00312579244886 0.00335154595887 0.000927549603741 0.000942723460883
0.412164 0.384125887362 0.00103461803747 0.000362785436802 0.000342762795 0.00071162255 0.000709050911 0.405126404936 0.000452222798585 0.001078228634 0.00104238833027 0.001156474808 0.001144975269 0.948163049068 0.00326278769012 0.00313790198526 0.00336061982407 0.000932152578084 0.000947379644365
0.413449 0.383222732541 0.00103716037841 0.000365955527277 0.000345485457 0.000709281651 0.000706737609 0.40425873517 0.000452397601421 0.001076371954 0.00104101193012 0.001155370312 0.00114387966 0.947964012156 0.00327696325995 0.00315094154362 0.003369674398 0.000936753229895 0.000952033538722
0.414736 0.38232149248 0.00103969233017 0.000369154641183 0.000348191008 0.0007069376 0.000704421181 0.403392687323 0.000452570692758 0.001074514238 0.00103965070903 0.001154253913 0.001142772292 0.947765054982 0.00329116089292 0.00316610557803 0.00337871166953 0.000941351257041 0.00095668483399
0.416025 0.381422160193 0.00104205033958 0.000372384008497 0.0003508801 0.000704590582 0.00070210181 0.402528257008 0.00045277331658 0.001072655759 0.001038304598 0.001153125697 0.00114165325 0.947566173436 0.00330509499982 0.00318149680077 0.00338773369861 0.000945946346835 0.000961333216798
0.417316 0.380524728581 0.00104435638225 0.000375644855083 0.000353553406 0.000702240782 0.000699779684 0.40166543983 0.000452982180762 0.001070796795 0.0010369735252 0.001151985752 0.00114052262 0.947367363102 0.00331897705598 0.00319711563187 0.00339674262629 0.000950538173055 0.000965978375045
0.418609 0.379629190427 0.0010466526942 0.000378938408475 0.000356211615 0.000699888389 0.000697454984 0.40080423139 0.000453189223533 0.001068937622 0.00103565742169 0.001150834167 0.001139380491 0.947168619229 0.00333288061804 0.00321296246314 0.00340574064658 0.000955126430505 0.000970619985542
0.419904 0.378735538402 0.00104893928704 0.000382265890326 0.00035885544 0.000697533589 0.000695127897 0.399944627286 0.000453394448052 0.00106707852 0.00103435622062 0.00114967103 0.00113822695 0.946969936744 0.00334680568599 0.00322903763074 0.00341473004094 0.000959710790797 0.000975257726668
0.421201 0.377843765063 0.00105121617249 0.000385628517955 0.000361485614 0.00069517657 0.00069279861 0.399086623113 0.000453597857493 0.001065219769 0.00103306985533 0.00114849643 0.001137062086 0.946771310238 0.00336075225984 0.00324534141905 0.00342371315978 0.000964290926703 0.000979891270616
0.4225 0.376953862852 0.00105348336239 0.000389027501704 0.000364102889 0.000692817522 0.000690467309 0.398230214465 0.000453799455045 0.001063361655 0.00103179825938 0.001147310458 0.001135885987 0.946572733961 0.00337472033958 0.00326187406089 0.00343269243468 0.000968866507505 0.000984520285679
0.423801 0.376065824101 0.00105574086872 0.000392464043719 0.000366708041 0.000690456631 0.000688134182 0.39737539694 0.000453999243932 0.001061504458 0.00103054137233 0.001146113203 0.001134698746 0.946374201817 0.00338870992523 0.00327863574841 0.00344167036325 0.000973437205737 0.000989144441765
0.425104 0.375179641025 0.00105799219758 0.000395939340261 0.000369301865 0.000688094089 0.000685799416 0.396522166134 0.000454195129011 0.00105964847 0.00102929912946 0.00114490476 0.00113350045 0.946175707358 0.0034027318645 0.00329562661704 0.00345064953994 0.000978002678454 0.000993763404303
0.426409 0.374295305728 0.00106027410793 0.000399454578279 0.000371885177 0.000685730086 0.0006834632 0.395670517653 0.000454365045031 0.001057793975 0.0010280714754 0.001143685216 0.001132291192 0.945977243764 0.00341690058009 0.00331284676901 0.00345963261434 0.000982562588227 0.000998376820942
0.427716 0.373412810203 0.0010625462373 0.000403010930832 0.000374458817 0.000683364812 0.000681125724 0.394820447105 0.000454533242603 0.001055941265 0.00102685835025 0.001142454666 0.001131071063 0.945778803861 0.00343109101019 0.00333029623998 0.00346862233743 0.000987116586567 0.00100298435459
0.429025 0.372532146329 0.00106480859824 0.000406609563618 0.000377023646 0.000680998458 0.000678787176 0.393971950108 0.000454699724952 0.001054090631 0.00102565970065 0.001141213203 0.001129840155 0.945580380093 0.00344530315479 0.0033479750365 0.00347762153336 0.000991664328591 0.00100758565704
0.430336 0.371653305874 0.00106706120341 0.000410251627532 0.000379580546 0.000678631218 0.000676447747 0.393125022287 0.000454864495314 0.001052242368 0.00102447547312 0.00113996092 0.001128598561 0.945381964526 0.0034595370139 0.00336588310896 0.00348663311219 0.000996205460365 0.00101218036861
0.431649 0.370776280496 0.00106930406559 0.000413938258011 0.000382130425 0.000676263282 0.000674107628 0.392279659281 0.000455027556942 0.00105039677 0.00102330562046 0.001138697911 0.001127346374 0.945183548838 0.00347379258752 0.0033840203655 0.00349566007124 0.001000739624 0.00101676813819
0.432964 0.369901061739 0.00107153719767 0.000417670581912 0.000384674208 0.000673894844 0.000671767009 0.39143585674 0.000455188913106 0.001048554135 0.00102215009558 0.001137424272 0.001126083688 0.944985124305 0.00348806987565 0.00340238667562 0.00350470548508 0.00100526646262 0.00102134860536
0.434281 0.369027641039 0.00107376061265 0.000421449705095 0.000387212848 0.000671526098 0.000669426082 0.390593610329 0.000455348567093 0.001046714762 0.00102100885413 0.001136140097 0.001124810598 0.94478668181 0.00350236887828 0.00342098185286 0.00351377252706 0.00100978561266 0.00102592140086
0.4356 0.368156009722 0.00107613331903 0.000425276717959 0.00038974732 0.000669157236 0.000667085039 0.389752915729 0.000455472999435 0.001044878952 0.00101988185645 0.001134845483 0.001123527198 0.944588211825 0.00351705539858 0.00343980567615 0.00352286445722 0.00101429670408 0.00103048616369
0.436921 0.367286159002 0.00107868622217 0.00042915269534 0.00039227862 0.000666788453 0.000664744072 0.38891376864 0.000455555700128 0.001043047007 0.00101876906615 0.001133540525 0.001122233584 0.944389704397 0.00353220320684 0.00345885788286 0.00353198461816 0.00101879936756 0.00103504251623
0.438244 0.366418079985 0.00108122836744 0.000433078693741 0.000394807771 0.000664419946 0.000662403375 0.388076164781 0.000455636936397 0.001041219231 0.00101767044973 0.001132225321 0.001120929853 0.944191149157 0.00354737394896 0.00347813816581 0.00354113645357 0.00102329322693 0.00103959007881
0.439569 0.365551763669 0.00108375976935 0.000438091111407 0.000397335819 0.000662051906 0.000660063142 0.387240099892 0.000455716711376 0.001039395931 0.00101658597612 0.001130899968 0.001119616101 0.943992535305 0.00356256762493 0.00349764616582 0.00355032350129 0.00102777789941 0.00104412848054
0.440896 0.364687200941 0.00108628044249 0.000444097758483 0.000399863834 0.000659684532 0.000657723566 0.386405569737 0.000455795028203 0.001037577415 0.00101551561894 0.001129564566 0.001118292424 0.943793851598 0.00357778423475 0.00351738150316 0.00355954939188 0.0010322530005 0.00104865733298
0.442225 0.36382438258 0.00108879040159 0.000450148749092 0.000402392909 0.000657318019 0.000655384839 0.385572570105 0.000455871890032 0.001035763992 0.00101445935549 0.001128219212 0.001116958921 0.943595086344 0.00359302377842 0.0035373437479 0.00356881784684 0.00103671815135 0.00105317624637
0.443556 0.362963299259 0.00109128966151 0.00045624339495 0.000404924163 0.000654952564 0.000653047159 0.384741096814 0.000455947300031 0.001033955973 0.00101341716956 0.001126864004 0.001115615691 0.943396227397 0.00360828625594 0.00355753243592 0.00357813268964 0.00104117295323 0.00105768482384
0.444889 0.362103941543 0.0010937782372 0.000462380998015 0.000407458743 0.000652588362 0.00065071072 0.383911145706 0.000456021261383 0.001032153672 0.0010123890431 0.001125499044 0.00111426283 0.943197262161 0.00362357166731 0.0035779470525 0.00358749785434 0.00104561700601 0.00106218267908
0.446224 0.361246299889 0.00109688486231 0.000468560845299 0.000409997815 0.000650225612 0.000648375718 0.38308271266 0.000455999243868 0.001030357403 0.00101137496953 0.001124124431 0.001112900441 0.942998177549 0.00364034183052 0.00359858706678 0.00359691735568 0.0010500499171 0.00106666940358
0.447561 0.360390364647 0.00110003583987 0.000474782215542 0.000412542575 0.000647864512 0.000646042347 0.382255793581 0.000455967513393 0.001028567484 0.00101037493775 0.001122740267 0.00111152862 0.942798960013 0.003657269883 0.0036194518955 0.00360639532846 0.00105447127743 0.00107114459427
0.4489 0.359536126063 0.00110317403942 0.000481044369502 0.000415094245 0.000645505259 0.000643710805 0.381430384414 0.000455934665551 0.001026784232 0.00100938894808 0.001121346652 0.00111014747 0.942599595508 0.00367422325793 0.00364054092937 0.00361593600573 0.00105888068017 0.0010756078412
0.450241 0.358683574275 0.00110629947865 0.000487346557976 0.000417654069 0.000643148052 0.000641381286 0.380606481138 0.000455900703225 0.001025007967 0.00100841700437 0.001119943688 0.001108757091 0.942400069496 0.0036912019553 0.00366185352809 0.0036255437191 0.00106327771695 0.00108005872947
0.451584 0.357832699318 0.00110941217539 0.000493688018598 0.000420223323 0.000640793089 0.00063905399 0.379784079769 0.000455865629303 0.001023239013 0.00100745910923 0.001118531479 0.001107357584 0.942200366944 0.00370820597511 0.00368338900153 0.00363522292835 0.0010676619615 0.00108449684711
0.452929 0.356983491121 0.00111251214762 0.000500067975839 0.000422803305 0.000638440568 0.000636729112 0.378963176366 0.000455829446682 0.001021477691 0.00100651527656 0.001117110126 0.001105949052 0.9420004723 0.00372523531736 0.00370514664362 0.00364497817893 0.00107203300094 0.00108892176998
0.454276 0.356135939508 0.00111559941344 0.000506485646258 0.000425395343 0.000636090691 0.000634406851 0.378143767028 0.000455792158272 0.001019724329 0.00100558552169 0.001115679733 0.001104531596 0.941800369492 0.00374228998205 0.00372712572093 0.00365481414857 0.00107639040208 0.0010933330661
0.455625 0.355290034201 0.00111914656644 0.000512940229559 0.000428000789 0.000633743654 0.000632087404 0.377325847899 0.00045570020522 0.001017979252 0.00100466986275 0.001114240404 0.001103105319 0.941600041925 0.00376049704294 0.00374932544974 0.00366473560783 0.00108073373723 0.00109773031442
0.456976 0.354445764816 0.00112322653577 0.000519430920036 0.000430621024 0.000631399661 0.000629770968 0.37650941517 0.000455545326729 0.001016242789 0.0010037683279 0.001112792242 0.001101670326 0.941399472457 0.00378003863514 0.00377174504937 0.00367474745148 0.00108506257879 0.0011021130654
0.458329 0.353603120869 0.00112729064294 0.000525956895671 0.000433257458 0.00062905891 0.000627457742 0.375694465077 0.000455389715125 0.001014515272 0.00100288094142 0.001111335355 0.001100226717 0.941198643415 0.00379960915642 0.00379438367707 0.00368485469724 0.00108937647647 0.00110648089288
0.459684 0.352762091772 0.00113133891024 0.00053251732564 0.000435911527 0.0006267216 0.000625147925 0.374880993911 0.000455233372922 0.001012797032 0.00100200774147 0.001109869845 0.0010987746 0.940997536556 0.00381920860677 0.00381724049226 0.00369506246873 0.00109367499499 0.00111083334811
0.461041 0.351922666835 0.00113537136013 0.000539111368833 0.000438584696 0.000624387935 0.000622841715 0.37406899801 0.00045507630264 0.001011088404 0.00100114876288 0.00110839582 0.001097314078 0.940796133086 0.00383883698621 0.00384031461114 0.0037053760171 0.0010979576842 0.00111516997896
0.4624 0.351084835268 0.00113938801521 0.000545738173597 0.000441278459 0.000622058113 0.000620539311 0.37325847377 0.000454918506803 0.001009389723 0.00100030405123 0.001106913385 0.001095845255 0.94059441363 0.00385849429472 0.00386360513966 0.00371580071195 0.00110222408868 0.00111949033667
0.463761 0.350248586179 0.00114338889827 0.000552396877908 0.000443994338 0.000619732336 0.000618240914 0.372449417643 0.000454759987939 0.001007701326 0.000999473653383 0.001105422646 0.00109436824 0.940392358231 0.00387818053231 0.00388711115589 0.00372634204481 0.0011064737551 0.00112379395911
0.465124 0.349413908576 0.0011474936422 0.00055908661175 0.000446733884 0.000617410805 0.000615946721 0.371641826136 0.00045459050629 0.001006023554 0.0009986576203 0.001103923713 0.001092883135 0.940189946349 0.00389819002379 0.00391083171503 0.00373700563795 0.00111070621799 0.00112808039171
0.466489 0.348580791366 0.00115277639345 0.00056580649572 0.000449498677 0.000615093723 0.000613656932 0.37083569582 0.000454318086496 0.001004356747 0.00099785600964 0.001102416691 0.001091390049 0.939987156833 0.00392117406611 0.00393476586079 0.00374779723281 0.00111492101628 0.00113234915662
0.467856 0.34774922336 0.001158039268 0.000572555638859 0.00045229033 0.000612781289 0.000611371747 0.370031023328 0.000454045308677 0.001002701247 0.00099706888195 0.001100901689 0.001089889088 0.939783967929 0.00394419178469 0.00395891260731 0.00375872270951 0.00111911767598 0.00113659979149
0.469225 0.346919193267 0.00116328229433 0.000579333145329 0.000455110481 0.000610473707 0.000609091367 0.369227805356 0.000453772174933 0.001001057399 0.000996296302656 0.001099378816 0.00108838036 0.939580357261 0.00396724317951 0.00398327096312 0.00376978806894 0.00112329572006 0.00114083181511
0.470596 0.346090689699 0.00116850550112 0.000586138111062 0.000457960801 0.000608171179 0.00060681599 0.368426038669 0.000453498687363 0.000999425548 0.000995538341288 0.001097848179 0.001086863973 0.93937630182 0.00399032825059 0.00400783991936 0.00378099944785 0.00112745467423 0.00114504474111
0.471969 0.345263701172 0.00117370891723 0.000592969621293 0.000460842993 0.000605873904 0.000604545818 0.367625720098 0.000453224848059 0.000997806044 0.00099479506916 0.001096309891 0.001085340032 0.93917177797 0.00401344699792 0.00403261843884 0.00379236313006 0.00113159404015 0.00114923810099
0.473344 0.344438216102 0.00117889257171 0.000599826759439 0.000463758787 0.000603582087 0.000602281051 0.36682684655 0.00045295065912 0.000996199234 0.000994066569357 0.001094764057 0.00108380865 0.938966761406 0.0040365994215 0.00405760550647 0.00380388551371 0.00113571333978 0.00115341138403
0.474721 0.34361422281 0.0011840564938 0.000606708600746 0.000466709945 0.000601295931 0.000600021887 0.366029415 0.000452676122634 0.000994605471 0.000993352919196 0.001093210792 0.001082269933 0.938761227182 0.00405978552134 0.00408280006664 0.00381557314892 0.00113981207708 0.00115756410477
0.4761 0.342791709523 0.00119042439257 0.000613614211232 0.000469698265 0.000599015635 0.000597768529 0.365233422503 0.000452324783652 0.000993025105 0.000992654207363 0.001091650203 0.001080723993 0.938555149673 0.00408613131907 0.00410820106671 0.00382743272696 0.00114388975205 0.00116169576252
0.477481 0.34197066437 0.00119707879677 0.000620542654649 0.00047272557 0.000596741404 0.000595521177 0.364438866188 0.000451953970867 0.000991458494 0.000991970521287 0.001090082404 0.001079170936 0.938348502581 0.00411330934948 0.00413380743985 0.00383947107958 0.00114794585166 0.00116580585238
0.478864 0.341151075386 0.00120370864993 0.000627492992635 0.000475793719 0.00059447344 0.000593280031 0.363645743268 0.000451583123429 0.000989905991 0.000991301955647 0.001088507503 0.001077610875 0.938141258908 0.00414052673983 0.00415961813362 0.00385169517696 0.00115197987514 0.0011698938564
0.480249 0.340332930512 0.00121031398842 0.000634464279877 0.000478904603 0.000592211946 0.00059104529 0.362854051036 0.000451212243022 0.000988367956 0.000990648605696 0.001086925614 0.001076043921 0.937933390961 0.00416778349011 0.00418563207472 0.00386411214883 0.00115599131352 0.00117395926338
0.481636 0.339516217598 0.00121689484884 0.00064145556599 0.000482060145 0.000589957122 0.000588817158 0.362063786869 0.000450841331324 0.000986844747 0.000990010572051 0.00108533685 0.001074470183 0.937724870344 0.00419507960031 0.00421184819013 0.00387672926271 0.00115997963288 0.00117800156191
0.483025 0.338700924398 0.00122345126799 0.000648465900475 0.000485262302 0.000587709172 0.000586595834 0.361274948233 0.000450470390017 0.000985336726 0.000989387957705 0.001083741321 0.001072889773 0.937515667927 0.00422241507044 0.00423826541407 0.00388955394591 0.00116394431486 0.00118202021578
0.484416 0.337887038574 0.00122998328291 0.000655494333044 0.000488513061 0.0005854683 0.000584381517 0.360487532681 0.00045009942077 0.000983844257 0.000988780866409 0.001082139143 0.001071302801 0.937305753853 0.0042497899005 0.00426488268097 0.00390259377086 0.0011678848299 0.00118601469819
0.485809 0.337074547699 0.00123745297327 0.000662539907741 0.000491814447 0.000583234707 0.000582174409 0.35970153786 0.000449688941275 0.000982367702 0.0009881894079 0.001080530426 0.001069709382 0.93709509752 0.00427975703859 0.00429169892875 0.00391585646802 0.00117180064699 0.00118998446892
0.487204 0.336263439252 0.00124558908619 0.000669601672541 0.000495168514 0.000581008596 0.00057997471 0.358916961509 0.000449250087441 0.000980907428 0.000987613692889 0.001078915286 0.001068109627 0.936883667571 0.00431161276724 0.00431871311021 0.00392934992049 0.0011756912241 0.00119392899156
0.488601 0.335453700625 0.00125369556769 0.000676678673841 0.000498577356 0.000578790168 0.000577782621 0.358133801464 0.000448811429795 0.000979463804 0.000987053834286 0.001077293837 0.001066503647 0.936671431889 0.0043435141672 0.00434592418014 0.00394308218806 0.0011795560101 0.00119784772379
0.49 0.334645319119 0.00126177246302 0.000683769956424 0.000502043097 0.000576579625 0.000575598342 0.35735205566 0.00044837296969 0.000978037198 0.000986509945837 0.001075666192 0.001064891558 0.936458357574 0.00437546123844 0.00437333109522 0.00395706147306 0.00118339446346 0.0012017401116
0.491401 0.333838281944 0.00126981981763 0.000690874576037 0.000505567896 0.000574377172 0.000573422073 0.356571722133 0.000447934708468 0.000976627981 0.000985982146383 0.001074032465 0.001063273471 0.936244410934 0.00440745398099 0.0044009328581 0.00397129614588 0.00118720602311 0.0012056055887
0.492804 0.333032576225 0.00127783767727 0.000697991584773 0.000509153949 0.00057218301 0.000571254015 0.355792799021 0.000447496647463 0.000975236526 0.000985470549869 0.001072392774 0.001061649501 0.936029557488 0.00443949239483 0.00442872845133 0.00398579474951 0.00119099012929 0.00120944360398
0.494209 0.332228188998 0.0012858260879 0.000705120041213 0.000512803487 0.000569997339 0.000569094366 0.35501528457 0.000447058788012 0.000973863208 0.00098497527791 0.001070747233 0.001060019761 0.935813761935 0.00447157647996 0.0044567168996 0.00400056599528 0.00119474621883 0.00121325359214
0.495616 0.331425107212 0.00129451747849 0.000712259010363 0.000516518776 0.000567820363 0.000566943328 0.354239177134 0.000446607167995 0.000972508401 0.000984496449485 0.001069095956 0.001058384366 0.935596988152 0.00450572886958 0.00448489724637 0.0040156187564 0.00119847371602 0.00121703497
0.497025 0.330623317731 0.00130411671902 0.000719407559716 0.000520302118 0.000565652283 0.0005648011 0.353464475176 0.000446137883617 0.000971172485 0.000984034183006 0.001067439061 0.001056743429 0.935379199186 0.00454253074236 0.00451326854053 0.00403096209064 0.00120217204164 0.00122078716662
0.498436 0.329822807332 0.00131368121903 0.000726564772327 0.000524155852 0.0005634933 0.00056266788 0.352691177275 0.000445668908285 0.000969855838 0.000983588600071 0.001065776663 0.001055097067 0.935160357229 0.00457938485343 0.00454182989155 0.00404660522345 0.00120584062317 0.00122450959642
0.499849 0.329023562709 0.00132321103329 0.000733729731349 0.000528082355 0.000561343615 0.00056054387 0.351919282123 0.000445200243148 0.000968558841 0.0009831598183 0.001064108881 0.001053445393 0.934940423622 0.00461629120279 0.00457058040208 0.00406255756558 0.00120947885935 0.00122820167756
0.501264 0.32822557047 0.00133270621686 0.000740901538177 0.000532084037 0.000559203431 0.000558429266 0.351148788534 0.000444731889357 0.000967281875 0.000982747958921 0.001062435828 0.001051788525 0.934719358823 0.00465324979043 0.00459951924327 0.00407882869229 0.00121308617239 0.00123186279973
0.502681 0.327428817142 0.00134216682507 0.000748079299367 0.00053616335 0.000557072946 0.00055632427 0.350379695439 0.00044426384805 0.000966025326 0.000982353137623 0.001060757625 0.001050126575 0.93449712242 0.00469026061636 0.00462864559145 0.00409542838375 0.00121666194447 0.00123549238103
0.5041 0.326633289169 0.00135159291353 0.00075526213656 0.000540322781 0.000554952362 0.000554229079 0.349612001896 0.000443796120358 0.000964789578 0.000981975472935 0.001059074386 0.001048459663 0.934273673094 0.00472732368057 0.00465795868061 0.00411236658804 0.00122020558638 0.0012390898026
0.505521 0.325838972911 0.00136156772958 0.000762449190912 0.000544564856 0.00055284188 0.000552143891 0.348845707086 0.000443331910069 0.000963575019 0.000981615076611 0.001057386231 0.001046787901 0.934048968619 0.00476611622114 0.00468745778737 0.00412965344999 0.00122371647758 0.0012426544572
0.506944 0.325045854649 0.00137251272307 0.000769639612109 0.000548892137 0.0005507417 0.000550068904 0.348080810321 0.000442873532431 0.000962382037 0.000981272063278 0.001055693277 0.001045111409 0.933822965849 0.00480786477877 0.0047171422267 0.00414729929351 0.00122719401183 0.00124618572527
0.508369 0.324253920585 0.00138341816611 0.000776832569756 0.00055330723 0.00054865202 0.000548004316 0.347317311043 0.000442415443209 0.000961211023 0.000980946542317 0.001053995642 0.001043430302 0.933595620706 0.00484967201322 0.004747011367 0.00416531465403 0.00123063756223 0.00124968298841
0.509796 0.323463156839 0.0013942841232 0.000784027253627 0.000557812774 0.000546573041 0.000545950325 0.346555208828 0.000441957643539 0.000960062369 0.000980638617161 0.001052293445 0.001041744696 0.933366888159 0.00489153792449 0.00477706462073 0.00418371024325 0.00123404649724 0.00125314561493
0.511225 0.322673549454 0.00140511065916 0.000791222873654 0.000562411453 0.000544504962 0.000543907128 0.34579450339 0.000441500134566 0.000958936467 0.000980348394434 0.001050586804 0.00104005471 0.933136722217 0.00493346251258 0.00480730147826 0.00420249698239 0.00123742018892 0.00125657296877
0.512656 0.321885084394 0.00141589783906 0.000798418664208 0.000567105985 0.000542447981 0.000541874921 0.345035194579 0.000441042917417 0.000957833715 0.000980075967948 0.00104887584 0.00103836046 0.932905075921 0.00497544577749 0.00483772146787 0.00422168598834 0.00124075799669 0.00125996441737
0.514089 0.321097747547 0.00142664572832 0.00080561388035 0.000571899134 0.000540402296 0.000539853901 0.344277282391 0.000440585993215 0.000956754506 0.000980041706135 0.001047160668 0.001036662064 0.932671901314 0.00501748771922 0.00486832419846 0.00424128858024 0.00124405927493 0.00126331930442
0.515524 0.320311524724 0.00143787633556 0.000812807807394 0.000576793698 0.000538368106 0.000537844263 0.343520766964 0.000440147455122 0.000955699239 0.000980050134919 0.001045441411 0.00103495964 0.932437149448 0.00506115054242 0.00489910934434 0.00426131627604 0.00124732337627 0.00126663698465
0.516961 0.319526401661 0.001449972627 0.000819999756088 0.000581792522 0.000536345609 0.000535846203 0.342765648584 0.000439740576666 0.000954668314 0.000980078311769 0.001043718186 0.001033253305 0.932200770354 0.00510759397534 0.00493007664889 0.00428178081827 0.00125054964 0.00126991679175
0.5184 0.318742364021 0.00146202512367 0.000827189066752 0.000586898489 0.000534334999 0.000533859918 0.342011927686 0.000439333831498 0.000953662133 0.000980126051346 0.001041991115 0.001031543177 0.931962713048 0.0051541020477 0.0049612259225 0.00430269415244 0.00125373739747 0.00127315807682
0.519841 0.317959397389 0.00147403389947 0.000834375118446 0.000592114523 0.000532336476 0.0005318856 0.34125960486 0.000438927220973 0.000952681098 0.000980193162722 0.001040260317 0.001029829375 0.931722925482 0.00520067475949 0.00499255709135 0.00432406843179 0.00125688598951 0.00127636015747
0.521284 0.317177487281 0.00148599902859 0.000841557318546 0.000597443591 0.000530350236 0.000529923443 0.340508680851 0.000438520746431 0.000951725612 0.00098027944066 0.00103852591 0.001028112018 0.931481354567 0.00524731211072 0.0050240701411 0.00434591602761 0.00125999474327 0.00127952235225
0.522729 0.31639661914 0.00149792058555 0.000848735114517 0.000602888702 0.000528376472 0.000527973643 0.339759156561 0.000438114409217 0.000950796083 0.000980384666718 0.001036788018 0.001026391223 0.931237946146 0.00529401410137 0.00505576515336 0.0043682495389 0.00126306296653 0.00128264399687
0.524176 0.315616778336 0.00150979864515 0.000855907994229 0.000608452906 0.000526415382 0.000526036392 0.339011033055 0.000437708210658 0.000949892916 0.000980508614107 0.001035046758 0.001024667109 0.930992644964 0.00534078073146 0.00508764231896 0.00439108176928 0.0012660899762 0.00128572438516
0.525625 0.314837950172 0.00152215732197 0.000863075484597 0.000614139299 0.000524467158 0.000524111882 0.338264311561 0.000437339112711 0.000949016521 0.000980651040051 0.001033302253 0.001022939796 0.930745394686 0.00538924115969 0.00511970191578 0.00441442576525 0.0012690750839 0.0012887628368
0.527076 0.314060119878 0.00153516114156 0.000870237161016 0.000619951018 0.000522531997 0.000522200306 0.337518993474 0.000437018715408 0.000948167308 0.000980811690069 0.001031554622 0.001021209401 0.930496137848 0.00543991932348 0.00515194433887 0.00443829478954 0.00127201758176 0.00129175863755
0.528529 0.313283272619 0.00154811766926 0.00087739264283 0.000625891244 0.00052061009 0.000520301856 0.33677508036 0.000436698177143 0.000947345688 0.00098099029854 0.001029803987 0.001019476045 0.93024481587 0.00549066734001 0.00518437009335 0.00446270233439 0.00127491676762 0.00129471109074
0.529984 0.312507393488 0.00156102698756 0.000884541604704 0.000631963201 0.000518701632 0.000518416721 0.336032573957 0.00043637749969 0.000946552075 0.000981186584165 0.001028050468 0.001017739847 0.929991369015 0.00554148520929 0.00521697981411 0.00448766212578 0.00127777193434 0.00129761947394
0.531441 0.311732467516 0.0015738891793 0.000891683768921 0.000638170161 0.000516806813 0.000516545093 0.335291476178 0.000436056684823 0.000945786883 0.000981400254291 0.001026294186 0.001016000926 0.929735736409 0.00559237293131 0.00524977424954 0.00451318813191 0.00128058235742 0.00130048307385
0.5329 0.310958479664 0.00158670432761 0.000898818919524 0.000644515435 0.000514925828 0.00051468716 0.334551789116 0.000435735734301 0.000945050527 0.0009816309993 0.001024535263 0.001014259401 0.929477855987 0.00564333050606 0.0052827542866 0.00453929454076 0.00128334731573 0.00130330115644
0.534361 0.310185414832 0.00159947251592 0.000905946894426 0.000651002386 0.000513058864 0.000512843114 0.333813515043 0.000435414649884 0.000944343428 0.000981878495275 0.00102277382 0.00101251539 0.929217664516 0.00569435793356 0.00531592093656 0.00456599581455 0.00128606606479 0.00130607300013
0.535824 0.309413257852 0.00161274327508 0.00091306760018 0.000657634415 0.000511206114 0.000511013141 0.333076656419 0.000435156657318 0.000943666002 0.00098214240638 0.001021009979 0.001010769016 0.92895509754 0.00574722250557 0.00534927538089 0.00459330661923 0.0012887378833 0.00130879785946
0.537289 0.308641993497 0.00162639108048 0.000920181003529 0.000664414975 0.000509367767 0.00050919743 0.332341215889 0.000434947304769 0.00094301867 0.000982422379674 0.00101924386 0.001009020396 0.928690089405 0.00580153172888 0.00538281892841 0.0046212418958 0.0012913620155 0.00131147498656
0.538756 0.307871606474 0.00163998893114 0.000927287146327 0.000671347562 0.000507544012 0.000507396166 0.33160719629 0.000434737449988 0.000942401854 0.000982718047958 0.001017475584 0.001007269652 0.928422573208 0.00585591509448 0.00541655306741 0.00464981682407 0.00129393772278 0.00131410362741
0.540225 0.307102081431 0.0016535369171 0.000934386142279 0.000678435718 0.000505735038 0.000505609537 0.33087460065 0.000434527095348 0.000941815978 0.00098302902337 0.001015705275 0.001005516901 0.928152480812 0.00591037260237 0.00545047943309 0.00467904683628 0.00129646423454 0.00131668302739
0.541696 0.306333402956 0.00166703512876 0.00094147818051 0.000685683035 0.000503941031 0.000503837728 0.330143432197 0.000434316243225 0.000941261466 0.000983354910328 0.001013933054 0.001003762264 0.927879742806 0.00596490425254 0.00548479666681 0.00470894762526 0.00129894079144 0.00131921242349
0.543169 0.305565555578 0.00168048365675 0.000948563530619 0.000693093151 0.000502162178 0.000502080924 0.329413694357 0.000434104895994 0.000940738950332 0.000983695288429 0.001012159041 0.001002005862 0.927604288506 0.00601951004499 0.00552584380916 0.00473953513709 0.0013013666251 0.00132169103776
0.544644 0.304798523766 0.00169388259203 0.00095564255084 0.00070066975 0.000500398666 0.000500339308 0.328685390758 0.000433893056023 0.000940256431896 0.000984049725334 0.001010383359 0.001000247813 0.927326045928 0.00607418997973 0.00556729830233 0.00477082558398 0.00130374095553 0.00132411809142
0.546121 0.304032291934 0.0017077937096 0.000962715684593 0.000708416567 0.000498650679 0.000498613064 0.327958525235 0.000433775482444 0.000939818448553 0.000984417769103 0.001008606129 0.000998488238 0.927044941784 0.00613079746802 0.00560916291724 0.00480283543892 0.00130606299899 0.00132649279985
0.5476 0.303266844438 0.00172183173288 0.000969783471079 0.000716337382 0.000496918402 0.000496902373 0.327233101831 0.00043368716554 0.00093942583968 0.000984798950234 0.001006827475 0.000996727255 0.926760901453 0.00618807099979 0.0056514405021 0.00483558144165 0.00130833196298 0.00132881437447
0.549081 0.30250216558 0.0017358179618 0.000976846546948 0.000724436028 0.000495202017 0.000495207419 0.326509124804 0.000433597945266 0.000939079432996 0.000985192785065 0.001005047514 0.000994964988 0.926473848967 0.00624542198055 0.00569413399261 0.0048690806023 0.0013105470535 0.00133108200663
0.550564 0.301738239607 0.00174975249275 0.000983905650196 0.000732716383 0.000493501708 0.000493528379 0.325786598622 0.000433507824716 0.000938780054819 0.000985598762746 0.001003266374 0.000993201551 0.926183707013 0.00630285041031 0.00573724637779 0.00490335020991 0.00131270746007 0.00133329490313
0.552049 0.300975050714 0.00176363542241 0.000990961627717 0.000741182379 0.000491817655 0.000491865436 0.325065527977 0.000433416806982 0.000938528514014 0.000986016365014 0.001001484172 0.000991437069 0.92589039689 0.00636035628906 0.00578078076922 0.00493840781933 0.00131481237551 0.00133545224223
0.553536 0.300212583043 0.00177746684773 0.000998015435484 0.000749837996 0.00049015004 0.000490218767 0.32434591778 0.000433324895158 0.000938325617205 0.00098644504522 0.00099970103 0.000989671659 0.92559383851 0.00641793961681 0.0058247403345 0.00497427127988 0.00131686097865 0.00133755320054
0.555025 0.299450820685 0.00179125591768 0.00100506814875 0.000758687263 0.000488499042 0.000488588549 0.323627773166 0.000433234114583 0.000938172155982 0.000986884242237 0.000997917073 0.00098790544 0.925293950379 0.0064756303309 0.00586912835601 0.00501095870638 0.0013188524443 0.0013395969626
0.556516 0.298689747681 0.00180552318013 0.00101212096368 0.000767734261 0.00048686484 0.00048697496 0.322911099501 0.000433260741676 0.000938068911713 0.000987333373539 0.000996132419 0.000986138535 0.924990649571 0.00653515402009 0.00591394820648 0.00504848850698 0.00132078594583 0.00134158268321
0.558009 0.297929348023 0.00181973741645 0.00101917520483 0.000776983123 0.000485247612 0.000485378174 0.32219590238 0.000433286078639 0.000938016651015 0.000987791836627 0.000994347192 0.00098437106 0.924683851726 0.00659475755326 0.00595920336915 0.00508687937377 0.00132266063906 0.00134350952736
0.559504 0.297169605656 0.00183389872791 0.00102623232644 0.000786438034 0.000483647534 0.000483798368 0.321482187633 0.000433310129294 0.000938016132563 0.000988259007821 0.000992561513 0.000982603136 0.924373471028 0.00665444093042 0.00600489742293 0.00512615030731 0.00132447567485 0.00134537664772
0.561001 0.296410504478 0.00184800721607 0.00103404155601 0.000796103231 0.000482064781 0.000482235715 0.320769961331 0.000433332897464 0.000938068092238 0.000988734245669 0.000990775502 0.000980834883 0.924059420178 0.00671420415156 0.00605103407863 0.00516632057849 0.00132623020359 0.00134718318702
0.5625 0.29565202834 0.00186206298273 0.00104440671517 0.000805983 0.000480499529 0.000480690386 0.320059229783 0.000433354386978 0.000938173257401 0.000989216883795 0.000988989282 0.00097906642 0.92374161039 0.00677404721668 0.00609761715099 0.00520740976382 0.00132792336892 0.00134892828334
0.564001 0.29489416105 0.00187606612996 0.00105486752561 0.000816081685 0.000478951952 0.000479162554 0.319349999543 0.000433374601659 0.000938332336918 0.000989706235032 0.000987202974 0.000977297865 0.923419951376 0.00683397012578 0.00614465058307 0.00524943774948 0.00132955429516 0.001350611065
0.565504 0.294136886373 0.00189015243266 0.00106542539732 0.000826403681 0.000477422219 0.00047765239 0.318642277415 0.000433426237143 0.000938546023175 0.000990201593042 0.000985416698 0.000975529338 0.923094351318 0.00689440223838 0.00619213844864 0.00529242471986 0.00133112210835 0.00135223066267
0.567009 0.293380188029 0.00190445450766 0.00107608181681 0.000836953435 0.000475910505 0.000476160061 0.317936070454 0.000433541228027 0.000938814987255 0.000990702226692 0.000983630576 0.000973760959 0.92276471685 0.00695576695067 0.00624008495976 0.00533639115087 0.00133262593677 0.00135378618365
0.568516 0.292624049701 0.00191870290298 0.00108683833979 0.000847735452 0.000474416977 0.000474685738 0.317231385969 0.000433654625948 0.000939139886253 0.000991207383928 0.000981844729 0.000971992846 0.922430953063 0.00701721321075 0.00628849445829 0.00538135785355 0.00133406487991 0.00135527674693
0.570025 0.291868455027 0.00193289772421 0.00109769660727 0.000858754288 0.000472941806 0.000473229585 0.316528231527 0.000433766435352 0.000939521355169 0.000991716287783 0.000980059278 0.000970225116 0.922092963458 0.00707874101862 0.00633737145093 0.00542734593365 0.00133543804585 0.00135670144841
0.571536 0.291113387611 0.00194703907716 0.00110865833111 0.000870014557 0.000471485158 0.00047179177 0.315826614959 0.000433876660681 0.000939960008335 0.000992228140477 0.000978274343 0.00096845789 0.921750649953 0.00714035037427 0.00638672058088 0.00547437682107 0.00133674453118 0.00135805938614
0.573049 0.290358831015 0.00196112706791 0.00111972531197 0.000881520924 0.000470047202 0.000470372455 0.31512654436 0.000433985306388 0.000940456438267 0.000992742120677 0.000976490043 0.000966691285 0.921403912846 0.00720204127772 0.00643654666939 0.00552247224946 0.00133798342913 0.00135934963512
0.574564 0.289604768769 0.00197516180277 0.00113089942822 0.000893278117 0.000468628099 0.000468971807 0.314428028092 0.000434092376919 0.000941011218315 0.000993257379935 0.000974706503 0.000964925419 0.921052650829 0.00726381372896 0.00648685467526 0.00557165430458 0.00133915380931 0.00136057130234
0.576081 0.288851184363 0.00198941111986 0.00114218264951 0.000905290911 0.000467228016 0.000467589984 0.313731074793 0.000434238637138 0.000941624894397 0.000993773051362 0.000972923838 0.00096316041 0.920696760924 0.00732643002336 0.00653764976148 0.00562194535485 0.00134025475907 0.00136172343579
0.5776 0.288098061256 0.00200371435552 0.00115357703303 0.000917564146 0.000465847114 0.000466227149 0.313035693374 0.000434399615238 0.00094229799081 0.00099428823793 0.000971142171 0.000961396377 0.920336138511 0.00738943673267 0.00658893724895 0.0056733681275 0.00134128534203 0.00136280511493
0.579121 0.287345382872 0.00201796337968 0.00116508472921 0.000930102713 0.000464485556 0.000464883459 0.312341893027 0.000434558837289 0.000943031009039 0.000994802022592 0.00096936162 0.000959633436 0.919970677283 0.00745252640013 0.00664072266422 0.00572594566572 0.00134224462116 0.00136381538724
0.580644 0.286593132607 0.00203215830199 0.00117670797589 0.000942911567 0.000463143499 0.000463559075 0.311649683226 0.000434716308122 0.000943824424153 0.000995313461446 0.000967582306 0.000957871705 0.919600269252 0.00751569902574 0.00669301170331 0.00577970136289 0.00134313164156 0.00136475331711
0.582169 0.285841293821 0.00204629923229 0.00118844911536 0.000955995713 0.000461821104 0.000462254151 0.310959073732 0.000434872032571 0.00094467868335 0.00099582158458 0.000965804347 0.000956111301 0.9192248047 0.00757895460948 0.00674581028501 0.00583465891644 0.00134394545673 0.00136561793619
0.583696 0.28508984985 0.00206038628065 0.00120031058022 0.000969360222 0.000460518526 0.000460968845 0.310270074597 0.000435026015467 0.000945594209365 0.000996325397417 0.000964027862 0.000954352341 0.918844172195 0.00764229315137 0.00679912451513 0.00589084239214 0.00134468509623 0.00136640828711
0.585225 0.284338783998 0.00207449296665 0.00121229491407 0.000983010219 0.000459235922 0.000459703307 0.309582696164 0.000435178747996 0.000946571400474 0.000996823877798 0.000962252972 0.00095259494 0.918458258556 0.00770590917165 0.00685296074034 0.00594827619026 0.00134534959829 0.00136712340077
0.586756 0.283588079544 0.00208897073971 0.00122440475442 0.000996950889 0.000457973446 0.000458457691 0.308896949078 0.000435332562657 0.000947610621303 0.000997315981797 0.000960479793 0.000950839217 0.918066948833 0.00777073723205 0.00690732551561 0.00600698503951 0.00134593798886 0.00136776229158
0.588289 0.282837719741 0.00210339325982 0.00123664285096 0.001011187477 0.000456731251 0.000457232148 0.308212844282 0.000435484639013 0.000948712213174 0.000997800635873 0.000958708444 0.000949085287 0.917670126305 0.00783564997967 0.00696222563788 0.00606699403099 0.00134644928041 0.00136832397472
0.589824 0.28208768782 0.00211776064119 0.0012490120553 0.001025725292 0.000455509485 0.000456026827 0.307530393024 0.00043563498193 0.000949876488669 0.000998276737739 0.000956939044 0.000947333263 0.917267672461 0.00790064741449 0.0070176681179 0.0061283286177 0.00134688247458 0.00136880747013
0.591361 0.281337966985 0.00213207299821 0.00126151533737 0.001040569697 0.000454308301 0.000454841876 0.306849606862 0.000435783596276 0.000951103728377 0.000998743162694 0.00095517171 0.000945583263 0.916859466962 0.00796572953652 0.00707366025384 0.00619101457456 0.00134723657974 0.00136921176417
0.5929 0.280588540421 0.00214633044548 0.00127415577564 0.00105572612 0.000453127846 0.00045367744 0.306170497667 0.000435930486925 0.00095239418361 0.000999198758446 0.000953406558 0.000943835403 0.916445387649 0.00803089634577 0.00713020958633 0.00625507804701 0.00134751059664 0.00136953584806
0.594441 0.279839391293 0.0021605330978 0.00128693656164 0.00107120005 0.000451968265 0.000452533665 0.305493077624 0.000436075658752 0.000953748079705 0.000999642341347 0.000951643708 0.000942089795 0.916025310523 0.00809614784223 0.00718732390244 0.00632054554533 0.00134770349928 0.00136977871997
0.595984 0.279090502745 0.00217521008255 0.00129986100876 0.001086997039 0.000450829704 0.000451410693 0.30481735924 0.000436183011077 0.000955165607017 0.00100007270331 0.000949883273 0.000940346555 0.915599109712 0.00816292651459 0.00724501128839 0.0063874439314 0.00134781427512 0.00136993934225
0.597529 0.278341857905 0.00219013089288 0.00131293254878 0.001103122699 0.000449712306 0.000450308665 0.304143355344 0.000436268288933 0.000956646930633 0.00100048860768 0.000948125373 0.000938605796 0.91516665748 0.00823061226863 0.00730328010759 0.0064558004368 0.00134784189438 0.0013700166963
0.599076 0.277593439884 0.002204994412 0.00132615473392 0.001119582707 0.000448616212 0.000449227722 0.303471079095 0.000436352056549 0.000958192179051 0.00100088879106 0.000946370122 0.000936867633 0.914727824186 0.00829838564177 0.00736213901671 0.00652564264731 0.00134778532158 0.00137000974039
0.600625 0.276845231939 0.0022198007611 0.00133953126834 0.001136382701 0.000447541553 0.00044816799 0.302800543766 0.000436434318425 0.000959801440574 0.00100127197903 0.000944617637 0.000935132178 0.914282479469 0.00836624663401 0.00742159716835 0.00659699815795 0.00134764355477 0.00136991746761
0.602176 0.276097223538 0.00223455006153 0.00135306689017 0.001153524559 0.000446488098 0.000447129245 0.302131754748 0.00043651507905 0.0009614742231 0.00100163770705 0.00094286804 0.000933399554 0.91383053651 0.00843419524535 0.00748167152419 0.00666989869494 0.00134741695368 0.00136974024757
0.603729 0.275349412293 0.00224924243485 0.00136676754707 0.001171005201 0.000445455145 0.000446110791 0.301464706988 0.000436594342928 0.000963209290461 0.0010019865739 0.000941121467 0.000931669893 0.913371966636 0.00850223147579 0.00754238891903 0.00674465741041 0.00134710771015 0.00136948028506
0.605284 0.274601796601 0.00226413310498 0.00138063921788 0.001188821126 0.000444441945 0.000445111888 0.300799394729 0.000436655488553 0.000965005309509 0.00100231925824 0.000939378049 0.000929943331 0.912906745868 0.00857110213344 0.00760377696535 0.00682140000439 0.00134671821442 0.00136913996517
0.606841 0.273854375123 0.00228010665215 0.00139468781729 0.001206968728 0.00044344773 0.000444131778 0.300135812195 0.000436640876841 0.000966860903857 0.00100263644272 0.000937637925 0.000928219997 0.912434851144 0.00864340789866 0.00766586335866 0.00690013788917 0.00134625092175 0.00136872178653
0.6084 0.273107146787 0.0022960188316 0.00140891918283 0.001225444296 0.000442471716 0.000443169685 0.299473953602 0.000436625095119 0.000968774643252 0.00100293882524 0.000935901226 0.000926500028 0.91195626031 0.0087158065422 0.00772867587826 0.00698088046003 0.00134570839879 0.00136822830369
0.609961 0.272360110793 0.00231186977527 0.00142333906438 0.001244244015 0.000441513099 0.000442224816 0.298813813151 0.000436608147247 0.000970745052947 0.00100322710765 0.000934168087 0.000924783558 0.911470952166 0.00878829806404 0.00779224232728 0.00706363507652 0.00134509328761 0.00136766217757
0.611524 0.271613266618 0.00232765961532 0.00143795311015 0.001263363966 0.000440571058 0.000441296359 0.29815538503 0.000436590037088 0.000972770610353 0.00100350199927 0.000932438643 0.000923070718 0.910978906488 0.0088608824642 0.00785659049891 0.00714840701086 0.00134440831314 0.00136702615421
0.613089 0.270866614016 0.00234338848405 0.00145276686081 0.00128280012 0.000439644754 0.000440383485 0.297498663417 0.000436570768503 0.000974849745151 0.00100376421901 0.000930713028 0.000921361642 0.910480104028 0.00893355974267 0.00792174817022 0.00723519939528 0.00134365629558 0.00136632306581
0.614656 0.270120153025 0.00235905651394 0.00146778573471 0.00130254834 0.000438733329 0.000439485347 0.296843642482 0.000436550345352 0.000976980836489 0.00100401449775 0.000928991375 0.000919656464 0.909974526543 0.00900632989944 0.00798774306122 0.00732401319522 0.0013428401454 0.00136555583487
0.616225 0.269373883971 0.00237610202487 0.00148301502235 0.001322604383 0.000437835906 0.00043860108 0.296190316383 0.000436452560924 0.000979162220911 0.00100425357034 0.000927273818 0.000917955316 0.909462156834 0.00908359663429 0.00805460279063 0.007414847214 0.00134196285807 0.0013647274812
0.617796 0.268627807469 0.00239348541384 0.00149845987919 0.00134303432394 0.000436951591 0.000437729797 0.29553867927 0.00043633251542 0.000981392184791 0.00100448218023 0.000925560492 0.000916258331 0.908942978741 0.00916220006795 0.0081223548642 0.00750769802887 0.00134102753761 0.00136384111598
0.619369 0.26788192443 0.00241080200321 0.00151412531571 0.00136395170405 0.00043607947 0.000436870595 0.294888725288 0.000436211663899 0.000983668967339 0.00100470108223 0.000923851528 0.000914565644 0.908416977178 0.00924090356963 0.00819102664857 0.00760256001366 0.00134003738026 0.00136289993741
0.620944 0.267136236065 0.00242805193926 0.00153001619418 0.00138535439689 0.000435218608 0.000436022555 0.294240448572 0.000436090009521 0.000985990764673 0.00100491103705 0.000922147063 0.000912877385 0.907884138165 0.00931970713934 0.00826064533505 0.00769942533293 0.0013389956537 0.00136190726568
0.622521 0.266390743885 0.00244523536842 0.00154613722513 0.00140723769806 0.000434368055 0.000435184732 0.293593843254 0.000435967555438 0.000988355722542 0.00100511281582 0.000920447227 0.000911193688 0.907344448823 0.00939861077707 0.00833123793847 0.00779828390677 0.00133790575967 0.00136086648359
0.6241 0.265645449711 0.00246235243729 0.00156249295613 0.00142959615952 0.000433526837 0.000434356169 0.29294890346 0.000435844304804 0.000990761944759 0.00100530719709 0.000918752155 0.000909514685 0.906797897427 0.00947761448283 0.00840283123872 0.00789912346362 0.00133677116869 0.00135978110478
0.625681 0.264900355673 0.00248020832056 0.0015790877763 0.00145242360728 0.000432693964 0.000433535884 0.292305623312 0.000435674110574 0.000993207485725 0.00100549496857 0.000917061979 0.000907840508 0.906244473409 0.00955920100074 0.00847545179395 0.00800192949634 0.00133559547148 0.00135865472294
0.627264 0.264155464216 0.00249905808251 0.00159592591243 0.00147571317293 0.000431868423 0.000432722879 0.29166399693 0.000435442362137 0.000995690356739 0.00100567692835 0.000915376832 0.00090617129 0.905684167386 0.00964417603779 0.00854912591977 0.00810668530733 0.00133438235218 0.00135749104876
0.628849 0.263410778104 0.00251783544713 0.00161301142621 0.00149945731862 0.000431049185 0.000431916133 0.291024018431 0.000435210197937 0.000998208523704 0.00100585388076 0.000913696846 0.000904507161 0.905116971184 0.00972925843433 0.00862387965537 0.00821337200772 0.00133313560086 0.00135629388089
0.630436 0.262666300426 0.00253654057529 0.00163034821063 0.00152364786535 0.000430235195 0.000431114609 0.290385681931 0.000434977620339 0.0010007599093 0.00100602664117 0.000912022155 0.000902848255 0.90454287787 0.00981444819036 0.00869973875169 0.00832196854489 0.0013318591122 0.0013550671503
0.632025 0.261922034594 0.00255517362797 0.00164794000062 0.0015482760167 0.000429425385 0.000430317245 0.289748981547 0.000434744631691 0.00100334238807 0.0010061960355 0.000910352888 0.000901194702 0.903961881749 0.00989974530588 0.00877672869607 0.00843245169393 0.0013305568924 0.00135381485496
0.633616 0.261177984357 0.00257373476632 0.00166579036066 0.00157333239426 0.00042861866 0.000429522966 0.289113911394 0.00043451123435 0.0010059537971 0.00100636289516 0.000908689181 0.000899546633 0.903373978435 0.0099851497809 0.00885487463515 0.00854479614011 0.00132923303444 0.00135254114618
0.635209 0.260434153794 0.00259241022833 0.00168390270178 0.00159880705114 0.000427813908 0.000428730667 0.288480465592 0.000434260511482 0.00100859192454 0.00100652806482 0.000907031162 0.000897904181 0.90277916482 0.0100712089396 0.00893420144582 0.00865897442365 0.00132789178084 0.00135125024848
0.636804 0.259690547328 0.00261224427884 0.00170228027178 0.00162468950739 0.000427009994 0.000427939231 0.287848638262 0.000433897529422 0.00101125451595 0.00100669239808 0.000905378963 0.000896267475 0.902177439143 0.0101610050818 0.00901473367048 0.00877495701501 0.00132653744361 0.00134994651863
0.638401 0.258947169724 0.00263200196502 0.00172092616784 0.00165096877148 0.000426205764 0.000427147515 0.287218423528 0.000433534594354 0.00101393927693 0.00100685675753 0.000903732716 0.000894636646 0.901568800996 0.0102509138209 0.00909649554426 0.00889271233688 0.00132517447255 0.00134863442038
0.64 0.258204026095 0.00265168345913 0.00173984333825 0.00167763336433 0.000425400041 0.000426354357 0.286589815519 0.000433171707655 0.00101664386975 0.00100702201583 0.000902092552 0.000893011823 0.900953251348 0.0103409351572 0.00917951098825 0.00901220677944 0.00132380741937 0.00134731853616
0.641601 0.257461121908 0.00267128893358 0.00175903458595 0.00170467134237 0.000424591626 0.000425558574 0.285962808371 0.000432808870689 0.00101936591352 0.00100718905919 0.0009004586 0.000891393139 0.900330792576 0.0104310690904 0.00926380361876 0.00913340472816 0.00132244096458 0.00134600356155
0.643204 0.256718462984 0.00269081856095 0.00177850258475 0.00173207031783 0.000423779303 0.000424758959 0.285337396224 0.000432446084825 0.00102210298804 0.00100735877964 0.000898830992 0.000889780721 0.899701428489 0.0105213156207 0.00934939675643 0.00925626859429 0.00132107989747 0.00134469430448
0.644809 0.255976055508 0.0027102725139 0.00179824987119 0.00175981748487 0.000422961828 0.000423954287 0.284713573227 0.000432083351416 0.00102485263016 0.00100753208428 0.000897209857 0.000888174699 0.899065164357 0.0106116747481 0.0094363134168 0.00938075885021 0.00131972912458 0.00134339570587
0.646416 0.255233906029 0.00273010762568 0.00181827886465 0.00178789963402 0.000422137939 0.00042314331 0.284091333538 0.00043157186579 0.00102761233638 0.00100770988981 0.000895595325 0.000886575203 0.898422006931 0.0107029152921 0.00952457634475 0.00950683404404 0.00131839367873 0.00134211281833
0.648025 0.254492021466 0.002749927341 0.00183859187296 0.00181630317534 0.000421306351 0.000422324757 0.283470671323 0.000431040905985 0.00103037956434 0.0010078931268 0.000893987524 0.000884982361 0.89777196448 0.0107943732229 0.00961420802927 0.00963445084571 0.00131707871383 0.00134085081524
0.649636 0.253750409112 0.00276967009303 0.00185919109997 0.00184501415144 0.000420465755 0.000421497335 0.28285158076 0.000430510591711 0.00103315172984 0.00100808273483 0.000892386584 0.000883396303 0.897115046804 0.0108859448367 0.00970523070249 0.0097635640476 0.00131578951514 0.00133961500796
0.651249 0.253009076638 0.00278933605896 0.00188007865773 0.00187401825816 0.000419614822 0.000420659729 0.282234056037 0.000429980923018 0.00103592621078 0.00100827966642 0.000890792633 0.000881817155 0.896451265275 0.0109776301334 0.00979766637765 0.00989412661596 0.00131453148129 0.00133841082028
0.652864 0.2522680321 0.0028089254159 0.00190125657652 0.0019033008618 0.000418752197 0.000419810604 0.281618091356 0.000429451899954 0.00103870034537 0.00100848489132 0.000889205799 0.000880245045 0.895780632861 0.0110694291131 0.00989153688505 0.0100260897161 0.0013133101373 0.00133724381698
0.654481 0.25152728394 0.00282843834122 0.00192272681495 0.00193284700937 0.000417876506 0.0004189486 0.281003680932 0.000428923522562 0.00104147143295 0.00100869938713 0.00088762621 0.000878680103 0.89510316415 0.0111613417757 0.0099868638619 0.0101594027231 0.00131213115353 0.00133611968021
0.6561 0.250786840992 0.00284737374902 0.00194449127516 0.00196264144566 0.000416986349 0.000418072333 0.280390818994 0.000428239587032 0.00104423673632 0.00100892414699 0.000886053994 0.000877122454 0.894418875382 0.0112507232629 0.0100836688218 0.010294013265 0.00131100032097 0.00133504423543
0.657721 0.250046712486 0.00286599860095 0.00196655181431 0.00199266862447 0.000416080304 0.000417180396 0.279779499786 0.000427483228765 0.00104699348037 0.00100916017831 0.000884489277 0.000875572223 0.893727784478 0.0113389657319 0.0101819731741 0.0104298672352 0.00130992356474 0.001334023432
0.659344 0.249306908054 0.00288455013561 0.00198891025545 0.00202291272212 0.000415156924 0.000416271363 0.279169717572 0.000426728320811 0.00104973884811 0.00100940850738 0.000882932186 0.00087402954 0.89302991106 0.0114273170751 0.0102817982717 0.0105669088077 0.00130890694695 0.00133306336454
0.660969 0.248567437733 0.00290302852498 0.00201156840452 0.00205335764819 0.000414214741 0.000415343779 0.278561466631 0.000425974861407 0.00105246999072 0.0010096701697 0.000881382847 0.000872494529 0.892325276497 0.0115157772923 0.0103831654286 0.0107050804887 0.00130795666851 0.00133217025358
0.662596 0.247828311971 0.00292143394108 0.00203452805998 0.00208398706015 0.000413252259 0.000414396169 0.27795474126 0.000425222848778 0.00105518402394 0.0010099462202 0.000879841386 0.000870967314 0.891613903931 0.0116043463837 0.0104860959755 0.0108443231398 0.00130707905726 0.00133135047485
0.664225 0.24708954163 0.00293976655606 0.00205779103285 0.00211478436516 0.000412267961 0.000413427034 0.277349535779 0.000424472281147 0.00105787802115 0.0010102377307 0.000878307927 0.000869448023 0.890895818289 0.0116930243492 0.0105906113214 0.0109845759485 0.00130628059634 0.00133061052914
0.665856 0.24635113799 0.00295686216108 0.00208135916276 0.00214573273585 0.000411260307 0.000412434847 0.276745844526 0.000423560352865 0.00106054902769 0.00101054578742 0.000876782597 0.000867936779 0.890171046333 0.0117767311551 0.0106967329922 0.0111257765159 0.00130556791102 0.00132995706656
0.667489 0.245613112758 0.00297283641143 0.00210523432371 0.00217681512106 0.000410227729 0.000411418063 0.276143661863 0.000422503208987 0.00106319404712 0.00101087149947 0.000875265518 0.000866433706 0.889439616687 0.0118559356363 0.0108044826772 0.0112678608392 0.00130494775305 0.00132939688025
0.669124 0.244875478067 0.00298874616586 0.00212941845296 0.00220801424799 0.000409168635 0.000410375106 0.275542982174 0.000421448593706 0.00106581005307 0.00101121599141 0.000873756816 0.000864938927 0.888701559862 0.0119352371224 0.0109138823025 0.0114107633464 0.00130442704256 0.00132893692206
0.670761 0.244138246486 0.00300459157921 0.00215391355673 0.0022393126362 0.00040808141 0.000409304383 0.274943799868 0.000420396502775 0.00106839398269 0.00101158040914 0.000872256612 0.000863452566 0.887956908296 0.0120146356133 0.0110249540704 0.0115544169157 0.00130401282501 0.00132858427138
0.6724 0.24340143102 0.00302037280645 0.00217872173686 0.00227069259943 0.000406964411 0.000408204268 0.27434610938 0.000419346931928 0.00107094273873 0.00101196591846 0.00087076503 0.000861974747 0.887205696374 0.0120941311092 0.011137720549 0.0116987528792 0.0013037123274 0.00132834618009
0.674041 0.242665045117 0.00303609000249 0.0022038451987 0.00230213625893 0.000405815974 0.000407073115 0.273749905169 0.000418299876893 0.00107345319486 0.00101237370409 0.000869282192 0.00086050559 0.886447960474 0.0121737236099 0.011252204701 0.0118437010803 0.00130353289934 0.00132823003258
0.675684 0.241929102675 0.00305018049747 0.00222928627439 0.00233362554925 0.000404634405 0.000405909253 0.273155181724 0.000417087859961 0.00107592218628 0.00101280497787 0.00086780822 0.000859045218 0.885683738994 0.0122468090673 0.0113684299914 0.0119891898565 0.00130348205523 0.00132824338605
0.677329 0.241193618042 0.00306202416004 0.00225504744107 0.00236514222233 0.000403417986 0.000404710982 0.272561933562 0.000415644406505 0.00107834652046 0.00101326097152 0.000866343234 0.000857593751 0.884913072379 0.0123107130349 0.0114864204395 0.0121351460822 0.00130356747079 0.00132839394371
0.678976 0.240458606024 0.003073817474 0.00228113133712 0.00239666785617 0.000402164974 0.000403476579 0.271970155229 0.000414204872406 0.00108072297075 0.00101374294189 0.000864887357 0.000856151311 0.884136003164 0.0123746946973 0.0116062006988 0.0122814951731 0.00130379697877 0.00132868957583
0.680625 0.23972408189 0.00308556056428 0.00230754078109 0.00242818386289 0.000400873599 0.000402204296 0.271379841304 0.000412769250139 0.00108304828044 0.00101425217107 0.000863440707 0.000854718017 0.883352575999 0.0124387540544 0.0117277961294 0.0124281611222 0.00130417856125 0.00132913830262
0.682276 0.238990061376 0.00309725355587 0.00233427878934 0.00245967149503 0.000399542064 0.000400892357 0.270790986397 0.00041133753217 0.00108531916225 0.00101478996839 0.000862003402 0.000853293989 0.882562837692 0.0125028911064 0.0118512328817 0.0125750665165 0.00130472037519 0.00132974831176
0.683929 0.23825656069 0.00310889657377 0.00236134859852 0.00249111185203 0.000398168546 0.00039953896 0.27020358515 0.000409909710953 0.00108753229896 0.00101535766839 0.000860575565 0.000851879345 0.881766837245 0.0125671058532 0.0119765379796 0.012722132557 0.00130543073675 0.00133052797245
0.685584 0.237523596515 0.00311868453515 0.00238875368503 0.00252248588572 0.000396751197 0.000398142277 0.269617632242 0.000408312738351 0.00108968434386 0.00101595663808 0.000859157311 0.000850474205 0.880964625866 0.0126237956118 0.0121037394257 0.0128692790755 0.00130631813567 0.00133148579085
0.687241 0.236791186019 0.0031251224329 0.00241649778192 0.00255377441116 0.000395288139 0.000396700454 0.269033122386 0.000406403288929 0.00109177192224 0.00101658826982 0.000857748758 0.000849078684 0.88015625704 0.0126665944372 0.0122328662562 0.0130164245748 0.00130739121389 0.00133263046578
0.6889 0.236059346854 0.00313152879407 0.00244458489932 0.00258495810805 0.000393777469 0.000395211607 0.268450050332 0.000404499444959 0.00109379163102 0.00101725399123 0.000856350024 0.000847692901 0.879341786534 0.0127094449207 0.0123639486597 0.013163486228 0.00130865881138 0.00133397086192
0.690561 0.235328097167 0.00313790370197 0.00247301934526 0.00261601753876 0.000392217255 0.00039367383 0.26786841087 0.000402601194875 0.00109574003847 0.00101795526108 0.000854961224 0.000846316973 0.878521272451 0.0127523470624 0.0124970180568 0.0133103799407 0.00131012991813 0.00133551601637
0.692224 0.2345974556 0.00314424723979 0.00250180574889 0.00264693314332 0.000390605538 0.000392085186 0.267288198827 0.000400708527094 0.00109761368754 0.00101869357169 0.000853582474 0.000844951015 0.877694775263 0.0127953008624 0.0126321072126 0.0134570203383 0.00131181370926 0.00133727514581
0.693889 0.233867441297 0.00315055949083 0.00253094907608 0.00267768525624 0.000388940332 0.000390443711 0.266709409071 0.000398821430024 0.00109940909866 0.00101947045018 0.000852213889 0.000843595142 0.876862357843 0.0128383063206 0.0127692503152 0.0136033208351 0.00131371953813 0.0013392576414
0.695556 0.23313807391 0.00315485173323 0.00256045465544 0.0027082541143 0.000387219622 0.000388747415 0.266132036511 0.0003967578604 0.00110112276329 0.0010202874617 0.000850855584 0.000842249467 0.876024085512 0.0128729215569 0.0129084831044 0.0137491936377 0.00131585692759 0.00134147308116
0.697225 0.232409373602 0.00315515053571 0.00259032819697 0.00273861986077 0.000385441366 0.000386994276 0.265556076102 0.000394337174442 0.00110275114987 0.00102114621046 0.000849507671 0.000840914106 0.875180026055 0.0128906895081 0.0130498429643 0.0138945497766 0.00131823561056 0.00134393121409
0.698896 0.231681361055 0.00315543940829 0.00262057581015 0.00276876256179 0.000383603491 0.00038518225 0.264981522839 0.000391923956308 0.00110429070665 0.00102204833789 0.000848170263 0.000839589171 0.874330249795 0.012908478751 0.0131933690116 0.0140392991745 0.00132086547093 0.00134664198999
0.700569 0.230954057473 0.00315571838468 0.00265120402952 0.00279866221422 0.000381703897 0.000383309259 0.264408371766 0.000389518189863 0.00110573785651 0.00102299553083 0.000846843473 0.000838274776 0.8734748296 0.0129262892857 0.0133391022371 0.0141833506549 0.00132375661013 0.00134961554273
0.702244 0.230227484586 0.00315598749868 0.00268221983936 0.00282829875047 0.000379740457 0.000381373198 0.263836617971 0.000387119858968 0.00110708900458 0.00102398951402 0.000845527411 0.000836971031 0.872613840931 0.0129441211121 0.0134870856041 0.0143266119825 0.00132691930263 0.00135286218195
0.703921 0.229501664661 0.00315624678395 0.00271363068163 0.0028576520638 0.00037771101 0.000379371937 0.26326625659 0.00038472894747 0.00110834053562 0.00102503206094 0.000844222189 0.000835678045 0.871747361905 0.0129619742302 0.0136373641385 0.014468989948 0.00133036399975 0.00135639243766
0.7056 0.228776620499 0.003154445713 0.00274544449615 0.00288670200683 0.000375613371 0.00037730331 0.262697282811 0.000382160526671 0.00110948881497 0.00102612499175 0.000842927915 0.000834395932 0.870875473286 0.0129710022055 0.0137899851028 0.0146103903616 0.00133410139311 0.00136021700421
0.707281 0.228052375448 0.00314895893415 0.00277766972386 0.00291542841319 0.00037344532 0.000375165129 0.26212969187 0.000379268008755 0.00111053019116 0.00102727017497 0.000841644698 0.000833124801 0.869998258576 0.0129641131462 0.0139449980441 0.0147507181441 0.00133814232988 0.00136434680023
0.708964 0.227328953402 0.00314348278838 0.00281031534422 0.00294381110951 0.000371204612 0.000372955171 0.261563479054 0.000376384697836 0.00111146100128 0.00102846952472 0.000840372648 0.000831864757 0.869115804027 0.0129572158905 0.0141024549564 0.0148898773852 0.00134249786726 0.00136879293242
0.710649 0.226606378811 0.00313801726105 0.00284339088508 0.00297182992941 0.00036888897 0.000370671185 0.260998639705 0.000373510573395 0.00111227756307 0.00102972501275 0.00083911187 0.000830615911 0.868228198688 0.0129503104384 0.0142624103929 0.0150277713721 0.0013471792809 0.0013735667039
0.712336 0.225884676685 0.00313256233746 0.00287690644892 0.00299946473553 0.000366496085 0.000368310892 0.260435169218 0.000370645614911 0.00111297618577 0.00103103866169 0.000837862472 0.000829378369 0.867335534457 0.0129433967899 0.0144249215744 0.0151643027066 0.00135219802993 0.00137867964261
0.714025 0.225163872596 0.00312711800289 0.00291087273807 0.00302669542731 0.000364023622 0.00036587198 0.259873063044 0.000367789801857 0.00111355316778 0.00103241255244 0.00083662456 0.000828152237 0.866437906101 0.0129364749451 0.0145900485482 0.0152993733266 0.00135756579453 0.00138414346347
0.715716 0.22444399269 0.00312019722567 0.00294530106705 0.00305350197198 0.00036146921 0.000363352109 0.259312316691 0.000364809370622 0.00111400479789 0.00103384882024 0.000835398237 0.00082693762 0.86553541133 0.0129228913483 0.0147578542578 0.0154328846298 0.00136329445533 0.0013899701052
0.717409 0.223725063687 0.00311126979691 0.00298020338835 0.00307986441637 0.00035883045 0.000360748907 0.258752925725 0.000361656614736 0.0011143273595 0.00103534966446 0.000834183607 0.000825734623 0.864628150813 0.0129002206114 0.0149284047108 0.0155647375329 0.00136939611383 0.00139617171473
0.719104 0.223007112888 0.00310236540215 0.0030155923174 0.00310576291075 0.000356104912 0.000358059971 0.258194885773 0.000358514065977 0.00111451712968 0.00103691734239 0.000832980773 0.000824543351 0.863716228229 0.0128775230927 0.0151017690949 0.0156948325607 0.00137588309051 0.00140276065386
0.720801 0.222290168181 0.00309348399662 0.00305148114446 0.00313117773564 0.000353290135 0.000355282867 0.257638192519 0.000355381701119 0.0011145703881 0.00103855417565 0.000831789838 0.000823363904 0.862799750331 0.0128547987924 0.015278019884 0.015823069983 0.00138276790993 0.00140974950449
0.7225 0.221574258048 0.0030846255355 0.00308788386018 0.00315608932723 0.000350383623 0.000352415132 0.257082841713 0.000352259496931 0.00111448341243 0.00104026255445 0.000830610903 0.000822196385 0.861878826963 0.0128320477102 0.0154572329955 0.0159493498978 0.00139006332159 0.0014171510793
0.724201 0.220859411566 0.00307578997398 0.00312481517538 0.0031804782972 0.000347382851 0.000349454268 0.256528829168 0.000349147430179 0.00111425248248 0.00104204493448 0.000829444067 0.000821040896 0.860953571114 0.0128092698464 0.0156394878958 0.016073572327 0.00139778231182 0.0014249784004
0.725904 0.220145658417 0.00306811717386 0.00316229054096 0.00320432547297 0.000344285263 0.000346397747 0.25597615076 0.000346155660482 0.00111387388878 0.00104390384072 0.00082828943 0.000819897535 0.860024098977 0.0127909842617 0.0158248677356 0.0161956374052 0.00140593807621 0.00143324471904
0.727609 0.219433028893 0.00306146941266 0.0032003261609 0.00322761192511 0.000341088268 0.00034324301 0.255424802433 0.000343270856753 0.00111334392858 0.00104584187297 0.000827147089 0.000818766402 0.859090529983 0.0127766760631 0.0160134594669 0.0163154454784 0.00141454404554 0.0014419635197
0.729316 0.218721553898 0.00305483676388 0.00323893902082 0.00325031899808 0.000337789243 0.000339987463 0.254874780198 0.000340395381073 0.00111265891412 0.00104786170222 0.000826017143 0.000817647596 0.858152986844 0.0127623510808 0.0162053539847 0.0164328972588 0.00142361389341 0.00145114852714
0.731025 0.21801126496 0.0030482192011 0.00327814689268 0.00327242835319 0.000334385532 0.000336628484 0.254326080135 0.000337529212008 0.00111181517342 0.00104996607718 0.000824899687 0.000816541212 0.857211595619 0.0127480093146 0.0164006462158 0.0165478940026 0.00143316150063 0.00146081369226
0.732736 0.217302194229 0.00304161669791 0.00331796836734 0.0032939220052 0.000330874448 0.000333163413 0.253778698395 0.000334672328112 0.0011108090578 0.00105215782387 0.000823794817 0.000815447347 0.856266485735 0.0127336507646 0.0165994352964 0.0166603376887 0.00144320101677 0.00147097320295
0.734449 0.21659437449 0.00303502922778 0.00335842285844 0.00331478236457 0.000327253269 0.00032958956 0.2532326312 0.000331824707949 0.00110963694192 0.00105443985013 0.000822702626 0.000814366097 0.855317790064 0.0127192754308 0.0168018246487 0.0167701311953 0.00145374682073 0.00148164148842
0.736164 0.215887839164 0.00303717434375 0.00339953062202 0.00333499228809 0.000323519239 0.000325904203 0.252687874847 0.000329834621596 0.00110829523124 0.00105681514579 0.000821623208 0.000813297556 0.854365644947 0.0127428459814 0.0170079221106 0.0168771785374 0.00146481352717 0.00149283323075
0.737881 0.215182622316 0.00304342489482 0.00344131277213 0.00335453512264 0.000319669569 0.000322104584 0.252144425705 0.000328251790705 0.00110678036844 0.00105928678123 0.000820556654 0.000812241816 0.853410190268 0.0127844352768 0.0172178400462 0.0169813850749 0.00147641600449 0.0015045633497
0.7396 0.214478758659 0.00304964454134 0.00348379129973 0.00337339476243 0.000315701435 0.000318187913 0.251602280221 0.000326673696877 0.00110508883683 0.00106185791878 0.000819503056 0.00081119897 0.852451569479 0.0128260730165 0.0174316955077 0.0170826577684 0.00148856937126 0.00151684702608
0.741321 0.213776283562 0.00305583336899 0.00352698907406 0.00339155570649 0.000311611982 0.000314151365 0.251061434919 0.000325100329608 0.00110321716462 0.00106453180325 0.000818462503 0.000810169109 0.85148992967 0.0128677592002 0.0176496102663 0.0171809054392 0.00150128900019 0.00152969967457
0.743044 0.213075233054 0.00306199146344 0.00357092986438 0.00340900312233 0.000307398316 0.000309992082 0.250521886401 0.000323531678392 0.0011011619365 0.00106731177245 0.000817435086 0.000809152321 0.850525421611 0.0129094938281 0.017871710986 0.0172760390834 0.00151459050881 0.0015431369945
0.744769 0.212375643831 0.00306811891031 0.00361563834634 0.00342572290975 0.000303057512 0.000305707169 0.249983631353 0.000321967732725 0.00109891979412 0.00107020125811 0.000816420888 0.000808148697 0.849558199797 0.0129512769002 0.0180981293097 0.0173679721516 0.00152848979816 0.00155717490645
0.746496 0.211677553263 0.00309902810021 0.00366114011186 0.00344170177647 0.000298586607 0.000301293703 0.249446666537 0.000322919624533 0.00109648745439 0.00107320377877 0.00081542 0.000807158323 0.848588422534 0.0131037762798 0.0183290019273 0.0174566209408 0.00154300299178 0.00157182963647
0.748225 0.210980999396 0.00313364452932 0.00370746168384 0.00345692731639 0.000293982604 0.000296748717 0.248910988804 0.000324254478385 0.0010938617024 0.00107632295524 0.000814432505 0.000806181288 0.847616251937 0.0132735604753 0.018564470746 0.0175419049128 0.00155814652923 0.00158711764812
0.749956 0.210286020961 0.00316812812278 0.003754630514 0.00347138808811 0.000289242472 0.000292069215 0.248376595086 0.000325583638337 0.00109103941536 0.0010795624985 0.000813458488 0.000805217674 0.846641854029 0.0134435410667 0.0188046828969 0.0176237471261 0.00157393707417 0.00160305567869
0.751689 0.209592657382 0.00320247921942 0.00380267499376 0.00348507371658 0.000284363141 0.000287252166 0.247843482404 0.000326907119544 0.00108801756148 0.00108292622293 0.00081249803 0.000804267569 0.845665398779 0.0136137180539 0.0190497908822 0.0177020746774 0.0015903915851 0.00161966074109
0.753424 0.208900948778 0.00323669815782 0.00385162445934 0.00349797498137 0.000279341508 0.0002822945 0.247311647864 0.000328224937143 0.00108479322089 0.00108641803898 0.000811551215 0.000803331052 0.844687060162 0.013784091437 0.0192999526279 0.0177768191729 0.00160752728255 0.00163695012589
0.755161 0.208210935969 0.00327501448403 0.00390150919679 0.00351008392397 0.000274174432 0.000277193113 0.246781088664 0.000329980660895 0.00108136358485 0.00109004195981 0.000810618122 0.000802408208 0.843707016191 0.013973681568 0.019555331585 0.0178479172051 0.00162536168256 0.00165494139647
0.7569 0.207522660485 0.00335453255107 0.00395236044025 0.00352139396534 0.000268858737 0.000271944863 0.246251802092 0.000336065734125 0.00107772597789 0.00109380210105 0.00080969883 0.000801499118 0.842725449 0.0143498911739 0.019816096781 0.0179153109577 0.00164391258108 0.00167365239636
0.758641 0.206836164573 0.00343375581948 0.00400421037112 0.00353190002859 0.000263391207 0.000266546577 0.245723785526 0.000342128025136 0.00107387787354 0.00109770267753 0.000808793419 0.000800603858 0.841742544908 0.0147265334533 0.0200824228635 0.0179789488159 0.00166319802446 0.0016931012753
0.760384 0.206151491197 0.00351268503523 0.00405709212442 0.00354159866359 0.000257768594 0.000260995038 0.245197036441 0.000348167591833 0.00106981689492 0.00110174801272 0.000807901964 0.000799722509 0.840758494431 0.0151036084062 0.020354490219 0.018038785941 0.001683236399 0.00171330643861
0.762129 0.205468684051 0.00359132094393 0.0041110397807 0.003550488197 0.000251987609 0.000255286997 0.244671552406 0.000354184492089 0.00106554084743 0.00110594253252 0.00080702454 0.000798855147 0.839773492384 0.0154811160326 0.0206324849756 0.0180947850653 0.00170404635031 0.0017342866033
0.763876 0.204787787562 0.00366966429073 0.00416608836139 0.00355856888478 0.000246044925 0.000249419168 0.244147331088 0.000360178783743 0.00106104772655 0.00111029076861 0.000806161222 0.000798001849 0.838787737918 0.0158590563325 0.020916599055 0.0181469172233 0.00172564682668 0.00175606078828
0.765625 0.204108846895 0.00376829764934 0.00422227382701 0.00356584306967 0.000239937181 0.000243388224 0.24362437025 0.000368332988194 0.00105633574283 0.00111479735777 0.000805312082 0.000797162687 0.837801434584 0.0163300795609 0.0212070302203 0.0181951625717 0.0017480570774 0.00177864829034
0.767376 0.203431907963 0.00390353479725 0.00427963306997 0.00357231536841 0.000233660973 0.000237190805 0.243102667757 0.000380376970665 0.0010514033373 0.00111946704464 0.000804477192 0.000796337735 0.836814790393 0.0169684541624 0.0215039821169 0.0182395113088 0.00177129664651 0.00180206873354
0.769129 0.20275701743 0.00403827473882 0.00433820390247 0.00357799285512 0.000227212863 0.00023082351 0.242582221576 0.000392376580908 0.00104624920981 0.00112430467886 0.000803656622 0.000795527066 0.835828017868 0.0176075579181 0.0218076642674 0.0182799646363 0.00179538539792 0.00182634202816
0.770884 0.202084222718 0.00417251873836 0.00439802505188 0.00358288526696 0.000220589372 0.000224282899 0.242063029776 0.000404331931857 0.00104087234174 0.0011293152172 0.00080285044 0.00079473075 0.834841334115 0.0182473908281 0.0221182921196 0.0183165358069 0.00182034350292 0.00185148840185
0.772641 0.201413572015 0.00430626805935 0.00445913614542 0.00358700522419 0.000213786984 0.000217565498 0.241545090531 0.000416243136377 0.00103527202428 0.00113450372327 0.000802058713 0.000793948855 0.833854960878 0.0188879528925 0.0224360870374 0.0183492512652 0.00184619142543 0.00187752838921
0.7744 0.20074511428 0.00443952396454 0.00452157769977 0.00359036846576 0.000206802141 0.00021066779 0.241028402121 0.000428110307263 0.00102944788892 0.00113987536329 0.000801281508 0.000793181448 0.832869124607 0.0195292441112 0.0227612762999 0.018378151877 0.00187294996541 0.00190448285843
0.776161 0.20007889925 0.00461378737714 0.00458539110413 0.00359299410131 0.000199631246 0.000203586221 0.240512962936 0.000444254508449 0.00102339993698 0.00114543541536 0.000800518888 0.000792428598 0.831884056508 0.0203576584769 0.0230940931175 0.0184032942419 0.00190064024701 0.00193237298777
0.777924 0.199414977443 0.00480883070626 0.00465061861375 0.00359490487167 0.000192270669 0.000196317197 0.239998771473 0.000462569621357 0.00101712858273 0.00115118925656 0.000799770917 0.000791690367 0.830899992609 0.021283450734 0.0234347766155 0.0184247521083 0.00192928370245 0.00196122026046
0.779689 0.198753400173 0.0050031580179 0.00471730331938 0.00359612744907 0.000184716729 0.000188857086 0.239485826342 0.00048081746734 0.00101063468761 0.00115714237068 0.000799037656 0.000790966821 0.829917173842 0.0222102932376 0.0237835717868 0.0184426179437 0.00195890210466 0.00199104652828
0.781456 0.198094219546 0.00519677114671 0.00478548914313 0.0035966927282 0.000176965714 0.000181202213 0.238974126265 0.000498998218792 0.00100391960562 0.00116330034379 0.000798319164 0.000790258021 0.828935846077 0.0231381859876 0.0241407295103 0.018457004531 0.00198951755948 0.00202187393461
0.783225 0.197437488475 0.00538967192609 0.00485522081126 0.00359663615786 0.000169013867 0.000173348868 0.238463670078 0.000517112047988 0.00099698523023 0.00116966886103 0.000797615502 0.000789564026 0.827956260215 0.024067128984 0.0245065064785 0.018468046765 0.00202115248542 0.00205372498912
0.784996 0.196783260682 0.00558186218804 0.00492654383828 0.00359599807809 0.000160857391 0.000165293297 0.237954456735 0.000535159127074 0.00098983404757 0.00117625371275 0.000796926724 0.000788884897 0.82697867223 0.024997122227 0.0248811652011 0.0184759035221 0.00205382966798 0.00208662251862
0.786769 0.196131590705 0.00583815930145 0.00499950450577 0.0035948240838 0.000152492448 0.000157031706 0.237446485305 0.000559681535646 0.000982469193007 0.00118306078353 0.000796252887 0.000788220689 0.82600334325 0.0262195640374 0.0252649739271 0.0184807596854 0.00208757221783 0.0021205897085
0.788544 0.195482533906 0.00609366196507 0.00507414984005 0.00359316539977 0.000143915161 0.000148560261 0.23693975498 0.00058412869722 0.000974894512958 0.00119009605786 0.000795594044 0.000787571462 0.825030539609 0.0274440444436 0.0256582066186 0.0184828282671 0.00212240361198 0.0021556500728
0.790321 0.194836146478 0.00634822570069 0.00515052759243 0.00359107928013 0.000135121608 0.000139875087 0.236434265071 0.000608486016709 0.000967114636519 0.00119736561299 0.000794950247 0.000786937268 0.824060532933 0.028669904546 0.0260611428875 0.0184823527073 0.00215834765535 0.00219182749267
0.7921 0.194192485449 0.00660185293457 0.00522868621322 0.00358862942012 0.000126107827 0.000130972266 0.235930015011 0.000632753726278 0.000959135048705 0.00120487561851 0.000794321548 0.00078631816 0.823093600193 0.0298971443447 0.0264740679294 0.0184796092661 0.0021954285236 0.00222914620155
0.793881 0.193551608692 0.00685454609114 0.00530867483014 0.00358588637675 0.000116869814 0.00012184784 0.235427004359 0.000656932057908 0.000950962173998 0.00121263233685 0.000793707994 0.00078571419 0.822130023779 0.0311257638396 0.0268972724786 0.0184749095331 0.00223367074623 0.00226763077905
0.795664 0.192913574929 0.00713127705046 0.0053905432281 0.00358292800963 0.000107403522 0.000112497809 0.2349252328 0.000683458771602 0.000942603465 0.00122064211527 0.000793109635 0.000785125407 0.821170091564 0.0324683562436 0.0273310527349 0.0184686030823 0.0022730992109 0.00230730618574
0.797449 0.19227844374 0.00744901556671 0.00547434181744 0.00357983992486 9.7704862e-05 0.000102918131 0.234424700146 0.000713990456703 0.000934067505244 0.00122891138827 0.000792526515 0.000784551859 0.82021409698 0.0340024141746 0.0277757102798 0.018461080234 0.00231373917337 0.00234819773056
0.799236 0.191646275568 0.00776558529253 0.00556012161972 0.003576553361 8.77697e-05 9.310472e-05 0.233925406341 0.000744409837048 0.000925364111752 0.0012374466735 0.000791958677 0.000783993593 0.819262339075 0.035538190938 0.0282315520396 0.0184527748546 0.00235561626889 0.00239033110365
0.801025 0.191017120033 0.00808098926914 0.00564793941094 0.003572280993 7.7593824e-05 8.3053412e-05 0.233427351275 0.000774717204846 0.000916504852595 0.00124625422895 0.000791406148 0.000783450638 0.818315073147 0.0370756865338 0.0286989109806 0.0184417356914 0.00239875643683 0.00243373230292
0.802816 0.190390831387 0.00839523053507 0.00573793916264 0.003566803312 6.7172324e-05 7.2759397e-05 0.232930531907 0.000804912852053 0.000907509256745 0.00125533467892 0.000790868664 0.000782922735 0.817371728078 0.038614900962 0.0291784742621 0.0184244873471 0.00244318480764 0.00247842671301
0.804609 0.189767098776 0.00870831212619 0.00583033776095 0.003559948168 5.6499698e-05 6.2217305e-05 0.232434942736 0.000834997070372 0.000898403467671 0.00126468375179 0.00079034572 0.000782409383 0.816431025999 0.0401558342226 0.0296712283225 0.0184002557277 0.00248892590108 0.00252443923629
0.806404 0.189145601506 0.00907806852721 0.0059253557988 0.003551538905 4.5570367e-05 5.1421692e-05 0.23194057823 0.000869645931173 0.00088920429 0.0012742967261 0.00078983679 0.000781910065 0.815491635614 0.0419589583705 0.0301781816352 0.0183682582166 0.00253600451354 0.00257179504747
0.808201 0.18852601384 0.0094625472382 0.00602321523777 0.003541396255 3.437868e-05 4.0367054e-05 0.231447432905 0.000905467543326 0.000879779072 0.00128416855784 0.00078934134 0.000781424255 0.814552192149 0.0438367112637 0.0307003553808 0.0183276947649 0.0025844457508 0.00262051968655
0.81 0.187908004952 0.00984560830371 0.00612413921967 0.003529338314 2.2918931e-05 2.9047818e-05 0.23095550132 0.000941157007665 0.000870085336 0.00129429386821 0.000788858826 0.000780951412 0.813611296886 0.045716554032 0.0312387827386 0.0182777476539 0.00263427504633 0.00267063897949
0.811801 0.187291238896 0.010227255444 0.00622835188494 0.003515180523 1.1185344e-05 1.7458354e-05 0.230464778084 0.000976714671052 0.000860130099 0.00130466694373 0.000788388691 0.000780490988 0.812667516716 0.0475984866756 0.0317945082384 0.01821758127 0.00268551813812 0.00272217909273
0.813604 0.186675374568 0.0106074923758 0.00633607819226 0.003498735654 0.0 5.59296700001e-06 0.229975257855 0.00101214088003 0.000849920511 0.00131528173129 0.000787930368 0.000780042425 0.811719383681 0.0494825091944 0.0323685870877 0.018146341907 0.00273820109329 0.00277516652733
0.815409 0.186060065661 0.0110059847955 0.00644754377692 0.003479813783 6.554104e-06 1.3126776e-05 0.229486935339 0.00104850445957 0.000839463859 0.00132613182672 0.000787483282 0.000779605151 0.810765394493 0.0514563401966 0.0329620846254 0.0180631575203 0.00279235029885 0.002829628118
0.817216 0.185444960634 0.0114700289707 0.0065629747985 0.003458222273 1.8988683e-05 2.5717187e-05 0.228999805295 0.00108837574525 0.000828767566 0.00133721048083 0.000787046844 0.000779178587 0.809804010074 0.053732091427 0.0335760757816 0.0179671375058 0.00284799247418 0.00288559102148
0.819025 0.184829702668 0.0119323599884 0.00669876185348 0.003433765756 3.1716658e-05 3.8605196e-05 0.228513862532 0.00112809954637 0.000817839191 0.00134987024804 0.000786620455 0.000778762139 0.808833655079 0.0560103614744 0.0342856633321 0.0178573724756 0.00290515464758 0.00294308274011
0.820836 0.184213929631 0.0123929823736 0.00684095351037 0.003406246111 4.4743983e-05 5.1796909e-05 0.228029101915 0.00116767625287 0.00080668643 0.0013632602022 0.000786203503 0.000778355207 0.807852717412 0.0582911503389 0.0350292809773 0.0177329340175 0.00296386419778 0.00300213110343
0.822649 0.183597274037 0.0128519006474 0.00698859674229 0.003375462444 5.8076678e-05 6.5298501e-05 0.227545518361 0.00120710625425 0.000795317123 0.00137699834233 0.00078579537 0.000777957176 0.806859547749 0.0605744580204 0.0358011060032 0.0175928744837 0.00302414882275 0.00306276430698
0.824464 0.182979363007 0.0133091193259 0.00714194486974 0.003341211069 7.1720827e-05 7.9116215e-05 0.227063106844 0.00124638993966 0.000783739245 0.00139107711604 0.00078539542 0.000777567423 0.805852459038 0.0628602845191 0.0366023910731 0.0174362267243 0.00308603655664 0.00312501086665
0.826281 0.182359818229 0.0138366678632 0.00730125226368 0.003303285486 8.5682584e-05 9.325636e-05 0.226581862393 0.00128789511844 0.000771960917 0.00140548822465 0.000785003012 0.00077718531 0.804829726012 0.0654686224616 0.0374344006131 0.0172620038765 0.00314955577225 0.00318889965684
0.8281 0.18173825592 0.0143923631564 0.00746677423389 0.003261476362 9.9968167e-05 0.000107725317 0.226101780095 0.00133023549516 0.0007599904 0.00142022263634 0.000784617491 0.000776810191 0.803789584689 0.0682138711285 0.0382984103853 0.0170691991054 0.00321473518055 0.00325445990631
0.829921 0.181114286785 0.0149460023717 0.00763876694848 0.00321557151 0.000114583864 0.000122529534 0.225622855097 0.00137241855903 0.000747836101 0.00143527059867 0.000784238189 0.000776441406 0.80273023186 0.0709621382106 0.0391957071867 0.0168567853752 0.00328160383682 0.00332172118097
0.831744 0.180487515979 0.0154975909835 0.00781748736478 0.003165355871 0.000129536028 0.000137675532 0.225145082607 0.00141444472966 0.000735506567 0.00145062165693 0.000783864427 0.000776078288 0.801649824589 0.073713423708 0.0401275886097 0.0166237151902 0.00335019114482 0.00339071341881
0.833569 0.179857543065 0.0160471344606 0.00800319319341 0.003110611487 0.000144831081 0.000153169899 0.22466845789 0.0014563144262 0.000723010498 0.00146626466096 0.000783495518 0.000775720153 0.800546479707 0.0764677276206 0.0410953629018 0.0163689203604 0.00342052684005 0.0034614669157
0.835396 0.179223961975 0.01662071979 0.00819614288298 0.00305111749 0.000160475516 0.000169019296 0.224192976278 0.00149845535373 0.000710356735 0.00148218779263 0.000783130757 0.000775366308 0.799418273268 0.0793405150396 0.0421003489879 0.0160913117472 0.00349264102859 0.00353401231794
0.837225 0.178586360967 0.0172863055144 0.00839659562905 0.002986650068 0.000176475893 0.000185230455 0.223718633163 0.00154198118706 0.000697554272 0.00149837857699 0.000782769434 0.000775016049 0.798263240044 0.0826341528827 0.0431438765392 0.0157897789895 0.00356656416386 0.00360838066142
0.839056 0.177944322589 0.0179494258586 0.00860481140288 0.00291698246 0.000192838842 0.000201810177 0.223245424005 0.00158534464803 0.000684612247 0.00151482390828 0.00078241082 0.000774668659 0.797079372991 0.0859313922982 0.0442272861854 0.0154631902827 0.00364232705432 0.0036846033149
0.840889 0.177297423636 0.0186100874272 0.0088210510012 0.002841884923 0.000209571064 0.00021876534 0.222773344327 0.00162854617293 0.000671591209875 0.00153151006204 0.00078205418 0.000774323409 0.795864622725 0.0892322332859 0.0453519297718 0.0151103921006 0.0037199608735 0.00376271206392
0.842724 0.176645235108 0.0192682968171 0.00904557612069 0.002761124716 0.000226679328 0.000236102892 0.222302389721 0.00167158619756 0.000658565624855 0.00154842271821 0.000781698763 0.000773979559 0.794616896965 0.0925366758459 0.0465191707731 0.0147302089307 0.00379949715195 0.00384273904626
0.844561 0.175987322169 0.0199240606179 0.00927864944422 0.00267449030707 0.000244170478 0.000253829853 0.221832555845 0.00171446515719 0.000645553528158 0.00156554697561 0.000781343809 0.000773636356 0.793334060001 0.0958447199782 0.0477303847341 0.0143221584356 0.00388096780376 0.00392471678816
0.8464 0.175323244109 0.0206848321007 0.00952053474717 0.0025826530928 0.000262051427 0.000271953319 0.22136383843 0.00175760974313 0.00063257335773 0.00158286738197 0.000780988542 0.000773293035 0.792013932142 0.0996328924614 0.0489869598697 0.0138900011358 0.00396440510532 0.00400867819992
0.848241 0.174652554299 0.0214764294536 0.0097714970134 0.0024859721688 0.00028032916 0.000290480459 0.220896233274 0.00180072607361 0.000619644054133 0.00160036793949 0.000780632177 0.000772948818 0.790654289167 0.103574772452 0.0502902976249 0.0134341737439 0.00404984170785 0.00409465659017
0.850084 0.173974800151 0.0222650886432 0.0100318025697 0.00238443028469 0.000299010735 0.000309418516 0.220429736251 0.00184368060951 0.000606785044071 0.00161803213485 0.000780273912 0.000772602919 0.78925286175 0.107520934768 0.0516418134263 0.012954457824 0.00413731066245 0.0041826856448
0.851929 0.173289523077 0.023050817599 0.0103017192247 0.00227806867972 0.000318103282 0.00032877481 0.219964343303 0.00188647378949 0.00059401624749 0.00163584294538 0.00077991294 0.000772254531 0.787807334929 0.111471379408 0.0530429373748 0.0124508633496 0.00422684537177 0.00427279948657
0.853776 0.172596258444 0.0238336242409 0.0105815164164 0.00216700997308 0.000337614005 0.000348556735 0.219500050451 0.00192910605167 0.000581358052498 0.0016537828674 0.000779548433 0.000771902843 0.786315347488 0.115426106373 0.05449511508 0.0119237136192 0.00431847966323 0.00436503260787
0.855625 0.171894535536 0.0246692717646 0.0108714653687 0.00205149130559 0.000357550182 0.000368771761 0.21903685379 0.00197128901535 0.000568831301086 0.00167183392878 0.000779179554 0.000771547027 0.784774491423 0.119633045131 0.0559998084867 0.0113737647211 0.00441224774567 0.00445941992631
0.857476 0.171183877508 0.0256108609953 0.0111718392505 0.00193191311303 0.000377919166 0.000389427434 0.21857474949 0.00201274809058 0.000556457255149 0.00168997769768 0.000778805456 0.000771186242 0.783182311349 0.124330604658 0.0575584967238 0.0108023756917 0.00450818423192 0.00455599678504
0.859329 0.170463801347 0.0265489519231 0.0114829133304 0.00180891213687 0.000398728381 0.000410531379 0.218113733802 0.00205405066557 0.000544257556877 0.0017081953114 0.000778425274 0.000770819636 0.781536303907 0.129033239883 0.0591726770213 0.0102117545841 0.00460632413134 0.00465479894214
0.861184 0.169733817826 0.0274835540428 0.0118049651479 0.00168347216097 0.000419985332 0.000432091297 0.217653803056 0.00209519716789 0.0005322541702 0.00172646748166 0.000778038131 0.000770446345 0.779833917179 0.133740950808 0.0608438656327 0.0096053183413 0.00470670289633 0.00475586258289
0.863041 0.168993431465 0.028414676838 0.0121382746616 0.00155709342663 0.000441697595 0.000454114969 0.21719495366 0.00213618802459 0.000520469318221 0.00174477450362 0.00077764314 0.000770065488 0.778072550109 0.138453737432 0.0625735986875 0.00898822425916 0.0048093563628 0.00485922435005
0.8649 0.168242140483 0.0293423297797 0.0124831244214 0.00143205084624 0.000463872824 0.00047661025 0.216737182106 0.0021770236621 0.000508925388099 0.00176309628071 0.000777239398 0.000769676173 0.776249551868 0.143171599755 0.0643634332295 0.00836815631912 0.00491432080854 0.00496492130004
0.866761 0.16747943676 0.0304475123201 0.0128397997094 0.00131177655735 0.000486518749 0.000499585079 0.21628048497 0.0022155895987 0.000497644823969 0.00178141232959 0.000776825988 0.000769277496 0.774362221276 0.148706270844 0.0662149480553 0.00775647628384 0.00502163294552 0.00507299096148
0.868624 0.16670480579 0.0315588485486 0.0132085887019 0.00120138084533 0.000509643179 0.000523047472 0.215824858911 0.00225388893514 0.00048665000255 0.00179970178795 0.000776401982 0.00076886854 0.772407806177 0.154293034538 0.0681297446792 0.00716984617826 0.0051313299356 0.0051834713196
0.870489 0.165917726639 0.0326660478004 0.0135897826079 0.00110821187347 0.000533253999 0.000547005524 0.215370300674 0.00229204245509 0.000475963075876 0.00181794343105 0.000775966436 0.00076844837 0.770383502831 0.159885795831 0.070109448241 0.00663230505798 0.00524344936423 0.00529640081391
0.872356 0.165117671901 0.0337691213825 0.0139836758118 0.00104203471803 0.000557359172 0.000571467413 0.214916807091 0.00233005056078 0.000465605790641 0.00183611567452 0.000775518395 0.000768016043 0.768286455284 0.165484554724 0.0721557083946 0.00617732085354 0.00535802929198 0.00541181838098
0.874225 0.164304107656 0.0348680805862 0.0143905660014 0.00101392701527 0.000581966739 0.000596441397 0.214464375083 0.00236791365388 0.000455599283521 0.0018541965913 0.000775056889 0.0007675706 0.766113754755 0.171089311216 0.0742702002064 0.00584823740343 0.00547510823213 0.00552976343357
0.876096 0.163476493422 0.0360920427344 0.0148107543031 0.00103317679367 0.000607084822 0.000621935816 0.21401300166 0.00240356868608 0.000445963846607 0.00187216390943 0.000774580932 0.000767111068 0.763862438983 0.177284967415 0.0764546250212 0.0056940746533 0.00559472517881 0.00565027587378
0.877969 0.162634282113 0.0374026171421 0.0152445453988 0.001088555564 0.000632721621 0.000647959089 0.213562683923 0.00243762982062 0.000436718666155 0.00188999502527 0.000774089528 0.00076663646 0.761529491602 0.183901282654 0.0787107113245 0.00575828542308 0.00571691960039 0.00577339610832
0.879844 0.161776919995 0.0387083084274 0.0156922476334 0.001144621843 0.000658885419 0.00067451972 0.213113419067 0.00247155997071 0.000427881537667 0.00190766701151 0.000773581663 0.000766145777 0.759111841494 0.190524662832 0.0810402155526 0.00603037972511 0.00584173147793 0.0058991650565
0.881721 0.160903846641 0.0400091300072 0.0161541731275 0.001199820643 0.000685584576 0.000701626297 0.212665204377 0.00250535950085 0.000419468563239 0.00192515661414 0.000773056313 0.000765638003 0.756606362157 0.197155107948 0.0834449228972 0.006327171301 0.00596920126748 0.00602762418304
0.8836 0.160014494888 0.0413050952803 0.0166306378682 0.001254076252 0.000712827532 0.000729287492 0.212218037237 0.00253902877502 0.000411493823632 0.00194244026645 0.000772512437 0.000765112111 0.754009871033 0.203792618004 0.0859266480904 0.00661994342799 0.00609936994427 0.00615881548267
0.885481 0.159108290785 0.0426606450347 0.0171219618132 0.001307311926 0.000740622814 0.000757512055 0.211771915126 0.00257138881326 0.000403969058426 0.00195949409199 0.000771948978 0.000764567059 0.751319128839 0.21073328356 0.0884872362181 0.00690826388809 0.00623227903082 0.00629278146559
0.887364 0.158184653558 0.0441984096216 0.0176284689636 0.001359449897 0.000768979027 0.000786308828 0.211326835618 0.00260019547499 0.000396903338581 0.0019762938992 0.00077136487 0.000764001788 0.748530838951 0.218544047251 0.0911285633707 0.00719169215583 0.00636797055749 0.00642956525864
0.889249 0.157242995558 0.0457304393555 0.018150487447 0.001410411352 0.00079790486 0.000815686735 0.210882796391 0.00262888978514 0.000390302745017 0.0019928152012 0.000770759027 0.000763415228 0.745641646683 0.226363107027 0.0938525374453 0.00746977925635 0.00650648712242 0.00656921053059
0.891136 0.156282722216 0.0472567500752 0.0186883495928 0.001460116431 0.000827409083 0.000845654785 0.210439795219 0.00265747205954 0.000384170092525 0.00200903320337 0.000770130351 0.000762806292 0.742648138644 0.234190462888 0.0966610988036 0.00774206780177 0.00664787186726 0.00671176154652
0.893025 0.155303232 0.0487773575975 0.0192423919958 0.001508484222 0.000857500553 0.000876222075 0.209997829981 0.00268594261356 0.000378504669736 0.00202492281321 0.000769477729 0.000762173882 0.739546842051 0.242026114834 0.0995562209661 0.00800809194366 0.00679216853869 0.00685726318381
0.894916 0.154303916366 0.0502922777157 0.0198129555771 0.001555432747 0.000888188209 0.000907397785 0.209556898657 0.00271430176215 0.000373302043679 0.00204045864127 0.000768800033 0.00076151688 0.736334224046 0.249870062864 0.102539911275 0.00826737730537 0.00693942144506 0.00700576092186
0.896809 0.153284159715 0.0520742463132 0.020400385643 0.001600878965 0.000919481075 0.000939191187 0.209116999333 0.00273745760586 0.000368553921775 0.002055615005 0.00076809612 0.000760834159 0.73300669101 0.25900267393 0.105614211562 0.00851944103097 0.00708967552298 0.00715730089865
0.898704 0.152243339344 0.0538622093693 0.0210050319304 0.001644738753 0.00095138826 0.000971611637 0.208678130199 0.00276028513803 0.00036424807983 0.00207036592102 0.000767364832 0.00076012457 0.729560587872 0.268204449825 0.108781198721 0.00876379168957 0.00724297630496 0.00731192988763
0.900601 0.151180825401 0.0556434919673 0.0216272486599 0.001686926906 0.000983918958 0.001004668581 0.208240289556 0.00278302163105 0.0003603683711 0.00208468512174 0.000766604994 0.000759386958 0.725992197395 0.277415937356 0.112042985419 0.00899992929605 0.00739936999063 0.00746969533464
0.9025 0.150095980839 0.0574181126755 0.0222673945746 0.00172735713 0.001017082451 0.001038371554 0.20780347581 0.00280566734441 0.00035689482154 0.00209854603944 0.000765815419 0.000758620145 0.722297739506 0.286637136525 0.115401720626 0.00922734533217 0.00755890341661 0.00763064538717
0.904401 0.148988161367 0.0591860900334 0.0229258329775 0.00176594203 0.001050888106 0.001072730179 0.207367687479 0.00282822253725 0.000353803787248 0.00211192181845 0.000764994903 0.000757822941 0.718473370554 0.29586804733 0.118859590249 0.00944552268694 0.00772162409704 0.00779482888919
0.906304 0.147856715404 0.0611675831225 0.0236029317716 0.001802593105 0.001085345378 0.00110775417 0.206932923192 0.00284697357224 0.000351068201485 0.00212478530748 0.000764142227 0.00075699414 0.714515182617 0.306167485767 0.122418817715 0.00965393569218 0.00788758024111 0.00796229542066
0.908209 0.146700984035 0.0632426555952 0.0242990634861 0.001837220741 0.00112046381 0.001143453331 0.206499181693 0.0028639444136 0.000348657875785 0.00213710907013 0.000763256154 0.000756132522 0.710419202789 0.316964633089 0.126081664568 0.0098520501273 0.00805682077796 0.00813309530159
0.910116 0.145520300957 0.0653099677649 0.0250146053097 0.001869734203 0.001156253031 0.001179837557 0.206066461838 0.00288084528847 0.000346539863614 0.00214886537068 0.000762335435 0.000755236851 0.706181392445 0.327773115999 0.129850431012 0.0100393232366 0.00822939535903 0.00830727963733
0.912025 0.144313992437 0.0673695413054 0.0257499391166 0.001900041626 0.001192722763 0.001216916834 0.205634762599 0.00289767639954 0.000344678859372 0.00216002618241 0.000761378803 0.000754305873 0.701797646531 0.338592934497 0.133727456513 0.0102152037521 0.00840535440498 0.0084849003192
0.913936 0.143081377263 0.0694213978581 0.0265054514888 0.001928050011 0.001229882813 0.001254701242 0.205204083068 0.0029144379492 0.000343037621638 0.00217056318924 0.000760384974 0.000753338321 0.697263792824 0.349424088583 0.13771512037 0.0103791319137 0.00858474910498 0.00866601006448
0.915849 0.141821766694 0.0716249610324 0.0272815337433 0.001953665213 0.001267743081 0.00129320095 0.204774422454 0.002929147905 0.000341577424312 0.00218044778001 0.00075935265 0.000752332912 0.692575591201 0.361056731726 0.141815842281 0.010530539527 0.00876763146738 0.0088506624256
0.917764 0.140534464413 0.0740197744015 0.0280785819496 0.001976791935 0.001306313556 0.001332426223 0.204345780085 0.00294131499507 0.000340258499484 0.00218965104676 0.000758280518 0.000751288344 0.687728732908 0.373692823056 0.146032082912 0.0106688499869 0.00895405431296 0.00903891184496
0.919681 0.139218766482 0.0764056234052 0.0288969969458 0.001997333724 0.001345604316 0.00137238742 0.203918155414 0.00295342944546 0.000339040471038 0.00219814378967 0.000757167245 0.000750203304 0.682718839818 0.386342111349 0.150366344453 0.0107934783598 0.00914407132641 0.00923081365408
0.9216 0.137873961286 0.0787825331992 0.0297371843668 0.002015192955 0.001385625535 0.001413094992 0.203491548014 0.00296549141186 0.000337882786865 0.0022058965121 0.000756011485 0.000749076456 0.677541463671 0.399004596603 0.154821171254 0.0109038314165 0.00933773707527 0.00942642411406
0.923521 0.136499329493 0.0811505288995 0.0305995546499 0.002030270835 0.001426387474 0.001454559487 0.203065957586 0.00297750104966 0.000336745112568 0.00221287942162 0.000754811873 0.000747906455 0.672192085348 0.411680278821 0.159399150335 0.0109993077323 0.00953510703987 0.00962580044794
0.925444 0.135094143998 0.0836017721662 0.0314845230599 0.002042467381 0.001467900491 0.001496791546 0.202641383954 0.00298902786659 0.000335587727168 0.00221906242709 0.00075356703 0.000746691934 0.666666114108 0.424843172194 0.164102912031 0.0110792977423 0.00973623764651 0.00982900086722
0.927369 0.133657669877 0.0863503256703 0.0323925096998 0.002051681424 0.001510175035 0.001539801908 0.202217827073 0.0029990716032 0.000334371874254 0.00222441514495 0.000752275558 0.000745431513 0.660958886818 0.439600377442 0.168935130575 0.0111431838518 0.00994118629733 0.0100360846104
0.929296 0.132189164339 0.0890885810277 0.0333239395252 0.002057810596 0.001553221647 0.001583601409 0.201795287025 0.00300907029601 0.000333060117984 0.0022289068864 0.000750936042 0.000744123794 0.65506566723 0.454372914852 0.17389852467 0.011190340543 0.0101500113893 0.0102471119776
0.931225 0.130687876673 0.0918165672702 0.0342792423652 0.002060751322 0.001597050966 0.001628200978 0.201373764023 0.00301902408031 0.000331616670931 0.00223250666789 0.000749547054 0.000742767361 0.648981645186 0.469160784423 0.178995858162 0.0112201344686 0.0103627723758 0.0104621443562
0.933156 0.129153048203 0.0945343133829 0.0352588529251 0.002060398816 0.001641673722 0.001673611647 0.200953258414 0.00302893309116 0.000330007725581 0.00223518320702 0.000748107143 0.000741360785 0.642701935875 0.483963986155 0.184229940609 0.011231924599 0.0105795297821 0.0106812442747
0.935089 0.127583912232 0.0972621474488 0.0362632108145 0.002056647066 0.001687100742 0.001719844543 0.200533770677 0.00303894209343 0.00032820180138 0.00223690492057 0.000746614846 0.000739902614 0.636221579045 0.498891824442 0.189603627973 0.0112250623464 0.0108003452375 0.0109044754339
0.937024 0.125979693999 0.100399751361 0.0372927605455 0.002049388833 0.001733342949 0.001766910892 0.200115301427 0.003051898723 0.000326170086117 0.00223763992585 0.00074506868 0.000738391385 0.629535538265 0.516102139936 0.195119823206 0.0111988917079 0.0110252815461 0.0111319027408
0.938961 0.124339610621 0.103525588327 0.0383479515642 0.002038515637 0.001780411363 0.00181482202 0.199697851416 0.00306479948686 0.000323886838934 0.00223735604189 0.000743467147 0.000736825614 0.622638700113 0.533330243871 0.200781476995 0.011152749441 0.0112544026976 0.0113635923687
0.9409 0.122662871051 0.106639691671 0.0394292382461 0.002023917758 0.001828317098 0.001863589353 0.199281421536 0.00307764455136 0.000321329815429 0.00223602079267 0.000741808726 0.000735203802 0.615525873438 0.550576136245 0.206591588368 0.0110859652475 0.0114877739119 0.0115996117749
0.942841 0.12094867602 0.109742094659 0.0405370799262 0.002005484215 0.001877071369 0.001913224417 0.198866012816 0.00309043408253 0.000318480783503 0.00223360139919 0.000740091886 0.00073352443 0.608191788568 0.567839817059 0.212553205436 0.0109978619294 0.0117254616997 0.0118400297846
0.944784 0.11919621799 0.112832830501 0.0416719409028 0.001983102768 0.001926685488 0.001963738839 0.198451626428 0.00310316824612 0.000315326109568 0.00223006478641 0.000738315074 0.000731785963 0.600631096532 0.585121286313 0.21866942607 0.0108877556187 0.0119675338996 0.0120849166044
0.946729 0.117404681102 0.11634219407 0.0428342904564 0.001956659908 0.001977170864 0.002015144347 0.198038263689 0.00312576782229 0.000311857472807 0.0022253775928 0.000736476719 0.00072998685 0.592838368278 0.604876509009 0.224943398676 0.0107549560028 0.0122140597223 0.0123343438826
0.948676 0.115573241126 0.119892059745 0.0440246028636 0.001926040847 0.002028539007 0.002067452775 0.197625926059 0.00314951370884 0.000308072723592 0.00221950615705 0.000734575232 0.000728125519 0.584808093911 0.624959179122 0.23137832289 0.0105987665446 0.012465109804 0.0125883847843
0.950625 0.113701065408 0.123428587529 0.0452433574117 0.001891129509 0.002080801526 0.002120676055 0.197214615144 0.00317316391114 0.000303976918354 0.00221241653233 0.000732609008 0.000726200382 0.5765346819 0.645062478583 0.237977450373 0.0104184847301 0.0127207562607 0.0128471140087
0.952576 0.111787312817 0.126951815402 0.0464910384172 0.001851808524 0.002133970132 0.002174826225 0.1968043327 0.00319671870887 0.000299583579791 0.00220407448769 0.000730576421 0.000724209834 0.56801245828 0.665186407392 0.244744085608 0.010213402351 0.0129810727519 0.0131106078686
0.954529 0.109831133698 0.130461781278 0.0477681352364 0.00180795922 0.002188056633 0.002229915427 0.19639508063 0.00322017838121 0.000294916222167 0.00219444551066 0.000728475831 0.000722152249 0.559235665912 0.685330965548 0.251681586666 0.00998280579526 0.0132461344975 0.0133789443575
0.956484 0.107831669815 0.13436059463 0.0490751422841 0.001759461611 0.002243072942 0.002285955906 0.19598686099 0.00326023232301 0.000290010172907 0.00218349481583 0.000726305575 0.000720025984 0.550198463664 0.707955482131 0.25879336606 0.00972597631919 0.0135160183864 0.0136522031769
0.958441 0.105788054301 0.138372189378 0.0504125590547 0.001706194395 0.002299031074 0.002342960014 0.195579675988 0.00330542034333 0.000284914759239 0.00217118735169 0.000724063974 0.000717829379 0.540894925644 0.731384497776 0.266082891612 0.00944219042302 0.0137908030194 0.0139304658378
0.9604 0.103699411606 0.14236869712 0.0517808901323 0.001648034939 0.002355943144 0.002400940209 0.195173527988 0.00335043361579 0.000279695844845 0.00215748780736 0.000721749328 0.000715560755 0.53131904042 0.754837457228 0.273553687275 0.00913072014164 0.014070568754 0.0142138157057
0.962361 0.101564857443 0.146350160998 0.053180645213 0.0015848592737 0.002413821374 0.0024599090532 0.194768419508 0.00339527264546 0.000274438741017 0.00214236062514 0.000719359923 0.000713218413 0.521464710242 0.778314360487 0.28120933407 0.00879083343876 0.014355397801 0.0145023380759
0.964324 0.0993834987356 0.150316624078 0.0546123391213 0.0015165420865 0.0024726780874 0.0025198792169 0.194364353226 0.00343993793646 0.000269251385927 0.00212577001195 0.000716894019 0.000710800637 0.511325750252 0.801815207554 0.289053470978 0.00842179459184 0.0146453742701 0.0147961202308
0.966289 0.097154433567 0.154646847106 0.0560764918283 0.0014429567115 0.0025325257111 0.0025808634796 0.193961331977 0.00350663586783 0.000264267630118 0.0021076799546 0.000714349864 0.000708305691 0.500895887736 0.827865594927 0.297089795894 0.00802286460308 0.0149405842406 0.0150952515542
0.968256 0.0948767511234 0.159159115527 0.0575736284731 0.00136397512 0.002593376779 0.0026428747272 0.193559358758 0.00358470970787 0.000259650255797 0.00208805423621 0.000711725684 0.000705731819 0.490168761315 0.855268362435 0.305322066585 0.0075933016171 0.0152411158514 0.0153998235647
0.970225 0.0925495316427 0.163654397925 0.0591042793784 0.0012794679135 0.0026552439298 0.0027059259551 0.19315843673 0.00366248736525 0.00025559315842 0.00206685646318 0.000709019685 0.00070307725 0.479137920194 0.882698992442 0.313754101695 0.00713236137415 0.0155470593762 0.0157099300144
0.972196 0.0901718463602 0.168132743071 0.0606689800746 0.0011893043144 0.0027181399086 0.0027700302678 0.192758569218 0.00373996969291 0.000252321864429 0.00204405008471 0.000706230052 0.000700340192 0.467796823384 0.910157484947 0.322389781752 0.00663929770164 0.0158585072931 0.0160256669658
0.974169 0.0877427574552 0.172594199648 0.0622682713195 0.0010933521581 0.002782077567 0.0028352008802 0.192359759711 0.0038171575423 0.000250091290173 0.002019598425 0.000703354956 0.00069751883 0.45613883895 0.937643839952 0.331233050223 0.00611336302992 0.0161755543607 0.0163471328982
0.976144 0.0852613179964 0.177401992237 0.0639026991167 0.0009914778836 0.0028470698643 0.0029014511178 0.191962011869 0.00391956602832 0.000249179628495 0.00199346472598 0.000700392543 0.000694611334 0.444157243229 0.967862673882 0.34028791458 0.00555380888923 0.0164982977272 0.0166744287692
0.978121 0.0827265718882 0.182455119478 0.0655728147396 0.0008835465254 0.0029131298673 0.0029687944175 0.191565329518 0.00404009692536 0.000249877655051 0.00196561218509 0.000697340943 0.000691615853 0.431845220095 1.00007872825 0.349558447398 0.00495988650827 0.0168268370007 0.0170076581308
0.9801 0.0801375538158 0.187489206735 0.0672791747513 0.0007694217047 0.0029802707519 0.0030372443279 0.191169716659 0.00416017452177 0.000252473557928 0.00193600401669 0.000694198263 0.000688530518 0.419195860183 1.03232737347 0.359048787494 0.00433084737156 0.0171612743541 0.0173469272075
0.982081 0.0774932891909 0.192504308895 0.0690223410302 0.0006489656204 0.0030485058027 0.0031068145103 0.190775177462 0.00427980012333 0.000257234937198 0.00190460351039 0.000690962593 0.000685353435 0.406202160165 1.06460860954 0.368763141072 0.00366594386329 0.0175017145999 0.017692345013
0.984064 0.0747927940965 0.197500480747 0.0708028807894 0.0005220390409 0.0031178484147 0.0031775187391 0.190381716276 0.00439897503346 0.000264390935711 0.00187137412521 0.000687632 0.000682082697 0.392857021985 1.09692243646 0.378705782935 0.00296442989216 0.017848265323 0.0180440234394
0.986049 0.0720350752322 0.202836434282 0.0726213666011 0.0003885012946 0.0031883120926 0.0032493709025 0.189989337623 0.00454463080163 0.000274118289547 0.00183627957403 0.000684204532 0.000678716373 0.379153252143 1.13236216836 0.388881057669 0.00222556158591 0.0182010369516 0.0184020773741
0.988036 0.0692191298587 0.208471844832 0.0744783764209 0.0002482102617 0.0032599104526 0.0033223850033 0.189598046204 0.00471373679773 0.000286534289485 0.00179928395992 0.000680678219 0.000675252511 0.365083560957 1.17060048603 0.399293380929 0.00144859800503 0.018560142878 0.0187666248141
0.990025 0.0663439457423 0.21408600146 0.076374493612 0.0001010223652 0.0033326572224 0.0033965751591 0.1892078469 0.004882209231 0.000301697809076 0.00176035191957 0.000677051066 0.000671689142 0.350640561844 1.20887729219 0.409947240692 0.000632801883217 0.0189256995738 0.0191377869657
0.992016 0.0634085010995 0.219678965676 0.0783103069676 0.0 0.0034065662417 0.0034719556035 0.188818744774 0.00505004993031 0.000319617214949 0.0017194488228 0.000673321061 0.000668024274 0.335816770604 1.24719258684 0.420847198579 0.0 0.0192978266914 0.0195156883825
0.994009 0.0604117645408 0.225250798876 0.0802864107394 0.0 0.0034816514633 0.0035485406862 0.188430745072 0.00521726072111 0.000340262425215 0.00167654100832 0.000669486171 0.000664255896 0.320604604719 1.28554636999 0.431997891212 0.0 0.0196766471935 0.0199004570787
0.996004 0.0573526950145 0.230801562335 0.0823034046596 0.0 0.0035579269536 0.0036263448739 0.188043853226 0.00538384342539 0.00036344432 0.00163159609588 0.000665544338 0.000660381975 0.304996382655 1.32393864163 0.443404031583 0.0 0.0200622874688 0.0202922246529
0.998001 0.0542302417511 0.23633131722 0.0843618939679 0.0 0.0036354068927 0.0037053827511 0.187658074853 0.00554979986179 0.000388105912 0.00158458337069 0.000661493488 0.000656400458 0.288984323182 1.36236940176 0.455070410448 0.0 0.0204548774612 0.0206911264365


==> aux/fits/MainzOnly/SplineMultipliedWithStandardDipole.dat <==
0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0 1.0 0.0 0.0 0.0 0.0 -0.0
1e-06 0.999996735341 1.95143207157e-08 2.39824010567e-08 2.48995134134e-08 3.40500000418e-08 3.38160000002e-08 0.999997461613 3.89632591577e-08 4.19728048068e-08 4.73651234566e-08 3.43690000904e-08 3.39260000093e-08 0.999999273726 4.83671130516e-08 3.94785572492e-08 2.74839099681e-08 1.09975584195e-10 3.18975956759e-10
4e-06 0.999986941497 7.80566232291e-08 9.59273682693e-08 9.95957396812e-08 1.36195000056e-07 1.35259e-07 0.999989846456 1.55851719573e-07 1.6788595413e-07 1.89453295184e-07 1.37472000006e-07 1.35698999926e-07 0.999997095012 1.93468452206e-07 1.57908301567e-07 1.09930542916e-07 4.39610237102e-10 1.27661337057e-09
9e-06 0.999970618865 1.7562492868e-07 2.15820152071e-07 2.24071999925e-07 3.06420999907e-07 3.04315000088e-07 0.999977154544 3.50661430157e-07 3.77724303885e-07 4.26246220621e-07 3.09298999968e-07 3.05310000059e-07 0.999993464172 4.35304017464e-07 3.55271655945e-07 2.47326918582e-07 9.93027549079e-10 2.87604329241e-09
1.6e-05 0.999947768107 3.12215939108e-07 3.8364421909e-07 3.98306587983e-07 5.44704999994e-07 5.40960000017e-07 0.999959385901 6.23385806036e-07 6.71462516112e-07 7.57711921914e-07 5.49832000041e-07 5.4274099992e-07 0.999988381734 7.73873808826e-07 6.31538879172e-07 4.39649762355e-07 1.77476722207e-09 5.12081710369e-09
2.5e-05 0.999918390152 4.87825037661e-07 5.9936604324e-07 6.22268381283e-07 8.51013999936e-07 8.45163000029e-07 0.99993654056 9.74015628977e-07 1.04906520584e-06 1.18380610693e-06 8.59045000023e-07 8.47967000062e-07 0.99998184844 1.20917782629e-06 9.86666569148e-07 6.86872916729e-07 2.78878742321e-09 8.01590893662e-09
3.6e-05 0.999882486191 7.02446288889e-07 8.62952106059e-07 8.95914369024e-07 1.22530400004e-06 1.21687999999e-06 0.999908618564 1.40253904796e-06 1.51048778123e-06 1.70447080089e-06 1.23690799991e-06 1.22095600008e-06 0.999973865239 1.74121606986e-06 1.42060108414e-06 9.88954380317e-07 4.04446531821e-09 1.15727167849e-08
4.9e-05 0.999840057681 9.56072439117e-07 1.17435726521e-06 1.21919491756e-06 1.66752599995e-06 1.656061e-06 0.999875619966 1.90894157996e-06 2.05567380065e-06 2.31963693575e-06 1.68337999995e-06 1.66167000004e-06 0.999964433291 2.36998853953e-06 1.93327647813e-06 1.34584765548e-06 5.55059953555e-09 1.57960657887e-08
6.4e-05 0.999791106343 1.2486949169e-06 1.53352789443e-06 1.59204946308e-06 2.17761800003e-06 2.16264499997e-06 0.999837544829 2.49320611079e-06 2.6845579313e-06 3.02922292214e-06 2.19841500004e-06 2.17006299996e-06 0.999953553969 3.0954952353e-06 2.52461520751e-06 1.75749481647e-06 7.31841398594e-09 2.06982093687e-08
8.1e-05 0.999735634165 1.5803038336e-06 1.94040097231e-06 2.01441209866e-06 2.75550700002e-06 2.73656299998e-06 0.999794393226 3.15531289629e-06 3.39706448116e-06 3.8331328373e-06 2.78195999992e-06 2.7460830001e-06 0.999941228855 3.91773615718e-06 3.19452549733e-06 2.2238348285e-06 9.36055999379e-09 2.62948341989e-08
0.0001 0.999673643394 1.95088798396e-06 2.39490991078e-06 2.48620056356e-06 3.40111700003e-06 3.37773500003e-06 0.999746165239 3.89523956349e-06 4.19310954012e-06 4.73125794278e-06 3.43395400004e-06 3.38966999991e-06 0.999927459742 4.83671130516e-06 3.94290598609e-06 2.74479233974e-06 1.16921198279e-08 3.25960621828e-08
0.000121 0.999605136545 2.36043484683e-06 2.89697605537e-06 3.00732949037e-06 4.11435799996e-06 4.08607200009e-06 0.999692860962 4.71296111208e-06 5.07259470893e-06 5.72348007645e-06 4.15432999989e-06 4.10075700008e-06 0.999912248631 5.85242067924e-06 4.76964410487e-06 3.32028330918e-06 1.43296129407e-08 3.96194558272e-08
0.000144 0.999530116396 2.808930586e-06 3.44651136567e-06 3.57770450078e-06 4.89512900004e-06 4.86147799994e-06 0.999634480498 5.60844991596e-06 6.03541683303e-06 6.80966537822e-06 4.943014e-06 4.87927100001e-06 0.999895597737 6.96486427943e-06 5.67461090398e-06 3.95022349591e-06 1.72899973228e-08 4.73860244377e-08
0.000169 0.999448585986 3.29636005102e-06 4.04342601997e-06 4.19721718225e-06 5.74332500003e-06 5.70384499998e-06 0.999571023961 6.58167572502e-06 7.08145959255e-06 7.98966696858e-06 5.79992300009e-06 5.72513099995e-06 0.99987750948 8.17404210572e-06 6.65767078301e-06 4.63450866593e-06 2.05936777631e-08 5.59112247611e-08
0.000196 0.99936054862 3.82270677821e-06 4.68761545232e-06 4.86575514044e-06 6.65882700002e-06 6.61305600003e-06 0.999502491477 7.63260566703e-06 8.21059532896e-06 9.26332947322e-06 6.72496800003e-06 6.63824899994e-06 0.99985798649 9.47995415811e-06 7.71867320478e-06 5.37303363605e-06 2.42625107783e-08 6.52179715788e-08
0.000225 0.999266007863 4.38795299165e-06 5.37897196911e-06 5.58319410729e-06 7.64150999999e-06 7.58898700004e-06 0.999428883182 8.76120424972e-06 9.42269045882e-06 1.06304809015e-05 7.71805300004e-06 7.61853199993e-06 0.999837031607 1.08826004366e-05 8.85745720864e-06 6.16568045606e-06 2.83198097195e-08 7.53276407917e-08
0.000256 0.999164967544 4.99207960435e-06 6.11737581312e-06 6.34940224648e-06 8.69123800007e-06 8.63150300001e-06 0.999350199223 9.96743336307e-06 1.07176002294e-05 1.20909378262e-05 8.77907600005e-06 8.66587699999e-06 0.999814647879 1.23819809412e-05 1.00738490431e-05 7.01232810319e-06 3.27893520113e-08 8.62660780587e-08
0.000289 0.999057431754 5.63506621943e-06 6.90270054198e-06 7.16423831888e-06 9.80786600002e-06 9.740461e-06 0.999266439759 1.12512522817e-05 1.20951680513e-05 1.36445066076e-05 9.90792800004e-06 9.78017599995e-06 0.999790838562 1.39780956719e-05 1.13676627366e-05 7.91284399944e-06 3.76973862126e-08 9.80606054135e-08
0.000324 0.998943404843 6.31689113143e-06 7.73481434328e-06 8.02755097821e-06 1.09912399999e-05 1.09157070001e-05 0.999177604962 1.26126176672e-05 1.35552278069e-05 1.52909773542e-05 1.1104489e-05 1.0961314e-05 0.999765607117 1.56709446287e-05 1.27387014057e-05 8.86708347668e-06 4.30736416535e-08 1.10736025905e-07
0.000361 0.998822891425 7.03753132766e-06 8.61357290022e-06 8.93918234583e-06 1.2241196e-05 1.215708e-05 0.999083695015 1.40514835716e-05 1.50976045043e-05 1.70301319864e-05 1.23686379999e-05 1.220917e-05 0.999738957215 1.74605278116e-05 1.41867585736e-05 9.87490099468e-06 4.89483333865e-08 1.24325638784e-07
0.0004 0.998695896371 7.7969624897e-06 9.5388287812e-06 9.89896125292e-06 1.3557564e-05 1.3464408e-05 0.998984710113 1.55678014395e-05 1.67221151139e-05 1.886173639e-05 1.3700243e-05 1.3523613e-05 0.99971089273 1.93468452206e-05 1.57116135214e-05 1.09361367643e-05 5.53521721791e-08 1.38857238041e-07
0.000441 0.998562424816 8.59515899486e-06 1.05104207132e-05 1.09067149491e-05 1.49401590001e-05 1.4837513e-05 0.998880650464 1.71615201111e-05 1.84285649448e-05 2.07855441656e-05 1.50991660001e-05 1.4904507e-05 0.999681417747 2.13298968558e-05 1.73130290457e-05 1.2050631444e-05 6.23163711744e-08 1.54367133631e-07
0.000484 0.99842248215 9.43209391791e-06 1.15281860847e-05 1.19622538105e-05 1.6388793e-05 1.62762039999e-05 0.998771516292 1.88325858264e-05 2.02167469808e-05 2.28013021027e-05 1.6565262e-05 1.6351711e-05 0.999650536548 2.3409682717e-05 1.89907685645e-05 1.32182024013e-05 6.98796633891e-08 1.70887147544e-07
0.000529 0.998276074024 1.03077390326e-05 1.25919520203e-05 1.30653834471e-05 1.7903266e-05 1.77802819999e-05 0.998657307831 2.05809422275e-05 2.20864473278e-05 2.49087380164e-05 1.809838e-05 1.7865074e-05 0.999618253625 2.55862028043e-05 2.07445761985e-05 1.44386695714e-05 7.80783028231e-08 1.88454634897e-07
0.000576 0.998123206348 1.12220648138e-05 1.37015331479e-05 1.42159030497e-05 1.9483369e-05 1.9349543e-05 0.998538025331 2.24065303627e-05 2.40374435626e-05 2.71075726271e-05 1.9698361e-05 1.9444441e-05 0.999584573674 2.78594571177e-05 2.25741828738e-05 1.57118472547e-05 8.69490753841e-08 2.07107488492e-07
0.000625 0.997963885287 1.21750404389e-05 1.48567441088e-05 1.54135974811e-05 2.11288840001e-05 2.0983768e-05 0.998413669055 2.43092886903e-05 2.60695025967e-05 2.93975095614e-05 2.13650390001e-05 2.1089647e-05 0.999549501592 3.02294456572e-05 2.44793114901e-05 1.70375347093e-05 9.65333173397e-08 2.26885151444e-07
0.000676 0.997798117265 1.31666337898e-05 1.60573856994e-05 1.66582484563e-05 2.2839584e-05 2.2682734e-05 0.998284239282 2.62891530821e-05 2.8182379528e-05 3.17782432728e-05 2.3098243e-05 2.28005230001e-05 0.99951304248 3.26961684229e-05 2.64596715641e-05 1.8415526921e-05 1.06871917427e-07 2.47830630462e-07
0.000729 0.997625908961 1.41968114558e-05 1.73032542708e-05 1.7949624651e-05 2.4615234e-05 2.4446208e-05 0.998149736306 2.83460568279e-05 3.03758220873e-05 3.42494591878e-05 2.4897793e-05 2.45768930001e-05 0.99947520164 3.52596254146e-05 2.85149670033e-05 1.98456089121e-05 1.1800833366e-07 2.699855014e-07
0.000784 0.997447267309 1.52655387344e-05 1.85941377011e-05 1.92874875338e-05 2.645559e-05 2.6273945e-05 0.998010160437 3.04799306392e-05 3.26495676808e-05 3.68108244995e-05 2.6763502e-05 2.6418574e-05 0.999435984572 3.79198166325e-05 3.06448828876e-05 2.13275585435e-05 1.29990611275e-07 2.93392924622e-07
0.000841 0.997262199499 1.63727796342e-05 1.99298140575e-05 2.06715923209e-05 2.8360397e-05 2.8165695e-05 0.997865512 3.26907026543e-05 3.50033448692e-05 3.94619987509e-05 2.86951790001e-05 2.8325374e-05 0.999395396981 4.06767420764e-05 3.28490958652e-05 2.28611480329e-05 1.42862378039e-07 3.18102666541e-07
0.0009 0.997070712974 1.75184968773e-05 2.13100578523e-05 2.21016839144e-05 3.03293940001e-05 3.01211989999e-05 0.997715791338 3.49782984418e-05 3.74368718958e-05 4.22026290899e-05 3.0692624e-05 3.02970970001e-05 0.999353444769 4.35304017464e-05 3.51272728878e-05 2.44461388589e-05 1.56671871476e-07 3.44161095955e-07
0.000961 0.996872815429 1.87026519014e-05 2.2734633335e-05 2.35774955509e-05 3.2362312e-05 3.2140186e-05 0.997560998811 3.73426410063e-05 3.99498591521e-05 4.50323491929e-05 3.2755629e-05 3.23335410001e-05 0.999310134034 4.64807956426e-05 3.7479070239e-05 2.60822856043e-05 1.71472957722e-07 3.71614201411e-07
0.001024 0.996668514814 1.99252048621e-05 2.42032971985e-05 2.50987600519e-05 3.4458867e-05 3.4222381e-05 0.997401134796 3.97836507926e-05 4.25420052415e-05 4.79507827252e-05 3.4883984e-05 3.4434494e-05 0.999265471076 4.95279237648e-05 3.9904129344e-05 2.77693383123e-05 1.87313119793e-07 4.00520632104e-07
0.001089 0.996457819327 2.11861146357e-05 2.5715800336e-05 2.66651926889e-05 3.66187750001e-05 3.6367496e-05 0.99723619969 4.23012456913e-05 4.52130002627e-05 5.09575416169e-05 3.7077466e-05 3.6599743e-05 0.999219462387 5.26717861132e-05 4.2402087376e-05 2.95070318043e-05 2.04251509817e-07 4.30925658046e-07
0.001156 0.99624073742 2.24853388217e-05 2.7271883852e-05 2.82765083971e-05 3.88417370001e-05 3.8575238e-05 0.997066193906 4.4895341043e-05 4.79625277939e-05 5.40522240577e-05 3.9335852e-05 3.88290600001e-05 0.999172114659 5.59123826876e-05 4.49725617769e-05 3.12951042491e-05 2.22336917099e-07 4.62889243824e-07
0.001225 0.996017277792 2.38228337452e-05 2.88712826123e-05 2.99324086362e-05 4.1127447e-05 4.08453039999e-05 0.996891117879 4.75658496446e-05 5.07902584806e-05 5.7234419247e-05 4.1658907e-05 4.1122219e-05 0.999123434775 5.92497134882e-05 4.76151661227e-05 3.31332790881e-05 2.41629827924e-07 4.96466022959e-07
0.001296 0.995787449391 2.51985544601e-05 3.05137252743e-05 3.16325895251e-05 4.3475592e-05 4.3177382e-05 0.996710972064 5.03126817546e-05 5.36958551365e-05 6.05037056696e-05 4.40463920001e-05 4.34789839999e-05 0.999073429812 6.26837785149e-05 5.03295027195e-05 3.50212720412e-05 2.6218941751e-07 5.31713326257e-07
0.001369 0.995551261413 2.66124547517e-05 3.2198932008e-05 3.33767355482e-05 4.588585e-05 4.5571151e-05 0.996525756934 5.3135745098e-05 5.6678972913e-05 6.38596457153e-05 4.6498061e-05 4.58991100001e-05 0.999022107041 6.62145777676e-05 5.31151610508e-05 3.69587961111e-05 2.84074566426e-07 5.68690198599e-07
0.001444 0.995308723301 2.80644871396e-05 3.39266159129e-05 3.5164528976e-05 4.835789e-05 4.80262839999e-05 0.996335472987 5.60349448731e-05 5.97392540418e-05 6.73017956727e-05 4.90136620001e-05 4.83823499999e-05 0.998969473923 6.98421112465e-05 5.59717193144e-05 3.89455522166e-05 3.07347881479e-07 6.07458417345e-07
0.001521 0.995059844744 2.95546028803e-05 3.56964824865e-05 3.69956387594e-05 5.0891372e-05 5.0542444e-05 0.996140120739 5.90101837569e-05 6.28763381966e-05 7.08296972547e-05 5.1592936e-05 5.09284470001e-05 0.998915538113 7.35663789515e-05 5.88987487279e-05 4.09812409525e-05 3.32071708797e-07 6.48081507237e-07
0.0016 0.994804635675 3.10827519713e-05 3.75082297052e-05 3.88697302256e-05 5.3485948e-05 5.3119288e-05 0.995939700733 6.20613619112e-05 6.60898498383e-05 7.44428832097e-05 5.42356150001e-05 5.3537141e-05 0.998860307449 7.73873808826e-05 6.18958060998e-05 4.30655500812e-05 3.58311152637e-07 6.90621748345e-07
0.001681 0.994543106269 3.26488831532e-05 3.93615528744e-05 4.0786454857e-05 5.6141264e-05 5.575646e-05 0.995734213531 6.5188376989e-05 6.93794069325e-05 7.81408732289e-05 5.6941431e-05 5.6208163e-05 0.998803789961 8.13051170397e-05 6.4962444269e-05 4.51981584236e-05 3.86135105002e-07 7.3514720933e-07
0.001764 0.994275266948 3.42529439131e-05 4.1256129943e-05 4.27454660704e-05 5.88569540001e-05 5.84536029999e-05 0.995523659722 6.8391124141e-05 7.27446201313e-05 8.19231774119e-05 5.9710103e-05 5.8941239e-05 0.998745993868 8.5319587423e-05 6.8098195031e-05 4.7378749971e-05 4.15608225168e-07 7.81724753818e-07
0.001849 0.994001128369 3.58948804886e-05 4.31916460335e-05 4.474639668e-05 6.16326489999e-05 6.1210343e-05 0.995308039919 7.16694960221e-05 7.61850871936e-05 8.57892960471e-05 6.2541347e-05 6.17360899999e-05 0.998686927567 8.94307920324e-05 7.1302595775e-05 4.96069833197e-05 4.46807026933e-07 8.30421048148e-07
0.001936 0.993720701436 3.75746378702e-05 4.51677671228e-05 4.67888845606e-05 6.4467965e-05 6.4026307e-05 0.995087354758 7.50233827976e-05 7.97004034968e-05 8.97387140166e-05 6.54348729999e-05 6.4592425e-05 0.998626599649 9.36387308679e-05 7.45751562884e-05 5.18825314688e-05 4.79794793562e-07 8.81311625234e-07
0.002025 0.993433997286 3.92921598055e-05 4.71841587768e-05 4.88725509987e-05 6.7362516e-05 6.6901108e-05 0.994861604905 7.84526721512e-05 8.32901500598e-05 9.37709115018e-05 6.8390383e-05 6.75099549999e-05 0.998565018881 9.79434039295e-05 7.79153914476e-05 5.42050443937e-05 5.14650711825e-07 9.34465837932e-07
0.002116 0.993141027298 4.10473888022e-05 4.92404781246e-05 5.09970147664e-05 7.03159059999e-05 6.9834353e-05 0.994630791051 8.19572492912e-05 8.69539006075e-05 9.78853553884e-05 7.14075729999e-05 7.04883810001e-05 0.998502194215 0.000102344811217 8.13227995648e-05 5.65741715433e-05 5.51449815367e-07 9.89956919217e-07
0.002209 0.992841803085 4.28402661321e-05 5.13363760973e-05 5.31618848292e-05 7.3327731e-05 7.28256410001e-05 0.994394913913 8.55369969573e-05 9.06912243595e-05 0.000102081497811 7.44861350001e-05 7.3527395e-05 0.998438134783 0.000106842952731 8.47968667562e-05 5.8989559815e-05 5.90266011735e-07 1.04786200217e-06
0.002304 0.992536336498 4.46707318343e-05 5.3471494317e-05 5.53667658242e-05 7.6397579e-05 7.5874566e-05 0.994153974239 8.91917954293e-05 9.45016761941e-05 0.000106358787823 7.7625752e-05 7.6626687e-05 0.998372849898 0.000111437828471 8.83370730039e-05 6.14508450752e-05 6.31176115262e-07 1.10825711996e-06
0.002401 0.99222463962 4.65387247194e-05 5.56454722058e-05 5.76112498921e-05 7.9525029e-05 7.89807089999e-05 0.993907972805 9.29215225333e-05 9.83848081434e-05 0.000110716660103 8.0826103e-05 7.978594e-05 0.998306349047 0.000116129438437 9.19428910744e-05 6.39576579731e-05 6.74262891409e-07 1.17122325216e-06
0.0025 0.991906724767 4.84441823733e-05 5.78579403203e-05 5.98949270952e-05 8.2709656e-05 8.2143647e-05 0.993656910418 9.67260536497e-05 0.000102340159868 0.000115154540431 8.40868590001e-05 8.3004831e-05 0.998238641897 0.000120917782629 9.56137823945e-05 6.65096236687e-05 7.19607031074e-07 1.23683729758e-06
0.002601 0.991582604488 5.03870411604e-05 6.01085212556e-05 6.22173781901e-05 8.59510250001e-05 8.5362949e-05 0.993400787915 0.000100605261722 0.000106367263597 0.000119671841465 8.7407687e-05 8.628303e-05 0.998169738288 0.000125802861047 9.93491941544e-05 6.91063607458e-05 7.67290188608e-07 1.30518214791e-06
0.002704 0.99125229156 5.23672362288e-05 6.23968340744e-05 6.45781765141e-05 8.9248693e-05 8.8638175e-05 0.993139606165 0.000104559017261 0.000110465644296 0.000124267970706 9.0788247e-05 8.96202039999e-05 0.998099648233 0.000130784673692 0.000103148574414 7.17474831481e-05 8.17400028552e-07 1.37634168484e-06
0.002809 0.990915798991 5.43847015131e-05 6.47224907826e-05 6.69768896467e-05 9.260221e-05 9.1968881e-05 0.992873366069 0.00010858718836 0.000114634820658 0.000128942321551 9.4228193e-05 9.301601e-05 0.998028381922 0.000135863220562 0.000107011353261 7.44325989819e-05 8.70018179722e-07 1.45040079813e-06
0.002916 0.990573140016 5.64393697392e-05 6.70850931739e-05 6.9413079114e-05 9.6011118e-05 9.5354613e-05 0.992602068561 0.000112689640693 0.00011887430132 0.000133694276925 9.7727175e-05 9.6470101e-05 0.997955949711 0.000141038501658 0.000110936952542 7.7161314618e-05 9.25232324644e-07 1.5274484253e-06
0.003025 0.990224328094 5.85311724282e-05 6.94842449127e-05 7.18862962332e-05 9.94749550001e-05 9.8794909e-05 0.992325714612 0.000116866237536 0.000123183586043 0.00013852321572 0.000101284833 9.9982126e-05 0.997882362125 0.000146310516981 0.000114924793828 7.99332198835e-05 9.83134211485e-07 1.60756751111e-06
0.003136 0.989869376911 6.06600399012e-05 7.19195363206e-05 7.43960898192e-05 0.000102993248 0.000102289301 0.992044305226 0.000121116839761 0.000127562167829 0.000143428502012 0.000104900804 0.000103551727 0.997807629857 0.00015167926653 0.000118974280961 8.27479087517e-05 1.04381464494e-06 1.6908491175e-06
0.003249 0.989508300376 6.28259012826e-05 7.43905533505e-05 7.69420008827e-05 0.000106565517 0.000105837316 0.991757841442 0.000125441305857 0.000132009533583 0.000148409491532 0.000108574721 0.00010717854 0.997731763771 0.000157144750305 0.000123084812013 8.56049720438e-05 1.10736350389e-06 1.77738741391e-06
0.003364 0.989141112617 6.50286845056e-05 7.68968797985e-05 7.95235606713e-05 0.000110191278 0.00010943847 0.991466324339 0.000129839491929 0.000136525160372 0.00015346553104 0.000112306208 0.000110862195 0.997654774888 0.000162706968306 0.000127255778794 8.85039856984e-05 1.17387581e-06 1.8672716452e-06
0.003481 0.988767827986 6.72683163158e-05 7.94380883909e-05 8.21402988858e-05 0.000113870038 0.000113092275 0.991169755032 0.000134311251716 0.000141108517524 0.000158595959087 0.000116094884 0.000114602318 0.997576674395 0.000168365920533 0.000131486562975 9.14445282543e-05 1.24344670938e-06 1.96059521596e-06
0.0036 0.988388461051 6.95447222763e-05 8.20137505761e-05 8.47917368847e-05 0.000117601296 0.000116798235 0.990868134675 0.000138856436592 0.000145759069123 0.000163800102423 0.000119940365 0.000118398527 0.997497473642 0.000174121606986 0.000135776537707 9.4426171141e-05 1.31617149912e-06 2.05745672077e-06
0.003721 0.988003026598 7.18578267722e-05 8.46234272027e-05 8.74773890929e-05 0.000121384546 0.000120555846 0.990561464462 0.000143474895581 0.000150476270893 0.000169077279973 0.000123842258 0.000122250438 0.997417184137 0.000179974027665 0.000140125066736 9.7448482328e-05 1.39215169381e-06 2.1579509023e-06
0.003844 0.987611539628 7.42075530148e-05 8.7266678312e-05 9.01967648228e-05 0.000125219276 0.000124364601 0.990249745628 0.000148166475364 0.000155259570363 0.000174426802353 0.000127800167 0.000126157659 0.997335817543 0.00018592318257 0.000144531510031 0.000100511023105 1.47148396012e-06 2.2621757193e-06
0.003969 0.987214015358 7.65938230471e-05 8.99430546601e-05 9.29493681949e-05 0.000129104963 0.000128223983 0.98993297945 0.000152931020286 0.000160108408174 0.000179847971749 0.000131813689 0.000130119793 0.997253385685 0.000191969071702 0.000148995217145 0.000103613352787 1.55427022552e-06 2.37023339389e-06
0.004096 0.986810469215 7.90165577481e-05 9.26521035301e-05 9.57346964214e-05 0.000133041082 0.000132133469 0.989611167247 0.000157768372373 0.000165022219435 0.000185340079208 0.000135882417 0.000134136439 0.997169900538 0.000198111695059 0.000153515528599 0.000106755025154 1.64061467378e-06 2.48222436794e-06
0.004225 0.986400916838 8.14756768378e-05 9.53933656297e-05 9.85522398146e-05 0.0001370271 0.000136092532 0.989284310383 0.000162678371331 0.000170000428425 0.00019090240984 0.000140005937 0.000138207189 0.99708537423 0.000204351052643 0.000158091780367 0.000109935588155 1.73061872244e-06 2.59825036208e-06
0.004356 0.985985374074 8.39710988821e-05 9.81663790686e-05 0.000101401484918 0.000141062478 0.000140100635 0.988952410265 0.000167660854567 0.000175042458169 0.000196534237632 0.000144183831 0.000142331631 0.996999819041 0.000210687144453 0.000162723299623 0.000113154589299 1.82439013297e-06 2.718415402e-06
0.004489 0.985563856979 8.6502741298e-05 0.000100970672252 0.000104281913128 0.000145146669 0.000144157237 0.988615468347 0.00017271565719 0.000180147719729 0.000202234830415 0.000148415677 0.000146509347 0.996913247399 0.000217119970489 0.000167409404109 0.000116411569845 1.92203495619e-06 2.84282786656e-06
0.004624 0.985136381813 8.90705203586e-05 0.000103805773263 0.000107192996811 0.000149279123 0.00014826179 0.98827348613 0.000177842612028 0.000185315619806 0.000208003448374 0.000152701044 0.000150739916 0.99682567188 0.000223649530751 0.000172149411531 0.00011970606682 2.02366361213e-06 2.9715904134e-06
0.004761 0.984702965043 9.16743511978e-05 0.000106671200452 0.000110134208563 0.000153459279 0.000152413742 0.987926465162 0.000183041549633 0.000190545558248 0.000213839340478 0.0001570395 0.000155022909 0.996737105207 0.000230275825239 0.000176942623498 0.00012303761762 2.1293828385e-06 3.10481616039e-06
0.0049 0.984263623335 9.43141478165e-05 0.000109566470992 0.000113105011433 0.000157686574 0.000156612531 0.98757440704 0.000188312298293 0.000195836927743 0.000219741749312 0.000161430606 0.000159357893 0.996647560243 0.000236998853953 0.000181788338947 0.000126405750543 2.23930581766e-06 3.24261355755e-06
0.005041 0.983818373557 9.68533697855e-05 0.000112491094997 0.000116104864787 0.000161960439 0.000160857593 0.987217313412 0.000193365664594 0.000201189115806 0.000225709911461 0.000165873917 0.000163744431 0.996557049994 0.000243456383962 0.000186685852619 0.000129809995008 2.35354410671e-06 3.38509146125e-06
0.005184 0.983367232776 9.90891578293e-05 0.000115444578706 0.000119133222012 0.000166280297 0.000165148355 0.986855185976 0.000197771986419 0.000206601502283 0.000231743052444 0.000170368986 0.000168182082 0.996465587606 0.000249109483344 0.0001916344483 0.000133249874934 2.47221475025e-06 3.53236522288e-06
0.005329 0.982910218256 0.000101354382428 0.000118426423112 0.000122189532832 0.000170645566 0.000169484241 0.986488026483 0.000202236322007 0.000212073460406 0.000237840393655 0.000174915358 0.000172670398 0.996373186363 0.000254841647052 0.00019663340783 0.000136724911172 2.59543119763e-06 3.68454762023e-06
0.005476 0.982447347456 0.000103648968918 0.000121436126709 0.000125273241478 0.00017505566 0.000173864668 0.986115836736 0.000206758524203 0.000217604359174 0.000244001145555 0.000179512576 0.000177208926 0.996279859684 0.000260652875088 0.000201682002434 0.000140234622554 2.7233093971e-06 3.84175392454e-06
0.005625 0.98197863803 0.000105972841724 0.000124473177384 0.000128383789447 0.000179509984 0.000178289049 0.985738618592 0.000211338444053 0.000223193561141 0.000250224513023 0.000184160177 0.00018179721 0.996185621126 0.000266543167451 0.000206779497017 0.000143778530752 2.8559668015e-06 4.00410295454e-06
0.005776 0.981504107821 0.00010832592436 0.000127537066258 0.000131520610935 0.00018400794 0.000182756789 0.985356373967 0.000215975930812 0.000228840418629 0.000256509694985 0.000188857691 0.000186434791 0.996090484369 0.000272512524141 0.000211925156648 0.000147356142102 2.99352644983e-06 4.17171000666e-06
0.005929 0.981023774862 0.000110708139439 0.000130627277067 0.000134683134735 0.000188548927 0.000187267287 0.984969104829 0.000220670831954 0.000234544285515 0.000262855881699 0.000193604647 0.000191121201 0.99599446323 0.000278560945158 0.000217118236062 0.000150966970695 3.1361089029e-06 4.34469293897e-06
0.006084 0.980537657378 0.000113119408673 0.000133743285184 0.000137870791818 0.000193132331 0.000191819943 0.984576813206 0.000225422993178 0.000240304503478 0.000269262257107 0.000198400569 0.000195855971 0.995897571653 0.000284688430502 0.000222357982177 0.000154610527478 3.28383324466e-06 4.52317830446e-06
0.006241 0.980045773774 0.000115559652881 0.000136884569701 0.000141083000577 0.000197757543 0.000196414145 0.984179501184 0.000230232258425 0.000246120413182 0.000275727997268 0.000203244975 0.000200638625 0.995799823706 0.000290894980173 0.000227643641303 0.000158286316958 3.43682423698e-06 4.70728209356e-06
0.0064 0.979548142643 0.000118028791989 0.000140050599159 0.000144319179828 0.00020242394 0.000201049278 0.983777170909 0.000235098469879 0.000251991345837 0.000282252271564 0.000208137379 0.000205468685 0.995701233581 0.000297180594171 0.00023297445068 0.000161993846174 3.59520826876e-06 4.8971310691e-06
0.006561 0.97904478276 0.000120526745044 0.000143240841402 0.00014757874567 0.000207130899 0.000205724724 0.983369824589 0.000240021467982 0.000257916629913 0.0002888342457 0.00021307729 0.000210345668 0.995601815593 0.000303545272496 0.000238349644179 0.000165732616728 3.7591103399e-06 5.09284756367e-06
0.006724 0.978535713079 0.000123053430208 0.000146454758538 0.000150861107482 0.00021187779 0.000210439858 0.982957464493 0.000245001091443 0.000263895587852 0.000295473076668 0.000218064215 0.000215269086 0.995501584175 0.000309989015148 0.0002437684511 0.000169502132953 3.92865815158e-06 5.29455965104e-06
0.006889 0.978020952733 0.000125608764771 0.00014969181118 0.000154165671078 0.00021666398 0.000215194053 0.982540092954 0.000250037177243 0.000269927535715 0.000302167916648 0.000223097654 0.000220238448 0.995400553877 0.000316511822127 0.00024923009598 0.000173301892598 4.10397907125e-06 5.50239204322e-06
0.007056 0.97750052103 0.000128192665153 0.000152951455543 0.000157491839143 0.000221488832 0.000219986672 0.982117712369 0.000255129560653 0.000276011786756 0.000308917908639 0.000228177104 0.000225253257 0.995298739366 0.000323113693433 0.000254733796704 0.000177131395289 4.28520525975e-06 5.71647117731e-06
0.007225 0.976974437456 0.000130805046907 0.0001562331396 0.000160839013505 0.000226351699 0.00022481708 0.981690325202 0.000260278075238 0.000282147645494 0.000315722194833 0.000233302058 0.000230313015 0.995196155422 0.000329794629066 0.000260278767411 0.00018099014122 4.47246654689e-06 5.93693033957e-06
0.007396 0.976442721665 0.00013344582473 0.000159536316403 0.000164206589312 0.000231251936 0.000229684634 0.981257933981 0.000265482552866 0.000288334416762 0.000322579906611 0.000238472007 0.000235417215 0.995092816935 0.000336554629026 0.000265864218201 0.00018487762644 4.66589252657e-06 6.1638994997e-06
0.007569 0.975905393483 0.000136114912461 0.000162860430673 0.000167593957298 0.000236188892 0.000234588685 0.980820541305 0.000270742823726 0.000294571396522 0.000329490171261 0.000243686433 0.000240565352 0.994988738903 0.000343393693313 0.000271489355613 0.000188793347254 4.86562170054e-06 6.39750638221e-06
0.007744 0.975362472906 0.000138812223091 0.000166204921994 0.000171000510046 0.000241161908 0.000239528584 0.980378149841 0.000276058716328 0.000300857877513 0.00033645211393 0.000248944819 0.000245756914 0.994883936432 0.000350311821927 0.000277153381581 0.000192736800535 5.07178626241e-06 6.63788866984e-06
0.007921 0.974813980094 0.000141537668769 0.000169569231957 0.00017442563262 0.000246170326 0.000244503676 0.979930762326 0.000281430057523 0.000307193147169 0.000343464849378 0.000254246642 0.000250991384 0.994778424733 0.000357309014868 0.000282855492583 0.000196707479959 5.28452025916e-06 6.88517775782e-06
0.0081 0.974259935373 0.000144291160801 0.000172952793774 0.000177868710616 0.000251213481 0.000249513302 0.97947838157 0.000286856672504 0.000313576490151 0.000350527490726 0.000259591374 0.000256268245 0.994672219117 0.000364385272136 0.000288594884489 0.000200704885098 5.50396265553e-06 7.13950794329e-06
0.008281 0.97370035923 0.000147072609662 0.000176355041823 0.000181329123472 0.000256290704 0.000254556798 0.979021010454 0.000292338384824 0.000320007184108 0.000357639144326 0.000264978486 0.000261586972 0.994565334996 0.000371540593731 0.000294370748228 0.000204728507757 5.73025025685e-06 7.40101745245e-06
0.008464 0.973135272312 0.000149881924999 0.000179775405791 0.000184806251192 0.000261401324 0.000259633498 0.978558651934 0.000297875016405 0.000326484506055 0.000364798912492 0.000270407445 0.00026694704 0.994457787879 0.000378774979654 0.000300182268544 0.00020877784534 5.96352279192e-06 7.6698433793e-06
0.008649 0.972564695425 0.000152719015636 0.00018321331238 0.000188299469438 0.000266544665 0.000264742731 0.978091309042 0.000303466387543 0.000333007724462 0.000372005893298 0.000275877711 0.00027234792 0.99434959337 0.000386088429903 0.000306028632366 0.00021285239268 6.20392194117e-06 7.94612171995e-06
0.008836 0.97198864953 0.000155583789578 0.000186668187659 0.000191808150879 0.000271720048 0.000269883823 0.977618984885 0.000309112316926 0.000339576106744 0.00037925917848 0.000281388745 0.000277789078 0.994240767168 0.000393480944479 0.00031190902029 0.00021695164523 6.4515882976e-06 8.22999348227e-06
0.009025 0.971407155742 0.000158476154022 0.000190139452539 0.000195331667455 0.00027692679 0.000275056096 0.977141682648 0.000314812621643 0.000346188916879 0.000386557856817 0.000286940002 0.000283269976 0.99413132506 0.000400952523382 0.000317822610539 0.000221075101369 6.70666342806e-06 8.52159861886e-06
0.009216 0.970820235329 0.000161396015354 0.000193626526408 0.000198869390817 0.000282164205 0.000280258872 0.976659405595 0.000320567117192 0.000352845413422 0.000393901012702 0.000292530935 0.000288790075 0.994021282924 0.000408503166612 0.000323768577404 0.000225222260905 6.96928885291e-06 8.82107909439e-06
0.009409 0.970227909707 0.000164343279162 0.000197128826585 0.000202420686548 0.000287431602 0.000285491465 0.976172157071 0.000326375617494 0.000359544851495 0.000401287726545 0.000298160991 0.000294348833 0.993910656721 0.00041613287417 0.000329746095138 0.000229392620132 7.23961222648e-06 9.12857688395e-06
0.009604 0.969630200439 0.00016731785024 0.000200645769294 0.00020598491954 0.000292728291 0.000290753187 0.9756799405 0.000332237934902 0.000366286483498 0.000408717073598 0.000303829619 0.000299945702 0.993799462498 0.000423841646054 0.000335754335088 0.000233585679735 7.51777816377e-06 9.44423599591e-06
0.009801 0.969027129235 0.000170319632588 0.000204176765688 0.00020956145621 0.000298053575 0.00029604335 0.975182759391 0.000338153880212 0.000373069557426 0.000416188126989 0.000309536259 0.000305580133 0.993687716383 0.000431629482265 0.000341792464321 0.000237800942793 7.80393129973e-06 9.7681994885e-06
0.01 0.968418717946 0.000173348529428 0.000207721228427 0.000213149655632 0.000303406757 0.000301361259 0.974680617336 0.000344123262679 0.000379893319127 0.000423699955101 0.000315280351 0.000311251574 0.99357543458 0.000439496382804 0.000347859652288 0.000242037910492 8.09822145287e-06 1.01006114821e-05
0.010201 0.967804988566 0.0001764044432 0.000211278566434 0.000216748881109 0.000308787134 0.00030670622 0.97417351801 0.000350145890021 0.000386757009906 0.000431251621907 0.000321061333 0.000316959468 0.993462633375 0.000447442347669 0.000353955060833 0.000246296090022 8.40079340281e-06 1.04416213005e-05
0.010404 0.967185963226 0.000179487275572 0.000214848186167 0.000220358492649 0.000314194003 0.000312077533 0.973661465177 0.000356221568435 0.000393659870072 0.000438842189922 0.000326878638 0.000322703258 0.993349329122 0.000455467376861 0.000360077854813 0.00025057498893 8.71179919237e-06 1.07913742793e-05
0.010609 0.966561664195 0.000182596927449 0.000218429492668 0.000223977847384 0.000319626657 0.000317474499 0.973144462688 0.000362350102608 0.000400601133431 0.000446470720386 0.000332731696 0.000328482384 0.993235538252 0.000463571470381 0.000366227195787 0.000254874113067 9.03138790531e-06 1.11500179283e-05
0.010816 0.965932113874 0.000185733298971 0.000222021892354 0.000227606303616 0.000325084387 0.000322896412 0.972622514481 0.000368531295726 0.000407580033635 0.00045413626632 0.000338619935 0.00033429628 0.993121277261 0.000471754628227 0.000372402246331 0.000259192975557 9.35971084171e-06 1.15177009202e-05
0.011025 0.965297334799 0.000188896289524 0.000225624784102 0.00023124321859 0.000330566482 0.000328342569 0.972095624584 0.00037476494949 0.000414595803638 0.000461837879566 0.000344542783 0.00034014438 0.993006562716 0.0004800168504 0.000378602160602 0.000263531095357 9.69691738573e-06 1.18945751559e-05
0.011236 0.964657349633 0.000192085797748 0.000229237573128 0.000234887946773 0.000336072229 0.00033381226 0.971563797119 0.000381050864123 0.000421647667373 0.000469574613112 0.00035049966 0.000346026116 0.992891411242 0.000488358136901 0.000384826103185 0.000267887980802 1.00431632668e-05 1.22807876134e-05
0.011449 0.964012181168 0.000195301721538 0.000232859657884 0.000238539842915 0.000341600912 0.000339304775 0.971027036297 0.000387388838384 0.000428734853141 0.000477345513913 0.000356489987 0.000351940916 0.992775839532 0.000496778487728 0.00039107323019 0.00027226315713 1.039860134e-05 1.26764905884e-05
0.011664 0.963361852322 0.000198543958051 0.00023649043612 0.00024219826389 0.000347151814 0.000344819403 0.970485346424 0.000393778669581 0.000435856581943 0.000485149626974 0.000362513182 0.000357888204 0.992659864337 0.000505277902883 0.000397342698784 0.00027665614666 1.07633826275e-05 1.30818355716e-05
0.011881 0.962706386135 0.000201812403716 0.000240129307698 0.000245862562476 0.000352724214 0.000350355429 0.969938731901 0.000400220153581 0.000443012075776 0.000492985994404 0.000368568661 0.000363867406 0.992543502462 0.000513856382364 0.000403633666476 0.00028106647498 1.11376655672e-05 1.34969773795e-05
0.0121 0.962045805768 0.000205106954233 0.000243775666984 0.000249532093613 0.000358317391 0.000355912139 0.969387197224 0.000406713084821 0.000450200553988 0.000500853658139 0.000374655836 0.000369877942 0.992426770771 0.000522513926173 0.000409945288573 0.000285493673713 1.15216026964e-05 1.39220680102e-05
0.012321 0.9613801345 0.000208427504589 0.000247428914357 0.000253206209903 0.000363930625 0.000361488813 0.968830746989 0.000413257256321 0.000457421229324 0.000508751658192 0.000380774117 0.000375919232 0.992309686174 0.000531250534308 0.00041627672683 0.000289937269932 1.19153540277e-05 1.43572576681e-05
0.012544 0.960709395729 0.000211773949052 0.000251088439829 0.00025688426837 0.000369563187 0.000367084735 0.968269385886 0.000419852459699 0.000464673320621 0.000516679029889 0.000386922915 0.000381990692 0.992192265637 0.000540066206771 0.000422627131988 0.000294396811029 1.23190726595e-05 1.48027081746e-05
0.012769 0.960033612964 0.000215146181188 0.000254753640843 0.000260565621584 0.000375214354 0.000372699184 0.96770311871 0.000426498485178 0.000471956037475 0.000524634813475 0.000393101634 0.000388091738 0.992074526166 0.00054896094356 0.000428995668617 0.000298871830505 1.27329181724e-05 1.52585693192e-05
0.012996 0.959352809826 0.00021854409386 0.000258423913749 0.000264249623815 0.000380883399 0.000378331437 0.967131950351 0.000433195121603 0.000479268593863 0.000532618037769 0.000399309681 0.000394221781 0.991956484819 0.000557934744677 0.000435381491514 0.000303361877397 1.3157048436e-05 1.57249994365e-05
0.013225 0.958667010048 0.00022196757924 0.000262098649522 0.000267935631622 0.000386569593 0.000383980774 0.966555885807 0.000439942156447 0.000486610197903 0.000540627739111 0.000405546457 0.000400380234 0.991838158688 0.00056698761012 0.000441783758633 0.000307866501399 1.35916216281e-05 1.62021541404e-05
0.013456 0.957976237467 0.000225416528807 0.000265777243756 0.000271622999722 0.000392272207 0.000389646469 0.965974930176 0.000446739375832 0.000493980057217 0.000548662951083 0.000411811362 0.000406566505 0.991719564909 0.000576119539891 0.000448201634731 0.000312385255758 1.40367983823e-05 1.66901893971e-05
0.013689 0.957280516027 0.000228890833363 0.000269459089735 0.000275311084674 0.00039799051 0.000395327798 0.965389088661 0.000453586564532 0.000501377380571 0.000556722703157 0.000418103795 0.000412780001 0.991600720653 0.000585330533989 0.000454634280186 0.000316917703313 1.44927376324e-05 1.71892636124e-05
0.013924 0.956579869774 0.000232390383033 0.00027314358118 0.000278999244909 0.000403723772 0.000401024036 0.964798366571 0.000460483505993 0.000508801372877 0.000564806025131 0.000424423155 0.000419020129 0.991481643127 0.000594620592413 0.000461080853774 0.000321463405892 1.49596007604e-05 1.76995355706e-05
0.014161 0.955874322853 0.000235915067272 0.000276830112384 0.000282686837476 0.000409471262 0.000406734456 0.964202769322 0.000467429982341 0.00051625123895 0.00057291194812 0.000430768836 0.000425286291 0.991362349566 0.000603989715165 0.000467540524486 0.000326021934849 1.54375475105e-05 1.82211613856e-05
0.0144 0.95516389951 0.000239464774874 0.000280518075852 0.000286373223978 0.000415232244 0.000412458333 0.963602302439 0.000474425774396 0.000523726182994 0.000581039500931 0.000437140233 0.000431577891 0.991242857237 0.000613437902244 0.000474012456061 0.000330592867266 1.59267390548e-05 1.87543048262e-05
0.014641 0.954448624084 0.000243039393974 0.000284206866686 0.00029005776486 0.000421005989 0.000418194938 0.962996971555 0.000481470661684 0.000531225406272 0.000589187714545 0.000443536737 0.000437894329 0.991123183433 0.000622965153649 0.000480495816703 0.000335175780989 1.64273380615e-05 1.92991197536e-05
0.014884 0.953728521007 0.000246638812061 0.000287895880158 0.000293739820561 0.000426791762 0.000423943544 0.962386782415 0.000488564422451 0.000538748113413 0.000597355615924 0.00044995774 0.000444235006 0.991003345468 0.000632571469382 0.00048698977889 0.000339770265136 1.69395076283e-05 1.98557687526e-05
0.015129 0.953003614804 0.000249791806689 0.000291584511602 0.000297418757033 0.00043258883 0.000429703424 0.961771740874 0.000494668468077 0.000546293505113 0.000605542235533 0.000456402632 0.000450599319 0.99088336068 0.000640960199075 0.000493493513543 0.000344375912748 1.74634082254e-05 2.04244117696e-05
0.015376 0.952273930088 0.000252539371171 0.000295272155312 0.000301093939479 0.000438396459 0.000435473849 0.961151852902 0.000499873177894 0.000553860782097 0.000613746602533 0.0004628708 0.000456986666 0.990763246424 0.000648241909813 0.000500006195544 0.000348992321591 1.79992049365e-05 2.10052082037e-05
0.015625 0.951539491557 0.000255305338595 0.000298958209416 0.000304764735851 0.000444213916 0.000441254092 0.960527124582 0.000505112743354 0.000561449146496 0.000621967746947 0.000469361633 0.000463396442 0.990643020072 0.000655582581771 0.000506527004906 0.00035361909981 1.85470591915e-05 2.15983199927e-05
0.015876 0.950800323994 0.000258089622006 0.000302642072028 0.000308430513467 0.000450040469 0.000447043423 0.959897562112 0.000510386999628 0.000569057797872 0.000630204698356 0.000475874517 0.000469828041 0.990522699008 0.00066298221495 0.000513055122742 0.0003582558568 1.91071360454e-05 2.22039064749e-05
0.016129 0.950056452265 0.000260892133986 0.000306323139827 0.000312090647389 0.000455875382 0.000452841118 0.959263171808 0.000515695781004 0.000576685936332 0.000638456489923 0.000482408835 0.00047628086 0.990402300627 0.00067044080935 0.00051958973183 0.000362902212319 1.9679598946e-05 2.28221296021e-05
0.016384 0.949307901313 0.000263712786654 0.000310000814367 0.000315744509683 0.000461717925 0.000458646448 0.958623960101 0.0005210389209 0.000584332764251 0.000646722149489 0.000488963974 0.000482754288 0.990281842333 0.00067795836497 0.000526130017256 0.000367557793417 2.02646098475e-05 2.3453150763e-05
0.016641 0.948554696159 0.000266551491673 0.000313674495155 0.000319391475808 0.000467567364 0.000464458686 0.957979933543 0.000526416251864 0.00059199748145 0.00065500071388 0.000495539316 0.000489247719 0.990161341533 0.000685534881811 0.000532675175875 0.000372222233847 2.08623353554e-05 2.40971319216e-05
0.0169 0.947796861899 0.000269408160252 0.000317343585891 0.000323030926785 0.000473422968 0.000470277106 0.957331098806 0.000531827605589 0.000599679289296 0.000663291215013 0.000502134244 0.000495760545 0.99004081564 0.000693170359872 0.000539224397334 0.000376895172191 2.1472940549e-05 2.47542345287e-05
0.017161 0.947034423701 0.000272282703156 0.000321007488635 0.000326662242505 0.000479284006 0.000476100982 0.956677462681 0.000537272812923 0.000607377388445 0.00067159268934 0.00050874814 0.000502292154 0.989920282064 0.000700864799154 0.00054577688285 0.000381576258834 2.20965879655e-05 2.54246205942e-05
0.017424 0.946267406804 0.000275175030709 0.000324665609147 0.000330284808549 0.000485149746 0.000481929592 0.956019032084 0.000542751703875 0.000615090980865 0.000679904173401 0.000515380384 0.000508841938 0.989799758213 0.000708618199657 0.000552331833889 0.000386265147636 2.27334416997e-05 2.61084527076e-05
0.017689 0.945495836513 0.000278085052798 0.000328317354698 0.000333898012454 0.000491019462 0.000487762209 0.955355814052 0.00054826410763 0.000622819269559 0.000688224705996 0.000522030358 0.000515409286 0.989679261492 0.00071643056138 0.000558888458928 0.000390961504127 2.33836695883e-05 2.68058908695e-05
0.017956 0.944719738199 0.000281012678875 0.000331962133122 0.000337501243017 0.000496892424 0.000493598113 0.954687815747 0.000553809852553 0.000630561458332 0.000696553326463 0.000528697442 0.000521993585 0.989558809295 0.000724301884323 0.000565445967942 0.000395665000353 2.40474316929e-05 2.75170988148e-05
0.018225 0.943939137297 0.00028395781797 0.000335599354816 0.000341093895085 0.000502767906 0.000499436581 0.954015044458 0.000559388766198 0.000638316748805 0.000704889078716 0.000535381014 0.000528594226 0.989438419007 0.000732232168487 0.000572003579281 0.000400375315252 2.47248969965e-05 2.82422356525e-05
0.018496 0.943154059301 0.00028692037869 0.000339228433658 0.000344675366525 0.000508645181 0.000505276893 0.953337507598 0.000565000675328 0.00064608434837 0.000713231006273 0.000542080456 0.000535210595 0.989318107999 0.000740221413872 0.00057856051259 0.000405092139015 2.54162277969e-05 2.89814673249e-05
0.018769 0.942364529765 0.000289900269226 0.000342848782671 0.000348245056416 0.000514523526 0.000511118331 0.95265521271 0.00057064540591 0.000653863461134 0.000721578155469 0.000548795146 0.000541842081 0.989197893626 0.000748269620477 0.000585115994789 0.000409815167442 2.61215890571e-05 2.97349530867e-05
0.019044 0.941570574298 0.000292897397359 0.000346459819166 0.000351802369531 0.000520402218 0.000516960177 0.951968167466 0.000576322783134 0.000661653294337 0.000729929578084 0.000555524461 0.000548488072 0.989077793225 0.000756376788303 0.000591669260194 0.000414544107983 2.68411463598e-05 3.05028528054e-05
0.019321 0.940772218563 0.00029591167046 0.000350060962896 0.000355346712409 0.000526280535 0.000522801716 0.951276379664 0.000582032631424 0.000669453059883 0.000738284320654 0.000562267784 0.000555147953 0.988957824113 0.000764542917349 0.000598219540303 0.0004192786767 2.75750606861e-05 3.12853331953e-05
0.0196 0.939969488275 0.000298942995505 0.000353651633703 0.000358877500346 0.000532157759 0.000528642234 0.950579857239 0.000587774774438 0.000677261962418 0.000746641443691 0.000569024491 0.000561821116 0.988838003579 0.000772768007616 0.000604766083246 0.000424018596569 2.83235009136e-05 3.20825511699e-05
0.019881 0.939162409197 0.000301991279067 0.000357231256513 0.000362394145977 0.000538033172 0.000534481018 0.949878608252 0.000593549035088 0.000685079217891 0.000754999999786 0.000575793962 0.000568506944 0.98871834889 0.000781052059104 0.000611308135602 0.000428763605016 2.90866271898e-05 3.28946694726e-05
0.020164 0.938351007139 0.000305056427336 0.000360799259377 0.000365896069933 0.000543906059 0.000540317358 0.949172640902 0.000599355235546 0.00069290403543 0.00076335905283 0.000582575575 0.000575204828 0.988598877278 0.000789395071812 0.000617844954308 0.000433513439003 2.98646065111e-05 3.37218472919e-05
0.020449 0.937535307957 0.000308138346112 0.000364355068869 0.000369382698633 0.000549775706 0.000546150548 0.948461963518 0.000605193197252 0.000700735633694 0.000771717663277 0.000589368711 0.000581914154 0.98847960595 0.00079779704574 0.000624375796359 0.000438267859382 3.06575981447e-05 3.4564247575e-05
0.020736 0.936715337547 0.000311236940816 0.000367898118773 0.000372853458384 0.000555641402 0.00055197988 0.947746584567 0.000611062740923 0.000708573225742 0.000780074900659 0.000596172748 0.000588634311 0.988360552072 0.000806257980889 0.000630899933945 0.000443026623947 3.14657682813e-05 3.54220286751e-05
0.021025 0.935891121846 0.000314352116493 0.000371427844554 0.00037630778368 0.000561502439 0.000557804651 0.947026512651 0.000616963686571 0.000716416032832 0.000788429835551 0.000602987067 0.000595364688 0.988241732775 0.000814777877259 0.000637416641399 0.000447789508722 3.22892795402e-05 3.62953506019e-05
0.021316 0.935062686828 0.000317483777818 0.000374943684823 0.000379745112092 0.00056735811 0.00056362416 0.946301756509 0.000622895853502 0.000724263272939 0.000796781540458 0.000609811047 0.000602104673 0.988123165149 0.000823356734849 0.000643925199699 0.000452556294319 3.31282930844e-05 3.71843719215e-05
0.021609 0.934230058504 0.000320631829103 0.000378445079257 0.000383164887971 0.000573207711 0.000569437709 0.945572325017 0.000628859060331 0.00073211417212 0.000805129092969 0.00061664407 0.000608853655 0.988004866246 0.00083199455366 0.000650424893052 0.000457326778832 3.39829696541e-05 3.8089252865e-05
0.021904 0.933393262915 0.000323796174299 0.000381931475247 0.000386566556547 0.000579050542 0.000575244602 0.944838227193 0.000634853124995 0.000739967952835 0.000813471578411 0.000623485517 0.000615611027 0.987886853063 0.000840691333691 0.000656915026309 0.000462100761048 3.48534737575e-05 3.90101500921e-05
0.022201 0.932552326136 0.000326976717004 0.000385402317335 0.000389949573017 0.000584885902 0.000581044145 0.944099472191 0.000640877864757 0.000747823844259 0.000821808078708 0.00063033477 0.000622376175 0.987769142558 0.000849447074943 0.000663394894661 0.000466878062078 3.57399621791e-05 3.99472240735e-05
0.0225 0.931707274267 0.000330173360464 0.00038885706016 0.000393313393491 0.000590713099 0.000586835648 0.94335606931 0.000646933096218 0.000755681074641 0.000830137686679 0.000637191212 0.000629148495 0.987651751632 0.000858261777415 0.000669863814758 0.000471658502155 3.66425996341e-05 4.09006285014e-05
0.022801 0.930858133438 0.000333386007586 0.000392295156691 0.000396657483925 0.000596531438 0.000592618424 0.942608027987 0.000653018635327 0.000763538878828 0.000838459494854 0.000644054228 0.000635927376 0.987534697138 0.000867135441108 0.000676321101673 0.000476441924456 3.75615420426e-05 4.18705240444e-05
0.023104 0.930004929799 0.000336614560932 0.000395716066997 0.00039998131117 0.000602340231 0.000598391789 0.941855357805 0.000659134297395 0.000771396491054 0.000846772605319 0.0006509232 0.000642712213 0.987417995866 0.000876068066022 0.000682766086744 0.000481228172123 3.84969501296e-05 4.28570625156e-05
0.023409 0.929147689525 0.000339858922736 0.000399119252649 0.000403284350703 0.00060813879 0.000604155061 0.941098068488 0.000665279897097 0.000779253149839 0.000855076117664 0.000657797516 0.000649502399 0.987301664552 0.000885059652156 0.000689198099355 0.000486017107321 3.94489821146e-05 4.38604037161e-05
0.023716 0.928286438807 0.000343118994902 0.000402504183857 0.000406566082474 0.000613926435 0.000609907561 0.940336169908 0.000671455248487 0.000787108095285 0.00086336914459 0.00066467656 0.00065629733 0.987185719866 0.00089411019951 0.000695616491396 0.000490808596192 4.04177978807e-05 4.48806964631e-05
0.024025 0.927421203857 0.00034639467901 0.000405870325813 0.000409825992272 0.000619702485 0.000615648617 0.939569672079 0.000677660165009 0.000794960572663 0.000871650797641 0.000671559721 0.000663096401 0.98707017842 0.000903219708085 0.000702020610688 0.000495602526277 4.14035505254e-05 4.59180975764e-05
0.024336 0.9265520109 0.000349685876323 0.000409217154369 0.000413063573209 0.000625466263 0.000621377559 0.938798585162 0.000683894459503 0.000802809829121 0.000879920194354 0.000678446389 0.000669899009 0.986955056755 0.000912388177881 0.0007084098171 0.000500398790655 4.240639481e-05 4.6972762376e-05
0.024649 0.925678886172 0.000352992487794 0.00041254415103 0.000416278321658 0.000631217099 0.000627093715 0.938022919468 0.000690157944216 0.00081065511368 0.000888176461835 0.000685335952 0.000676704555 0.986840371339 0.000921615608897 0.000714783487873 0.000505197292006 4.34264935358e-05 4.80448383223e-05
0.024964 0.924801855923 0.000356314414064 0.000415850797154 0.000419469743775 0.000636954322 0.000632796426 0.937242685452 0.000696450430816 0.000818495681308 0.000896418726446 0.000692227804 0.000683512436 0.986726138574 0.000930902001134 0.000721140997532 0.000509997949631 4.44639931374e-05 4.91344819383e-05
0.025281 0.923920946408 0.000358858077697 0.000419136579757 0.000422637349388 0.00064267727 0.00063848503 0.93645789372 0.000700914249693 0.000826330791019 0.000904646123681 0.000699121335 0.000690322054 0.986612374784 0.000937940055074 0.000727481737201 0.000514800695906 4.55190501917e-05 5.02418376322e-05
0.0256 0.92303618389 0.000361311022618 0.000422400991692 0.000425780654229 0.000648385281 0.00064415887 0.935668555029 0.000705158941695 0.000834159700324 0.000912857794564 0.000706015941 0.000697132813 0.986499096212 0.000944725051082 0.000733805109156 0.000519605468204 4.65918197381e-05 5.13670577981e-05
0.025921 0.922147594637 0.000363774918113 0.000425643527551 0.000428899185535 0.000654077698 0.000649817298 0.934874680284 0.000709422552772 0.000841981675129 0.000921052885642 0.000712911016 0.000703944117 0.986386319027 0.00095155258625 0.000740110517874 0.000524412224137 4.76824488757e-05 5.25102890665e-05
0.026244 0.921255204915 0.000366249690038 0.000428863691693 0.00043199247094 0.00065975387 0.000655459662 0.934076280541 0.000713704954128 0.00084979598409 0.00092923054637 0.00071980596 0.00071075537 0.986274059311 0.000958422660579 0.000746397384438 0.000529220928035 4.87910906484e-05 5.3671679642e-05
0.026569 0.920359040992 0.000368735264039 0.000432060988002 0.000435060047199 0.000665413148 0.00066108532 0.93327336701 0.000718006016611 0.00085760189979 0.000937389937486 0.000726700172 0.00071756598 0.986162333059 0.000965335274067 0.000752665140068 0.000534031560671 4.99178932871e-05 5.48513761977e-05
0.026896 0.919459129135 0.000371231565561 0.000435234927149 0.000438101460194 0.000671054886 0.000666693634 0.932465951054 0.000722325610715 0.00086539869448 0.000945530223011 0.000733593049 0.000724375358 0.98605115618 0.000972290426715 0.000758913223199 0.000538844109315 5.10630055639e-05 5.60495217368e-05
0.027225 0.918555495602 0.000373738519847 0.000438385025855 0.000441116260139 0.000676678449 0.000672283968 0.931654044186 0.000726663606593 0.000873185651927 0.000953650573013 0.000740483999 0.000731182913 0.985940544491 0.000979288118523 0.000765141085599 0.000543658583284 5.22265736382e-05 5.72662607372e-05
0.027556 0.917648166648 0.000376256051952 0.000441510804098 0.000444104006276 0.000682283199 0.000677855692 0.930837658077 0.000731019874057 0.00088096205411 0.00096175016303 0.000747372423 0.000737988058 0.985830513716 0.000986328349491 0.000771348187106 0.000548474996331 5.3408743101e-05 5.85017351274e-05
0.027889 0.916737168517 0.000378784086732 0.00044461178756 0.000447064262351 0.000687868506 0.00068340818 0.93001680455 0.00073539428259 0.000888727191511 0.00096982817816 0.00075425773 0.000744790208 0.985721079482 0.000993411119619 0.000777534001245 0.000553293381042 5.46096589952e-05 5.9756088341e-05
0.028224 0.915822527443 0.000381322548863 0.000447687508337 0.00044999660469 0.000693433746 0.000688940812 0.929191495586 0.000739786701353 0.000896480353997 0.000977883807681 0.000761139327 0.000751588781 0.985612257316 0.00100053642891 0.000783698010252 0.000558113776347 5.58294647124e-05 6.10294568619e-05
0.028561 0.914904269644 0.000383871362835 0.000450737503673 0.000452900608996 0.000698978298 0.000694452971 0.92836174332 0.000744196999186 0.000904220839822 0.000985916247647 0.000768016626 0.000758383194 0.985504062643 0.00100770427735 0.000789839712703 0.000562936238421 5.706830096e-05 6.23219808431e-05
0.0289 0.913982421327 0.000386430452958 0.000453761313175 0.000455775867104 0.000704501545 0.000699944046 0.927527560046 0.00074862504462 0.000911947948693 0.000993924705118 0.000774889039 0.000765172869 0.985396510786 0.00101491466496 0.000795958613342 0.000567760835039 5.83263088884e-05 6.36337977293e-05
0.029241 0.913057008677 0.00038899974337 0.000456758487886 0.000458621972831 0.000710002879 0.00070541343 0.926688958214 0.000753070705885 0.000919660988513 0.00100190838805 0.000781755981 0.00077195723 0.985289616957 0.00102216759173 0.000802054233113 0.000572587647312 5.96036290459e-05 6.49650400291e-05
0.029584 0.912128057864 0.000391579158036 0.000459728576612 0.000461438529837 0.000715481693 0.000710860524 0.925845950432 0.000757533850909 0.00092735926805 0.00100986651577 0.000788616871 0.000778735701 0.985183396264 0.00102946305766 0.000808126100872 0.000577416771221 6.09003949187e-05 6.6315844985e-05
0.029929 0.911195595033 0.000394168620751 0.000462671140536 0.000464225150965 0.000720937387 0.00071628473 0.924998549468 0.000762014347335 0.000935042103661 0.00101779831308 0.000795471127 0.000785507711 0.985077863697 0.00103680106274 0.000814173758678 0.000582248311276 6.22167457843e-05 6.76863427761e-05
0.030276 0.910259646308 0.000396768055151 0.000465585742651 0.000466981454668 0.000726369366 0.000721685459 0.924146768247 0.00076651206252 0.000942708815114 0.00102570301118 0.000802318172 0.000792272688 0.984973034137 0.00104418160699 0.000820196761557 0.000587082391858 6.35528116724e-05 6.90766650361e-05
0.030625 0.909320237784 0.00039937738471 0.000468471955948 0.000469707068873 0.000731777042 0.000727062124 0.923290619857 0.000771026863544 0.000950358727357 0.00103357985378 0.000809157431 0.000799030069 0.984868922339 0.0010516046904 0.000826194682105 0.000591919141579 6.49087315647e-05 7.04869394758e-05
0.030976 0.908377395532 0.000401996532746 0.000471329353952 0.000472401628949 0.000737159829 0.000732414146 0.922430117542 0.000775558617222 0.000957991169874 0.00104142808305 0.000815988333 0.000805779284 0.984765542947 0.00105907031297 0.000832167094088 0.00059675871023 6.62846298299e-05 7.1917297417e-05
0.031329 0.907431145591 0.000404625422426 0.000474157521134 0.000475064778649 0.00074251715 0.00073774095 0.921565274712 0.000780107190097 0.000965605477554 0.00104924695991 0.000822810305 0.000812519775 0.984662910475 0.00106657847469 0.000838113596721 0.00060160125442 6.76806407975e-05 7.33678597867e-05
0.031684 0.906481513969 0.000407263976771 0.000476956045216 0.000477696171348 0.000747848433 0.000743041968 0.920696104934 0.000784672448464 0.000973200991235 0.00105703574539 0.000829622782 0.000819250981 0.984561039317 0.00107412917558 0.000844033795884 0.000606446948638 6.90968894823e-05 7.48387520965e-05
0.032041 0.905528526642 0.000409912118652 0.000479724518659 0.000480295468554 0.00075315311 0.000748316637 0.919822621939 0.000789254258366 0.000980777055695 0.00106479370868 0.000836425199 0.000825972345 0.984459943737 0.00108172241563 0.000849927305813 0.000611295980082 7.05335012e-05 7.63300969735e-05
0.0324 0.904572209548 0.000412569770807 0.000482462544203 0.000482862338878 0.00075843062 0.0007535644 0.91894483962 0.0007938524856 0.000988333021405 0.00107252013144 0.000843216994 0.000832683313 0.984359637867 0.00108935819483 0.000855793765633 0.000616148545481 7.19905993929e-05 7.78420140838e-05
0.032761 0.903612588589 0.000415236855831 0.000485169728529 0.000485396461594 0.000763680409 0.000758784706 0.918062772033 0.000798466995732 0.000995868243742 0.00108021429994 0.000849997609 0.000839383335 0.984260135707 0.0010970365132 0.000861632819651 0.000621004856546 7.34683066829e-05 7.9374621177e-05
0.033124 0.902649689627 0.000417913296193 0.000487845684962 0.000487897524426 0.000768901926 0.00076397701 0.917176433396 0.000803097654096 0.00100338208483 0.00108787551025 0.000856766488 0.000846071862 0.984161451123 0.00110475737073 0.000867444129959 0.000625865139511 7.49667416295e-05 8.09280362771e-05
0.033489 0.901683538483 0.000420599014228 0.000490490033013 0.000490365223546 0.00077409463 0.000769140771 0.916285838092 0.000807744325801 0.0010108739106 0.00109550306476 0.000863523078 0.00085274835 0.98406359784 0.00111252076742 0.000873227367779 0.000630729630206 7.64860251811e-05 8.2502371106e-05
0.033856 0.900714160934 0.00042329393215 0.00049310240082 0.000492799262037 0.000779257984 0.000774275458 0.915391000666 0.000812406875746 0.00101834309384 0.00110309627663 0.00087026683 0.000859412254 0.983966589445 0.00112032670326 0.000878982225901 0.00063559857903 7.80262676542e-05 8.40977386646e-05
0.034225 0.899741582713 0.000425997972048 0.000495682421087 0.000495199355893 0.000784391458 0.000779380542 0.91449193583 0.000817085168615 0.00102578901298 0.00111065446645 0.000876997197 0.000866063038 0.983870439378 0.00112817517827 0.000884708405932 0.000640472249966 7.95875881932e-05 8.57142477912e-05
0.034596 0.898765829505 0.0004287110559 0.000498229733861 0.000497565228028 0.000789494527 0.000784455504 0.913588658458 0.000821779068894 0.00103321105242 0.00111817696436 0.000883713636 0.000872700164 0.983775160937 0.00113606619243 0.000890405626441 0.00064535091958 8.11700941743e-05 8.73520074701e-05
0.034969 0.897786926948 0.000431433105564 0.000500743983521 0.000499896611771 0.000794566673 0.00078949983 0.912681183591 0.000826488440869 0.00104060859995 0.00112566310666 0.000890415607 0.000879323101 0.98368076727 0.00114399974576 0.000896073616239 0.000650234875984 8.27738963262e-05 8.90111235448e-05
0.035344 0.896804900626 0.000433442376571 0.000503224827419 0.000502193247711 0.000799607387 0.00079451301 0.911769526433 0.00082938806612 0.00104798105253 0.00113311223937 0.000897102574 0.000885931318 0.983587271374 0.00114971005161 0.000901712124563 0.000655124419349 8.43991022655e-05 9.06916975734e-05
0.035721 0.895819776075 0.000435392756147 0.000505671920597 0.000504454890028 0.000804616162 0.000799494547 0.910853702357 0.000832131677227 0.00105532780948 0.00114052372197 0.000903774003 0.000892524291 0.983494686092 0.00115524553918 0.000907320911333 0.000660019865299 8.60458141441e-05 9.23938323101e-05
0.0361 0.894831578772 0.000437349286989 0.000508084936872 0.000506681296422 0.000809592501 0.000804443942 0.909933726897 0.000834883828294 0.00106264828107 0.00114789691418 0.000910429365 0.000899101495 0.983403024112 0.00116081039273 0.000912899755221 0.000664921537059 8.77141364459e-05 9.41176261514e-05
0.036481 0.893840334141 0.000439311912355 0.00051046354674 0.000508872238833 0.000814535914 0.000809360709 0.909009615758 0.000837644438056 0.00106994187708 0.00115523119401 0.000917068132 0.000905662413 0.983312297962 0.00116640461226 0.000918448448512 0.000669829771596 8.94041692102e-05 9.58631720658e-05
0.036864 0.892846067548 0.000441280575438 0.000512807433077 0.000511027497405 0.000819445916 0.000814244368 0.908081384808 0.000840413425158 0.00107720801909 0.00116252594151 0.000923689782 0.000912206528 0.983222520013 0.00117202819777 0.000923966797447 0.000674744920765 9.11160070378e-05 9.76305651632e-05
0.037249 0.891848804298 0.000443255219369 0.000515116283194 0.000513146861923 0.000824322029 0.000819094442 0.907149050082 0.000843190708152 0.0010844461323 0.00116978054884 0.000930293797 0.000918733328 0.983133702469 0.00117768114927 0.000929454623989 0.000679667346306 9.28497477765e-05 9.94198983125e-05
0.037636 0.890848569636 0.000445235787215 0.000517389795433 0.000515230132548 0.000829163782 0.000823910466 0.906212627783 0.000845976205508 0.00109165564652 0.00117699441892 0.000936879661 0.000925242306 0.983045857367 0.00118336346674 0.000934911770008 0.000684597417736 9.46054825773e-05 0.000101231259946
0.038025 0.889845388743 0.000447222221986 0.000519627670969 0.000517277119048 0.000833970714 0.000828691978 0.905272134278 0.000848769835613 0.00109883600336 0.00118416695878 0.000943446862 0.000931732955 0.982958996581 0.0011890751502 0.000940338083977 0.000689535525843 9.63833003602e-05 0.000103064732877
0.038416 0.888839286736 0.000449214466635 0.000521829623014 0.000519287638841 0.000838742366 0.000833438525 0.904327586103 0.000851571516774 0.00110598664579 0.00119129759113 0.000949994893 0.000938204775 0.982873131811 0.00119481619964 0.000945733442014 0.000694482061857 9.8183288754e-05 0.000104920404173
0.038809 0.887830288665 0.000451212464063 0.000523995367612 0.000521261523311 0.000843478291 0.00083814966 0.903378999961 0.000854381167229 0.00111310702259 0.00119838574433 0.000956523249 0.000944657269 0.982788274582 0.00120058661507 0.000951097727855 0.000699437433972 0.000100005533037 0.000106798350837
0.039204 0.886818419513 0.00045321615712 0.000526124629973 0.000523198611887 0.000848178046 0.000842824944 0.902426392721 0.000857198705144 0.00112019659397 0.00120543085767 0.00096303143 0.000951089943 0.982704436247 0.00120638639647 0.000956430843553 0.000704402062609 0.000101850113889 0.000108698651856
0.039601 0.885803704193 0.00045522548861 0.000528217144799 0.000525098754704 0.000852841195 0.000847463947 0.901469781421 0.000860024048616 0.00112725481966 0.0012124323805 0.000969518939 0.000957502308 0.982621627978 0.00121221554386 0.000961732708844 0.000709376371134 0.000103717108413 0.000110621382686
0.04 0.884786167545 0.00045724040129 0.000530272651559 0.000526961810753 0.000857467313 0.000852066241 0.900509183262 0.000862857115686 0.00113428117324 0.00121938976917 0.000975985286 0.000963893877 0.982539860771 0.00121807405722 0.000967003256543 0.000714360803676 0.000105606594605 0.000112566615138
0.040401 0.883765834338 0.000459260837875 0.000532290900453 0.000528787649611 0.000862055979 0.000856631411 0.899544615617 0.000865697824332 0.00114127512945 0.00122630249268 0.000982429981 0.000970264171 0.982459145433 0.00122396193657 0.000972242441881 0.000719355805593 0.000107518645652 0.000114534417467
0.040804 0.882742729266 0.000461286741042 0.000534271646447 0.000530576153176 0.000866606781 0.000861159045 0.898576096023 0.000868546092481 0.00114823617374 0.0012331700281 0.000988852541 0.000976612709 0.982379492592 0.00122987918191 0.000977450230816 0.000724361839415 0.000109453330079 0.000116524856424
0.041209 0.881716876948 0.00046331805343 0.000536214652092 0.000532327213079 0.000871119312 0.000865648743 0.897603642185 0.000871401838008 0.001155163794 0.00123999186335 0.000995252487 0.00098293902 0.982300912685 0.00123582579322 0.000982626606218 0.000729379373437 0.000111410714818 0.000118537998393
0.041616 0.880688301922 0.000465354717646 0.000538119691659 0.000534040727532 0.000875593178 0.000870100108 0.896627271976 0.000874264978741 0.00116205748746 0.00124676749726 0.00100162934 0.000989242634 0.982223415959 0.00124180177051 0.000987771576687 0.000734408883149 0.000113390865341 0.000120573896073
0.042025 0.879657028651 0.000467396676261 0.000539986543528 0.000535716610946 0.000880027987 0.000874512753 0.895647003435 0.000877135432468 0.00116891675792 0.00125349643571 0.001007982632 0.000995523086 0.98214701247 0.00124780711379 0.000992885155286 0.000739450857163 0.000115393842213 0.000122632612709
0.042436 0.878623081515 0.000469443871822 0.000541814993684 0.000537354784001 0.000884423358 0.000878886298 0.894662854767 0.000880013116934 0.00117574111461 0.00126017819651 0.001014311894 0.001001779914 0.98207171208 0.00125384182305 0.000997967379161 0.000744505792633 0.000117419702191 0.000124714198911
0.042849 0.877586484813 0.000471496246846 0.000543604839821 0.00053895518101 0.000888778916 0.000883220372 0.893674844346 0.000882897949854 0.00118253007508 0.00126681230768 0.001020616663 0.001008012663 0.981997524452 0.00125990589829 0.00100301830095 0.000749574191527 0.000119468500338 0.000126818705834
0.043264 0.87654726276 0.000473553743829 0.000545355883114 0.000540517746225 0.000893094294 0.00088751461 0.89268299071 0.000885789848909 0.00118928316427 0.00127339830574 0.001026896482 0.00101422088 0.981924459054 0.00126599933951 0.00100803798956 0.000754656570998 0.000121540287854 0.000128946182921
0.043681 0.875505439485 0.000475616305247 0.000547067936769 0.000542042430269 0.000897369136 0.000891768654 0.891687312565 0.000888688731755 0.00119599991251 0.00127993573794 0.001033150897 0.001020404116 0.981852525149 0.00127212214672 0.00101302653334 0.000759753448108 0.000123635113107 0.000131096671208
0.0441 0.874461039032 0.000477683873554 0.000548740819681 0.000543529199481 0.000901603089 0.000895982157 0.890687828783 0.00089159451601 0.00120267985643 0.00128642416461 0.001039379459 0.001026561929 0.981781731796 0.0012782743199 0.0010179840392 0.000764865351117 0.000125753020411 0.000133270214424
0.044521 0.873414085358 0.000479756391193 0.000550374358367 0.000544978031958 0.000905795811 0.000900154779 0.889684558403 0.000894507119304 0.00120932254089 0.00129286315358 0.00104558172 0.00103269388 0.98171208785 0.00128445585907 0.00102291062559 0.000769992815837 0.000127894050057 0.000135466845596
0.044944 0.872364602328 0.000481833800589 0.000551968390059 0.000546388910524 0.000909946967 0.000904286184 0.888677520626 0.000897426459223 0.00121592751919 0.00129925227942 0.001051757243 0.001038799532 0.98164360196 0.00129066676422 0.00102780643123 0.000775136384762 0.000130058240547 0.00013768660249
0.045369 0.871312613719 0.00048337061748 0.000553522756743 0.000547761833898 0.000914056231 0.00090837605 0.887666734824 0.000898830887897 0.00122249434767 0.00130559113599 0.001057905591 0.001044878459 0.981576282558 0.00129501099548 0.00103267161727 0.000780296605733 0.000132245627229 0.00013992951321
0.045796 0.870258143214 0.00048482780902 0.000555037313106 0.000549096808194 0.000918123284 0.000912424057 0.886652220529 0.000900006434038 0.00122902259511 0.00131187931805 0.001064026333 0.001050930231 0.98151013787 0.0012990865702 0.00103750635401 0.000785474032644 0.000134456239196 0.00014219560501
0.046225 0.869201214406 0.00048628820201 0.000556511917248 0.000550393855115 0.000922147815 0.000916429899 0.885633997442 0.000901184236083 0.00123551183031 0.00131811643834 0.001070119042 0.001056954432 0.981445175904 0.00130318123426 0.00104231083498 0.000790669224756 0.000136690105619 0.000144484900918
0.046656 0.86814185079 0.000487751755243 0.000557946438651 0.000551653001843 0.000926129523 0.000920393274 0.884612085425 0.000902364257321 0.0012419616354 0.00132430211356 0.001076183298 0.001062950642 0.981381404452 0.00130729498766 0.00104708526834 0.000795882748116 0.000138947247048 0.000146797420753
0.047089 0.867080075767 0.000489218427516 0.000559340754429 0.000552874288916 0.000930068113 0.000924313889 0.883586504506 0.000903546461061 0.00124837159855 0.00133043597513 0.001082218684 0.001068918451 0.981318831088 0.00131142783041 0.00105182988225 0.00080111517369 0.000141227685242 0.000149133181163
0.047524 0.866015912641 0.000490688177629 0.000560694750517 0.000554057767871 0.000933963299 0.000928191459 0.882557274878 0.000904730810627 0.00125474131106 0.00133651766454 0.001088224786 0.001074857453 0.981257463161 0.0013155797625 0.00105654492175 0.000806367071724 0.000143531437598 0.000151492192186
0.047961 0.864949384618 0.000492160964389 0.000562008318496 0.000555203500951 0.000937814804 0.000932025709 0.881524416894 0.000905917269346 0.00126107037639 0.00134254683087 0.001094201199 0.001080767245 0.981197307802 0.00131975078393 0.0010612306471 0.000811639025373 0.000145858513723 0.000153874463861
0.0484 0.863880514804 0.000493636746607 0.000563281361031 0.000556311562065 0.000941622358 0.000935816371 0.880487951073 0.000907105800551 0.00126735840198 0.00134852313614 0.00110014752 0.001086647431 0.981138371912 0.0013239408947 0.00106588733761 0.000816931614224 0.000148208923223 0.000156280000667
0.048841 0.862809326205 0.000495115483106 0.000564513789296 0.000557382035785 0.000945385701 0.000939563186 0.879447898095 0.000908296367594 0.00127360500338 0.00135444625339 0.001106063351 0.001092497619 0.981080662168 0.00132815009482 0.00107051529168 0.000822245422179 0.00015058267006 0.000158708801411
0.049284 0.861735841723 0.000496597132717 0.00056570552325 0.000558415012777 0.000949104581 0.000943265899 0.878404278801 0.000909488933856 0.00127980980512 0.00136031586151 0.001111948302 0.00109831742 0.981024185013 0.00133237838428 0.00107511482445 0.000827581037107 0.000152979757063 0.000161160864778
0.049729 0.860660084161 0.000498081654286 0.00056685648761 0.000559410603001 0.000952778753 0.00094692427 0.877357114196 0.000910683462722 0.00128597243567 0.00136613165606 0.001117801983 0.001104106453 0.980968946664 0.00133662576309 0.00107968626731 0.000832939049238 0.000155400178945 0.000163636181517
0.050176 0.859582076216 0.000499569006674 0.000567966619422 0.00056036892385 0.00095640798 0.000950538064 0.876306425444 0.000911879917591 0.0012920925315 0.00137189333966 0.001123624013 0.001109864341 0.9809149531 0.00134089223123 0.00108422996824 0.000838320047168 0.000157843929169 0.000166134743282
0.050625 0.858501840478 0.000501059148754 0.000569035864102 0.000561290098542 0.000959992038 0.000954107054 0.875252233869 0.000913078261891 0.00129816974 0.00137760062567 0.001129414015 0.00111559071 0.980862210066 0.00134517778872 0.00108874629825 0.000843724625093 0.000160310995354 0.000168656531306
0.051076 0.857419399434 0.000502552039422 0.000570064174137 0.000562174268698 0.000963530707 0.000957631022 0.874194560957 0.000914278459079 0.00130420370943 0.00138325323872 0.001135171616 0.001121285195 0.980810723068 0.00134948243556 0.00109323563931 0.00084915337201 0.00016280136481 0.0001712015266
0.051529 0.856334775463 0.00050404763759 0.000571051508712 0.000563021583863 0.000967023776 0.000961109759 0.87313342835 0.000915480472631 0.00131019410191 0.00138885091179 0.001140896451 0.001126947432 0.980760497375 0.00135380617173 0.00109769839142 0.000854606887099 0.000165315015516 0.00017376970869
0.051984 0.855247990834 0.000505545902195 0.000571997840405 0.000563832201891 0.000970471045 0.000964543064 0.872068857851 0.000916684266036 0.00131614058239 0.0013943933922 0.001146588156 0.001132577064 0.98071153801 0.00135814899725 0.00110213497788 0.000860085757677 0.00016785192393 0.000176361045421
0.052441 0.854159067709 0.000507046792194 0.000572903145441 0.000564606296349 0.00097387232 0.000967930744 0.87100087142 0.000917889802822 0.00132204282362 0.00139988043434 0.001152246376 0.00113817374 0.980663849758 0.00136251091211 0.00110654583052 0.000865590577122 0.000170412063831 0.000178975507594
0.0529 0.853068028139 0.00050855026657 0.000573767412607 0.000565344049023 0.000977227417 0.000971272616 0.869929491173 0.000919097046552 0.00132790050812 0.00140531180297 0.001157870759 0.001143737113 0.980617437154 0.00136689191632 0.00111093140236 0.000871121935806 0.000172995401716 0.000181613057611
0.053361 0.851974894063 0.000510056284335 0.000574590636925 0.000566045649704 0.00098053616 0.000974568504 0.868854739384 0.000920305960813 0.00133371332215 0.00141068727679 0.00116346096 0.001149266839 0.980572304488 0.00137129200986 0.00111529216688 0.00087668042034 0.000175601899044 0.00018427365619
0.053824 0.85087968731 0.000511564804527 0.000575372821568 0.000566711304913 0.000983798381 0.000977818241 0.867776638482 0.000921516509215 0.00133948096365 0.00141600664066 0.001169016637 0.001154762585 0.9805284558 0.00137571119275 0.00111962860576 0.000882266620763 0.000178231518938 0.000186957257827
0.054289 0.849782429594 0.000513075786214 0.000576113979355 0.000567341228094 0.000987013923 0.000981021669 0.866695211051 0.000922728655417 0.00134520313324 0.00142126969307 0.001174537456 0.001160224017 0.980485894878 0.00138014946499 0.00112394122504 0.000887881117767 0.000180884212554 0.000189663812914
0.054756 0.848683142516 0.000514589188497 0.000576814132905 0.000567935642871 0.000990182636 0.000984178638 0.865610479829 0.000923942363097 0.00135087954018 0.00142647624128 0.001180023085 0.001165650811 0.980444625259 0.00138460682656 0.00112823054329 0.00089352448821 0.000183559932626 0.000192393265511
0.055225 0.847581847562 0.000515886526883 0.000577473311116 0.000568494784476 0.000993304378 0.000987289008 0.864522467708 0.000924469597693 0.00135650990233 0.00143162610392 0.001185473201 0.001171042646 0.980404650222 0.00138821861419 0.0011324970989 0.000899197309817 0.000186258623173 0.000195145560056
0.055696 0.846478566104 0.000516948203519 0.00057809155067 0.000569018901336 0.000996379017 0.000990352645 0.86343119773 0.000924248727221 0.00136209394612 0.00143671910733 0.001190887484 0.001176399205 0.980365972795 0.00139090412597 0.00113674143684 0.000904900157478 0.0001889802252 0.000197920632225
0.056169 0.845373319395 0.000518011369439 0.000578668901316 0.000569508247454 0.000999406429 0.000993369426 0.862336693092 0.000924026762087 0.00136763140052 0.00144175509135 0.001196265621 0.001181720181 0.980328595741 0.00139360104119 0.00114096413136 0.000910633591216 0.000191724677662 0.000200718415689
0.056644 0.844266128573 0.000519075995081 0.000579205416712 0.000569963089568 0.001002386499 0.000996339235 0.861238977139 0.000923803701399 0.00137312200501 0.00144673390563 0.001201607303 0.001187005266 0.980292521569 0.00139630935986 0.0011451657654 0.000916398174028 0.000194491909551 0.000203538837527
0.057121 0.843157014657 0.000520142050918 0.000579701161297 0.000570383705104 0.001005319121 0.000999261966 0.860138073367 0.000923579544259 0.00137856550652 0.00145165540683 0.001206912227 0.001192254163 0.980257752522 0.00139902908198 0.00114934693553 0.000922194460627 0.000197281849994 0.000206381820412
0.0576 0.842045998548 0.000521209507453 0.000580156208551 0.000570770382973 0.001008204197 0.00100213752 0.859034005421 0.000923354289813 0.001383961648 0.00145651946645 0.001212180095 0.001197466578 0.98022429058 0.00140176020754 0.00115350825654 0.000928022995985 0.000200094422586 0.000209247282589
0.058081 0.840933101028 0.000522278335225 0.000580570637595 0.000571123418992 0.001011041638 0.001004965809 0.857926797092 0.0009231279372 0.001389308679 0.00146132596191 0.001217410617 0.001202642221 0.980192137463 0.00140450273655 0.0011576503584 0.000933884323756 0.000202929541809 0.000212135140075
0.058564 0.839818342759 0.000523348504808 0.00058094453801 0.000571443123701 0.001013831363 0.001007746753 0.856816472322 0.00092290048558 0.001394605236 0.00146607478564 0.001222603505 0.001207780812 0.980161294615 0.00140725666901 0.00116177388532 0.000939778975193 0.000205787123306 0.00021504530092
0.059049 0.838701744281 0.00052441998681 0.00058127800935 0.000571729811693 0.001016573302 0.001010480277 0.855703055194 0.00092267193413 0.001399851044 0.00147076583464 0.001227758478 0.001212882072 0.980131763221 0.00141002200492 0.00116587949668 0.000945707473925 0.000208667077068 0.000217977667358
0.059536 0.837583326014 0.000525492751879 0.000581571156019 0.000571983814251 0.001019267391 0.00101316632 0.854586569938 0.000922442282049 0.001405045835 0.00147539901922 0.001232875263 0.001217945728 0.980103544191 0.00141279874427 0.00116996786322 0.000951670337853 0.000211569302553 0.000220932142722
0.060025 0.836463108255 0.000526566770699 0.000581824096245 0.000572205465828 0.001021913577 0.001015804825 0.853467040928 0.000922211528528 0.001410189349 0.00147997425855 0.001237953588 0.001222971514 0.980076638162 0.00141558688707 0.00117403967351 0.000957668068694 0.000214493701476 0.000223908617542
0.060516 0.835341111181 0.000527642013996 0.000582036949442 0.00057239511636 0.001024511813 0.001018395749 0.852344492681 0.000921979672804 0.001415281333 0.00148449148311 0.00124299319 0.001227959171 0.980051045503 0.00141838643331 0.00117809562666 0.000963701166279 0.00021744016605 0.000226906984485
0.061009 0.834217354843 0.000528718452535 0.000582209848773 0.000572553122721 0.001027062063 0.001020939052 0.851218949854 0.000921746714106 0.001420321544 0.0014889506321 0.001247993811 0.001232908442 0.980026766305 0.00142119738301 0.00118213643797 0.00096977011665 0.000220408586066 0.000229927127872
0.061504 0.833091859169 0.000529796057125 0.000582342936073 0.000572679849535 0.0010295643 0.001023434705 0.850090437245 0.000921512651689 0.001425309746 0.0014933516537 0.001252955197 0.001237819077 0.980003800383 0.00142401973615 0.00118616283496 0.000975875393199 0.000223398845203 0.000232968924796
0.062001 0.831964643966 0.000530874798615 0.000582436356301 0.000572775677901 0.001032018503 0.001025882689 0.848958979791 0.00092127748482 0.001430245709 0.00149769450755 0.001257877103 0.001242690831 0.979982147277 0.00142685349274 0.00119017555051 0.000982017460822 0.000226410819828 0.000236032254338
0.0625 0.830835728912 0.000531954647902 0.000582490268248 0.000572840988158 0.001034424662 0.001028282992 0.847824602569 0.000921041212791 0.001435129213 0.00150197916305 0.001262759284 0.001247523469 0.979961806244 0.00142969865277 0.00119417534547 0.000988196770232 0.000229444388242 0.00023911698127
0.063001 0.829705133562 0.000533035575927 0.000582504838423 0.000572876177455 0.001036782777 0.001030635609 0.84668733079 0.000920803834888 0.001439960045 0.00150620559776 0.001267601508 0.001252316754 0.979942776264 0.00143255521625 0.00119816297913 0.000994413758093 0.000232499416766 0.000242222972145
0.063504 0.828572877347 0.000534117553677 0.000582480235349 0.000572881649733 0.001039092851 0.001032940549 0.845547189801 0.000920565350442 0.001444738002 0.00151037379705 0.001272403543 0.00125707046 0.979925056036 0.00143542318318 0.00120213922229 0.00100066885795 0.000235575766435 0.000245350088505
0.064009 0.827438979569 0.000535200552186 0.000582416644059 0.000572857816843 0.001041354902 0.001035197823 0.844404205085 0.000920325758778 0.001449462886 0.00151448376215 0.001277165166 0.001261784366 0.979908643972 0.00143830255356 0.0012061048675 0.00100696247711 0.000238673300177 0.000248498183046
0.064516 0.826303459406 0.00053628454254 0.000582314254027 0.000572805100413 0.001043568953 0.001037407454 0.843258402256 0.000920085059243 0.001454134508 0.00151853549722 0.001281886157 0.001266458254 0.979893538203 0.00144119332738 0.00121006070797 0.00101329501438 0.000241791868614 0.000251667104426
0.065025 0.825166335909 0.000537354991862 0.000582173260766 0.000572723929745 0.001045735036 0.001039569474 0.842109807062 0.000919790657989 0.001458752687 0.00152252902062 0.001286566303 0.001271091915 0.979879736572 0.0014440281767 0.00121400755362 0.00101966685666 0.000244931320501 0.000254856697105
0.065536 0.824027628002 0.000538144827082 0.000581993870474 0.000572614745492 0.001047853193 0.001041683923 0.840958445378 0.000918474220964 0.001463317251 0.00152646435473 0.001291205398 0.001275685143 0.97986723664 0.00144556557408 0.00121794621509 0.00102607837421 0.000248091496884 0.000258066800115
0.066049 0.822887354481 0.000538935193079 0.000581776297489 0.00057247799275 0.001049923472 0.001043750848 0.83980434321 0.000917155315786 0.001467828036 0.0015303415341 0.00129580324 0.001280237739 0.979856035676 0.00144710898867 0.0012218775205 0.00103252992211 0.000251272236879 0.000261297248241
0.066564 0.821745534014 0.000539726067984 0.000581520764611 0.000572314125501 0.001051945934 0.001045770304 0.838647526693 0.000915833966691 0.001472284881 0.001534160605 0.001300359633 0.00128474951 0.979846130656 0.00144865842048 0.00122580230853 0.00103902005862 0.00025447337527 0.000264547865973
0.067081 0.820602185143 0.00054051742997 0.000581227499567 0.00057212360715 0.001053920644 0.001047742359 0.837488022084 0.000914510197857 0.001476687641 0.00153792161699 0.001304874389 0.001289220268 0.979837518274 0.0014502138695 0.00122972141751 0.00104552445443 0.000257694735316 0.000267818480488
0.0676 0.819457326282 0.000541309257256 0.00058089673928 0.000571906908591 0.001055847676 0.001049667085 0.836325855769 0.000913184033464 0.001481036172 0.00154162463373 0.00130934732 0.00129364983 0.979830194929 0.00145177533572 0.00123363569892 0.00105203514507 0.000260936139407 0.000271108906296
0.068121 0.818310975713 0.000542101528104 0.000580528731214 0.000571664506545 0.001057727117 0.001051544563 0.835161054254 0.000911855497652 0.001485330343 0.0015452697241 0.001313778252 0.001298038019 0.979824156724 0.00145334281916 0.00123754601196 0.00105855196424 0.000264197404217 0.000274418956755
0.068644 0.817163151595 0.000542894220822 0.000580123725685 0.000571396887971 0.001059559055 0.001053374884 0.833993644169 0.000910524614563 0.001489570026 0.00154885696857 0.001318167008 0.001302384667 0.979819399474 0.00145491631981 0.00124145321958 0.00106507474385 0.000267478342979 0.000277748438465
0.069169 0.816013871954 0.000543687313769 0.000579681984664 0.000571104543431 0.001061343593 0.001055158147 0.832823652262 0.000909191408278 0.001493755106 0.00155238645323 0.001322513425 0.001306689605 0.979815918697 0.00145649583767 0.00124535819215 0.00107160331619 0.000270778756041 0.000281097154373
0.069696 0.81486315469 0.000544480785345 0.000579203776024 0.000570787973233 0.001063080839 0.001056894458 0.831651105402 0.000907855902869 0.001497885472 0.0015558582756 0.00132681734 0.001310952676 0.979813709616 0.00145808137274 0.0012492618065 0.0010781375105 0.000274098447311 0.000284464899271
0.070225 0.813711017571 0.000545274614004 0.000578689377039 0.000570447681869 0.001064770911 0.00105858393 0.830476030573 0.000906518122398 0.001501961023 0.00155927253964 0.001331078598 0.001315173725 0.979812767154 0.00145967292502 0.00125316494507 0.00108467715519 0.000277437212431 0.000287851463117
0.070756 0.81255747824 0.000546068778244 0.000578139068093 0.000570084183176 0.001066413932 0.00106022669 0.829298454875 0.000905178090866 0.001505981666 0.00156262935813 0.001335297049 0.001319352603 0.979813085944 0.00146127049451 0.00125706849003 0.00109122208268 0.000280794834986 0.000291256633472
0.071289 0.811402554208 0.000546863256617 0.000577553142042 0.000569697994848 0.001068010038 0.001061822866 0.828118405524 0.000903835832278 0.001509947313 0.00156592885355 0.00133947255 0.001323489171 0.979814660314 0.00146287408122 0.00126097333285 0.00109777211503 0.000284171106843 0.000294680188155
0.071824 0.810246262858 0.000547658027725 0.000576931895475 0.000569289640365 0.00106955937 0.0010633726 0.826935909844 0.000902491370578 0.001513857888 0.00156917115318 0.001343604963 0.001327583287 0.979817484297 0.00146448368513 0.00126488036504 0.00110432708299 0.000287565797032 0.000298121902475
0.072361 0.809088621444 0.000548453070218 0.000576275633531 0.00056885965167 0.001071062078 0.001064876038 0.825750995274 0.000901144729694 0.00151771332 0.0015723563962 0.001347694155 0.001331634824 0.979821551623 0.00146609930626 0.00126879047989 0.00111088681051 0.000290978685067 0.000301581544324
0.0729 0.80792964709 0.000549248362802 0.000575584669269 0.000568407936 0.00107251832 0.001066333336 0.82456368936 0.000899795933544 0.001521513545 0.00157548472892 0.001351739999 0.001335643657 0.979826855724 0.00146772094459 0.00127270457708 0.00111745111944 0.000294409538246 0.000305058876515
0.073441 0.806769356792 0.000550043884234 0.000574859322744 0.000567923018 0.001073928263 0.001067744658 0.823374019754 0.000898445005976 0.001525258511 0.00157855630305 0.001355742376 0.001339609663 0.979833389731 0.00146934860014 0.00127662355444 0.00112401983549 0.000297858113977 0.000308553657893
0.073984 0.805607767417 0.000550839613325 0.000574099917853 0.000567400554 0.001075292081 0.001069110175 0.822182014214 0.000897091970835 0.00152894817 0.00158157127894 0.001359701171 0.001343532728 0.979841146473 0.0014709822729 0.00128054830549 0.00113059278232 0.000301324169257 0.000312065640941
0.074529 0.804444895702 0.00055163552894 0.000573306790672 0.000566840702 0.001076609956 0.001070430067 0.820987700604 0.000895736851914 0.001532582484 0.00158452982708 0.001363616274 0.001347412747 0.979850118473 0.00147262196286 0.00128447973467 0.00113716977897 0.0003048074582 0.000315594571693
0.075076 0.803280758258 0.000552408427204 0.000572480279209 0.000566243634 0.001077882077 0.001071704522 0.819791106887 0.000894283579007 0.00153616142 0.00158743212111 0.001367487581 0.001351249614 0.979860297958 0.00147413875048 0.00128841873066 0.00114375064601 0.000308307721267 0.000319140192088
0.075625 0.802115371563 0.000553037453848 0.000571620730869 0.000565609519 0.001079108645 0.001072933735 0.818592261128 0.000892231315225 0.001539684955 0.0015902783477 0.001371314995 0.001355043233 0.979871676844 0.00147485920065 0.00129236619872 0.00115033520298 0.000311824699531 0.000322702234998
0.076176 0.80094875197 0.000553666464288 0.000570728499344 0.000564938538 0.001080289864 0.001074117908 0.817391191489 0.000890176459984 0.001543153073 0.0015930686944 0.001375098424 0.001358793513 0.979884246747 0.00147558227541 0.00129632302597 0.00115692326722 0.000315358128684 0.000326280432763
0.076729 0.799780915703 0.000554295441242 0.000569803944202 0.000564230876 0.001081425948 0.001075257253 0.816187926229 0.000888119051992 0.001546565767 0.00159580336114 0.001378837781 0.001362500368 0.979897998979 0.00147630797476 0.00130029010449 0.00116351465749 0.000318907735283 0.000329874508592
0.077284 0.798611878857 0.000554924367484 0.000568847431229 0.000563486724 0.001082517118 0.001076351989 0.814982493701 0.000886059129894 0.001549923036 0.00159848254998 0.001382532986 0.001366163716 0.979912924547 0.00147703629871 0.00130426831923 0.00117010919033 0.00032247323915 0.000333484182558
0.077841 0.797441657399 0.000555553225834 0.000567859334331 0.000562706278 0.001083563606 0.00107740234 0.813774922352 0.000883996732263 0.001553224885 0.00160110647595 0.001386183964 0.001369783485 0.979929014148 0.00147776724724 0.00130825855613 0.0011767066764 0.000326054363002 0.000337109164239
0.0784 0.796270267171 0.000556181999164 0.000566840030976 0.000561889742 0.001084565644 0.001078408542 0.812565240718 0.000881931897598 0.001556471332 0.00160367535434 0.001389790646 0.001373359604 0.979946258183 0.00147850082037 0.00131226168559 0.00118330693495 0.000329650812964 0.000340749167359
0.078961 0.795097723884 0.000556810670398 0.000565789906738 0.000561037323 0.001085523481 0.001079370835 0.811353477426 0.000879864664333 0.001559662395 0.00160618941345 0.001393352968 0.001376892012 0.979964646736 0.00147923701808 0.00131627858562 0.00118990977333 0.000333262299176 0.000344403887653
0.079524 0.793924043124 0.000557439222509 0.000564709352164 0.000560149234 0.001086437366 0.001080289467 0.810139661187 0.000877795070803 0.001562798108 0.00160864888076 0.001396870872 0.001380380648 0.979984169595 0.00147997584039 0.00132031011581 0.00119651500866 0.000336888518761 0.000348073024896
0.080089 0.792749240351 0.000558067638528 0.000563598763129 0.000559225697 0.00108730756 0.001081164696 0.808923820798 0.000875723155297 0.001565878506 0.00161105399632 0.001400344307 0.001383825461 0.980004816237 0.00148071728728 0.00132435713215 0.00120312244975 0.000340529165366 0.000351756269312
0.080656 0.791573330897 0.000558695901534 0.000562458544096 0.000558266935 0.001088134329 0.001081996783 0.80770598514 0.000873648955996 0.001568903634 0.00161340500404 0.001403773225 0.001387226404 0.980026575834 0.00148146135877 0.00132842048594 0.00120973190423 0.0003441839305 0.000355453305278
0.081225 0.79039632997 0.000559323994662 0.000561289099251 0.00055727318 0.001088917946 0.001082786001 0.806486183174 0.000871572511034 0.001571873544 0.00161570215369 0.001407157586 0.001390583436 0.980049437251 0.00148220805485 0.00133250101331 0.00121634318482 0.000347852494776 0.000359163814878
0.081796 0.789218252649 0.000559951901101 0.000560090846512 0.000556244665 0.001089658695 0.001083532625 0.80526444394 0.000869493858441 0.001574788295 0.00161794570187 0.001410497353 0.001393896523 0.980073389044 0.00148295737552 0.00133659954961 0.00122295609322 0.000351534541452 0.000362887466819
0.082369 0.788039113893 0.000560579604093 0.000558864200172 0.000555181636 0.001090356862 0.001084236944 0.804040796552 0.000867413036173 0.001577647956 0.00162013590848 0.001413792499 0.001397165631 0.980098419474 0.00148370932078 0.0013407169048 0.00122957044357 0.000355229732975 0.000366623936033
0.082944 0.786858928532 0.000561207086938 0.000557885748967 0.000554084337 0.001091012743 0.001084899246 0.802815270204 0.000865330082106 0.001580452597 0.00162227304419 0.001417042996 0.001400390738 0.980124516481 0.00148446389063 0.00134485389457 0.00123618603291 0.000358937744153 0.000370372880321
0.083521 0.785677711273 0.00056183433299 0.000557208559811 0.00055295302 0.001091626643 0.001085519831 0.801587894157 0.000863245034032 0.001583202303 0.00162435738012 0.001420248828 0.001403571825 0.980151667709 0.00148522108507 0.00134901131252 0.00124280266933 0.000362658235014 0.000374133957358
0.0841 0.784495476701 0.000562461325659 0.000556521176571 0.000551787944 0.001092198868 0.001086099006 0.800358697745 0.000861157929658 0.001585897162 0.00162638919343 0.001423409981 0.001406708876 0.980179860494 0.00148598090411 0.00135318993745 0.00124942015866 0.000366390856912 0.000377906822418
0.084681 0.783312239276 0.000563088048412 0.000555824141411 0.000550589371 0.001092729737 0.001086637083 0.79912771037 0.000859068806608 0.001588537269 0.00162836877053 0.001426526448 0.001409801883 0.980209081867 0.00148674334773 0.00135739054302 0.00125603830061 0.000370135261109 0.000381691119476
0.085264 0.782128013335 0.00056367849995 0.000555117995352 0.000549357567 0.001093219574 0.001087134381 0.7978949615 0.000856831214326 0.001591122727 0.00163029639928 0.001429598225 0.001412850845 0.98023931855 0.00148727832697 0.0013616138858 0.00126265689367 0.000373891095018 0.000385486486215
0.085849 0.780942813096 0.000564225064471 0.000554403269961 0.000548092808 0.001093668706 0.001087591227 0.796660480665 0.000854414254447 0.001593653647 0.00163217237188 0.001432625318 0.001415855762 0.980270556968 0.00148753616352 0.00136586069855 0.00126927574391 0.000377657993525 0.000389292565082
0.086436 0.779756652652 0.000564771272725 0.000553680500325 0.00054679537 0.001094077473 0.001088007954 0.79542429746 0.000851995237233 0.001596130145 0.00163399698827 0.001435607732 0.001418816643 0.980302783234 0.00148779488156 0.00137013171067 0.00127589464627 0.000381435591251 0.000393108977213
0.087025 0.778569545978 0.000565317110034 0.000552950213977 0.000545465537 0.001094446215 0.001088384902 0.794186441536 0.000849574206542 0.001598552345 0.00163577055258 0.001438545484 0.001421733501 0.980335983163 0.0014880544811 0.0013744276279 0.0012825133995 0.000385223515128 0.000396935354638
0.087616 0.777381506926 0.000565862561773 0.000552212936313 0.000544103596 0.001094775286 0.001088722415 0.792946942602 0.000847151206136 0.001600920379 0.00163749337155 0.001441438592 0.001424606353 0.980370142263 0.00148831496213 0.00137874914134 0.00128913180116 0.0003890213881 0.000400771309148
0.088209 0.776192549231 0.000566407613373 0.000551469186611 0.00054270984 0.001095065039 0.001089020846 0.791705830422 0.000844726279687 0.001603234385 0.0016391657566 0.001444287082 0.001427435224 0.980405245743 0.00148857632465 0.00138309692116 0.00129574964766 0.000392828827732 0.000404616459695
0.088804 0.775002686507 0.000566952250318 0.000550719481336 0.000541284565 0.001095315839 0.001089280553 0.790463134813 0.000842299470718 0.001605494506 0.00164078802591 0.001447090983 0.001430220142 0.980441278505 0.00148883856866 0.00138747162493 0.0013023667305 0.000396645445008 0.000408470409837
0.089401 0.773811932253 0.000567496458151 0.000549964326699 0.000539828077 0.001095528053 0.001089501903 0.789218885641 0.000839870822659 0.001607700896 0.00164236049882 0.00144985033 0.001432961142 0.980478225156 0.00148910169417 0.00139187388053 0.00130898284999 0.000400470844191 0.000412332763986
0.09 0.772620299848 0.000568040222468 0.000549204229296 0.00053834068 0.001095702056 0.001089685265 0.787973112821 0.000837440378832 0.001609853711 0.00164388349989 0.001452565165 0.001435658263 0.980516069999 0.00148936570117 0.00139630430472 0.00131559779278 0.000404304627905 0.000416203121035
0.090601 0.771427802554 0.000568583528924 0.000548439685688 0.000536822686 0.001095838232 0.001089831016 0.78672584631 0.000835008182435 0.001611953119 0.00164535735645 0.001455235534 0.001438311548 0.980554797039 0.00148963058966 0.00140076348933 0.00132221135558 0.000408146389495 0.000420081069329
0.091204 0.770234453519 0.00056912636323 0.0005476711861 0.000535274412 0.001095936966 0.001089939538 0.785477116113 0.000832574276544 0.001613999289 0.00164678240288 0.001457861487 0.001440921048 0.980594389981 0.00148989635965 0.00140525200773 0.0013288233265 0.000411995721764 0.000423966196724
0.091809 0.769040265776 0.000569668711154 0.000546899214005 0.000533696178 0.001095998651 0.001090011223 0.784226952272 0.00083013870413 0.001615992401 0.00164815897166 0.001460443082 0.001443486818 0.980634832236 0.00149016301112 0.00140977040602 0.00133543349745 0.000415852205584 0.000427858086683
0.092416 0.767845252242 0.000570210558522 0.00054612424535 0.000532088309 0.001096023687 0.001090046462 0.782975384869 0.000827701508033 0.001617932639 0.00164948740428 0.001462980378 0.001446008917 0.980676106913 0.00149043054409 0.00141431921395 0.0013420416567 0.000419715423858 0.000431756310747
0.093025 0.766649425721 0.000570751891219 0.000545346748786 0.000530451134 0.001096012478 0.001090045657 0.781722444019 0.000825262730987 0.001619820195 0.00165076803926 0.001465473445 0.001448487409 0.980718196831 0.00149069895855 0.00141889893115 0.00134864759262 0.000423584947425 0.0004356604448
0.093636 0.765452798907 0.000571292695188 0.000544567181661 0.000528784988 0.001095965434 0.001090009214 0.780468159874 0.000822822415597 0.001621655266 0.00165200122473 0.001467922352 0.001450922365 0.980761084514 0.00149096825451 0.00142351003816 0.00135525109376 0.00042746034646 0.000439570051496
0.094249 0.764255384379 0.000571832956429 0.000543785995572 0.000527090207 0.001095882972 0.001089937543 0.779212562615 0.00082038060434 0.001623438055 0.00165318730826 0.001470327177 0.001453313861 0.98080475219 0.00149123843195 0.00142815299235 0.00136185194371 0.000431341187945 0.000443484691419
0.094864 0.763057194607 0.000572372661005 0.000543003633101 0.000525367134 0.001095765512 0.001089831062 0.777955682449 0.000817937339584 0.001625168776 0.00165432663656 0.001472688002 0.001455661973 0.9808491818 0.00149150949089 0.00143282821559 0.0013684499312 0.00043522702419 0.000447403921937
0.095481 0.761858241951 0.000572885439853 0.00054222052359 0.000523616115 0.001095613482 0.001089690192 0.776697549613 0.000815493722955 0.001626847642 0.00165541956866 0.001475004913 0.00145796679 0.980894354991 0.00149166503403 0.00143753611962 0.00137504483894 0.000439117415595 0.000451327290719
0.0961 0.760658538662 0.000573390165503 0.000541437090488 0.000521837499 0.001095427314 0.001089515361 0.775438194364 0.000813049037385 0.001628474877 0.001656466456 0.001477278003 0.001460228399 0.980940253125 0.00149178806402 0.00144550029781 0.00138163644968 0.000443011906557 0.000455254344621
0.096721 0.759458096885 0.000573894288053 0.000540653741513 0.000520031642 0.001095207443 0.001089307001 0.774177646981 0.000810603024853 0.001630050709 0.00165746765854 0.001479507367 0.001462446896 0.980986857276 0.00149191149152 0.00145429249536 0.00138822454898 0.000446910043185 0.000459184624641
0.097344 0.758256928654 0.000574397794448 0.000539870879933 0.000518198899 0.001094954313 0.00108906555 0.77291593776 0.00080815572719 0.001631575375 0.00165842353447 0.001481693108 0.001464622378 0.98103414823 0.00149203531653 0.00146310994169 0.00139480891742 0.000450811360543 0.000463117665718
0.097969 0.757055045901 0.000574900671696 0.000539088891852 0.00051634157288 0.00109466837 0.001088791449 0.771653097014 0.000805707186104 0.001633049114 0.00165933444888 0.001483835332 0.001466754951 0.981082106494 0.00149215953906 0.00147195171784 0.00140138933718 0.000454715396665 0.000467052999412
0.098596 0.755852460453 0.000575402906861 0.000538308153263 0.000514468573383 0.001094350066 0.001088485146 0.770389155067 0.000803257443154 0.001634472173 0.00166020076267 0.001485934151 0.001468844723 0.981130712292 0.00149228415909 0.0014808168763 0.00140796558935 0.000458621678449 0.00047099015251
0.099225 0.75464918403 0.00057590448707 0.000537529031617 0.000512581413385 0.001093999859 0.001088147093 0.769124142255 0.00080080653981 0.001635844805 0.00166102284382 0.001487989679 0.001470891808 0.981179945564 0.00149240917664 0.00148970446211 0.00141453745138 0.000462529730575 0.000474928641888
0.099856 0.753445228253 0.000576405399508 0.000536751876929 0.000510680622059 0.001093618209 0.001087777745 0.76785808892 0.000798354517373 0.001637167269 0.00166180105899 0.001490002039 0.001472896323 0.981229785979 0.0014925345917 0.00149861349195 0.00142110470491 0.000466439072987 0.000478867988581
0.100489 0.75224060464 0.000576905631419 0.000535977028121 0.000508766727719 0.001093205582 0.001087377565 0.766591025411 0.000795901417026 0.001638439827 0.00166253577669 0.001491971355 0.001474858392 0.981280212923 0.00149266040427 0.00150754296616 0.00142766712672 0.000470349219433 0.000482807702384
0.101124 0.751035324609 0.000577405170108 0.000535204810065 0.000506840258645 0.001092762447 0.001086947017 0.765322982076 0.000793447279828 0.00163966275 0.00166322736762 0.001493897758 0.001476778141 0.981331205515 0.00149278661436 0.00151649186476 0.00143422449648 0.000474259680181 0.000486747293376
0.101761 0.749829399477 0.000577904002941 0.000534435538143 0.000504901738896 0.001092289281 0.00108648657 0.764053989266 0.000790992146698 0.001640836313 0.00166387620242 0.001495781382 0.001478655703 0.981382742596 0.00149291322195 0.00152545915425 0.00144077658768 0.000478169963171 0.000490686260245
0.1024 0.748622840466 0.000578402117346 0.000533669507289 0.000502951695111 0.00109178656 0.001085996698 0.762784077326 0.000788536058411 0.001641960796 0.00166448265297 0.001497622367 0.001480491214 0.981434802743 0.00149304022706 0.00153444377624 0.00144732317943 0.000482079568874 0.000494624105866
0.103041 0.747415658698 0.000578899500808 0.000532907003655 0.000500990651314 0.00109125477 0.001085477879 0.761513276597 0.000786079055615 0.001643036486 0.00166504709298 0.001499420857 0.001482284814 0.981487364262 0.00149316762968 0.00154344465766 0.00145386404595 0.000485987992822 0.000498560320328
0.103684 0.746207865203 0.00057939614088 0.000532148293267 0.000499019129897 0.001090694393 0.001084930595 0.760241617411 0.000783621178837 0.001644063673 0.00166556989685 0.001501176998 0.00148403665 0.981540405199 0.00149329542981 0.00155246070743 0.00146039896456 0.000489894729485 0.000502494396668
0.104329 0.744999470912 0.000579892025171 0.000531393634718 0.000497037649044 0.001090105924 0.001084355331 0.758969130088 0.000781162468429 0.001645042655 0.0016660514387 0.001502890944 0.001485746871 0.981593903333 0.00149342362746 0.00156149082073 0.00146692770639 0.000493799267095 0.000506425816273
0.104976 0.743790486666 0.000580387141355 0.000530643264392 0.000495046726843 0.001089489855 0.001083752576 0.757695844933 0.00077870296465 0.001645973732 0.0016664920926 0.001504562853 0.001487415629 0.981647836187 0.00149355222262 0.00157053386932 0.00147345004705 0.000497701087601 0.000510354064724
0.105625 0.742580923213 0.000580859907423 0.000529897405592 0.00049304687908 0.001088846685 0.001083122823 0.756421792236 0.000776481809914 0.001646857213 0.00166689223494 0.001506192886 0.001489043084 0.981702181025 0.00149379157406 0.00157958871251 0.00147996576254 0.000501599673121 0.000514278617338
0.106276 0.741370791212 0.000581331053831 0.000529156266131 0.000491038617932 0.001088176914 0.001082466569 0.755147002266 0.000774269110201 0.001647693407 0.00166725224098 0.001507781208 0.001490629398 0.981756914862 0.00149403591395 0.00158865419115 0.00148647462162 0.000505494498153 0.000518198948341
0.106929 0.740160101229 0.000581801398438 0.00052842003868 0.000489022451595 0.001087481048 0.001081784312 0.75387150527 0.000772055704698 0.001648482633 0.00166757248723 0.001509327989 0.001492174739 0.981812014455 0.0014942810045 0.00159772913548 0.00149297640004 0.000509385038721 0.000522114525531
0.107584 0.738948863745 0.000582270929568 0.000527688898765 0.000486998885458 0.001086759595 0.001081076556 0.752595331468 0.000769841628652 0.001649225212 0.00166785334689 0.001510833405 0.001493679275 0.981867456318 0.0014945268457 0.00160681235192 0.00149947086762 0.000513270757923 0.000526024816882
0.108241 0.737737089154 0.00058273963561 0.000526963004897 0.000484968422714 0.001086013065 0.001080343807 0.751318511054 0.000767626917159 0.001649921469 0.00166809519647 0.001512297632 0.001495143183 0.981923216718 0.00149477343757 0.00161590263628 0.0015059577961 0.000517151122946 0.00052992928271
0.1089 0.736524787763 0.000583207505011 0.000526242499135 0.000482931558076 0.001085241974 0.001079586574 0.750041074189 0.000765411605213 0.001650571737 0.00166829841196 0.001513720853 0.001496566641 0.981979271681 0.0014950207801 0.00162499877447 0.00151243695912 0.000521025593293 0.000533827379459
0.109561 0.735311969798 0.000583674526282 0.000525527505631 0.000480888787678 0.001084446837 0.001078805368 0.748763051 0.000763195727674 0.001651176351 0.00166902065257 0.001515103256 0.001497949831 0.982035596997 0.00149526887328 0.0016340995264 0.00151890812841 0.000524893626029 0.000537718566413
0.110224 0.734098645399 0.000584140687995 0.000524818134987 0.000478840597716 0.001083628175 0.001078000705 0.747484471579 0.000760979319276 0.00165173565 0.001669904433 0.001516445029 0.001499292941 0.982092168214 0.00149551771713 0.00164320365155 0.0015253710711 0.000528754674368 0.000541602289814
0.110889 0.732884824627 0.000584605978787 0.000524114477552 0.000476787471377 0.00108278651 0.0010771731 0.746205365977 0.000758762414626 0.001652249978 0.00167074216619 0.001517746367 0.001500596163 0.982148960652 0.00149576731164 0.00165230989059 0.00153182555769 0.000532608193106 0.000545477998672
0.111556 0.731670517463 0.000585070387357 0.000523416607224 0.000474729888621 0.001081922368 0.001076323075 0.7449257642 0.000756545048204 0.001652719685 0.00167153405262 0.00151900747 0.001501859688 0.982205949406 0.0014960176568 0.0016614169615 0.0015382713594 0.000536453621287 0.000549345138166
0.112225 0.730455733809 0.000585533902464 0.000522724579968 0.000472668320769 0.001081036276 0.00107545115 0.743645696212 0.000754327254355 0.001653145124 0.00167228030388 0.001520228538 0.001503083718 0.982263109341 0.00149626875263 0.00167052358608 0.001544708247 0.00054029041008 0.000553203147048
0.112896 0.729240483493 0.000585996512935 0.000522038433818 0.000470603235057 0.001080128762 0.001074557852 0.742365191925 0.000752109067316 0.001653526652 0.00167298112515 0.00152140978 0.001504268453 0.982320415107 0.00149652059912 0.00167962845849 0.00155113599076 0.000544117993556 0.000557051469523
0.113569 0.728024776263 0.000586458207656 0.000521358191881 0.000468535090797 0.00107920036 0.001073643705 0.741084281202 0.000749890521167 0.00165386463 0.00167363673339 0.001522551403 0.001505414098 0.982377841131 0.00149677319627 0.00168873027609 0.00155755435914 0.000547935811346 0.000560889534006
0.114244 0.726808621797 0.000586918975582 0.00052068385703 0.000466464341881 0.001078251602 0.001072709239 0.739802993851 0.000747671649878 0.001654159423 0.00167424734227 0.00152365362 0.001506520866 0.982435361627 0.00149702654407 0.00169782771427 0.00156396312019 0.000551743300548 0.000564716774431
0.114921 0.725592029701 0.000587378805725 0.000520015412655 0.000464391435898 0.001077283024 0.001071754984 0.73852135962 0.000745452487284 0.0016544114 0.00167481316843 0.00152471665 0.001507588966 0.982492950609 0.00149728064254 0.0017069194387 0.00157036204834 0.000555539887875 0.000568532622215
0.1156 0.724375009506 0.000587808971832 0.000519352832122 0.000462316811349 0.001076295165 0.00107078147 0.737239408199 0.000743576917433 0.001654620934 0.00167533443433 0.001525740713 0.001508618617 0.982550581873 0.00149776817802 0.00171600411021 0.00157675090547 0.000559325008258 0.000572336500942
0.116281 0.72315757068 0.000588234402824 0.000518696059999 0.000460240901774 0.001075288561 0.001069789233 0.735957169213 0.000741746333756 0.001654788402 0.00167581136096 0.001526726033 0.001509610037 0.982608229027 0.00149828787682 0.00172508037112 0.00158312946943 0.000563098082104 0.000576127838498
0.116964 0.721939722618 0.000588658875537 0.000518045034041 0.000458164130702 0.001074263755 0.001068778807 0.734674672221 0.000739915414954 0.001654914184 0.00167624417632 0.001527672837 0.001510563451 0.982665865471 0.0014988091019 0.00173414686474 0.00158949750426 0.000566858536793 0.000579906052179
0.117649 0.720721474653 0.000589082379787 0.000517399665915 0.000456086914626 0.001073221287 0.001067750729 0.733391946713 0.000738084187813 0.001654998663 0.00167663310772 0.001528581357 0.001511479086 0.982723464422 0.00149933185325 0.00174320221729 0.00159585478192 0.000570605793251 0.000583670564936
0.118336 0.719502836051 0.000589504905454 0.000516759854406 0.000454009660666 0.001072161701 0.001066705536 0.732109022104 0.000736252679018 0.001655042226 0.00167697838536 0.001529451826 0.00151235717 0.982780998905 0.0014998561309 0.00175224504941 0.0016022010715 0.000574339268675 0.00058742079055
0.119025 0.718283816017 0.000589926442478 0.000516125479541 0.000451932768059 0.001071085539 0.001065643768 0.730825927736 0.000734420915157 0.001655045263 0.00167728024361 0.001530284483 0.001513197939 0.982838441764 0.00150038193482 0.00176127397528 0.00160853614192 0.000578058381848 0.000591156148476
0.119716 0.717064423695 0.000590346980866 0.00051549640376 0.000449856629145 0.001069993348 0.001064565963 0.72954269287 0.000732588922691 0.001655008168 0.00167753891743 0.001531079568 0.001514001628 0.982895765667 0.00150090926502 0.00177028759612 0.00161485976473 0.000581762547917 0.000594876047647
0.120409 0.715844668167 0.000590766510682 0.000514872473832 0.000447781622674 0.001068885673 0.001063472661 0.728259346685 0.000730756728008 0.001654931338 0.00167775464347 0.001531837326 0.001514768475 0.982952943104 0.0015014381215 0.00177928450997 0.00162117171009 0.000585451178281 0.000598579901373
0.121104 0.71462455846 0.000591185022057 0.00051425351639 0.000445708118946 0.00106776306 0.001062364404 0.726975918277 0.000728924357363 0.001654815172 0.0016779276642 0.001532558003 0.001515498726 0.983009946401 0.00150196850427 0.00178826331213 0.00162747174953 0.000589123687382 0.000602267117914
0.121801 0.713404103545 0.000591602505184 0.000513639344058 0.000443636480705 0.001066626055 0.001061241734 0.725692436653 0.00072709183692 0.001654660072 0.00167805822191 0.001533241849 0.001516192625 0.983066747719 0.00150250041332 0.00179722258584 0.00163375965191 0.000592779481949 0.000605937105894
0.1225 0.712183312337 0.000592018950318 0.000513029751729 0.0004415670582 0.001065475207 0.001060105191 0.724408930727 0.000725259192734 0.001654466445 0.00167814656177 0.001533889119 0.001516850421 0.983123319065 0.00150303384864 0.00180616091213 0.00164003519159 0.000596417973256 0.000609589271568
0.123201 0.710962193699 0.000592434347778 0.000512424518288 0.000439500192491 0.001064311062 0.001058955317 0.72312542932 0.000723426450752 0.001654234698 0.00167819293034 0.001534500069 0.001517472364 0.983179632291 0.00150356881025 0.00181507686314 0.00164629813768 0.000600038566198 0.000613223021679
0.123904 0.709740756445 0.000592848687946 0.000511823402555 0.000437436214721 0.001063134167 0.001057792657 0.721841961157 0.000721593636815 0.001653965242 0.0016781975789 0.001535074955 0.001518058711 0.983235659101 0.00150410529815 0.00182396900974 0.0016525482663 0.000603640666078 0.000616837756625
0.124609 0.708519009336 0.000593261961268 0.000511226154325 0.000435375441168 0.00106194507 0.00105661775 0.72055855486 0.000719760776658 0.001653658489 0.00167816075975 0.001535614042 0.001518609718 0.983291371058 0.00150464331232 0.00183283592438 0.00165878534698 0.00060722368022 0.000620432882675
0.125316 0.70729696109 0.000593651906872 0.000510632501762 0.000433318181123 0.001060744318 0.001055431139 0.719275238948 0.000718113064764 0.001653314855 0.00167808272693 0.001536117594 0.001519125645 0.983346739594 0.00150531604371 0.00184167616583 0.00166500915362 0.000610787010962 0.000624007801223
0.126025 0.706074620377 0.000594013215684 0.000510042158417 0.00043126472992 0.001059532457 0.001054233367 0.717992041832 0.000716694628608 0.001652934759 0.00167796373647 0.001536585878 0.001519606753 0.983401736007 0.00150615594708 0.00185048829463 0.00167121946464 0.000614330057094 0.000627561914231
0.126736 0.704851995822 0.000594373458356 0.000509454828057 0.000429215371767 0.001058310034 0.001053024971 0.716708991816 0.000715275981566 0.00165251862 0.00167780404812 0.001537019162 0.001520053309 0.983456331469 0.00150699821971 0.00185927087241 0.00167741604777 0.00061785222913 0.000631094618737
0.127449 0.703629096012 0.00059473262637 0.000508870190837 0.000427170379984 0.001057077594 0.001051806495 0.715426117087 0.000713857142439 0.001652066861 0.00167760392446 0.001537417722 0.00152046558 0.983510497041 0.0015078428616 0.00186802245581 0.00168359868649 0.000621352923012 0.00063460532068
0.128164 0.702405929491 0.000595090711267 0.000508287918536 0.000425130013509 0.001055835681 0.001050578477 0.714143445718 0.000712438129952 0.001651579904 0.00167736362719 0.00153778183 0.001520843836 0.983564203666 0.00150868987276 0.00187674159929 0.00168976748626 0.000624831542362 0.000638093417094
0.128881 0.701182504765 0.00059544770465 0.000507707667796 0.000423094520143 0.00105458484 0.001049341456 0.71286100566 0.000711018962753 0.001651058178 0.00167708342186 0.001538111765 0.001521188349 0.983617422187 0.00150953925318 0.00188542685933 0.00169594451917 0.000628287487398 0.000641558308438
0.1296 0.699958830303 0.000595803598181 0.00050712908184 0.000421064133438 0.001053325614 0.001048095968 0.711578824744 0.000709599659413 0.001650502109 0.00167676357841 0.001538407806 0.001521499395 0.983670123341 0.00151039100286 0.00189407679667 0.00170214248377 0.00063172016333 0.000644999393203
0.130321 0.698734914543 0.000596158383581 0.000506551785654 0.000419039078796 0.001052058542 0.001046842552 0.710296930673 0.000708180238429 0.001649912125 0.00167640436715 0.001538670235 0.00152177725 0.983722277782 0.0015112451218 0.00190268996159 0.00170836039176 0.000635128966461 0.00064841607492
0.131044 0.697510765885 0.000596512052635 0.000505975399029 0.000417019560519 0.001050784166 0.00104558174 0.709015351021 0.000706760718217 0.001649288659 0.00167600605912 0.001538899337 0.001522022194 0.983773856068 0.00151210161 0.00191126491853 0.00171459723559 0.000638513303808 0.000651807752367
0.131769 0.696286392703 0.000596864597184 0.000505399522888 0.000415005777783 0.001049503023 0.001044314067 0.707734113228 0.000705341117122 0.001648632144 0.00167556892932 0.001539095398 0.001522234507 0.983824828688 0.00151296046746 0.00191980022335 0.00172085198965 0.000641872573558 0.00065517382811
0.132496 0.695061803339 0.000597216009134 0.000504823749243 0.000412997909635 0.00104821565 0.001043040064 0.706453244602 0.000703921453406 0.001647943011 0.00167509325543 0.001539258705 0.001522414475 0.983875166049 0.00151382169419 0.00192829444468 0.00172712360361 0.000645206183286 0.000658513701483
0.133225 0.69383700611 0.000597566280447 0.000504247655984 0.000410996127787 0.001046922582 0.001041760261 0.705172772307 0.000702501745257 0.001647221697 0.00167457931428 0.001539389551 0.00152256238 0.983924838505 0.00151468529018 0.00193674614067 0.0017334110161 0.00064851353189 0.000661826778435
0.133956 0.692612009307 0.000597915403149 0.000503670812346 0.000409000584642 0.001045624352 0.001040475186 0.70389272337 0.000701082010784 0.001646468637 0.0016740273913 0.001539488226 0.001522678513 0.983973816338 0.00151555125543 0.00194515389089 0.00173971314272 0.000651794029151 0.000665112459046
0.134689 0.691386821197 0.000598263369325 0.000503092775811 0.000407011420879 0.00104432149 0.001039185363 0.702613124667 0.000699662268018 0.001645684269 0.00167343776561 0.001539555028 0.00152276316 0.984022069791 0.00151641958994 0.00195351626572 0.0017460288882 0.00065504707912 0.000668370154344
0.135424 0.690161450029 0.000598574698851 0.000502513092397 0.00040502876565 0.001043014524 0.001037891318 0.70133400293 0.000698438593869 0.001644869029 0.00167281072526 0.001539590249 0.001522816615 0.984069569058 0.00151743031939 0.00196183184582 0.00175235713601 0.000658272089795 0.000671599265416
0.136161 0.68893590403 0.000598858839433 0.000501931298526 0.000403052730608 0.001041703979 0.001036593571 0.700055384736 0.000697358744679 0.001644023357 0.00167214655888 0.001539594189 0.001522839168 0.984116284299 0.0015185467861 0.00197009921946 0.00175869676152 0.00066146846776 0.000674799204425
0.1369 0.687710191411 0.000599141848118 0.000501346921938 0.000401083413614 0.00104039038 0.001035292639 0.698777296507 0.000696278675473 0.001643147693 0.00167144555297 0.001539567148 0.001522831115 0.984162185647 0.00151966628258 0.00197831697536 0.00176504662343 0.000664635628041 0.000677969379244
0.137641 0.686484320367 0.000599423718134 0.000500759482761 0.00039912089879 0.001039074246 0.001033989038 0.697499764507 0.000695198398997 0.001642242476 0.00167070800217 0.001539509427 0.001522792752 0.984207243213 0.00152078880881 0.00198648371765 0.00177140556308 0.000667772982859 0.000681109203448
0.138384 0.685258299082 0.000599704442764 0.000500168488669 0.000397165258393 0.001037756093 0.001032683281 0.696222814838 0.000694117927946 0.001641308146 0.0016699342005 0.001539421329 0.001522724376 0.984251427097 0.00152191436481 0.00199459805106 0.00177777241783 0.000670879945969 0.000684218093537
0.139129 0.684032135725 0.000599984015349 0.000499573445137 0.000395216544906 0.001036436439 0.001031375876 0.694946473437 0.000693037274961 0.001640345144 0.001669124445 0.001539303156 0.001522626286 0.984294707392 0.00152304295056 0.00200265859619 0.0017841460049 0.000673955937002 0.000687295457582
0.139876 0.682805838461 0.000600262429284 0.00049897384477 0.000393274802021 0.00103511579 0.001030067332 0.693670766072 0.000691956452636 0.00163935391 0.00166827903302 0.001539155217 0.001522498784 0.984337054201 0.00152417456608 0.00201066397522 0.00179052513879 0.000677000374362 0.000690340726684
0.140625 0.681579415444 0.00060053967802 0.000498369177314 0.000391340055255 0.001033794657 0.001028758149 0.692395718339 0.000690875473509 0.001638334886 0.00166739826531 0.001538977816 0.001522342169 0.984378437635 0.00152530921136 0.00201861282452 0.0017969086208 0.000680012681153 0.000693353313699
0.141376 0.680352874824 0.000600815755065 0.000497758924323 0.000389412316355 0.001032473543 0.001027448828 0.691121355659 0.000689794350071 0.001637288512 0.00166648244557 0.001538771264 0.001522156745 0.984418827827 0.00152644688639 0.00202650379317 0.00180329524389 0.000682992282218 0.000696332648948
0.142129 0.67912622475 0.000601090653983 0.000497142559723 0.000387491587043 0.001031152946 0.001026139865 0.689847703275 0.000688713094759 0.00163621523 0.00166553187754 0.001538535868 0.001521942817 0.984458194941 0.00152758759119 0.00203433553004 0.00180968379731 0.000685938607197 0.000699278160442
0.142884 0.677899473366 0.000601364368392 0.000496519560099 0.000385577844944 0.001029833365 0.001024831749 0.688574786249 0.000687631719958 0.001635115477 0.00166454687142 0.001538271939 0.00152170069 0.984496509172 0.00152873132575 0.00204210671965 0.00181607305016 0.000688851092088 0.000702189276602
0.143641 0.676672628821 0.000601636891967 0.000495889386936 0.000383671062859 0.00102851529 0.00102352497 0.687302629455 0.000686550238002 0.001633989697 0.00166352773267 0.001537979791 0.001521430668 0.984533740774 0.00152987809007 0.00204981603309 0.00182246178644 0.00069172916629 0.000705065439448
0.1444 0.675445699267 0.000601908218439 0.000495251503301 0.000381771195367 0.00102719921 0.001022220011 0.686031257582 0.000685468661173 0.001632838328 0.00166247477597 0.001537659733 0.001521133061 0.984569860049 0.00153102788414 0.00205746217159 0.00182884877177 0.000694572274322 0.000707906081654
0.145161 0.674218692859 0.000602166035524 0.00049460536872 0.000379878183367 0.001025885607 0.00102091735 0.684760695126 0.000684429591477 0.001631661807 0.0016613883133 0.00153731208 0.001520808176 0.984604837366 0.00153220937134 0.00206504384267 0.00183523276578 0.000697379860128 0.00071071065104
0.145924 0.672991617762 0.000602376754988 0.000493950438942 0.000377991954203 0.001024574961 0.001019617464 0.683490966386 0.000683549264461 0.001630460576 0.00166026866038 0.001536937148 0.001520456321 0.984638643171 0.0015335010643 0.00207255977221 0.00184161253631 0.000700151367051 0.000713478596309
0.146689 0.671764482149 0.000602586314401 0.000493286166453 0.000376112418124 0.001023267746 0.00101832082 0.682222095467 0.000682668686948 0.001629235068 0.00165911613764 0.001536535248 0.001520077807 0.984671247989 0.00153479614309 0.00208000870623 0.00184798683553 0.000702886253964 0.000716209364282
0.147456 0.670537294206 0.000602794708511 0.00049261200239 0.000374239477244 0.001021964431 0.001017027885 0.680954106267 0.000681787868261 0.001627985722 0.00165793106154 0.0015361067 0.001519672942 0.984702622445 0.00153609460771 0.00208738939399 0.00185435442659 0.0007055839721 0.000718902418707
0.148225 0.669310062132 0.00060300193212 0.000491927397051 0.000372373016703 0.00102066548 0.001015739118 0.679687022484 0.000680906817688 0.001626712972 0.00165671375671 0.001535651817 0.001519242039 0.984732737262 0.00153739645816 0.00209470061503 0.00186071406487 0.000708243988402 0.000721557217308
0.148996 0.668082794143 0.000603207980076 0.000491231799672 0.000370512906107 0.001019371351 0.001014454976 0.678420867604 0.000680025544481 0.001625417253 0.00165546454758 0.001535170916 0.001518785409 0.984761563279 0.00153870169443 0.00210194116421 0.00186706451023 0.000710865766718 0.000724173229217
0.149769 0.666855498472 0.000603412847284 0.000490524658219 0.000368659006564 0.001018082499 0.001013175905 0.677155664903 0.000679144057853 0.001624098996 0.00165418375883 0.001534664316 0.001518303363 0.984789071457 0.00154001031653 0.00210910984691 0.00187340452076 0.000713448784036 0.000726749927791
0.150544 0.665628183374 0.000603616528698 0.000489805421335 0.000366811161445 0.00101679937 0.001011902353 0.675891437442 0.000678262366983 0.001622758633 0.00165287172288 0.001534132333 0.001517796214 0.984815232892 0.00154132232446 0.00211620550252 0.00187973286183 0.000715992514318 0.00072928679231
0.151321 0.664400857125 0.000603819019319 0.000489073539475 0.000364969205699 0.001015522409 0.001010634755 0.674628208061 0.000677380481016 0.001621396594 0.00165152876463 0.001533575286 0.001517264272 0.984840018823 0.00154263771821 0.0021232269709 0.00188604829984 0.000718496443503 0.000731783304996
0.1521 0.663173528026 0.000604020314205 0.000488328464745 0.000363132957645 0.001014252051 0.001009373545 0.673365999383 0.000676498409058 0.001620013305 0.00165015522302 0.001532993491 0.001516707854 0.984863400637 0.00154395649779 0.00213017313556 0.00189234960157 0.000720960066448 0.000734238955656
0.152881 0.661946204407 0.000604220408461 0.000487569647825 0.000361302225932 0.001012988724 0.00100811915 0.672104833801 0.000675616160181 0.001618609194 0.00164875143026 0.001532387269 0.001516127269 0.984885349899 0.0015452786632 0.0021370428854 0.0018986355495 0.000723382874026 0.000736653249091
0.153664 0.660718894624 0.000604419297245 0.000486796547 0.00035947680637 0.001011732856 0.00100687199 0.670844733482 0.000674733743418 0.001617184684 0.00164731772202 0.001531756937 0.00151552283 0.984905838337 0.00154660421444 0.00214383513515 0.00190490492297 0.00072576437076 0.000739025681661
0.154449 0.659491607068 0.000604616975763 0.000486008616407 0.000357656483578 0.001010484861 0.00100563248 0.669585720362 0.000673851167768 0.001615741038 0.00164585444064 0.001531102812 0.001514894852 0.984924837871 0.0015479331515 0.00215054882692 0.00191115651509 0.000728104069094 0.000741355768015
0.155236 0.658264350159 0.000604803007056 0.000485205321705 0.000355841026411 0.001009245154 0.001004401026 0.66832781614 0.00067298088023 0.00161428141642 0.00164436192545 0.001530425213 0.001514243646 0.984942320613 0.00154927164902 0.00215718292726 0.00191738912044 0.000730401486645 0.000743643021858
0.156025 0.657037132358 0.000604963456187 0.000484386126178 0.000354030201801 0.001008014135 0.001003178031 0.667071042277 0.000672139498368 0.00161280628561 0.0016428405208 0.001529724459 0.001513569526 0.984958258891 0.00155062800091 0.00216373642001 0.00192360155215 0.000732656147672 0.000745886976999
0.156816 0.655809962159 0.000605122719907 0.000483550501668 0.000352223754978 0.001006792205 0.001001963887 0.665815419992 0.000671297937979 0.00161131587626 0.00164129057131 0.001529000866 0.001512872802 0.984972625246 0.00155198779096 0.00217020832431 0.00192979262481 0.00073486758483 0.000748087159171
0.157609 0.654582848101 0.000605280794067 0.00048269792179 0.000350421430016 0.001005579752 0.001000758983 0.66456097026 0.000670456207394 0.00160981041516 0.00163971242677 0.001528254752 0.001512153789 0.984985392454 0.00155335101916 0.0021765976805 0.00193596117126 0.00073703534064 0.00075024311444
0.158404 0.653355798762 0.000605437674567 0.000481827866657 0.000348622954617 0.00100437716 0.000999563698 0.663307713805 0.000669614314905 0.00160829013044 0.0016381064331 0.001527486434 0.001511412796 0.984996533531 0.00155471768551 0.00218290355264 0.00194210603609 0.000739158961825 0.000752354391472
0.159201 0.652128822766 0.000605593357355 0.000480939825189 0.000346828048112 0.001003184806 0.000998378406 0.662055671101 0.00066877226878 0.00160675524274 0.00163647294321 0.001526696229 0.001510650134 0.985006021747 0.00155608779002 0.00218912504253 0.0019482260681 0.000741238003771 0.000754420547606
0.16 0.650901928784 0.000605747838426 0.000480033289792 0.000345036423254 0.001002003057 0.00099720347 0.660804862366 0.00066793007723 0.00160520597541 0.00163481231101 0.001525884452 0.001509866115 0.985013830639 0.00155746133268 0.00219526127201 0.00195432014133 0.000743272038275 0.000756441150564
0.160801 0.649675125537 0.000605901113821 0.000479107760368 0.000343247780461 0.001000832273 0.000996039251 0.65955530756 0.000667087748454 0.00160364254664 0.00163312489343 0.001525051418 0.001509061049 0.985019934023 0.0015588383135 0.00220131140116 0.0019603871397 0.00074526063559 0.000758415777039
0.161604 0.648448421796 0.00060605317963 0.000478162743781 0.000341461812609 0.000999672809 0.000994886095 0.658307026379 0.000666245290613 0.0016020651728 0.00163141104377 0.001524197443 0.001508235244 0.985024306003 0.00156021873247 0.00220727460719 0.0019664259628 0.000747203384255 0.000760344011302
0.162409 0.647221826388 0.00060620403199 0.000477197755523 0.000339678205937 0.000998525006 0.000993744347 0.657060038257 0.000665402711838 0.00160047406838 0.0016296711254 0.00152332284 0.001507389009 0.985026920987 0.00156160258959 0.00221315011471 0.00197243552972 0.000749099874478 0.000762225453006
0.163216 0.645995348194 0.000606353667086 0.000476212319624 0.000337896637545 0.000997389202 0.000992614339 0.655814362355 0.000664560020209 0.00159886944744 0.00162790549771 0.001522427922 0.001506522651 0.985027753699 0.00156298988487 0.00221893716799 0.00197841477752 0.00075094971204 0.000764059705169
0.164025 0.644768996154 0.000606502081149 0.000475205969185 0.000336116777495 0.000996265726 0.000991496396 0.654570017566 0.00066371722379 0.00159725151958 0.00162611452362 0.001521513 0.001505636477 0.985026779185 0.00156438061831 0.00222463504897 0.00198436265744 0.000752752512306 0.000765846380374
0.164836 0.64354277927 0.000606649270458 0.000474178245537 0.000334338288684 0.000995154896 0.000990390837 0.653327022506 0.000662874330608 0.00159562049228 0.00162429856867 0.001520578384 0.001504730794 0.985023972836 0.00156577478989 0.00223024307519 0.00199027814314 0.000754507898867 0.000767585105501
0.165649 0.642316706606 0.000606802426863 0.00047312870063 0.000332560829696 0.000994057021 0.000989297969 0.652085395511 0.000661949088469 0.00159397657397 0.00162245800005 0.001519624386 0.001503805905 0.985019310397 0.00156712227248 0.00223576059418 0.00199616023109 0.000756215506823 0.000769275523372
0.166464 0.64109078729 0.000606956161498 0.000472056895981 0.000330784048458 0.000992972406 0.00098821809 0.650845154635 0.000661003070093 0.00159231997136 0.00162059318238 0.001518651315 0.001502862111 0.985012767975 0.00156846037179 0.00224118698747 0.00200200793987 0.000757874981356 0.000770917277736
0.167281 0.639865030521 0.000607108649013 0.000470962403831 0.000329007594376 0.00099190134 0.000987151492 0.64960631765 0.000660057110136 0.00159065088537 0.00161870449142 0.001517659474 0.001501899718 0.985004322057 0.00156980175477 0.00224652168186 0.00200782030486 0.000759485983906 0.000772510027235
0.1681 0.638639445564 0.000607259885766 0.0004698448083 0.000327231105747 0.000990844109 0.000986098456 0.648368902034 0.000659111217695 0.00158896951958 0.00161679229358 0.001516649174 0.001500919025 0.984993949526 0.00157114642144 0.00225176412843 0.00201359639063 0.00076104818183 0.000774053446807
0.168921 0.637414041758 0.000607409868167 0.000468703704914 0.000325454217847 0.000989800987 0.000985059253 0.647132924978 0.00065816540182 0.00158727607221 0.00161485696666 0.001515620716 0.001499920331 0.984981627661 0.00157249437179 0.00225691383081 0.00201933527961 0.000762561257629 0.000775547214439
0.169744 0.636188828518 0.000607558592672 0.000467538698718 0.000323676565191 0.000988772235 0.000984034147 0.645898403373 0.000657219671531 0.00158557074249 0.00161289888157 0.001514574404 0.001498903934 0.984967334175 0.00157384560581 0.0022619703122 0.00202503608616 0.000764024903006 0.000776991032593
0.170569 0.634963815334 0.000607706055785 0.000466349409238 0.00032189777597 0.00098775811 0.00098302339 0.644665353814 0.000656274035792 0.00158385372857 0.00161091841677 0.001513510539 0.00149787013 0.984951047202 0.00157520012352 0.0022669331489 0.00203069794874 0.000765438825197 0.000778384605388
0.171396 0.633739011775 0.000607852254056 0.000465135468353 0.000320117474773 0.000986758856 0.000982027223 0.643433792593 0.000655328503537 0.0015821252239 0.0016089159491 0.001512429421 0.001496819213 0.984932745327 0.0015765579249 0.00227180195227 0.00203632002723 0.000766802745645 0.000779727655693
0.172225 0.632514427494 0.000607997184082 0.000463896519702 0.00031833528731 0.000985774706 0.000981045882 0.642203735697 0.000654383083651 0.00158038542329 0.00160689185911 0.001511331347 0.001495751478 0.984912407598 0.00157791900996 0.00227657637461 0.00204190151759 0.000768116395437 0.000781019919203
0.173056 0.631290072224 0.00060814084251 0.00046263222321 0.000316550831765 0.000984805886 0.000980079587 0.640975198803 0.000653437784971 0.00157863452019 0.00160484652463 0.001510216614 0.001494667213 0.984890013534 0.00157928337871 0.00228125610916 0.00204744163808 0.000769379520307 0.000782261142964
0.173889 0.630065955788 0.000608283226031 0.000461342249754 0.000314763730997 0.000983852608 0.000979128552 0.639748197277 0.000652492616302 0.00157687270468 0.00160278032781 0.001509085515 0.001493566709 0.984865543146 0.00158065103113 0.0022858408883 0.00205293963825 0.000770591880621 0.000783451090328
0.174724 0.628842088095 0.000608424331383 0.000460026284526 0.00031297360112 0.000982915077 0.000978192977 0.638522746169 0.000651547586401 0.00157510016671 0.00160069365315 0.001507938344 0.001492450252 0.984838976948 0.00158202196723 0.00229033049447 0.002058394797 0.000771753251731 0.000784589537903
0.175561 0.627618479147 0.00060861024702 0.000458684028136 0.000311180061551 0.000981993482 0.000977273056 0.637298860212 0.000650463761893 0.00157331709428 0.00159858688326 0.001506775387 0.001491318128 0.98481029597 0.00158333861504 0.00229472474762 0.00206380642723 0.000772863419347 0.000785676275949
0.1764 0.626395139037 0.000608817500898 0.000457315195998 0.000309382730438 0.000981088007 0.000976368966 0.636076553814 0.000649311897737 0.00157152367458 0.00159646040231 0.001505596935 0.001490170619 0.984779481779 0.00158463001709 0.00229902351096 0.00206917386722 0.000773922190812 0.00078671111139
0.177241 0.625172077955 0.000609023370104 0.000455919519744 0.000307581227509 0.00098019882 0.000975480878 0.634855841059 0.000648160490777 0.00156972009306 0.00159431459571 0.001504403274 0.001489008006 0.984746516488 0.00158592449758 0.00230322669439 0.00207449649113 0.000774929382654 0.00078769386983
0.178084 0.623949306189 0.000609227850817 0.000454496742479 0.00030577517063 0.000979326082 0.000974608951 0.633636735703 0.000647009551834 0.0015679065356 0.00159214984908 0.001503194685 0.001487830567 0.984711382772 0.00158722205651 0.00230733425194 0.00207977371182 0.000775884827096 0.000788624381615
0.178929 0.622726834127 0.00060943093927 0.000453046627828 0.000303964181092 0.000978469937 0.000973753329 0.63241925117 0.000645859091698 0.00156608318167 0.00158996655212 0.001501971449 0.001486638579 0.984674063882 0.00158852269386 0.00231134619005 0.00208500496167 0.000776788380134 0.00078950250546
0.179776 0.621504672259 0.000609632631744 0.000451568954715 0.000302147882543 0.000977630524 0.000972914148 0.631203400548 0.000644709121071 0.00156425021642 0.00158776509142 0.001500733845 0.001485432314 0.984634543666 0.00158982640965 0.00231526255603 0.0020901897218 0.000777639904441 0.000790328106699
0.180625 0.620282831182 0.000609832924577 0.000450063514742 0.000300325901699 0.000976807964 0.000972091533 0.629989196586 0.000643559650621 0.00156240781891 0.00158554585278 0.001499482148 0.001484212044 0.98459280658 0.00159113320386 0.00231908343826 0.00209532750362 0.000778439282099 0.000791101074873
0.181476 0.619061321598 0.000610031814156 0.000448530120771 0.000298497864815 0.00097600237 0.000971285594 0.628776651693 0.00064241069093 0.00156055616697 0.00158330922598 0.001498216632 0.001482978037 0.984548837701 0.00159244307651 0.00232280898433 0.00210041784929 0.000779186414899 0.000791821312797
0.182329 0.61784015432 0.00061022929692 0.000446968601824 0.00029666340321 0.000975213842 0.000970496431 0.627565777931 0.000641262252544 0.00155869544061 0.0015810555998 0.001496937566 0.001481730559 0.984502622748 0.00159375602759 0.00232643938646 0.00210546034442 0.000779881219768 0.000792488738461
0.183184 0.616619340274 0.000610425369361 0.000445378800862 0.000294822156168 0.000974442466 0.000969724131 0.626356587015 0.000640114345925 0.00155682581389 0.00157878536202 0.001495645218 0.001480469872 0.984454148096 0.0015950720571 0.00232997487974 0.00211045460921 0.00078052363059 0.000793103293061
0.184041 0.615398890498 0.00061062002802 0.000443760584085 0.000292973758613 0.000973688317 0.000968968768 0.625149090309 0.000638966981499 0.00155494746009 0.00157649890304 0.001494339852 0.001479196237 0.984403400785 0.00159639116504 0.00233341576367 0.00211540029558 0.000781113603145 0.000793664931762
0.1849 0.61417881615 0.000610813269494 0.000442113831159 0.00029111785891 0.000972951457 0.000968230406 0.623943298819 0.000637820169606 0.0015530605569 0.0015741966083 0.00149302173 0.00147790991 0.984350368555 0.00159771335142 0.00233676236772 0.00212029710837 0.000781651104253 0.000794173630259
0.185761 0.612959128504 0.000611124896114 0.000440438441368 0.000289254104468 0.000972231936 0.000967509093 0.622739223197 0.000636445688858 0.0015511652723 0.00157187886825 0.00149169111 0.001476611146 0.984295039836 0.00159900775996 0.00234001508836 0.00212514477314 0.00078213612786 0.000794629380204
0.186624 0.611739838959 0.00061145066502 0.000438734331981 0.000287382152671 0.000971529788 0.000966804867 0.62153687373 0.000635042127454 0.00154926177784 0.00156954606966 0.001490348248 0.001475300194 0.984237403789 0.00160030111114 0.00234317436319 0.00212994307054 0.000782568677792 0.000795032199043
0.187489 0.610520959035 0.000611774798092 0.000437001441225 0.000285501663062 0.000970845037 0.000966117751 0.620336260343 0.00063363954694 0.00154735024054 0.00156719859885 0.001488993395 0.001473977304 0.984177450303 0.00160159745966 0.00234624068808 0.00213469180813 0.000782948787049 0.000795382115854
0.188356 0.60930250038 0.000612097290775 0.000435239722679 0.00028361230384 0.000970177694 0.000965447756 0.619137392591 0.000632237959997 0.00154543083009 0.00156483684072 0.001487626801 0.001472642719 0.984115170027 0.00160289680552 0.00234921460242 0.00213939084571 0.000783276500559 0.000795679182717
0.189225 0.60808447477 0.000612418138574 0.000433449153124 0.000281713749177 0.000969527752 0.000964794878 0.617940279661 0.000630837379248 0.00154350370865 0.00156246118344 0.001486248709 0.00147129668 0.984050554373 0.00160419914871 0.00235209671068 0.00214404007044 0.000783551888151 0.000795923473484
0.190096 0.606866894112 0.000612737337057 0.000431629726371 0.000279805680404 0.000968895197 0.0009641591 0.616744930363 0.000629437817216 0.00154156903826 0.00156007200946 0.001484859362 0.001469939426 0.983983595544 0.00160550448924 0.00235488765971 0.00214863941729 0.000783775041616 0.0007961150774
0.190969 0.605649770448 0.000613054881857 0.000429781454764 0.00027788778911 0.000968279994 0.000963540394 0.61555135313 0.00062803928635 0.00153962698359 0.00155766970146 0.001483458998 0.00146857119 0.983914286547 0.00160681282711 0.00235758814944 0.00215318887101 0.000783946065271 0.000796254114001
0.191844 0.604433115954 0.000613370768663 0.000427904373865 0.000275959769959 0.000967682099 0.000962938714 0.614359556015 0.000626641799021 0.00153767770003 0.00155525464025 0.001482047852 0.001467192203 0.983842621208 0.00160812416232 0.00236019893812 0.00215768843999 0.000784065093953 0.000796340717139
0.192721 0.603216942945 0.00061368499323 0.000425998536087 0.000274021330804 0.000967101451 0.000962354001 0.613169546687 0.000625245367502 0.00153572134577 0.00155282720434 0.001480626154 0.001465802691 0.983768594191 0.00160943849486 0.00236272082993 0.00216213819073 0.000784132280363 0.00079637504498
0.1936 0.602001263876 0.000613997551372 0.000424064019128 0.000272072183834 0.000966537977 0.000961786184 0.611981332427 0.000623850004007 0.00153375807473 0.00155038777327 0.001479194133 0.001464402878 0.983692201016 0.00161075582474 0.00236515469461 0.00216653821896 0.00078414779847 0.000796357278537
0.194481 0.600786091346 0.000614308438966 0.000422100915074 0.000270112053633 0.000965991588 0.000961235176 0.610794920127 0.000622455720653 0.0015317880396 0.00154793672013 0.001477752009 0.001462992982 0.983613438077 0.00161207615196 0.0023675014435 0.00217088867576 0.000784111843845 0.000796287615609
0.195364 0.599571438098 0.000614698876984 0.000420109340549 0.00026814067208 0.000965462181 0.000960700875 0.609610316285 0.000620958610237 0.00152981138879 0.00154547441798 0.001476300003 0.00146157322 0.983532302655 0.00161343543495 0.00236976204824 0.00217518974483 0.000784024640357 0.000796166283784
0.196249 0.598357317025 0.000615203351216 0.000418089431795 0.00026615778269 0.000964949635 0.000960183165 0.608427527002 0.000619314558513 0.00152782826856 0.00154300123891 0.00147483833 0.001460143802 0.983448792946 0.00161484918326 0.00237193753343 0.00217944165644 0.000783886429112 0.000795993536054
0.197136 0.597143741167 0.00061570581703 0.000416041348785 0.000264163135954 0.000964453819 0.000959681914 0.607246557981 0.000617672039713 0.00152583882156 0.00154051755014 0.0014733672 0.001458704936 0.983362908062 0.00161626612648 0.00237402898299 0.00218364468063 0.000783697480039 0.000795769639529
0.198025 0.595930723718 0.000616206268738 0.000413965270887 0.000262156494705 0.000963974583 0.000959196976 0.606067414519 0.000616031067959 0.00152384319144 0.00153802371433 0.00147188682 0.001457256824 0.98327464807 0.00161768626461 0.00237603752554 0.00218779913832 0.000783458082432 0.000795494893696
0.198916 0.594718278027 0.000616704700711 0.000411861397366 0.000260137631481 0.000963511764 0.00095872819 0.604890101509 0.000614391657273 0.00152184151225 0.00153552009276 0.001470397393 0.001455799666 0.983184013994 0.00161910959766 0.00237796434782 0.00219190538312 0.000783168553306 0.000795169619211
0.199809 0.593506417601 0.000617201107406 0.000409729951918 0.000258106330944 0.000963065181 0.00095827538 0.603714623436 0.000612753821574 0.00151983391856 0.00153300704613 0.001468899116 0.001454333656 0.983091007839 0.00162053612561 0.00237981069652 0.00219596381891 0.000782829231168 0.000794794163156
0.200704 0.592295156104 0.000617695483352 0.000407571179661 0.000256062386484 0.000962634639 0.000957838352 0.602540984369 0.00061111757468 0.00151782054157 0.00153048492423 0.001467392183 0.001452858984 0.982995632611 0.00162196584848 0.0023815778622 0.00219997489256 0.000782440484531 0.00079436889759
0.201601 0.591084507363 0.000618187823158 0.00040538534853 0.000254005601939 0.000962219928 0.000957416898 0.601369187966 0.000609482930307 0.00151580150466 0.00152795408118 0.001465876782 0.001451375837 0.982897892328 0.00162339876626 0.00238326720429 0.00220393908304 0.000782002707169 0.000793894216556
0.2025 0.589874485371 0.000618678121508 0.000403172746211 0.000251935798194 0.000961820818 0.000957010795 0.600199237462 0.00060784990207 0.00151377693366 0.00152541485738 0.001464353098 0.001449884393 0.982797792055 0.00162483487895 0.00238488011245 0.00220785692954 0.000781516310252 0.000793370549578
0.203401 0.588665104285 0.000619166373167 0.000400933685577 0.000249852799797 0.000961437068 0.000956619801 0.599031135674 0.00060621850349 0.00151174694349 0.00152286759689 0.001462821311 0.001448384831 0.982695337902 0.00162627418655 0.0023864180549 0.00221172899628 0.00078098174563 0.000792798343706
0.204304 0.587456378433 0.000619652572959 0.000398668501638 0.000247756450137 0.000961068416 0.000956243662 0.597864884993 0.000604588747967 0.00150971164816 0.00152031263609 0.001461281595 0.001446877322 0.982590537057 0.00162771668906 0.00238788253994 0.00221555589973 0.000780399479717 0.000792178078801
0.205209 0.586248322313 0.000620192107165 0.000396377550266 0.000245646598821 0.000960714586 0.000955882103 0.596700487381 0.000602916109878 0.00150767115672 0.00151775030324 0.001459734121 0.001445362032 0.982483397803 0.00162922239709 0.00238927512831 0.00221933829867 0.000779770013712 0.000791510261081
0.206116 0.585040950596 0.000620913985272 0.000394061214018 0.00024352310946 0.000960375286 0.000955534835 0.595537944371 0.00060109686475 0.00150562557099 0.00151518092546 0.001458179052 0.001443839124 0.98237392953 0.00163093171823 0.00239059744209 0.00222307688314 0.000779093875474 0.000790795418511
0.207025 0.583834278132 0.000621633373767 0.00039171989515 0.000241385860801 0.000960050203 0.000955201553 0.594377257061 0.00059927964222 0.00150357499035 0.00151260482199 0.001456616549 0.001442308754 0.982262142766 0.00163264480855 0.00239185114427 0.00222677239733 0.000778371616569 0.000790034119337
0.207936 0.582628319947 0.000622350265748 0.000389354019154 0.000239234739444 0.000959739012 0.000954881934 0.593218426113 0.000597464456921 0.00150151950693 0.00151002230735 0.001455046765 0.001440771076 0.982148049184 0.00163436166804 0.00239303795817 0.00223042561982 0.000777603824169 0.000789226947429
0.208849 0.581423091247 0.000623064654421 0.000386964040206 0.000237069645027 0.000959441368 0.000954575637 0.592061451746 0.000595651323383 0.00149945920711 0.00150743368386 0.001453469854 0.001439226234 0.982031661633 0.0016360822967 0.00239415964967 0.0022340373647 0.000776791108129 0.00078837453083
0.209764 0.580218607423 0.000623776533071 0.000384550430528 0.000234890491699 0.000959156909 0.000954282305 0.590906333741 0.00059384025602 0.00149739417038 0.0015048392573 0.001451885955 0.001437674372 0.981912994145 0.00163780669454 0.00239521804867 0.00223760848952 0.000775934114472 0.000787477510603
0.210681 0.57901488405 0.00062448589509 0.000382113688068 0.000232697203934 0.000958885255 0.000954001563 0.589753071429 0.000592031269127 0.00149532447138 0.00150223931802 0.001450295209 0.001436115626 0.981792061968 0.00163953486156 0.00239621502116 0.00224113989372 0.000775033515823 0.00078653657091
0.2116 0.577811936893 0.000625192733953 0.000379654333849 0.000230489722174 0.000958626009 0.00095373302 0.588601663692 0.000590224376885 0.0014932501775 0.00149963415167 0.00144869775 0.001434550125 0.981668881581 0.00164126679775 0.00239715248408 0.00224463251467 0.000774090009944 0.000785552422776
0.212521 0.576609781904 0.000625897043236 0.00037717291649 0.000228267993637 0.000958378756 0.000953476265 0.587452108962 0.000588419593361 0.00149117134671 0.00149702403743 0.001447093706 0.001432977997 0.981543470706 0.00164300250312 0.00239803241436 0.00224808731868 0.00077310433684 0.000784525807695
0.213444 0.575408435228 0.000626598816601 0.000374670005562 0.000226031980901 0.000958143064 0.000953230871 0.586304405215 0.000586616932506 0.00148908803343 0.00149440924358 0.001445483197 0.00143139936 0.981415848337 0.00164474197767 0.00239885682227 0.00225150531646 0.000772077257257 0.000783457492923
0.214369 0.574207913207 0.000627298047809 0.000372146195792 0.000223781660968 0.00095791848 0.000952996392 0.585158549969 0.000584816408156 0.00148700027922 0.0014917900344 0.001443866342 0.001429814331 0.981286034763 0.00164648522139 0.00239962777525 0.00225488755015 0.000771009573176 0.000782348290271
0.215296 0.573008232378 0.000628075302503 0.000369602106561 0.00022151701977 0.000957704535 0.000952772364 0.584014540279 0.000582988897237 0.00148490812367 0.00148916665877 0.001442243251 0.001428223015 0.981154051583 0.00164837491598 0.00240034737394 0.00225823510318 0.000769902107961 0.000781199034588
0.216225 0.571809409477 0.000629021638149 0.000367038384706 0.00021923805616 0.000957500741 0.000952558305 0.58287237274 0.000581101482483 0.00148281159194 0.0014865393635 0.001440614028 0.001426625518 0.981019921718 0.00165057350651 0.00240101777947 0.00226154908023 0.000768755728501 0.000780010594143
0.217156 0.570611461443 0.000629964942664 0.000364455697599 0.000216944782612 0.000957306591 0.000952353714 0.581732043476 0.000579216415311 0.0014807107048 0.00148390838128 0.001438978774 0.001425021936 0.980883669453 0.00165277683027 0.00240164118322 0.00226483063438 0.000767571328798 0.000778783876046
0.218089 0.569414405419 0.000630905208237 0.000361854741982 0.000214637223619 0.000957121559 0.000952158072 0.580593548145 0.000577333709805 0.00147860546904 0.00148127393639 0.00143733758 0.001423412361 0.980745320437 0.00165498488727 0.00240221982645 0.0022680809354 0.000766349838639 0.000777519814793
0.219024 0.568218258752 0.000631842427153 0.000359236238373 0.000212315411404 0.000956945101 0.00095197084 0.579456881928 0.000575453379929 0.0014764958866 0.00147863624282 0.001435690534 0.001421796876 0.980604901717 0.00165719767752 0.00240275598919 0.00227130119315 0.000765092218946 0.00077621938266
0.219961 0.567023039 0.000632776591811 0.000356600934338 0.000209979395492 0.000956776652 0.000951791461 0.578322039534 0.000573575439528 0.00147438194597 0.00147599550306 0.001434037716 0.001420175563 0.980462441751 0.00165941520101 0.00240325199202 0.00227449264219 0.000763799472204 0.000774883586772
0.2209 0.565828763931 0.000633707694722 0.000353949599631 0.000207629233529 0.00095661563 0.000951619359 0.577189015192 0.000571699902325 0.00147226362597 0.00147335191159 0.001432379201 0.001418548493 0.980317970436 0.00166163745774 0.00240371019386 0.00227765654582 0.000762472627573 0.000773513467625
0.221841 0.564635451527 0.000634635728514 0.000351283034471 0.000205264997912 0.000956461431 0.000951453938 0.576057802648 0.000569826781924 0.00147014089674 0.0014707056464 0.001430715058 0.001416915733 0.980171519128 0.00166386444771 0.00240413298504 0.00228079419815 0.000761112754853 0.00077211010638
0.222784 0.563443119983 0.000635560685904 0.000348602064315 0.000202886765081 0.000956313433 0.000951294583 0.574928395167 0.000567956091809 0.00146801371196 0.0014680568799 0.001429045346 0.001415277346 0.980023120652 0.00166609617092 0.00240452280887 0.00228390690767 0.000759720963089 0.000770674611479
0.223729 0.562251787714 0.000636482559741 0.000345907540418 0.000200494628631 0.000956170994 0.00095114066 0.573800785522 0.000566087845347 0.00146588202105 0.00146540576516 0.001427370124 0.001413633381 0.979872809345 0.00166833262737 0.00240488212104 0.00228699602075 0.000758298383885 0.000769208139477
0.224676 0.561061473354 0.000637401342979 0.000343200342781 0.000198088689082 0.000956033453 0.000950991513 0.572674966002 0.000564222055782 0.0014637457525 0.00146275245021 0.001425689437 0.00141198389 0.979720621055 0.00167057381706 0.00240521343106 0.00229006288885 0.000756846205983 0.000767711869815
0.225625 0.55987219576 0.000638466875794 0.000340481376454 0.000195669060647 0.000955900125 0.000950846468 0.571550928397 0.000562381755454 0.00146160482982 0.00146009706529 0.00142400333 0.001410328912 0.979566593182 0.00167321615187 0.00240551926446 0.002293108902 0.000755365641358 0.000766187037756
0.226576 0.558683974013 0.000639606697533 0.00033775157515 0.000193235863119 0.000955770309 0.000950704832 0.570428664005 0.000560555827161 0.00145945916 0.00145743972767 0.001422311837 0.001408668482 0.979410764688 0.00167606998834 0.00240580218178 0.00229613545873 0.000753857942642 0.000764634902051
0.227529 0.55749682742 0.000640742961296 0.00033501190297 0.000190789227755 0.000955643283 0.000950565889 0.569308163625 0.000558732326147 0.00145730863535 0.00145478054372 0.001420614986 0.001407002628 0.979253176119 0.00167892982658 0.00240606477714 0.00229914397209 0.000752324405406 0.000763056762517
0.228484 0.556310775519 0.000641875658875 0.000332263348562 0.000188329294132 0.000955518302 0.000950428905 0.568189417554 0.000556911264941 0.00145515313713 0.00145211960414 0.001418912798 0.001405331372 0.979093869636 0.00168179566658 0.00240630966545 0.00230213587991 0.000750766361488 0.000761453962236
0.229441 0.555125838076 0.000643004782195 0.000329506934933 0.000185856208861 0.000955394603 0.000950293122 0.567072415583 0.000555092655959 0.0014529925303 0.00144945698197 0.001417205291 0.001403654725 0.97893288903 0.00168466750834 0.00240653948673 0.00230511262245 0.000749185181275 0.000759827886045
0.2304 0.553942035095 0.000644130323297 0.000326743706981 0.000183370130138 0.000955271399 0.000950157767 0.565957147 0.000553276511501 0.00145082666705 0.00144679274228 0.00141549247 0.001401972697 0.978770279749 0.00168754535185 0.00240675690825 0.00230807566679 0.000747582275486 0.000758179954264
0.231361 0.552759386812 0.000645252274357 0.00032397474565 0.000180871219483 0.000955147885 0.00095002204 0.56484360058 0.000551462843755 0.00144865538056 0.00144412692922 0.001413774336 0.001400285287 0.978606088915 0.00169042919713 0.00240696461397 0.00231102647345 0.000745959099466 0.000756511627993
0.232324 0.551577913703 0.000646370627664 0.000321201161122 0.000178359648024 0.000955023233 0.000949885125 0.563731764586 0.000549651664793 0.00144647849376 0.00144145957255 0.001412050883 0.001398592488 0.978440365354 0.00169331904416 0.00240716531026 0.00231396652477 0.000744317142768 0.000754824413157
0.233289 0.550397636482 0.000647485375641 0.000318424094046 0.000175835589842 0.000954896595 0.000949746181 0.562621626768 0.000547842986576 0.00144429580881 0.00143879068951 0.001410322096 0.001396894286 0.978273159608 0.00169621489295 0.00240736172769 0.00231689729844 0.000742657943744 0.000753119852118
0.234256 0.549218576109 0.000648596510824 0.000315644714634 0.000173299229646 0.0009547671 0.000949604349 0.561513174355 0.00054603682095 0.00144210711299 0.00143612027518 0.001408587955 0.001395190661 0.978104523976 0.0016991167435 0.00240755659619 0.00231982028666 0.000740983079309 0.000751399536356
0.235225 0.548040753786 0.000649742402533 0.000312864229874 0.00017075075356 0.000954633856 0.000949458746 0.560406394058 0.000544270669563 0.00143991217715 0.00143344831419 0.00140684843 0.001393481584 0.97793451252 0.00170218194636 0.00240775267984 0.00232273697557 0.000739294170729 0.000749665094607
0.236196 0.546864190962 0.000651011488361 0.000310083876635 0.000168190349992 0.00095449595 0.000949308469 0.559301272062 0.000542630945213 0.0014377107537 0.001430774768 0.001405103486 0.001391767018 0.977763181095 0.00170577485543 0.00240795274334 0.00232564885564 0.000737592878671 0.000747918201982
0.237169 0.545688909336 0.000652276600769 0.000307304926392 0.000165618215851 0.000954352446 0.000949152593 0.558197794028 0.000540993437173 0.00143550257695 0.00142809958584 0.001403353079 0.00139004692 0.977590587376 0.00170937516493 0.00240815956544 0.00232855740968 0.000735880910658 0.000746160576966
0.238144 0.544514930858 0.000653537731747 0.000304528686934 0.000163034548015 0.000954202385 0.00094899017 0.557095945086 0.000539358155819 0.0014332873671 0.0014254226953 0.001401597158 0.001388321239 0.97741679088 0.00171298287486 0.00240837593185 0.00233146413289 0.000734160019812 0.000744393985348
0.239121 0.54334227773 0.00065479487341 0.000301756501818 0.000160439542437 0.000954044788 0.00094882023 0.555995709838 0.000537725111428 0.0014310648177 0.00142274400958 0.001399835663 0.001386589918 0.977241852978 0.00171659798523 0.00240860464602 0.00233437048678 0.000732432006971 0.000742620231748
0.2401 0.542170972412 0.000656048018004 0.000298989748888 0.000157833400482 0.000953878653 0.000948641783 0.55489707235 0.000536094314182 0.00142883460951 0.00142006342298 0.001398068527 0.00138485289 0.977065836941 0.00172022049602 0.00240884850883 0.00233727795025 0.000730698710506 0.000740841168925
0.241081 0.54100103762 0.000657297157916 0.000296229847689 0.00015521632065 0.000953702954 0.000948453815 0.553800016149 0.000534465774162 0.00142659640324 0.00141738080604 0.001396295677 0.00138311008 0.976888807953 0.00172385040725 0.00240911032326 0.00234018798202 0.000728962017445 0.000739058701785
0.242064 0.539832496331 0.000658542285655 0.000293478254404 0.000152588502894 0.000953516644 0.000948255289 0.552704524227 0.000532839501351 0.0014243498371 0.00141469601655 0.001394517029 0.001381361407 0.976710833127 0.0017274877189 0.00240939290015 0.00234310202567 0.000727223865637 0.000737274773619
0.243049 0.538665371784 0.000659783393866 0.000290736466843 0.000149950142498 0.000953318651 0.000948045147 0.551610579031 0.000531215505635 0.00142209452968 0.00141200889069 0.001392732492 0.001379606782 0.976531981548 0.00173113243099 0.00240969905186 0.00234602151429 0.000725486237083 0.0007354913808
0.244036 0.537499687482 0.000661020475333 0.000288006023944 0.000147301433809 0.000953107882 0.000947822308 0.550518162464 0.000529593796804 0.00141983008166 0.00140931924373 0.001390941968 0.001377846107 0.976352324283 0.00173478454351 0.00241003158664 0.00234894786676 0.000723751160197 0.000733710566013
0.245025 0.536335467193 0.00066225540777 0.000285288510285 0.000144642563864 0.000952883221 0.000947585665 0.549427255883 0.000527980940444 0.00141755606859 0.00140662687343 0.00138914535 0.001376079276 0.97617193441 0.00173846033924 0.00241039331786 0.00235188247582 0.00072202071749 0.000731934418772
0.246016 0.535172734956 0.000663558969698 0.000282585555121 0.000141973717169 0.000952643529 0.000947334092 0.548337840095 0.000526623157999 0.00141527204756 0.00140393155743 0.001387342522 0.001374306176 0.975990887047 0.00174277270229 0.00241078705476 0.0023548267174 0.000720297035099 0.000730165075892
0.247009 0.53401151508 0.00066485832486 0.000279898831785 0.000139295071853 0.000952387639 0.000947066438 0.547249895352 0.000525267137735 0.00141297755418 0.00140123304979 0.001385533362 0.001372526684 0.975809259381 0.0017470937684 0.00241121559405 0.00235778195164 0.000718582288825 0.000728404736381
0.248004 0.532851832146 0.000666153466134 0.000277230066144 0.000136606796372 0.000952114367 0.000946781529 0.546163401356 0.00052391288758 0.00141067209915 0.00139853108826 0.001383717736 0.001370740671 0.975627130677 0.00175142353757 0.00241168174094 0.00236074950176 0.000716878708057 0.00072665563121
0.249001 0.531693711011 0.000667444386514 0.000274581032787 0.000133909051695 0.000951822501 0.000946478168 0.545078337247 0.00052256041539 0.00140835517432 0.00139582538753 0.001381895507 0.001368947997 0.975444582326 0.00175576200978 0.00241218828492 0.00236373067708 0.000715188567364 0.000724920059869
0.25 0.530537176807 0.00066873107915 0.000271953561165 0.000131201985473 0.000951510807 0.000946155133 0.543994681609 0.00052120972894 0.00140602624636 0.00139311564226 0.001380066522 0.001367148518 0.975261697849 0.00176010918505 0.00241273801852 0.0023667267455 0.000713514203143 0.000723200356713
0.251001 0.529382251782 0.000670013537308 0.000269349302025 0.000128485748916 0.000951178241 0.000945811393 0.542912416793 0.000519860835934 0.0014036848948 0.00139040161833 0.001378230693 0.001365342141 0.975078549334 0.00176446506337 0.00241333333476 0.00236973884404 0.000711857674494 0.000721498606658
0.252004 0.528228945672 0.000671291754391 0.000266769026102 0.000125760537963 0.000950824613 0.000945446759 0.541831542086 0.000518513743998 0.00140133121849 0.00138768343951 0.001376388187 0.001363529033 0.97489515586 0.00176882964475 0.0024139750844 0.00237276763438 0.00071021981112 0.000719815638356
0.253009 0.527077264989 0.000672565723936 0.000264213285957 0.000123026570775 0.000950449944 0.000945061257 0.540752061008 0.000517168460684 0.00139896544943 0.00138496132068 0.001374539239 0.001361709424 0.974711523071 0.00177320292918 0.00241466372967 0.00237581366239 0.000708601124445 0.00071815197961
0.254016 0.525927216154 0.000673835439609 0.000261682644794 0.000120284086978 0.000950054258 0.000944654912 0.539673977026 0.000515824993469 0.00139658781526 0.00138223547497 0.00137268408 0.001359883543 0.97452765659 0.00177758491666 0.00241539972478 0.00237887747826 0.000707002129432 0.000716508149092
0.255025 0.524778805497 0.00067510115908 0.000259177676287 0.000117533342038 0.000949637582 0.000944227751 0.53859729355 0.0005144900833 0.00139419854833 0.00137950611432 0.001370822942 0.001358051618 0.97434356203 0.00178198864883 0.00241618351634 0.00238195963128 0.000705423339031 0.00071488466528
0.256036 0.523632039257 0.000676372996645 0.000256698966749 0.000114774612582 0.000949199941 0.000943779803 0.537522013936 0.00051342199123 0.00139179787867 0.0013767734476 0.001368956055 0.001356213876 0.974159244982 0.00178691544576 0.00241701554689 0.00238506067675 0.000703865264132 0.000713282050279
0.257049 0.522486923584 0.000677640538552 0.000254247110945 0.000112008204185 0.000948741364 0.000943311098 0.536448141486 0.000512355135701 0.001389386037 0.00137403768391 0.00136708365 0.001354370543 0.973974711026 0.00179185198908 0.00241789624636 0.00238818117373 0.000702328415406 0.000711700824125
0.258064 0.521343464536 0.000678903778924 0.000251822717069 0.000109234445009 0.000948261879 0.000942821667 0.535375679448 0.000511289522519 0.00138696302 0.00137129903045 0.001365205955 0.001352521844 0.973789965718 0.00179679827878 0.00241882604792 0.00239132167555 0.000700813303268 0.000710141506793
0.259081 0.52020166808 0.000680162712018 0.000249426406613 0.000106453696484 0.000947761517 0.000942311543 0.534304631018 0.00051022515744 0.001384528016 0.00136855769465 0.001363323197 0.001350668003 0.973605014594 0.00180175431486 0.0024198053802 0.00239448274251 0.000699320435979 0.000708604614342
0.2601 0.519061540094 0.000681417332232 0.000247058810427 0.000103666359318 0.000947240309 0.000941780759 0.533234999338 0.000509162046168 0.001382081152 0.00136581388103 0.001361435603 0.001348809244 0.973419863172 0.00180672009733 0.00242083465716 0.00239766493917 0.000697850325224 0.00070709066631
0.261121 0.517923086363 0.000682667634071 0.000244720574765 0.000100872871439 0.000946698289 0.000941229349 0.532166787498 0.00050810019435 0.001379622682 0.00136306779238 0.001359543397 0.001346945787 0.973234516942 0.00181169562618 0.00242191429623 0.00240086882794 0.000696403476867 0.000705600174614
0.262144 0.516786312582 0.000683913612185 0.000242412356502 9.80737208927e-05 0.000946135492 0.00094065735 0.531099998536 0.000507039607584 0.001377152862 0.00136031963288 0.001357646804 0.001345077854 0.973048981372 0.00181668090142 0.00242304471119 0.00240409497112 0.000694980398155 0.000704133654528
0.263169 0.515651224358 0.000685155261348 0.000240134823685 9.52694518816e-05 0.000945551951 0.000940064801 0.530034635438 0.000505980291412 0.001374671948 0.00135756960286 0.001355746047 0.001343205665 0.972863261911 0.00182167592304 0.00242422630466 0.00240734394633 0.000693581592247 0.000702691624872
0.264196 0.514517827203 0.000686392576446 0.000237888662663 9.24606699737e-05 0.000944947705 0.000939451739 0.528970701139 0.000504922251326 0.001372180194 0.00135481790219 0.001353841347 0.001341329436 0.972677363973 0.00182668069104 0.00242545948344 0.00241061631226 0.000692207562004 0.000701274592902
0.265225 0.513386126541 0.000687626378363 0.00023567456767 8.96480586851e-05 0.000944322792 0.000938818204 0.527908198524 0.000503913519005 0.001369677857 0.00135206473104 0.001351932926 0.001339449386 0.972491292949 0.00183178669814 0.00242674464773 0.00241391264641 0.000690858813453 0.000699883072944
0.266256 0.512256127705 0.000688858785074 0.000233493247308 8.6832386972e-05 0.000943677252 0.000938164239 0.526847130428 0.000503077548304 0.001367165191 0.00134931028626 0.001350021001 0.001337565733 0.972305054198 0.00183723019885 0.00242808219279 0.0024172335227 0.00068953584837 0.000698517569714
0.267289 0.511127835937 0.000690086834512 0.000231345424281 8.40145261966e-05 0.000943011123 0.000937489887 0.525787499633 0.00050224236708 0.001364642454 0.00134655476368 0.001348105793 0.001335678687 0.972118653056 0.00184268425921 0.00242947251142 0.00242057951885 0.000688239156976 0.000697178602404
0.268324 0.510001256388 0.000691310522065 0.000229231834231 8.11954675242e-05 0.00094232445 0.00093679519 0.524729308876 0.000501407979643 0.001362109899 0.00134379836036 0.001346187516 0.001333788465 0.971932094818 0.00184814887922 0.00243091599797 0.00242395120879 0.000686969247556 0.000695866667339
0.269361 0.508876394119 0.000692529843223 0.000227153225372 7.83763448207e-05 0.000941617275 0.000936080194 0.523672560841 0.000500574390268 0.001359567783 0.00134104127036 0.001344266386 0.001331895278 0.971745384753 0.00185362405888 0.00243241304261 0.00242734917445 0.000685726612889 0.000694582273487
0.2704 0.5077532541 0.000693744793614 0.000225110357725 7.55584607188e-05 0.000940889643 0.000935344948 0.522617258166 0.000499741603195 0.001357016361 0.00133828368578 0.001342342618 0.001329999337 0.971558528093 0.00185910979819 0.002433964032 0.00243077399954 0.000684511743146 0.000693325925506
0.271441 0.50663184121 0.000694955368983 0.000223104004737 7.27433186663e-05 0.0009401416 0.000934589497 0.521563403439 0.000498909622629 0.001354455889 0.00133552579916 0.001340416423 0.001328100851 0.971371530037 0.00186460609716 0.00243556935392 0.00243422626806 0.00068332513559 0.000692098121968
0.272484 0.505512160238 0.000696161565198 0.00022113495256 6.99326675604e-05 0.000939373194 0.000933813892 0.520510999202 0.000498078452737 0.001351886622 0.00133276780389 0.001338488014 0.001326200029 0.971184395744 0.00187011295578 0.00243722939572 0.00243770656422 0.000682167279096 0.000690899364509
0.273529 0.504394215881 0.000697363378246 0.000219203999526 6.71285426241e-05 0.000938584474 0.000933018182 0.519460047948 0.000497248097654 0.001349308816 0.00133000988705 0.001336557599 0.001324297077 0.970997130335 0.00187563037405 0.00243894454425 0.00244121547817 0.000681038663872 0.000689730146721
0.274576 0.503278012749 0.000698560804235 0.000217311950648 6.43333406173e-05 0.000937775487 0.000932202422 0.518410552124 0.000496418561477 0.001346722724 0.00132725224058 0.001334625387 0.0013223922 0.970809738897 0.00188115835197 0.00244071518208 0.0024447536005 0.000679939769755 0.000688590971046
0.275625 0.502163555356 0.000699768209031 0.000215459629118 6.15498834996e-05 0.000936946288 0.000931366663 0.517362514129 0.000495685916339 0.001344128605 0.00132449505018 0.001332691585 0.001320485602 0.97062222647 0.00188690640826 0.00244254169625 0.00244832152558 0.000678871085432 0.00068748232392
0.276676 0.501050848131 0.000700980931639 0.000213647861 5.87815305739e-05 0.000936096927 0.000930510961 0.516315936319 0.000495019029665 0.001341526709 0.00132173850569 0.001330756398 0.001318577486 0.970434598055 0.00189280783216 0.00244442447316 0.00245191984481 0.00067783309107 0.000686404700737
0.277729 0.499939895408 0.000702189199287 0.000211877488159 5.60322885364e-05 0.00093522746 0.00092963537 0.515270821 0.000494352593297 0.001338917294 0.00131898279156 0.00132882003 0.001316668052 0.970246858609 0.00189872048616 0.00244636390006 0.00245554154405 0.00067682626804 0.000685358586502
0.278784 0.498830701434 0.000703393008461 0.000210149354145 5.33069785419e-05 0.000934337941 0.00092873995 0.514227170436 0.000493686610578 0.001336300614 0.00131622809356 0.001326882683 0.001314757499 0.970059013045 0.00190464437028 0.00244836036551 0.00245917604901 0.000675851087105 0.000684344469339
0.279841 0.497723270362 0.000704592355771 0.000208464316293 5.06114303142e-05 0.000933428428 0.000927824758 0.513184986845 0.000493021084829 0.001333676923 0.00131347459623 0.001324944557 0.001312846026 0.969871066225 0.00191057948451 0.00245041426187 0.00246282384788 0.000674908027761 0.000683362828835
0.2809 0.496617606258 0.000705787237944 0.000206823234411 4.79527417333e-05 0.000932498977 0.000926889854 0.512144272401 0.000492356019347 0.001331046474 0.00131072248342 0.001323005852 0.001310933828 0.969683022969 0.00191652582885 0.00245252597856 0.00246648554286 0.000673997558987 0.000682414151424
0.281961 0.495513713096 0.000706977651831 0.000205226974023 4.53395952825e-05 0.000931549648 0.000925935301 0.511105029232 0.000491691417406 0.001328409523 0.0013079719369 0.001321066765 0.001309021099 0.969494888048 0.00192248340331 0.0024546959115 0.00247016173819 0.000673120144828 0.000681498913044
0.283024 0.494411594759 0.000708163594389 0.000203676405147 4.27826721199e-05 0.000930580502 0.00092496116 0.510067259425 0.000491027282257 0.001325766322 0.00130522313979 0.001319127492 0.001307108033 0.969306666176 0.00192845220787 0.00245692445943 0.00247385304064 0.000672276256039 0.000680617588651
0.284089 0.493311255041 0.000709345062698 0.000202172399071 4.02951588919e-05 0.000929591602 0.000923967496 0.509030965023 0.000490363617127 0.001323117125 0.0013024762733 0.001317188226 0.001305194821 0.969118362021 0.00193443224255 0.00245921202517 0.00247756006892 0.000671466352614 0.000679770646461
0.285156 0.492212697644 0.000710531566944 0.000200715831081 3.78933745392e-05 0.00092858301 0.000922954373 0.507996148025 0.000489715700196 0.001320462185 0.00129973151702 0.00131524916 0.001303281653 0.968929980193 0.00194047129968 0.00246155901158 0.00248128344221 0.000670690897349 0.000678958559457
0.286225 0.491115926182 0.00071176910658 0.000199307570453 3.55974976358e-05 0.000927554791 0.00092192186 0.50696281039 0.000489157400146 0.001317801753 0.0012969890518 0.001313310484 0.001301368716 0.96874152525 0.00194680129467 0.00246396583119 0.00248502378608 0.000669950340149 0.000678181791825
0.287296 0.490020944177 0.000713002006088 0.00019794848786 3.3432318e-05 0.000926507011 0.000920870024 0.505930954031 0.000488599326272 0.001315136084 0.00129424905368 0.001311372389 0.001299456196 0.968553001695 0.0019531431325 0.00246643289184 0.00248878174006 0.00066924513562 0.000677440810452
0.288369 0.488927755062 0.000714230262797 0.000196639446494 3.1331783e-05 0.000925439738 0.000919798936 0.504900580825 0.000488041481366 0.001312465427 0.00129151170444 0.001309435058 0.001297544279 0.968364413967 0.00195949681316 0.00246896061569 0.00249255793862 0.000668575733059 0.000676736065702
0.289444 0.487836362178 0.000715453874149 0.000195381307045 2.921872e-05 0.000924353041 0.000918708664 0.503871692603 0.000487483868208 0.001309790036 0.00128877717902 0.001307498678 0.001295633145 0.968175766449 0.00196586233665 0.00247154942806 0.00249635303219 0.0006679425788 0.000676068016258
0.290521 0.486746768779 0.000716672837695 0.000194174914603 2.7093069e-05 0.000923246988 0.000917599283 0.502844291157 0.000486926489558 0.001307110161 0.00128604565385 0.001305563434 0.001293722976 0.967987063469 0.00197223970298 0.00247419974956 0.00250016767003 0.000667346111667 0.000675437121619
0.2916 0.485658978025 0.000717887151119 0.000193021110431 2.4954763e-05 0.000922121653 0.000916470864 0.50181837824 0.000486369348163 0.001304426054 0.00128331730605 0.001303629506 0.001291813952 0.967798309277 0.00197862891214 0.00247691202498 0.00250400251169 0.000666786777084 0.00067484382238
0.292681 0.484572992989 0.000719096812214 0.000191920717672 2.2803738e-05 0.000920977109 0.000915323484 0.500793955563 0.000485812446756 0.001301737964 0.00128059231019 0.001301697074 0.001289906248 0.967609508075 0.00198502996414 0.00247968669122 0.0025078582195 0.000666265001347 0.000674288563657
0.293764 0.483488816654 0.000720301818882 0.000190865759 2.0639929e-05 0.000919813428 0.000914157219 0.4997710248 0.000485255788051 0.001299046141 0.00127787084352 0.001299766315 0.001288000042 0.967420663988 0.00199144285897 0.0024825241992 0.00251173546629 0.000665781220954 0.000673771789282
0.294849 0.482406451911 0.000721502169143 0.000189839946 1.8463268e-05 0.000918630688 0.000912972147 0.498749587583 0.000484699374749 0.001296350835 0.00127515307688 0.001297837405 0.001286095505 0.96723178108 0.00199786759663 0.00248542499917 0.00251563492751 0.000665335857226 0.000673293931669
0.295936 0.481325901564 0.000722801682647 0.000188842924 1.6273687e-05 0.000917428964 0.000911768347 0.497729645508 0.000484189469723 0.001293652295 0.00127243918681 0.001295910518 0.001284192809 0.967042863346 0.00200459877079 0.0024883895585 0.00251955728934 0.000664929333743 0.000672855427767
0.297025 0.480247168324 0.000724113021422 0.000187874731 1.4071116e-05 0.000916208336 0.000910545898 0.49671120013 0.000483687160877 0.00129095077 0.00126976107246 0.001293985827 0.001282292123 0.966853914706 0.00201138994251 0.00249141834388 0.00252350323868 0.000664562070558 0.000672456704975
0.298116 0.479170254815 0.000725419398256 0.000186935396 1.1855486e-05 0.000914968882 0.000909304884 0.49569425297 0.000483184971644 0.001288246506 0.00126713340856 0.0012920635 0.001280393617 0.96666493901 0.00201819358654 0.00249451183439 0.00252747347135 0.000664234481849 0.000672098187325
0.299209 0.478095163569 0.000726720811297 0.000186024945 1.3074971e-05 0.000913710686 0.000908045387 0.494678805508 0.000482682904519 0.001285539752 0.00126450844857 0.001290143705 0.001278497453 0.966475940036 0.00202500970288 0.00249767051972 0.00253146868977 0.000663946972414 0.000671780289068
0.300304 0.477021897032 0.000728017258811 0.000185143395 1.5352141e-05 0.000912433826 0.000906767493 0.49366485919 0.000482180961985 0.001282830753 0.00126188640479 0.001288226607 0.001276603798 0.966286921485 0.00203183829153 0.00250089489204 0.00253548959941 0.000663699950896 0.000671503432932
0.301401 0.475950457556 0.000729308739179 0.000184290762 1.7638917e-05 0.00091113839 0.000905471286 0.492652415422 0.000481679146513 0.001280119759 0.00125926748665 0.001286312373 0.001274712811 0.966097886982 0.00203867935248 0.00250418545299 0.0025395369244 0.000663493816435 0.000671268027585
0.3025 0.474880847406 0.000730595250904 0.000183467052 1.9935351e-05 0.000909824462 0.000904156855 0.491641475577 0.000481177460561 0.001277407012 0.00125665190593 0.001284401161 0.001272824652 0.965908840072 0.00204553288574 0.00250754272411 0.0025436113741 0.000663328962027 0.000671074474317
0.303601 0.473813068757 0.000731876792616 0.00018267227 2.22415e-05 0.000908492129 0.000902824287 0.49063204099 0.000480675906577 0.001274692759 0.00125403986855 0.001282493133 0.001270939478 0.965719784221 0.00205239889131 0.00251096722094 0.00254771368267 0.000663205780864 0.00067092317826
0.304704 0.472747123696 0.000733153363042 0.000181914509555 2.4557421e-05 0.000907141478 0.000901473675 0.489624112963 0.000480174486997 0.001271977244 0.00125143158361 0.001280588444 0.001269057446 0.965530722813 0.00205927736919 0.00251445947893 0.00255184458339 0.000663124655862 0.000670814532877
0.305809 0.471683014218 0.000734559638762 0.000181214186879 2.6883171e-05 0.000905772599 0.000900105109 0.48861769276 0.000479681985872 0.001269260711 0.00124882725456 0.001278687251 0.001267178707 0.965341659148 0.00206645338444 0.00251802003776 0.00255600481453 0.000663085966125 0.000670748931446
0.306916 0.470620742232 0.000736009856307 0.000180573052006 2.9218812e-05 0.000904385583 0.000898718682 0.487612781614 0.000479192813496 0.001266543403 0.00124622709003 0.001276789707 0.001265303413 0.96515259644 0.00207374687743 0.00252164945763 0.00256019512763 0.000663090088457 0.000670726759282
0.308025 0.469560309554 0.000737454630558 0.000179991909246 3.1564402e-05 0.000902980522 0.000897314488 0.486609380721 0.000478703752186 0.001263825563 0.00124363129004 0.001274895961 0.001263431713 0.964963537814 0.00208105354746 0.00252534830111 0.00256441627115 0.000663137393483 0.000670748393649
0.309136 0.468501717915 0.000738893960313 0.000179471528058 3.3920006e-05 0.000901557509 0.000895892625 0.485607491245 0.000478214804306 0.001261107432 0.00124104005878 0.001273006163 0.001261563754 0.964774486312 0.00208837339453 0.00252911713875 0.00256866900903 0.000663228241391 0.000670814213588
0.310249 0.467444968954 0.000740327844491 0.000179012642697 3.6285686e-05 0.000900116641 0.000894453187 0.484607114316 0.000477725972207 0.001258389251 0.00123845359683 0.001271120459 0.00125969968 0.964585444879 0.00209570641865 0.0025329565612 0.00257295410423 0.000663362996341 0.00067092458379
0.311364 0.466390064223 0.000741756282127 0.000178615947842 3.8661508e-05 0.000898658012 0.000892996276 0.483608251031 0.000477237258232 0.001255671262 0.00123587210395 0.001269238993 0.001257839632 0.964396416374 0.0021030526198 0.0025368671633 0.0025772723351 0.000663542001644 0.000671079872886
0.312481 0.465337005183 0.000743179272393 0.000178282095316 4.1047537e-05 0.000897181721 0.000891521989 0.482610902455 0.00047674866471 0.001252953703 0.00123329577838 0.001267361906 0.001255983752 0.964207403554 0.002110411998 0.00254084955627 0.00258162447524 0.000663765614534 0.000671280434918
0.3136 0.464285793208 0.00074459681457 0.000178011695087 4.3443842e-05 0.000895687868 0.000890030428 0.48161506962 0.000476260193962 0.001250236814 0.00123072481664 0.001265489338 0.001254132176 0.964018409088 0.00211778455325 0.00254490435808 0.00258601131574 0.000664034171453 0.000671526621483
0.314721 0.463236429583 0.000746008908074 0.000177805305998 4.5850492e-05 0.000894176552 0.000888521698 0.480620753527 0.000475771848298 0.001247520833 0.00122815941457 0.001263621427 0.00125228504 0.963829435545 0.00212517028553 0.00254903219873 0.00259043364903 0.000664348004051 0.000671818783829
0.315844 0.462188915504 0.00074760201547 0.000177663439939 4.8267557e-05 0.000892647877 0.000886995901 0.479627955146 0.000475269281936 0.001244805997 0.00122559976748 0.001261758306 0.001250442476 0.963640485391 0.00213291490323 0.00255323372856 0.00259489227296 0.000664707443608 0.000672157254352
0.316969 0.461143252078 0.000749250801529 0.000177586557934 5.0695109e-05 0.000891101945 0.000885453143 0.478636675416 0.000474762141515 0.001242092543 0.00122304606891 0.001259900109 0.001248604617 0.963451560993 0.00214078779757 0.00255750960018 0.00259938799492 0.000665112816456 0.000672542373027
0.318096 0.460099440325 0.000750893491575 0.000177575065509 5.3133222e-05 0.000889538861 0.000883893532 0.477646915246 0.000474255182772 0.001239380706 0.00122049851094 0.001258046963 0.001246771591 0.963262664615 0.00214867468816 0.00256186048601 0.0026039216279 0.000665564435981 0.000672974460953
0.319225 0.459057481175 0.000752530085067 0.000177629316284 5.558197e-05 0.000887958731 0.000882317176 0.476658675512 0.000473748408005 0.001236670722 0.00121795728187 0.001256199 0.001244943521 0.96307379842 0.002156575575 0.00256628706143 0.00260849399237 0.000666062606692 0.000673453848511
0.320356 0.458017375471 0.00075416058162 0.000177749605868 5.8041431e-05 0.000886361664 0.000880724185 0.475671957065 0.000473241819501 0.001233962824 0.00121542257467 0.001254356341 0.001243120534 0.962884964455 0.00216449045811 0.00257079002365 0.00261310591661 0.000666607638159 0.000673980838932
0.321489 0.456979123968 0.000755784980965 0.000177936172701 6.0511682e-05 0.000884747767 0.000879114671 0.474686760723 0.000472735419534 0.001231257245 0.00121289457545 0.001252519109 0.00124130275 0.962696164671 0.00217241933747 0.00257537007738 0.0026177582324 0.000667199822705 0.000674555744851
0.322624 0.45594272733 0.000757403282969 0.000178189201088 6.29928e-05 0.000883117152 0.000877488745 0.473703087276 0.000472229210368 0.00122855422 0.00121037346901 0.001250687427 0.001239490286 0.962507400895 0.00218036221309 0.00258002794158 0.00262245178112 0.00066783944969 0.000675178869553
0.323761 0.454908186136 0.000759015487631 0.000178508814602 6.5484868e-05 0.000881469932 0.000875846523 0.472720937487 0.000471723194252 0.001225853977 0.00120785944341 0.00124886141 0.001237683261 0.962318674849 0.00218831908496 0.00258476434698 0.00262718740823 0.000668526802985 0.000675850499097
0.3249 0.453875500876 0.00076062159508 0.000178895077575 6.7987967e-05 0.000879806219 0.000874188118 0.47174031209 0.000471217373429 0.001223156748 0.00120535268231 0.001247041173 0.001235881787 0.962129988139 0.00219628995309 0.00258958004141 0.00263196596875 0.000669262159477 0.000676570922626
0.326041 0.452844671953 0.000762500852732 0.000179347999932 7.0502181e-05 0.000878126127 0.00087251365 0.47076121179 0.000470676247796 0.001220462763 0.00120285336672 0.00124522683 0.001234085976 0.96194134226 0.00220477043454 0.00259447577501 0.00263678832573 0.000670045782066 0.000677340424005
0.327184 0.451815699681 0.000764400084672 0.000179867531452 7.3027595e-05 0.000876429773 0.000870823237 0.469783637266 0.000470132007354 0.001217772251 0.00120036167822 0.00124341849 0.001232295936 0.961752738581 0.00221331347415 0.00259945231803 0.002641655348 0.000670877930469 0.000678159271439
0.328329 0.450788584287 0.000766292406944 0.000180453569925 7.5564296e-05 0.000874717274 0.000869116997 0.468807589171 0.00046958807229 0.001215085438 0.00119787779683 0.00124161626 0.001230511773 0.961564178353 0.00222187146221 0.00260451045314 0.00264656790836 0.000671758861035 0.00067902772984
0.329476 0.449763325909 0.000768177819826 0.000181105954 7.811237e-05 0.000872988751 0.000867395052 0.46783306813 0.000469044444841 0.001212402552 0.00119540190214 0.001239820244 0.001228733593 0.961375662705 0.00223044439872 0.00260965097753 0.00265152688733 0.000672688822255 0.000679946050211
0.330625 0.448739924601 0.000770056323729 0.000181824470457 8.0671908e-05 0.000871244322 0.000865657526 0.466860074741 0.000468501127235 0.001209723819 0.00119293416807 0.001238030547 0.001226961493 0.961187192651 0.00223903228368 0.00261487468898 0.00265653317794 0.0006736680404 0.00068091449268
0.331776 0.447718380325 0.000771927919225 0.000182608854909 8.3243001e-05 0.000869484111 0.000863904542 0.465888609579 0.000467958121681 0.001207049462 0.00119047477225 0.001236247266 0.001225195575 0.960998769061 0.00224763511709 0.0026201824158 0.00266158767292 0.000674696754652 0.000681933288741
0.332929 0.44669869296 0.000773792607007 0.000183458791812 8.5825741e-05 0.00086770824 0.000862136226 0.464918673192 0.000467415430377 0.001204379707 0.00118802388882 0.001234470498 0.001223435933 0.960810392693 0.00225625289895 0.00262557498259 0.00266669127927 0.000675775181718 0.000683002674682
0.334084 0.445680862295 0.00077565038792 0.000184373918935 8.8420222e-05 0.000865916834 0.000860352705 0.463950266103 0.00046687305551 0.001201714775 0.00118558169035 0.001232700338 0.001221682661 0.960622064168 0.00226488562926 0.00263105323633 0.00267184490401 0.000676903536492 0.000684122876692
0.335241 0.444664888033 0.000777574573748 0.000185353827396 9.102654e-05 0.000864110019 0.000858554107 0.462983388811 0.000466321073009 0.001199054888 0.00118314834802 0.001230936876 0.001219935849 0.960433783974 0.00227366384254 0.00263661803176 0.00267704946653 0.000678082023712 0.000685294108878
0.3364 0.44365076979 0.000779770162188 0.000186398065712 9.3644792e-05 0.000862287924 0.000856740562 0.46201804179 0.000465731728651 0.001196400267 0.00118072403056 0.001229180202 0.001218195585 0.960245552471 0.00228295422704 0.00264227023183 0.00268230589237 0.000679310839866 0.000686516579177
0.337561 0.442638507095 0.000781957894459 0.000187506141864 9.6275076e-05 0.000860450675 0.000854912203 0.461054225492 0.000465142836184 0.001193751131 0.00117830890835 0.0012274304 0.001216461955 0.960057369874 0.00229226064327 0.00264801072016 0.00268761511124 0.000680590170893 0.00068779048979
0.338724 0.441628099389 0.000784137771682 0.000188677529213 9.8917491e-05 0.000858598407 0.00085306916 0.460091940342 0.000464554397769 0.001191107699 0.00117590314508 0.001225687555 0.001214735039 0.959869236268 0.00230158309122 0.00265384038474 0.00269297806114 0.000681920196812 0.000689116025698
0.339889 0.440619546029 0.00078630979515 0.000189911659543 0.000101572141 0.000856731247 0.000851211568 0.459131186746 0.000463966415559 0.001188470187 0.00117350690923 0.001223951747 0.001213014919 0.959681151594 0.0023109215709 0.0026597601274 0.00269839569088 0.000683301090931 0.000690493378866
0.341056 0.439612846283 0.000788473966295 0.000191207937372 0.000104239128 0.000854849333 0.000849339564 0.458171965085 0.00046337889169 0.001185838813 0.00117112036191 0.001222223053 0.001211301671 0.95949311565 0.0023202760823 0.00266674462974 0.00270386895532 0.000684733009538 0.000691922711149
0.342225 0.438607999335 0.000790630286713 0.000192565735345 0.000106918557 0.000852952795 0.000847453285 0.457214275718 0.00046279182827 0.001183213792 0.00116874366758 0.001220501548 0.001209595369 0.959305128096 0.00232964662542 0.00267387384411 0.00270939881592 0.000686216104544 0.00069340419752
0.343396 0.437605004279 0.000792778758156 0.000193984404158 0.000109610534 0.000851041773 0.000845552868 0.456258118983 0.000462205227401 0.001180595336 0.00116637698548 0.001218787303 0.001207896084 0.959117188434 0.00233903320027 0.00268109485279 0.00271498623633 0.000687750521277 0.000694937982625
0.344569 0.436603860126 0.000794919382523 0.000195463266087 0.000112315167 0.000849116404 0.000843638454 0.455303495196 0.000461619091173 0.001177983658 0.00116402047549 0.001217080388 0.001206203886 0.958929296025 0.00234843580684 0.00268840851655 0.00272063219304 0.000689336393885 0.000696524215286
0.345744 0.4356045658 0.000797293354285 0.000197001621793 0.000115032566 0.000847176825 0.000841710185 0.454350404651 0.000461004289937 0.001175378972 0.00116167429491 0.001215380869 0.001204518839 0.958741450081 0.00235829871237 0.00269581569976 0.00272633767541 0.000690973841221 0.000698163035626
0.346921 0.434607120138 0.000799798468389 0.000198598759746 0.000117762842 0.000845223179 0.000839768202 0.453398847622 0.000460373170549 0.001172781486 0.0011593385997 0.00121368881 0.001202841006 0.958553649656 0.00236843620836 0.00270331727645 0.00273210366888 0.000692662981704 0.000699854565977
0.3481 0.433611521893 0.000802294692471 0.000200253945558 0.000120506107 0.000843255606 0.000837812652 0.452448824364 0.000459742648716 0.001170191409 0.00115701354567 0.001212004269 0.001201170449 0.958365893651 0.00237859093035 0.00271091412248 0.00273793116965 0.000694403917815 0.000701598922103
0.349281 0.432617769729 0.000804782028927 0.000201966439408 0.000123262475 0.000841274252 0.000835843677 0.451500335109 0.000459112726466 0.001167608951 0.00115469928488 0.001210327305 0.001199507223 0.958178180808 0.00238876287833 0.00271860712549 0.00274382118695 0.000696196747565 0.000703396208053
0.350464 0.431625862228 0.000807260480302 0.000203735484676 0.000126032063 0.00083927926 0.000833861428 0.450553380072 0.000458483405821 0.001165034316 0.00115239596837 0.001208657971 0.001197851383 0.957990509713 0.0023989520523 0.00272639716181 0.00274977473057 0.000698041548249 0.000705246521126
0.351649 0.430635797885 0.000809730049321 0.000205560319457 0.000128814988 0.000837270776 0.000831866052 0.449607959447 0.000457854688774 0.001162467711 0.00115010374646 0.00120699632 0.001196202981 0.957802878789 0.00240915845226 0.00273428512717 0.00275579282325 0.000699938398787 0.00070714995123
0.352836 0.429647575108 0.000812190738867 0.00020744017648 0.000131611368 0.000835248948 0.000829857698 0.448664073409 0.000457226577297 0.001159909341 0.00114782276625 0.001205342401 0.001194562064 0.957615286295 0.00241938207821 0.00274227191564 0.00276187649236 0.000701887362048 0.0007091065745
0.354025 0.428661192221 0.000814642551998 0.000209374284744 0.000134421325 0.000833213927 0.000827836519 0.447721722117 0.000456599073358 0.001157359407 0.00114555317461 0.001203696258 0.001192928678 0.957427730319 0.00242962293016 0.00275035843261 0.00276802677235 0.000703888488779 0.000711116448799
0.355216 0.427676647464 0.000817156387 0.000211361868568 0.000137244981 0.000831165862 0.000825802668 0.446780905708 0.000455965796584 0.001154818112 0.00114329511686 0.001202057934 0.001191302865 0.957240208792 0.00244001826231 0.00275854558255 0.0027742447087 0.00070594182005 0.000713179633271
0.356409 0.42669393899 0.00081998098698 0.000213402155797 0.000140082459 0.000829104905 0.000823756299 0.445841624305 0.000455304356202 0.001152285656 0.00114104873608 0.001200427467 0.001189684666 0.957052719461 0.00245105164165 0.00276683428 0.00278053134947 0.000708047391296 0.000715296168538
0.357604 0.425713064868 0.000822795626192 0.000215494372883 0.000142933887 0.00082703121 0.000821697569 0.444903878011 0.000454643627648 0.001149762237 0.00113881417281 0.001198804895 0.001188074116 0.95686525991 0.00246210351784 0.00277522543975 0.00278688775648 0.000710205217016 0.000717466089535
0.358801 0.424734023081 0.000825600308378 0.000217637753953 0.000145799389 0.000824944932 0.000819626633 0.443967666913 0.000453983612812 0.001147248054 0.0011365915675 0.00119719025 0.001186471249 0.956677827542 0.00247317389091 0.00278371998925 0.00279331499158 0.000712415312626 0.000719689414761
0.36 0.423756811529 0.000828395037453 0.000219831533992 0.000148679097 0.000822846227 0.000817543652 0.44303299108 0.000453324313554 0.001144743303 0.00113438105795 0.001195583564 0.001184876095 0.956490419587 0.00248426276083 0.00279231885683 0.00279981413506 0.000714677669895 0.000721966159063
0.361201 0.422781428026 0.00083117981752 0.00022207495625 0.000151573139 0.000820735254 0.000815448786 0.442099850566 0.000452665731716 0.001142248179 0.0011321827797 0.001193984863 0.001183288681 0.956303033092 0.00249537012762 0.00280102297778 0.00280638626305 0.000716992274712 0.000724296316105
0.362404 0.421807870302 0.000833954652856 0.000224367270226 0.000154481648 0.000818612172 0.000813342196 0.44116824541 0.000452007869123 0.001139762874 0.00112999686913 0.00119239417 0.001181709034 0.956115664921 0.00250649599127 0.0028098333014 0.0028130324634 0.000719359109014 0.000726679871433
0.363609 0.420836136003 0.000836719547909 0.000226707733549 0.000157404759 0.000816477141 0.000811224045 0.440238175631 0.000451350727579 0.001137287583 0.00112782345582 0.001190811508 0.001180137171 0.955928311759 0.00251764035179 0.00281875076234 0.00281975384209 0.000721778126714 0.000729116806651
0.364816 0.419866222689 0.000839474507311 0.000229095616608 0.000160342605 0.000814330324 0.000809094497 0.439309641239 0.000450694308867 0.001134822495 0.00112566267458 0.001189236892 0.001178573113 0.955740970093 0.00252880320917 0.00282777633517 0.0028265514946 0.000724249286182 0.000731607077407
0.366025 0.41889812784 0.00084254291499 0.000231530192078 0.000163295327 0.000812171884 0.000806953722 0.438382642223 0.000450024411242 0.0011323678 0.00112351465223 0.001187670339 0.001177016874 0.955553636238 0.00254065294382 0.0028369109637 0.00283342654392 0.000726772514903 0.000734150641801
0.367236 0.417931848846 0.000845658493101 0.00023401075443 0.000166263059 0.000810001988 0.000804801882 0.437457178562 0.000449352732167 0.001129923685 0.00112137951674 0.001186111858 0.001175468467 0.955366306297 0.00255264246193 0.00284615562943 0.00284038009771 0.00072934775427 0.000736747429383
0.368449 0.416967383019 0.000848763065802 0.000236536599865 0.000169245946 0.0008078208 0.00080263915 0.436533250217 0.000448681828805 0.001127490339 0.00111925739129 0.001184561459 0.001173927899 0.955178976199 0.00256465178106 0.00285551129442 0.0028474133003 0.000731974905238 0.000739397376618
0.369664 0.416004727583 0.00085185663862 0.000239107043609 0.000172244128 0.00080562849 0.000800465695 0.435610857139 0.000448011702855 0.001125067945 0.00111714840312 0.001183019146 0.001172395176 0.954991641657 0.00257668090122 0.00286497895646 0.00285452727877 0.000734653873318 0.000742100390939
0.370881 0.415043879681 0.000854939217262 0.000241721408717 0.000175257749 0.000803425226 0.000798281689 0.434689999262 0.00044734235599 0.001122656688 0.00111505267168 0.00118148492 0.001170870301 0.954804298203 0.00258872982239 0.0028745595939 0.00286172318101 0.000737384548171 0.000744856375467
0.3721 0.414084836372 0.000858010807627 0.00024437903227 0.000178286956 0.00080121118 0.000796087306 0.433770676509 0.000446673789873 0.001120256749 0.00111297031837 0.001179958781 0.001169353273 0.954616941156 0.00260079854458 0.0028842542083 0.00286900216036 0.000740166803482 0.000747665219505
0.373321 0.413127594629 0.000861071415807 0.000247737476411 0.000181331893 0.000798986526 0.000793882719 0.43285288879 0.000446006006138 0.001117868309 0.00111090146011 0.001178440722 0.001167844088 0.954429565629 0.0026128870678 0.00289406380474 0.00287636537064 0.000743000505967 0.000750526789815
0.374544 0.412172151347 0.000864121048064 0.0002517837144 0.000184392713 0.000796751435 0.000791668107 0.431936636001 0.000445339006408 0.001115491547 0.00110884621326 0.001176930736 0.001166342739 0.954242166543 0.00262499539203 0.00290398939217 0.00288381398942 0.000745885499119 0.000753440957416
0.375769 0.411218503333 0.000867382612034 0.000255845744698 0.000187469565 0.000794506083 0.000789443645 0.431021918027 0.000444677386848 0.001113126643 0.00110680469199 0.001175428813 0.001164849214 0.954054738597 0.00263762010421 0.00291403199254 0.00289134919471 0.000748821621701 0.000756407572413
0.376996 0.410266647313 0.000870764662946 0.000259923677932 0.000190562601 0.000792250649 0.000787209514 0.430108734742 0.000444019263992 0.00111077377 0.0011047770082 0.001173934935 0.001163363502 0.953867276281 0.002650560374 0.00292419263186 0.00289897216355 0.000751808697796 0.00075942645742
0.378225 0.409316579931 0.000874134733696 0.000264017629499 0.000193671977 0.000789985309 0.000784965895 0.429197086006 0.000443361908766 0.001108433105 0.00110276327198 0.001172449086 0.001161885583 0.953679773877 0.00266352173632 0.00293447234469 0.00290668409859 0.000754846528387 0.000762497443387
0.379456 0.408368297748 0.000877492831601 0.000268127715116 0.000196797847 0.000787710243 0.00078271297 0.42828697167 0.000442705322719 0.00110610482 0.00110076359138 0.001170971245 0.001160415438 0.953492225448 0.00267650419118 0.00294487217203 0.0029144861944 0.000757934911092 0.000765620337812
0.380689 0.40742179724 0.000880838964184 0.000272254059475 0.00019994037 0.000785425633 0.00078045092 0.427378391574 0.000442049507383 0.001103789088 0.00109877807293 0.001169501386 0.001158953044 0.95330462483 0.00268950773857 0.00295539317043 0.00292237966697 0.000761073633631 0.000768794929182
0.381924 0.406477074804 0.000884173139151 0.000276396785345 0.000203099704 0.000783131661 0.000778179933 0.426471345548 0.00044139446426 0.001101486076 0.00109680682085 0.00116803948 0.001157498374 0.953116965647 0.00270253237849 0.00296603639667 0.00293036572436 0.000764262454956 0.000772020995942
0.383161 0.405534126753 0.000887495364399 0.000280556021363 0.000206276011 0.000780828512 0.000775900195 0.425565833409 0.000440740194846 0.001099195957 0.00109484993671 0.001166585499 0.001156051396 0.952929241298 0.00271557811095 0.00297680291819 0.00293844560499 0.000767501123908 0.00077529830829
0.3844 0.404592949319 0.000890805648029 0.000284731896272 0.000209469455 0.00077851637 0.000773611894 0.424661854968 0.000440086700616 0.001096918894 0.00109290752084 0.001165139404 0.001154612079 0.952741444954 0.00272864493594 0.00298769380882 0.00294662053746 0.000770789383154 0.000778626610623
0.385641 0.403653538649 0.000894267042996 0.000288924548167 0.000212680199 0.000776195424 0.000771315218 0.423759410025 0.000439451916467 0.001094655054 0.00109097967219 0.001163701158 0.001153180385 0.952553569548 0.00274212933862 0.00299871016188 0.00295489176472 0.000774126955827 0.000782005636303
0.386884 0.402715890812 0.00089786855226 0.000293134111528 0.00021590841 0.000773865861 0.00076901036 0.422858498369 0.000438834633328 0.001092404601 0.00108906648308 0.001162270721 0.001151756273 0.952365607799 0.00275600719587 0.00300985305954 0.00296326054029 0.000777513542567 0.000785435112875
0.388129 0.401780001793 0.000901457222615 0.000297360728661 0.000219154256 0.000771527871 0.00076669751 0.421959119784 0.000438218028191 0.001090167696 0.00108716805067 0.001160848045 0.0011503397 0.952177552173 0.00276990738274 0.00302112361559 0.00297172812115 0.000780948842483 0.000788914738876
0.389376 0.400845867496 0.000905033063315 0.000301604541066 0.000222417908 0.000769181646 0.000764376864 0.421061274042 0.000437602102499 0.0010879445 0.00108528446532 0.001159433083 0.001148930619 0.951989394912 0.00278382989922 0.00303252293391 0.00298029577929 0.000784432527256 0.000792444206264
0.390625 0.399913483743 0.000908596083808 0.000305865696451 0.000225699535 0.000766827379 0.000762048616 0.420164960909 0.000436986857676 0.001085735172 0.00108341581622 0.001158025782 0.00114752898 0.951801128009 0.00279777474532 0.00304405213968 0.00298896478544 0.000787964262172 0.000796023186879
0.391876 0.398982846277 0.000912146293738 0.000310144340982 0.000228999314 0.000764465263 0.000759712964 0.419270180142 0.000436372295137 0.001083539869 0.00108156218898 0.001156626088 0.001146134728 0.951612743224 0.00281174192104 0.00305571235228 0.00299773643278 0.000791543687206 0.000799651345976
0.393129 0.398053950756 0.000915683702943 0.000314440629801 0.000232317419 0.000762095496 0.000757370105 0.418376931491 0.000435758416275 0.001081358748 0.00107972366977 0.00115523394 0.001144747806 0.951424232061 0.00282573142638 0.00306750471958 0.00300661201542 0.000795170435553 0.000803328316601
0.394384 0.39712679276 0.000919208321457 0.000318754717099 0.000235654025 0.000759718273 0.00075502024 0.4174852147 0.00043514522247 0.00107919196 0.0010779003425 0.001153849277 0.001143368154 0.951235585781 0.00283974326133 0.00307943039235 0.00301559282432 0.000798844119304 0.000807053734308
0.395641 0.396201367787 0.000922857188534 0.000323086760322 0.000239009314 0.000757333795 0.000752663568 0.416595029505 0.000434564749332 0.001077039658 0.00107609228616 0.00115247203 0.001141995707 0.951046795392 0.00285414654963 0.00309149052428 0.00302468017979 0.000802564339092 0.000810827197448
0.3969 0.395277671255 0.000926624474343 0.000327436918743 0.000242383465 0.000754942259 0.000750300294 0.415706375634 0.000434015632899 0.001074901993 0.00107429957863 0.001151102133 0.001140630398 0.950857851656 0.00286892804658 0.00310368627942 0.00303387539864 0.000806330671593 0.000814648315871
0.398161 0.3943556985 0.000930378205314 0.000331805356938 0.00024577666 0.00075254387 0.00074793062 0.414819252811 0.000433467019611 0.001072779115 0.00107252229614 0.001149739511 0.001139272155 0.950668745068 0.00288373302486 0.00311601884077 0.00304317981071 0.000810142684095 0.000818516654757
0.399424 0.393435444778 0.00093411839268 0.000336192241257 0.000249189083 0.000750138829 0.000745554752 0.413933660754 0.000432918910891 0.001070671169 0.00107076051348 0.001148384086 0.001137920904 0.950479465867 0.00289856148447 0.00312848939631 0.00305259474753 0.000813999924407 0.000822431776839
0.400689 0.392516905267 0.000937845047877 0.000340597738342 0.000252620922 0.000747727341 0.000743172899 0.413049599174 0.000432371308145 0.001068578301 0.00106901429891 0.00114703578 0.001136576566 0.950290004038 0.0029134134254 0.00314109913146 0.00306212156082 0.000817901916188 0.000826393229984
0.401956 0.391600075062 0.000941558182542 0.000345022019379 0.000256072364 0.000745309612 0.000740785268 0.412167067778 0.000431824212764 0.001066500656 0.00106728372418 0.001145694508 0.001135239061 0.950100349291 0.00292828884767 0.00315384926084 0.0030717616059 0.000821848180076 0.000830400538161
0.403225 0.390684949178 0.000945257808497 0.000349465260061 0.000259543597 0.00074288585 0.000738392068 0.411286066268 0.000431277626129 0.001064438373 0.00106556885465 0.001144360181 0.001133908302 0.949910491068 0.00294318775127 0.00316674100315 0.00308151623511 0.00082583821004 0.000834453205733
0.404496 0.389771522553 0.000948943937757 0.000353927635599 0.000263034815 0.000740456263 0.000735993512 0.41040659434 0.000430731549601 0.001062391594 0.0010638697539 0.001143032711 0.001132584201 0.949720418552 0.00295811013619 0.00317977557842 0.00309138683061 0.000829871482197 0.00083855073368
0.405769 0.388859790042 0.000952750023626 0.000358409325675 0.00026654621 0.000738021061 0.000733589812 0.409528651687 0.000430239621651 0.001060360457 0.00106218648415 0.001141712001 0.001131266665 0.94953012064 0.00297346073523 0.0031929542262 0.00310137476892 0.000833947457512 0.000842692591543
0.407044 0.387949746422 0.00095662963208 0.000362910513005 0.000270077977 0.000735580458 0.000731181183 0.408652237998 0.000429783174312 0.001058345099 0.00106051910421 0.001140397952 0.0011299556 0.949339585958 0.00298910112872 0.00320627819594 0.00311148144002 0.000838065581214 0.000846878228485
0.408321 0.38704138639 0.000960495119408 0.000367431381887 0.000273630312 0.000733134666 0.000728767839 0.407777352957 0.000429326975161 0.001056345654 0.00105886767214 0.001139090464 0.001128650904 0.949148802854 0.00300476605615 0.00321974874685 0.00312170823792 0.000842225276122 0.000851107090084
0.4096 0.386134704566 0.000964346498839 0.000371972116809 0.000277203417 0.000730683899 0.00072635 0.406903996246 0.000428871025694 0.001054362256 0.00105723224151 0.001137789431 0.001127352476 0.948957759394 0.00302045551754 0.00323336714108 0.00313205657983 0.000846425946257 0.000855378596887
0.410881 0.385229695487 0.000968183783779 0.00037653291008 0.000280797489 0.000728228374 0.000723927882 0.406032167543 0.000428415327398 0.001052395035 0.00105561286452 0.001136494742 0.001126060208 0.948766443354 0.00303616951288 0.00324713466043 0.00314252787003 0.000850666982559 0.00085969214402
0.412164 0.384326353614 0.000972006987842 0.000381113952848 0.000284412732 0.000725768309 0.000721501706 0.405161866524 0.000427959881745 0.001050444121 0.00105400959061 0.001135206286 0.00112477399 0.948574842226 0.00305190804217 0.00326105259491 0.00315312353855 0.000854947752291 0.000864047117565
0.413449 0.383424673328 0.000975816124829 0.000385715439837 0.000288049351 0.000723303922 0.000719071695 0.404293092861 0.000427504690213 0.001048509641 0.00105242246564 0.001133923944 0.001123493708 0.948382943213 0.00306767110541 0.00327512224079 0.00316384501961 0.000859267601529 0.000868442878239
0.414736 0.382524648932 0.000979611208729 0.000390337567967 0.000291707551 0.000720835435 0.000716638071 0.403425846226 0.000427049754251 0.001046591722 0.00105085153632 0.001132647597 0.001122219246 0.948190733218 0.0030834587026 0.00328934491393 0.00317469375609 0.000863625867119 0.000872878769989
0.416025 0.381626274649 0.00098353524225 0.000394980538477 0.000295387539 0.000718363069 0.000714201058 0.402560126286 0.00042668242076 0.001044690487 0.00104929684322 0.001131377122 0.00112095048 0.947998198853 0.00309976434868 0.00330372193377 0.00318567119519 0.000868021854975 0.000877354122861
0.417316 0.380729544626 0.000987481618925 0.00039964455132 0.000299089527 0.000715887048 0.000711760882 0.40169593271 0.000426337561173 0.001042806058 0.00104775842592 0.001130112389 0.001119687287 0.947805326426 0.00311622260185 0.00331825463121 0.0031967788029 0.000872454861073 0.000881868235869
0.418609 0.37983445293 0.000991413440996 0.000404329812115 0.000302813726 0.000713407596 0.000709317772 0.400833265162 0.000425992628817 0.001040938556 0.00104623632093 0.001128853268 0.001118429538 0.947612101946 0.00313270635194 0.00333294434958 0.00320801804923 0.000876924152278 0.000886420400683
0.419904 0.37894099355 0.000995330723618 0.000409036528565 0.000306560349 0.000710924941 0.000706871956 0.399972123309 0.000425647625377 0.001039088097 0.00104473056369 0.001127599621 0.001117177102 0.947418511108 0.00314921559893 0.0033477924465 0.00321939040618 0.000881428985559 0.000891009872664
0.421201 0.378049160398 0.000999233482136 0.000413764910606 0.000310329611 0.00070843931 0.000704423664 0.399112506812 0.000425302552529 0.001037254801 0.00104324118464 0.001126351313 0.001115929841 0.94722453931 0.00316575034283 0.00336280028498 0.00323089736906 0.000885968588543 0.00089563590911
0.4225 0.377158947308 0.00100312173208 0.000418515168142 0.000314121731 0.000705950932 0.000701973129 0.398254415337 0.000424957411962 0.00103543878 0.0010417682141 0.001125108198 0.001114687617 0.947030171627 0.00318231058363 0.00337796924037 0.00324254043318 0.000890542173328 0.000900297728509
0.423801 0.376270348035 0.00100699548918 0.000423287519492 0.000317936926 0.000703460039 0.000699520582 0.397397848547 0.000424612205342 0.001033640146 0.00104031167952 0.00112387013 0.001113450286 0.94683539282 0.00319889632134 0.00339330070888 0.00325432109778 0.000895148934673 0.000904994533836
0.425104 0.375383356259 0.00101086706621 0.000428082178872 0.000321775418 0.000700966862 0.00069706626 0.396542806104 0.000424276795322 0.001031859013 0.00103887160278 0.00112263696 0.001112217701 0.946640187341 0.00321555495412 0.00340879607994 0.00326624088835 0.000899788036822 0.000909725515355
0.426409 0.374497965581 0.0010148658053 0.000432899366673 0.000325637431 0.000698471634 0.000694610399 0.395689287672 0.000424054891241 0.001030095488 0.00103744800652 0.001121408532 0.001110989711 0.946444539311 0.00323278644142 0.00342445676867 0.00327830132782 0.000904458628492 0.000914489833363
0.427716 0.373614169525 0.00101884962823 0.000437739305407 0.000329523187 0.000695974593 0.000692153235 0.394837292917 0.00042383254796 0.001028349677 0.00103604090965 0.001120184688 0.001109766163 0.946248432525 0.00325004433713 0.00344028419817 0.00329050394071 0.00090915984503 0.00091928662229
0.429025 0.372731961539 0.00102281855185 0.000442602217554 0.000333432916 0.000693475972 0.00068969501 0.393986821502 0.000423609767463 0.001026621688 0.0010346503274 0.001118965269 0.001108546897 0.94605185046 0.00326732864125 0.00345627979468 0.0033028502856 0.000913890781031 0.000924115018214
0.430336 0.371851334992 0.00102677259319 0.000447488332612 0.000337366842 0.000690976012 0.000687235961 0.393137873096 0.000423386551744 0.00102491162 0.00103327627483 0.001117750105 0.001107331752 0.945854776248 0.00328463935378 0.00347244501408 0.00331534189345 0.000918650532395 0.00092897410186
0.431649 0.370972283179 0.00103071176948 0.000452397879187 0.0003413252 0.000688474952 0.000684776332 0.392290447365 0.000423162902793 0.001023219578 0.00103191876216 0.00111653903 0.001106120561 0.945657192702 0.00330197647471 0.0034887813077 0.00332798034663 0.000923438153713 0.000933862959625
0.432964 0.370094799317 0.00103463609812 0.000457331087976 0.000345308219 0.000685973032 0.000682316366 0.39144454398 0.0004229388226 0.001021545658 0.00103057779831 0.00111533187 0.001104913156 0.945459082286 0.00331934000406 0.00350529014293 0.00334076719987 0.000928252690387 0.000938780647044
0.434281 0.369218876548 0.00103854559667 0.000462288191109 0.000349316136 0.000683470493 0.00067985631 0.390600162613 0.000422714313154 0.001019889959 0.00102925338962 0.001114128445 0.001103709363 0.945260427128 0.00333672994182 0.0035219729983 0.00335370404463 0.000933093153641 0.00094372619339
0.4356 0.368344507934 0.00104250980167 0.000467269430978 0.000353349184 0.000680967583 0.000677396407 0.389757302937 0.000422547513158 0.001018252577 0.0010279455379 0.001112928578 0.001102509005 0.94506120901 0.00335442602376 0.00353883137335 0.0033667924642 0.000937958548051 0.000948698607793
0.436921 0.367471686467 0.00104654223824 0.000472275039443 0.000357407603 0.000678464543 0.000674936908 0.388915964629 0.000422449720315 0.001016633605 0.00102665424451 0.001111732082 0.0011013119 0.944861409373 0.00337248466327 0.00355586675814 0.0033800340618 0.000942847835738 0.00095369688353
0.438244 0.366600405057 0.00105055942611 0.000477305262813 0.000361491632 0.000675961623 0.000672478059 0.38807614737 0.000422351109138 0.001015033132 0.0010253795086 0.001110538768 0.001100117866 0.944661009293 0.00339057064364 0.00357308068075 0.00339343043766 0.000947759981689 0.000958719976113
0.439569 0.365730656542 0.00105456138401 0.000482360342711 0.000365601512 0.00067345907 0.000670020113 0.387237850841 0.000422251682008 0.00101345125 0.00102412132343 0.001109348444 0.001098926712 0.944459989507 0.00340868396487 0.00359047466028 0.00340698321375 0.000952693900814 0.000963766831508
0.440896 0.364862433685 0.00105854813083 0.000487440523036 0.00036973749 0.000670957132 0.000667563323 0.386401074729 0.000422151441308 0.001011888045 0.00102287968424 0.001108160913 0.001097738246 0.944258330391 0.00342682462696 0.00360805023507 0.00342069402228 0.00095764849519 0.000968836370809
0.442225 0.36399572917 0.00106251968567 0.000492546054816 0.000373899808 0.000668456062 0.000665107941 0.385565818723 0.000422050389426 0.001010343604 0.0010216545796 0.001106975976 0.001096552272 0.944056011956 0.00344499262992 0.00362580895798 0.00343456449437 0.000962622649195 0.000973927487002
0.443556 0.363130535608 0.00106647606778 0.000497677188708 0.000378088713 0.000665956114 0.000662654221 0.384732082517 0.000421948528756 0.001008818008 0.00102044599875 0.001105793426 0.00109536859 0.943853013849 0.00346318797374 0.00364375239334 0.0034485962688 0.000967615221565 0.000979039040429
0.444889 0.362266845536 0.00107041729657 0.000502834176216 0.000382304458 0.000663457538 0.000660202423 0.383899865809 0.000421845861691 0.00100731134 0.00101925392586 0.001104613056 0.001094186996 0.943649315356 0.00348141065842 0.00366188211368 0.00346279101422 0.000972625034721 0.000984169891075
0.446224 0.361404651414 0.00107451450317 0.000508017272431 0.000386547291 0.000660960593 0.000657752802 0.383069168301 0.000421853889775 0.001005823679 0.0010180783433 0.001103434654 0.001093007282 0.943444895388 0.00350031260676 0.00368019969957 0.00347715038599 0.000977650903209 0.000989318852481
0.447561 0.360543945627 0.0010786115663 0.000513226737632 0.000390817466 0.000658465535 0.000655305618 0.3822399897 0.000421870871307 0.001004355102 0.00101691923353 0.001102258004 0.001091829236 0.943239732478 0.00351930208164 0.00369870676466 0.0034916760596 0.000982691607432 0.000994484725067
0.4489 0.359684720488 0.00108269295314 0.000518462828727 0.000395115239 0.000655972621 0.000652861133 0.381412329718 0.000421886674267 0.001002905684 0.00101577657243 0.001101082885 0.001090652644 0.943033804791 0.00353831996262 0.00371740490578 0.00350636972039 0.000987745906219 0.000999666283149
0.450241 0.358826968234 0.0010867586844 0.000523725807561 0.000399440867 0.000653482111 0.00065041961 0.380586188072 0.00042190130148 0.001001475499 0.00101465033591 0.001099909072 0.001089477286 0.942827090105 0.0035573662497 0.00373629574797 0.00352123306335 0.000992812529295 0.00100486227191
0.451584 0.357970681026 0.00109080878094 0.000529015942551 0.000403794608 0.000650994268 0.00064798131 0.379761564484 0.000421914755773 0.001000064617 0.00101354049641 0.00109873634 0.001088302937 0.942619565812 0.00357644094287 0.00375538093195 0.0035362677858 0.000997890187449 0.00101007141705
0.452929 0.357115850954 0.00109484326383 0.000534333495775 0.000408176723 0.000648509353 0.000645546501 0.378938458682 0.000421927039986 0.000998673109 0.00101244702529 0.001097564454 0.001087129372 0.942411208923 0.00359554404214 0.0037746620968 0.00355147560495 0.00100297756108 0.00101529241302
0.454276 0.356262470032 0.00109886215426 0.000539678738672 0.000412587476 0.00064602763 0.000643115448 0.378116870401 0.000421938156969 0.00099730104 0.00101136988977 0.00109639318 0.001085956358 0.94220199605 0.00361467554751 0.00379414090366 0.00356685824065 0.00100807330639 0.00102052393684
0.455625 0.3554105302 0.00110298916865 0.000545051942741 0.00041702713 0.000643549366 0.000640688419 0.377296799381 0.000421996752866 0.000995948476 0.00101030905608 0.001095222276 0.001084783661 0.941991903412 0.00363425859623 0.00381381902777 0.00358241742218 0.00101317605682 0.00102576462561
0.456976 0.354560023326 0.0011072434127 0.000550453380996 0.000421495952 0.000641074827 0.000638265684 0.376478245368 0.00042211033542 0.000994615479 0.00100926448712 0.001094051501 0.001083611041 0.941780906834 0.00365436156731 0.00383369814777 0.00359815488911 0.00101828441297 0.00103101310918
0.458329 0.353710941203 0.00111148128846 0.000555883329169 0.000425994212 0.000638604282 0.000635847515 0.375661208117 0.000422222428837 0.000993302111 0.00100823614495 0.001092880603 0.001082438257 0.941568981732 0.00367449429852 0.00385377996196 0.00361407239856 0.00102339695486 0.00103626796951
0.459684 0.352863275552 0.00111570281877 0.000561342065399 0.00043052218 0.000636137999 0.000633434184 0.374845687387 0.000422333036378 0.000992008429 0.00100722398769 0.001091709333 0.001081265061 0.941356103125 0.00369465678987 0.00387406617629 0.00363017170491 0.00102851223205 0.00104152778594
0.461041 0.352017018018 0.00111990802659 0.00056682987194 0.000435080126 0.000633676253 0.000631025963 0.374031682946 0.000422442161316 0.000990734492 0.00100622797234 0.001090537434 0.001080091201 0.941142245612 0.00371484904135 0.0038945585168 0.00364645457717 0.00103362877089 0.00104679108628
0.4624 0.351172160177 0.00112409693508 0.00057234702984 0.000439668328 0.000631219313 0.00062862313 0.373219194569 0.000422549806929 0.000989480352 0.00100524805413 0.001089364646 0.001078916424 0.940927383391 0.00373507105296 0.00391525871358 0.00366292279786 0.00103874506586 0.00105205639365
0.463761 0.35032869353 0.00112826956754 0.000577893821894 0.00044428706 0.000628767455 0.00062622596 0.372408222038 0.00042265597651 0.000988246064 0.00100428418349 0.001088190706 0.00107774047 0.940711490237 0.00375532282471 0.00393616850103 0.00367957815608 0.00104385958833 0.00105732219167
0.465124 0.349486609504 0.00113246284955 0.0005834705392 0.000448936601 0.000626320954 0.000623834732 0.371598765145 0.000422767840654 0.000987031675 0.00100333631313 0.001087015343 0.001076563078 0.9404945395 0.00377571884008 0.00395728965351 0.00369642244392 0.00104897078264 0.00106258693296
0.466489 0.348645899457 0.00113700819362 0.000589077467568 0.000453617232 0.000623880087 0.000621449726 0.370790823687 0.000422949766476 0.000985837236 0.00100240438975 0.001085838288 0.00107538398 0.940276504122 0.0037972903736 0.00397862392762 0.00371345747867 0.00105407705887 0.00106784905612
0.467856 0.34780655467 0.00114153604481 0.000594714901374 0.000458329233 0.000621445135 0.000619071221 0.369984397471 0.0004231299761 0.000984662792 0.00100148835975 0.001084659264 0.001074202905 0.9400573566 0.00381889351376 0.00400017311222 0.00373068506956 0.00105917680802 0.00107310695489
0.469225 0.346968566357 0.00114604642864 0.000600383131252 0.000463072891 0.000619016373 0.000616699503 0.369179486314 0.000423308473172 0.000983508387 0.00100058816985 0.001083477989 0.001073019579 0.939837069013 0.00384052826057 0.00402193900038 0.00374810705189 0.00106426838027 0.00107835901242
0.470596 0.346131925656 0.00115053937078 0.000606082455324 0.000467848489 0.000616594087 0.000614334853 0.368376090039 0.000423485261345 0.000982374062 0.00099970376001 0.00108229418 0.001071833723 0.939615612999 0.00386219461402 0.00404392339787 0.00376572525242 0.00106935011211 0.00108360356534
0.471969 0.345296623634 0.00115501489709 0.000611813171814 0.000472656317 0.000614178557 0.000611977557 0.36757420848 0.000423660344289 0.000981259857 0.000998835071995 0.001081107549 0.001070645055 0.939392959756 0.00388389257411 0.00406612812675 0.00378354152402 0.00107442030409 0.00108883893929
0.473344 0.344462651288 0.00115947303358 0.000617575579397 0.000477496665 0.000611770068 0.000609627902 0.36677384148 0.000423833725683 0.00098016581 0.000997982045206 0.001079917803 0.001069453289 0.939169080047 0.00390562214084 0.00408855501693 0.00380155772434 0.00107947722896 0.00109406341899
0.474721 0.343629999541 0.00116391380642 0.000623369982015 0.000482369823 0.000609368906 0.000607286177 0.36597498889 0.000424005409219 0.000979091956 0.000997144617484 0.001078724646 0.001068258132 0.938943944184 0.00392738331422 0.00411120591742 0.00381977571323 0.00108451912094 0.00109927526387
0.4761 0.342798659247 0.0011688264991 0.000629196682264 0.000487276087 0.000606975357 0.000604952671 0.365177650573 0.000424211202083 0.000978038328 0.000996322723722 0.001077527776 0.001067059292 0.938717522031 0.00395060111245 0.00413408267789 0.00383819737153 0.00108954420153 0.00110447270297
0.477481 0.341968621187 0.00117384429875 0.000635055987975 0.000492215753 0.000604589711 0.000602627675 0.364381826401 0.000424424262962 0.000977004956 0.000995516299578 0.001076326889 0.001065856468 0.938489782997 0.0039742145447 0.0041571871737 0.00385682458231 0.00109455064811 0.00110965393395
0.478864 0.341139876071 0.00117884285211 0.0006409482084 0.000497189117 0.000602212257 0.000600311481 0.363587516255 0.000424635493542 0.00097599187 0.000994725277408 0.001075121677 0.001064649359 0.938260696035 0.00399786217453 0.0041805212877 0.00387565923846 0.00109953661964 0.0011148171315
0.480249 0.340312414539 0.00118382218853 0.000646873654417 0.000502196479 0.000599843286 0.000598004385 0.362794720028 0.000424844897756 0.000974999097 0.00099394958895 0.001073911826 0.001063437658 0.938030229637 0.00402154400195 0.00420408691345 0.00389470324595 0.00110450023266 0.00111996043373
0.481636 0.33948622716 0.00118878233756 0.000652832638509 0.000507238141 0.000597483092 0.00059570668 0.362003437623 0.000425052479546 0.00097402666 0.000993189163904 0.00107269702 0.001062221053 0.937798351831 0.00404526002695 0.00422788595705 0.00391395851584 0.00110943958296 0.00112508194947
0.483025 0.338661304432 0.0011937233289 0.000658825476348 0.000512314407 0.000595131968 0.000593418663 0.361213668954 0.000425258242863 0.000973074582 0.000992443933181 0.001071476937 0.00106099923 0.937565030174 0.00406901024954 0.00425192034246 0.00393342697451 0.00111435273379 0.00113017975871
0.484416 0.337837636784 0.00119864519243 0.000664852483817 0.000517425583 0.000592790209 0.000591140635 0.360425413945 0.000425462191673 0.000972142884 0.000991713824031 0.001070251252 0.00105977187 0.937330231757 0.00409279466971 0.00427619199943 0.00395311055862 0.00111923770785 0.00113525191195
0.485809 0.337015214572 0.00120407063563 0.000670913982534 0.000522571976 0.000590458115 0.000588872892 0.359638672534 0.000425667923597 0.000971231581 0.000990998764215 0.001069019635 0.001058538651 0.93709392318 0.00411808217196 0.00430070287912 0.00397301120187 0.00112409251717 0.00114029641632
0.487204 0.336194028085 0.00120985229673 0.000677010292927 0.000527753895 0.000588135981 0.000586615737 0.358853444666 0.000425874429233 0.000970340693 0.00099029867876 0.001067781754 0.001057299245 0.936856070583 0.00414446785982 0.00432545493515 0.00399313086637 0.00112891512184 0.00114531127101
0.488601 0.33537406754 0.00121561201965 0.000683141737946 0.000532971653 0.000585824108 0.000584369473 0.358069730303 0.000426079112391 0.000969470229 0.000989613495596 0.001066537269 0.001056053321 0.936616639603 0.00417089137662 0.00435045014317 0.00401347150658 0.0011337034569 0.00115029442082
0.49 0.334555323085 0.00122134983892 0.000689308643108 0.000538225562 0.000583522798 0.000582134403 0.357287529414 0.000426281977104 0.000968620202 0.000988943137249 0.001065285841 0.001054800544 0.936375595403 0.00419735272236 0.00437569048156 0.00403403509449 0.0011384554297 0.00115524379332
0.491401 0.333737784798 0.00122706578925 0.000695511338031 0.000543515938 0.000581232354 0.000579910832 0.356506841983 0.00042648302743 0.000967790622 0.000988287530191 0.001064027123 0.001053540575 0.936132902644 0.00422385189705 0.00440117795716 0.00405482361521 0.00114316891394 0.00116015727507
0.492804 0.332921442688 0.0012327599055 0.000701750150925 0.000548843098 0.000578953079 0.000577699067 0.355727668006 0.000426682267431 0.000966981494 0.000987646597809 0.001062760764 0.001052273071 0.935888525495 0.00425038890068 0.0044269145765 0.00407583905348 0.00114784174953 0.00116503272469
0.494209 0.332106286695 0.00123843222276 0.000708025414432 0.000554207362 0.000576685279 0.000575499417 0.35495000749 0.000426879701181 0.000966192825 0.000987020262711 0.00106148641 0.001050997683 0.935642427629 0.00427696373325 0.00445290236133 0.00409708341753 0.001152471737 0.00116986796686
0.495616 0.331292306689 0.00124463842528 0.000714337462332 0.000559609051 0.000574429261 0.00057331219 0.354173860456 0.000427060895453 0.000965424615 0.000986408448561 0.001060203705 0.001049714061 0.935394572209 0.00430511671986 0.00447914334759 0.00411855870988 0.00115705665898 0.00117466080028
0.497025 0.330479492472 0.00125153394536 0.000720686629316 0.000565048489 0.000572185333 0.000571137698 0.353399226939 0.000427221816698 0.000964676864 0.000985811081682 0.001058912282 0.001048421851 0.93514492189 0.00433529045392 0.00450563959047 0.00414026695126 0.00116159425791 0.00117940897382
0.498436 0.329667833777 0.00125840365234 0.000727073253522 0.000570526 0.000569953804 0.000568976254 0.352626106984 0.000427381051045 0.000963949572 0.000985228082665 0.001057611778 0.00104712069 0.934893438823 0.00436550701798 0.00453239314458 0.00416221017229 0.00116608223107 0.00118411022577
0.499849 0.328857320268 0.00126524758794 0.000733497675612 0.000576041913 0.000567734987 0.00056682817 0.351854500652 0.000427538602458 0.000963242732 0.00098465937694 0.001056301821 0.001045810216 0.934640084633 0.00439576641204 0.00455940609342 0.00418439040905 0.00117051826248 0.00118876224088
0.501264 0.328047942065 0.00127206579409 0.000739960381467 0.000581596718 0.00056552915 0.000564693718 0.351084407939 0.000427694474912 0.000962556341 0.000984104908692 0.001054982092 0.001044490118 0.934384822131 0.0044260686361 0.00458668091154 0.00420681018087 0.00117490027333 0.00119336295876
0.502681 0.327239692126 0.00127885831289 0.000746462664237 0.000587191811 0.000563336321 0.000562572913 0.350315828424 0.000427848672391 0.000961890401 0.000983564736114 0.001053652586 0.001043160391 0.93412762306 0.00445641369015 0.00461422226755 0.00422947464445 0.00117922775302 0.00119791184904
0.5041 0.326432564376 0.00128562518668 0.000753006102839 0.00059282891 0.000561156446 0.000560465685 0.349548761547 0.000428001198889 0.000961244916 0.000983038956436 0.001052313405 0.001041821137 0.933868462103 0.00448680157421 0.00464203563331 0.00425238992875 0.00118350072889 0.00120240890658
0.505521 0.325626552719 0.00129298474595 0.000759592290991 0.00059850975 0.000558989465 0.000558371961 0.348783206757 0.000428133759549 0.000960619888 0.00098252766992 0.00105096465 0.001040472462 0.933607313685 0.00451895967305 0.00467012657081 0.0042755622521 0.00118771924897 0.00120685414168
0.506944 0.324821651037 0.00130138378663 0.000766222833854 0.000604236082 0.000556835317 0.000556291663 0.348019163509 0.000428233136283 0.000960015316 0.000982030972218 0.001049606426 0.00103911447 0.933344151977 0.00455415119897 0.0046985006989 0.00429899791743 0.00119188337184 0.00121124757928
0.508369 0.32401785319 0.00130975179843 0.000772899353777 0.000610009671 0.000554693939 0.000554224711 0.347256631264 0.000428331017193 0.000959431199 0.000981548958165 0.001048238838 0.001037747264 0.933078950892 0.00458939218592 0.00472716371954 0.0043227033152 0.00119599316074 0.00121558925122
0.509796 0.323215153018 0.00131808883275 0.000779623483545 0.000615832303 0.000552565266 0.000552171026 0.346495609494 0.000428427406068 0.000958867531 0.000981081728481 0.00104686199 0.001036370953 0.932811684079 0.00462468263391 0.0047561214242 0.00434668493073 0.00120004869388 0.0012198791937
0.511225 0.322413544338 0.00132639494124 0.000786396871913 0.000621705776 0.00055044923 0.000550130522 0.345736097676 0.000428522306693 0.000958324307 0.000980629373956 0.00104547599 0.001034985641 0.932542324927 0.00466002254293 0.00478537966111 0.0043709493352 0.00120405005796 0.00122411746357
0.512656 0.321613020949 0.00133467017575 0.000793221175999 0.000627631908 0.000548345758 0.000548103112 0.344978095298 0.000428615722867 0.000957801517 0.000980191993677 0.001044080944 0.001033591439 0.932270846563 0.00469541191299 0.00481494436876 0.0043955031932 0.00120799736345 0.00122830412825
0.514089 0.320813576625 0.00134291458839 0.000800098074033 0.000633612529 0.00054625478 0.000546088706 0.344221601855 0.000428707658386 0.00095729915 0.000979769681912 0.001042676958 0.001032188454 0.931997221837 0.00473085074408 0.00484482157191 0.00442035325109 0.00121189072069 0.00123243924796
0.515524 0.320015205124 0.00135186628667 0.000807029249699 0.000639649488 0.000544176218 0.000544087213 0.34346661685 0.000428783043459 0.000956817194 0.000979362531119 0.001041264143 0.001030776795 0.931721423348 0.00476844131457 0.00487501735649 0.00444550635797 0.00121573025045 0.00123652292124
0.516961 0.31921790018 0.00136206676452 0.000814016407114 0.000645744651 0.000542109996 0.000542098537 0.342713139795 0.000428830823813 0.000956355634 0.000978970634411 0.001039842608 0.001029356573 0.931443423415 0.00480974428532 0.00490553790506 0.00447096945517 0.00121951609567 0.00124055523716
0.5184 0.31842165551 0.00137222992924 0.000821061254084 0.0006518999 0.000540056032 0.000540122582 0.341961170212 0.000428877270757 0.000955914451 0.000978594083238 0.001038412462 0.0010279279 0.931163194092 0.00485110474106 0.00493638945944 0.00449674957136 0.00122324840439 0.00124453630402
0.519841 0.317626464808 0.00138235584425 0.00082816552314 0.000658117131 0.000538014243 0.000538159246 0.34121070763 0.0004289223879 0.000955493627 0.000978232969642 0.001036973817 0.001026490885 0.930880707157 0.0048925226818 0.00496757837607 0.00452285383097 0.00122692733635 0.00124846624312
0.521284 0.316832321749 0.00139244457321 0.000835330952054 0.000664398258 0.000535984546 0.000536208426 0.34046175159 0.000428966178864 0.00095509314 0.000977887382396 0.001035526785 0.001025045644 0.930595934108 0.00493399810754 0.00499911106581 0.00454928945292 0.00123055307592 0.00125234517773
0.522729 0.31603921999 0.00140249618004 0.000842559292963 0.000670745212 0.000533966851 0.000534270017 0.33971430164 0.000429008647278 0.000954712967964 0.0009775574109 0.001034071478 0.001023592289 0.930308846181 0.00497553101828 0.0050309940328 0.00457606375667 0.00123412580505 0.00125617325374
0.524176 0.315247153168 0.00141251072894 0.000849852311166 0.000677159941 0.000531961067 0.000532343912 0.338968357339 0.000429049796763 0.000954355108084 0.000977243141337 0.001032608009 0.001022130935 0.930019414328 0.00501712141402 0.00506323385914 0.00460318415477 0.00123764572247 0.00125995062491
0.525625 0.314456114899 0.00142343743438 0.000857211786773 0.000683644406 0.000529967104 0.000530429999 0.338223918254 0.000429077925195 0.000954021577328 0.000976944658884 0.001031136494 0.001020661696 0.929727609219 0.00506153038661 0.00509583721621 0.00463065815269 0.00124111304178 0.00126367745254
0.527076 0.313666098781 0.00143557421627 0.000864639510464 0.000690200587 0.000527984865 0.000528528164 0.337480983964 0.000429089362795 0.000953712627083 0.000976662048416 0.001029657047 0.001019184689 0.929433401244 0.00510964590322 0.00512881085761 0.0046584933562 0.00124452799366 0.00126735391546
0.528529 0.312877098394 0.00144766685185 0.000872137285664 0.000696830481 0.000526014252 0.000526638293 0.336739554058 0.000429099582199 0.000953428508401 0.000976395394187 0.001028169784 0.001017700031 0.929136760513 0.00515782774032 0.0051621616246 0.00468669747453 0.00124789081185 0.00127098020344
0.529984 0.312089107299 0.00145971541816 0.000879706929928 0.0007035361 0.000524055165 0.000524760265 0.335999628133 0.000429108586908 0.000953169471574 0.000976144773438 0.001026674822 0.001016207839 0.928837656854 0.00520607589791 0.00519589643472 0.0047152783152 0.00125120175406 0.00127455651755
0.531441 0.311302119036 0.00147171999252 0.000887350275086 0.000710319471 0.000522107503 0.000522893959 0.335261205798 0.000429116380424 0.000952935760628 0.00097591026733 0.001025172279 0.001014708231 0.928536059802 0.00525439037599 0.00523002230859 0.0047442437709 0.001254461084 0.00127808306723
0.5329 0.310516127131 0.00148368065254 0.000895069159503 0.000717182641 0.000520171158 0.000521039252 0.334524286674 0.000429122966262 0.000952727619824 0.000975691953508 0.001023662271 0.001013201328 0.928231938608 0.00530277117456 0.00526454633503 0.00477360185432 0.00125766908304 0.00128156007999
0.534361 0.309731125087 0.00149559747612 0.000902865443004 0.00072412767 0.000518246025 0.000519196016 0.333788870389 0.000429128347925 0.000952545291242 0.000975489904932 0.00102214492 0.001011687248 0.927925262235 0.00535121829363 0.00529947570615 0.00480336067272 0.00126082604264 0.00128498779389
0.535824 0.308947106394 0.00150871726921 0.000910740988503 0.000731156638 0.000516331991 0.000517364122 0.333054956586 0.00042912598693 0.000952389007279 0.00097530419595 0.001020620345 0.001010166114 0.927615999356 0.00540343527523 0.00533481768619 0.00483352843005 0.00126393227479 0.00128836646559
0.537289 0.308164064519 0.0015227550969 0.0009186976803 0.000738271636 0.000514428946 0.000515543438 0.332322544916 0.000429117382356 0.000952259003143 0.000975134898133 0.001019088667 0.001008638047 0.927304118344 0.00545859960943 0.0053705796502 0.00486411343677 0.00126698809859 0.00129169635139
0.538756 0.307381992915 0.00153674195631 0.000926737410478 0.000745474778 0.000512536774 0.000513733828 0.331591635043 0.000429107622821 0.000952155504359 0.000974982078069 0.001017550006 0.001007103168 0.926989587283 0.0055138392533 0.00540676904413 0.00489512411336 0.001269993849 0.001294977726
0.540225 0.306600885017 0.00155067793886 0.000934862082373 0.000752768189 0.000510655356 0.000511935155 0.330862226641 0.000429096711783 0.000952078733413 0.000974845803461 0.001016004487 0.001005561602 0.926672373966 0.00556915420684 0.00544339340609 0.00492656897445 0.00127294987914 0.00129821089037
0.541696 0.305820734242 0.00156456313626 0.000943073614897 0.000760154015 0.000508784573 0.000510147281 0.330134319396 0.000429084652704 0.000952028907139 0.000974726136847 0.001014452232 0.001004013472 0.926352445882 0.00562454447006 0.00548046037106 0.00495845665408 0.00127585654352 0.00130139614055
0.543169 0.305041533989 0.00157839764053 0.000951373939735 0.000767634413 0.000506924303 0.00050837006 0.329407913007 0.000429071449044 0.000952006233184 0.000974623139835 0.001012893364 0.001002458905 0.926029770215 0.00568001004294 0.0055179776662 0.00499079586794 0.00127871423633 0.00130453378784
0.544644 0.304263277641 0.00159218154399 0.000959764998598 0.000775211561 0.00050507442 0.000506603347 0.328683007183 0.000429057104275 0.000952010915732 0.00097453687055 0.00101132801 0.001000898024 0.925704313858 0.0057355509255 0.00555595310577 0.00502359546104 0.00128152334171 0.00130762417052
0.546121 0.303485958565 0.00160749017627 0.00096824874657 0.000782887652 0.000503234797 0.000504846995 0.327959601647 0.000429043322274 0.000952043148898 0.000974467385992 0.001009756293 0.000999330959 0.925376043393 0.00579593560297 0.00559439460113 0.0050568643736 0.00128428427404 0.00131066762238
0.5476 0.302709570109 0.0016232428689 0.000976827153778 0.000790664893 0.000501405303 0.000503100851 0.327237696131 0.000429028939865 0.000952103122311 0.000974414737249 0.001008178342 0.000997757834 0.925044925105 0.00585791844268 0.00563331015588 0.00509061165556 0.00128699745352 0.00131366451006
0.549081 0.301934105608 0.00163893829499 0.000985502196422 0.000798545513 0.000499585805 0.000501364764 0.326517290382 0.00042901341926 0.000952191016538 0.000974378974495 0.001006594283 0.000996178779 0.92471092497 0.00591998509962 0.00567270785697 0.00512484648042 0.00128966331584 0.0013166152018
0.550564 0.301159558377 0.0016545765601 0.000994275870026 0.000806531753 0.000497776169 0.000499638576 0.325798384158 0.000428996763939 0.00095230700177 0.000974360144927 0.001005004244 0.000994593922 0.924374008654 0.00598213557378 0.00571259590482 0.00515957811284 0.00129228231714 0.00131952007857
0.552049 0.300385921717 0.00167015777015 0.00100315017892 0.00081462587 0.000495976256 0.000497922127 0.325080977231 0.000428978977398 0.000952451239246 0.000974358292124 0.001003408354 0.000993003394 0.92403414151 0.00604436986518 0.0057529825831 0.00519481592705 0.00129485493313 0.00132237954356
0.553536 0.299613188913 0.00168568203137 0.00101212714004 0.000822830141 0.000494185927 0.000496215257 0.324365069384 0.000428960063124 0.000952623882826 0.000974373456781 0.001001806744 0.000991407325 0.92369128859 0.0061066879738 0.00579387627527 0.00523056942566 0.00129738164165 0.00132519400996
0.555025 0.298841353233 0.00170117997887 0.00102120878323 0.000831146857 0.000492405039 0.000494517801 0.323650660414 0.000428940222101 0.000952825074658 0.000974405675932 0.001000199542 0.000989805847 0.923345414623 0.00616918339841 0.00583528545869 0.00526684821068 0.00129986294668 0.00132796389904
0.556516 0.29807040793 0.00171840703137 0.0010303971513 0.000839578324 0.000490633446 0.000492829591 0.322937750132 0.000428930813052 0.000953054945357 0.000974454984416 0.00099858688 0.000988199092 0.922996484023 0.00623724540803 0.00587721871535 0.00530366199016 0.0013022993667 0.00133068965713
0.558009 0.297300346242 0.00173557133654 0.00103969429739 0.000848126868 0.000488871 0.000491150458 0.322226338358 0.000428920247168 0.000953313619338 0.00097452140913 0.000996968893 0.000986587192 0.9226444609 0.00630539871478 0.00591968470546 0.00534102060865 0.00130469142867 0.00133337174996
0.559504 0.296531161391 0.00175267301277 0.00104910228913 0.00085679483 0.000487117552 0.000489480229 0.321516424931 0.000428908528016 0.000953601202263 0.000974604980835 0.000995345709 0.000984970283 0.922289309029 0.00637364331865 0.00596269221647 0.00537893400119 0.00130703968876 0.001336010631
0.561001 0.295762846584 0.00176971217876 0.00105862320677 0.000865584566 0.000485372948 0.000487818729 0.320808009698 0.000428895659167 0.000953917796896 0.000974705720053 0.000993717466 0.000983348497 0.92193099188 0.00644197921965 0.00600625011595 0.00541741223686 0.00130934470353 0.00133860680262
0.5625 0.294995395012 0.00178668895354 0.00106825914126 0.00087449845 0.000483637035 0.000486165778 0.320101092525 0.000428881644189 0.000954263484426 0.000974823647901 0.000992084295 0.000981721972 0.921569472585 0.00651040641779 0.00605036737744 0.00545646548031 0.00131160706802 0.00134116074894
0.564001 0.294228799854 0.00180360345645 0.00107801219621 0.000883538873 0.000481909651 0.000484521198 0.319395673286 0.000428866486656 0.00095463834119 0.000974958778196 0.000990446334 0.000980090843 0.921204713974 0.00657892491305 0.00609505306833 0.00549610403529 0.00131382736826 0.00134367300721
0.565504 0.293463054271 0.00182094941499 0.00108788448836 0.00089270824 0.000480190638 0.000482884805 0.318691751873 0.000428855129437 0.000955042426511 0.000975111123376 0.000988803718 0.000978455247 0.920836678534 0.00664905325826 0.0061403163652 0.00553633830443 0.00131600622065 0.00134614409879
0.567009 0.292698151411 0.00183920906637 0.00109787814696 0.000902008974 0.000478479833 0.000481256412 0.31798932819 0.000428852400418 0.000955475788642 0.000975280691234 0.000987156583 0.000976815322 0.920465328434 0.00672228891521 0.00618616654422 0.00557717881985 0.00131814426 0.00134857456873
0.568516 0.291934084407 0.00185740182873 0.00110799531447 0.000911443514 0.000476777071 0.000479635829 0.317288402156 0.000428848489765 0.000955938460412 0.000975467484763 0.000985505069 0.000975171207 0.920090625511 0.0067956218953 0.00623261298541 0.00561863622616 0.00132024213965 0.00135096498525
0.570025 0.291170846379 0.00187552783178 0.00111823814396 0.000921014318 0.000475082183 0.000478022867 0.316588973704 0.000428843401146 0.000956430459632 0.00097567150392 0.000983849312 0.000973523041 0.919712531275 0.00686905219852 0.00627966516898 0.00566072129356 0.00132230051607 0.0013533159231
0.571536 0.290408430432 0.00189358720556 0.00112860880078 0.000930723856 0.000473394998 0.000476417331 0.315891042781 0.000428837138229 0.000956951793049 0.000975892742944 0.000982189453 0.000971870964 0.919331006905 0.00694257982488 0.00632733267303 0.00570344490816 0.00132432007397 0.00135562798337
0.573049 0.289646829656 0.00191158008037 0.00113910946665 0.000940574616 0.000471715344 0.000474819022 0.31519460935 0.000428829704683 0.000957502448616 0.000976131196491 0.000980525631 0.000970215119 0.918946013237 0.00701620477436 0.00637562520841 0.00574681807138 0.00132630152604 0.0013579017702
0.574564 0.288886037129 0.00192950658687 0.00114974233138 0.000950569105 0.000470043045 0.000473227742 0.314499673385 0.000428821104181 0.000958082404926 0.000976386846634 0.000978857987 0.000968555645 0.918557510791 0.00708992704698 0.00642455254809 0.00579085193012 0.00132824557682 0.00136013791205
0.576081 0.288126045914 0.00194812902871 0.00116050960199 0.000960709842 0.000468377924 0.000471643287 0.313806234879 0.00042881812577 0.000958691617795 0.000976659678356 0.000977186663 0.000966892688 0.918165459731 0.0071660528448 0.00647412461249 0.00583555772048 0.00133015297716 0.00136233704931
0.5776 0.287366849062 0.00196698985916 0.00117141349084 0.000970999367 0.000466719798 0.000470065454 0.313114293837 0.000428816698562 0.000959330033099 0.000976949668026 0.000975511802 0.000965226388 0.917769819897 0.00724321039361 0.00652435138991 0.00588094683201 0.00133202446406 0.00136449985047
0.579121 0.28660843961 0.00198578108275 0.001182456231 0.000981440234 0.000465068485 0.000468494034 0.31242385028 0.000428814083079 0.000959997578692 0.000977256789887 0.000973833547 0.000963556891 0.917370550786 0.00732046953235 0.00657524300831 0.00592703076593 0.00133386081831 0.00136662698701
0.580644 0.28585081058 0.00200450283816 0.00119364006394 0.000992035011 0.000463423799 0.000466928816 0.311734904245 0.000428810283055 0.000960694165198 0.000977581012898 0.00097215204 0.000961884342 0.916967611543 0.00739783026101 0.00662680969043 0.00597382113873 0.00133566283133 0.00136871914647
0.582169 0.285093954983 0.00202315526434 0.00120496724515 0.001002786287 0.000461785553 0.000465369586 0.311047455783 0.000428805302227 0.00096141968859 0.00097792230065 0.000970467428 0.000960208888 0.91656096098 0.0074752925796 0.0066790617668 0.00602132971127 0.00133743131741 0.00137077704065
0.583696 0.284337865818 0.00204173850054 0.00121644004093 0.001013696666 0.000460153553 0.00046381613 0.310361504959 0.00042879914433 0.000962174028923 0.000978280611166 0.000968779856 0.000958530672 0.916150557575 0.00755285648812 0.00673200966934 0.0060695881029 0.00133916708642 0.00137280140445
0.585225 0.283582536068 0.00206034633027 0.00122806073394 0.001024768766 0.000458527609 0.000462268227 0.309677051858 0.00042879110456 0.00096295704432 0.000978655902125 0.00096708947 0.000956849846 0.915736359432 0.00763078167546 0.00678566396465 0.0061186860472 0.00134087100488 0.00137479296946
0.586756 0.282827958705 0.00207942707602 0.0012398316196 0.001036005224 0.000456907523 0.000460725656 0.308994096575 0.000428777795556 0.00096376858373 0.000979048120569 0.000965396419 0.000955166555 0.91531832433 0.00771031580254 0.00684003531016 0.00616864619687 0.00134254392635 0.00137675250863
0.588289 0.28207412669 0.00209843687945 0.00125175500024 0.001047408692 0.000455293098 0.000459188193 0.308312639226 0.000428763337127 0.000964608470121 0.000979457214619 0.000963700848 0.00095348095 0.91489640969 0.00778995382789 0.00689513447608 0.00621948369215 0.00134418673964 0.00137868078673
0.589824 0.28132103297 0.00211737588509 0.00126383319729 0.00105898184 0.000453684131 0.000457655612 0.307632679938 0.000428747732971 0.000965476514847 0.000979883120501 0.000962002908 0.000951793179 0.914470572589 0.00786969575151 0.00695097234132 0.00627121376358 0.00134580033907 0.00138057861264
0.591361 0.280568670479 0.00213624423775 0.00127606854571 0.001070727352 0.00045208042 0.000456127681 0.306954218857 0.0004287309868 0.000966372510732 0.000980325774732 0.000960302748 0.000950103394 0.91404076974 0.0079495415734 0.00700755991318 0.00632385169882 0.00134738565839 0.00138244679318
0.5929 0.279817032141 0.00215504208251 0.00128846338794 0.001082647929 0.000450481759 0.000454604169 0.306277256145 0.000428713102311 0.000967296231651 0.000980785109543 0.000958600518 0.000948411745 0.91360695751 0.00802949129357 0.0070649082998 0.00637741285034 0.00134894363035 0.00138428615832
0.594441 0.279066110866 0.00217376956469 0.00130102008527 0.00109474629 0.000448887939 0.00045308484 0.305601791979 0.000428694083213 0.000968247432189 0.000981261048268 0.00095689637 0.000946718386 0.913169091905 0.00810954491201 0.00712302872755 0.00643191263424 0.00135047522426 0.00138609756105
0.595984 0.278315899555 0.00219254758557 0.00131374100893 0.00110702517 0.000447298748 0.000451569458 0.304927826553 0.000428655744845 0.000969225852125 0.000981753511494 0.000955190454 0.000945023469 0.912727128584 0.00818981950513 0.007181932535 0.0064873665364 0.00135198141189 0.0013878818657
0.597529 0.277566391093 0.00221132364776 0.00132662854517 0.001119487317 0.000445713974 0.000450057779 0.304255360077 0.000428606020098 0.000970231210965 0.000982262414518 0.000953482924 0.000943327148 0.912281022831 0.00827026474437 0.0072416311797 0.00654379008574 0.00135346320579 0.001389639956
0.599076 0.276817578359 0.00223002913617 0.00133968509073 0.001132135501 0.000444133398 0.000448549563 0.303584392777 0.000428555269555 0.000971263210973 0.000982787667695 0.000951773933 0.000941629576 0.911830729593 0.00835081411984 0.00730213622723 0.00660119888925 0.00135492161106 0.00139137274339
0.600625 0.276069454216 0.00224866419841 0.00135291305871 0.001144972504 0.000442556804 0.000447044562 0.302914924897 0.000428503496725 0.000972321537001 0.000983329175441 0.000950063637 0.00093993091 0.911376203434 0.00843146763154 0.00736345936857 0.00665960859974 0.00135635767995 0.00139308114617
0.602176 0.275322011517 0.00226722898231 0.00136631487651 0.001158001124 0.000440983969 0.000445542527 0.302246956697 0.000428450705115 0.000973405852759 0.000983886837418 0.000948352188 0.000938231306 0.91091739856 0.00851222527947 0.00742561241347 0.00671903491533 0.00135777247399 0.00139476610165
0.603729 0.274575243106 0.00228572363594 0.00137989297953 0.001171224179 0.000439414669 0.000444043207 0.301580488454 0.00042839689823 0.00097451580734 0.000984460549657 0.000946639743 0.000936530921 0.910454268821 0.00859308706364 0.00748860727816 0.0067794936109 0.00135916707344 0.00139642857342
0.605284 0.273829141813 0.00230410156368 0.00139364982424 0.001184644501 0.000437848678 0.000442546349 0.300915520461 0.000428330910047 0.000975651028544 0.000985050200652 0.00094492646 0.000934829911 0.909986767693 0.00867378713243 0.00755245601445 0.00684100049806 0.00136054257128 0.00139806954289
0.606841 0.273083700458 0.00232220084945 0.00140758787483 0.001198264937 0.000436285769 0.000441051693 0.300252053029 0.000428214018495 0.000976811128462 0.000985655674867 0.000943212496 0.000933128436 0.909514848285 0.00875339968572 0.0076171707779 0.00690357144299 0.00136190010523 0.00139968999999
0.6084 0.272338911852 0.00234023133116 0.00142170961042 0.001212088353 0.000434725707 0.000439558981 0.299590086486 0.000428096332621 0.000977995699921 0.000986276851364 0.000941498007 0.000931426655 0.909038463343 0.00883311450304 0.00768276384746 0.00696722236994 0.0013632408128 0.00140129096659
0.609961 0.271594768793 0.00235819315593 0.00143601752609 0.00122612411814 0.00043316826 0.00043806795 0.298929621178 0.000427977855497 0.000979204315867 0.000986913604594 0.000939783154 0.000929724728 0.908557565231 0.0089129315844 0.00774924763253 0.00703196924025 0.00136456586076 0.00140287347814
0.611524 0.270851264071 0.00237608647113 0.0014505141283 0.00124040192264 0.00043161319 0.000436578337 0.298270657467 0.000427858590199 0.000980436532903 0.000987565803988 0.000938068095 0.000928022816 0.908072105956 0.0089928509298 0.00781663465582 0.00709782807646 0.00136587642864 0.00140443858971
0.613089 0.270108390463 0.0023939114243 0.00146520193829 0.00125492799149 0.000430060259 0.000435089871 0.297613195732 0.000427738539796 0.000981691892538 0.000988233312212 0.000936352992 0.000926321079 0.907582037143 0.00907287253924 0.00788493756067 0.00716481495848 0.00136717372955 0.00140598737716
0.614656 0.269366140737 0.00241166816318 0.0014800834925 0.00126970569619 0.000428509225 0.000433602282 0.296957236372 0.000427617707356 0.000982969912748 0.000988915989681 0.000934638006 0.000924619681 0.907087310038 0.00915299641271 0.00795416912577 0.00723294599469 0.00136845899541 0.00140752093557
0.616225 0.268624507652 0.00242882058425 0.00149516133724 0.00128473840633 0.000426959844 0.000432115297 0.296302779802 0.000427416889213 0.000984270097779 0.000989613687927 0.000932923297 0.000922918785 0.906587875522 0.00923079832748 0.00802434223016 0.00730223735784 0.00136973347533 0.00140904037263
0.617796 0.267883483956 0.00244575651799 0.00151043803773 0.00130002949077 0.000425411867 0.000430628642 0.295649826454 0.000427193350846 0.000985591933093 0.000990326256613 0.000931209031 0.000921218555 0.906083684097 0.00930801778704 0.00809546990098 0.00737270527257 0.00137099843498 0.00141054684022
0.619369 0.267143062386 0.00246262705288 0.00152591617059 0.00131558231146 0.000423865048 0.000429142034 0.294998376779 0.000426969389853 0.00098693488681 0.000991053538715 0.000929495369 0.000919519154 0.905574685877 0.00938533555273 0.00816756527767 0.00744436599788 0.00137225517775 0.00141204147407
0.620944 0.266403235671 0.00247943233249 0.00154159832745 0.0013314002318 0.000422319134 0.000427655195 0.294348431246 0.000426745008573 0.000988298409867 0.000991795371322 0.000927782476 0.000917820748 0.905060830606 0.00946275162455 0.00824064162626 0.00751723585728 0.00137350500975 0.00141352545499
0.622521 0.26566399653 0.00249617250053 0.00155748711327 0.00134748661074 0.00042077387 0.000426167838 0.293699990341 0.000426520209335 0.000989681937947 0.000992551589163 0.000926070518 0.000916123504 0.904542067644 0.00954026600248 0.00831471234306 0.0075913312227 0.00137474928135 0.0014149999831
0.6241 0.264925337672 0.00251284770088 0.00157358514722 0.00136384480679 0.000419228999 0.000424679678 0.293053054571 0.000426294994462 0.000991084883906 0.000993322020925 0.000924359659 0.00091442759 0.904018345961 0.00961787868654 0.00838979094866 0.00766666850574 0.00137598934987 0.00141646626865
0.625681 0.264187251798 0.00252898780935 0.00158989506411 0.0013804781764 0.000417684262 0.000423190425 0.292407624456 0.000426005721638 0.000992506654203 0.000994106487124 0.000922650068 0.000912733171 0.903489614163 0.00969356215047 0.00846589108632 0.00774326419896 0.00137722659128 0.00141792555378
0.627264 0.263449731598 0.00254444405663 0.00160641951096 0.00139739007303 0.000416139396 0.000421699786 0.291763700539 0.000425632239696 0.000993946628827 0.000994904808386 0.00092094191 0.000911040418 0.902955820451 0.00976665841585 0.00854302653451 0.00782113481435 0.00137846242126 0.00141937909162
0.628849 0.262712769753 0.00255983955281 0.00162316115367 0.00141458384735 0.000414594138 0.000420207465 0.29112128338 0.0004252588612 0.000995404177983 0.000995716797678 0.000919235354 0.000909349498 0.902416912645 0.0098398470328 0.00862121120889 0.00790029693238 0.00137969826445 0.00142082815751
0.630436 0.261976358937 0.0025751744344 0.00164012266506 0.0014320628528 0.000413048219 0.000418713165 0.290480373557 0.000424885587385 0.000996878652984 0.000996542263075 0.000917530569 0.000907660584 0.901872838185 0.00991312800131 0.00870045912836 0.00798076719316 0.00138093557882 0.00142227405729
0.632025 0.261240491813 0.00259044883802 0.0016573067401 0.00144983043852 0.000411501371 0.000417216586 0.289840971666 0.000424512419478 0.000998369392617 0.000997381008114 0.000915827725 0.000905973843 0.901323544119 0.0099865013214 0.00878078446808 0.00806256229095 0.00138217582522 0.00142371810656
0.633616 0.260505161036 0.0026056629004 0.00167471608482 0.00146788995283 0.000409953321 0.000415717423 0.289203078323 0.000424139358698 0.000999875717559 0.000998232832196 0.000914126992 0.00090428945 0.900768977103 0.010059966993 0.00886220152477 0.00814569896904 0.00138342051814 0.0014251616483
0.635209 0.259770359253 0.0026206257428 0.00169235341859 0.00148624474654 0.000408403794 0.000414215372 0.288566694162 0.000423740489113 0.00100139693545 0.000999097529984 0.000912428541 0.000902607575 0.900209083406 0.0101327111609 0.00894472472273 0.00823019404503 0.00138467116452 0.00142660604575
0.636804 0.259036079101 0.00263426568552 0.00171022147685 0.00150489816705 0.000406852513 0.000412710123 0.287931819836 0.000423170386961 0.00100293233902 0.000999974889065 0.000910732545 0.000900928392 0.899643808901 0.010200150534 0.00902836861466 0.00831606438554 0.00138592931626 0.00142805268571
0.638401 0.25830231321 0.00264785076325 0.00172832301119 0.00152385356428 0.000405299199 0.000411201365 0.287298456017 0.000422601082841 0.00100448120624 0.00100086469653 0.000909039175 0.000899252074 0.899073099073 0.0102676744707 0.00911314790417 0.00840332692642 0.00138719653738 0.00142950296616
0.64 0.257569054201 0.00266138110235 0.00174666078626 0.00154311428816 0.000403743569 0.000409688783 0.286666603396 0.000422032576484 0.00100604280295 0.00100176673245 0.000907348605 0.000897578798 0.89849689901 0.0103352829708 0.00919907741559 0.00849199867016 0.00138847443028 0.0014309583189
0.641601 0.256836294686 0.00267485682924 0.0017652375812 0.00156268368777 0.000402185338 0.000408172059 0.286036262683 0.000421464867617 0.00100761637918 0.00100268077393 0.00090566101 0.000895908737 0.897915153404 0.0104029760344 0.00928617210966 0.00858209667334 0.00138976460727 0.00143242019652
0.643204 0.256104027272 0.00268827807047 0.00178405619051 0.00158256511644 0.000400624218 0.000406650877 0.285407434607 0.000420897955957 0.001009201174 0.00100360659097 0.000903976564 0.000894242068 0.897327806561 0.0104707536615 0.00937444707634 0.00867363807687 0.00139106869836 0.00143389006983
0.644809 0.255372244554 0.00270164495264 0.00180311942371 0.00160276192704 0.000399059921 0.000405124912 0.284780119916 0.000420331841209 0.00101079641343 0.00100454395149 0.000902295444 0.000892578967 0.896734802378 0.010538615852 0.0094639175469 0.00876664008411 0.00139238837414 0.00143536942988
0.646416 0.254640939122 0.00271340768698 0.00182243010496 0.00162327747533 0.000397492152 0.00040359384 0.284154319378 0.000419548617248 0.001012401312 0.00100549261934 0.000900617825 0.000890919613 0.896136084362 0.0105999319679 0.00955459888956 0.00886111997568 0.00139372532351 0.001436859797
0.648025 0.253910103556 0.00272491290448 0.00184199107572 0.00164411511863 0.000395920619 0.000402057332 0.283530033781 0.000418737591594 0.00101401506854 0.00100645235451 0.000898943884 0.000889264184 0.895531595613 0.010660428895 0.00964650661779 0.00895709509217 0.00139508126227 0.00143836269836
0.649636 0.253179730431 0.00273637027832 0.00186180518639 0.00166527821907 0.000394345022 0.000400515059 0.28290726393 0.000417928224496 0.0010156368779 0.00100742291002 0.000897273801 0.000887612859 0.894921278846 0.0107210010203 0.0097396563517 0.00905458288135 0.00139645792199 0.00143987970993
0.651249 0.252449812312 0.00274777992205 0.00188187530968 0.00168677013805 0.000392765063 0.000398966687 0.282286010652 0.000417120513754 0.00101726591769 0.00100840403928 0.000895607753 0.000885965818 0.894305076362 0.0107816483438 0.00983406388936 0.00915360083652 0.00139785706769 0.00144141240253
0.652864 0.251720341759 0.00275914194923 0.00190220432821 0.00170859424762 0.000391180437 0.00039741188 0.281666274793 0.000416314457168 0.00101890135665 0.00100939549038 0.000893945919 0.000884323241 0.89368293007 0.0108423708654 0.00992974514351 0.00925416656304 0.00139928048429 0.00144296238936
0.654481 0.250991311322 0.00277045647354 0.00192279514166 0.00173075391567 0.000389590841 0.0003958503 0.281048057217 0.00041551005252 0.00102054235823 0.00101039700401 0.000892288481 0.00088268531 0.893054781475 0.0109031685852 0.010026716163 0.00935629773526 0.00140072998302 0.00144453129758
0.6561 0.250262713546 0.00278037808976 0.0019436506646 0.00175325251995 0.000387995967 0.000394281605 0.280431358811 0.000414508000256 0.00102218807041 0.00101140832327 0.000890635619 0.000881052207 0.892420571676 0.0109582322288 0.0101249931534 0.00946001211625 0.00140220740234 0.00144612077732
0.657721 0.249534540968 0.0027896230285 0.00196477382604 0.00177609344174 0.000386395503 0.000392705452 0.279816180479 0.000413414368887 0.00102383763547 0.00101242918433 0.000888987515 0.000879424115 0.891780241374 0.0110106195869 0.0102245924485 0.00956532756306 0.00140371460057 0.00144773251098
0.659344 0.248806786117 0.00279882773592 0.00198616757179 0.00179928006563 0.000384789139 0.000391121494 0.279202523146 0.000412323409296 0.00102549018761 0.00101345931917 0.000887344351 0.000877801218 0.891133730861 0.0110630715809 0.0103255305254 0.00967226201923 0.00140525346668 0.00144936818562
0.660969 0.248079441517 0.0028079923105 0.00200783486126 0.00182281578553 0.000383176559 0.000389529381 0.278590387757 0.000411235116962 0.00102714485223 0.0010144984594 0.00088570631 0.0008761837 0.890480980031 0.0111155882107 0.010427824007 0.00978083353406 0.00140682591367 0.00145102952473
0.662596 0.247352499684 0.00281711685073 0.00202977867024 0.00184670399862 0.000381557445 0.000387928761 0.277979775278 0.000410149487366 0.00102880074751 0.00101554633317 0.000884073576 0.000874571746 0.889821928364 0.0111681694764 0.0105314896637 0.00989106024435 0.00140843387834 0.00145271827408
0.664225 0.246625953128 0.00282620145515 0.00205200198737 0.00187094810827 0.000379931477 0.00038631928 0.277370686692 0.000409066515969 0.0010304569874 0.00101660265998 0.000882446335 0.000872965542 0.889156514949 0.0112208153779 0.0106365443784 0.010002960394 0.00141007932135 0.0014544362051
0.665856 0.245899794352 0.0028341515244 0.00207450782036 0.00189555152763 0.000378298332 0.000384700581 0.276763123006 0.000407813130257 0.00103211267706 0.00101766716516 0.000880824771 0.000871365274 0.888484678454 0.0112687278839 0.0107430052229 0.010116552333 0.00141176422771 0.00145618510569
0.667489 0.245174015851 0.00284107572895 0.0020972991903 0.00192051767295 0.000376657685 0.000383072301 0.276157085246 0.000406406490518 0.00103376691569 0.00101873956659 0.00087920907 0.000869771132 0.887806357141 0.0113123498032 0.0108508893897 0.0102318545005 0.00141349063069 0.00145796678951
0.669124 0.244448610117 0.00284796761577 0.00212037913117 0.00194584997153 0.000375009209 0.000381434081 0.275552574456 0.000405003652968 0.00103541880343 0.0010198195785 0.00087759942 0.0008681833 0.887121488883 0.0113560251481 0.0109602142028 0.0103488854758 0.0014152605435 0.00145978309623
0.670761 0.243723569633 0.00285482726703 0.0021437506957 0.00197155185685 0.000373352573 0.000379785553 0.274949591704 0.000403604610437 0.00103706742887 0.00102090691435 0.000875996008 0.00086660197 0.886430011125 0.0113997539185 0.0110709971525 0.0104676639206 0.00141707605162 0.00146163588905
0.6724 0.242998886876 0.00286165476489 0.00216741695226 0.00199762677141 0.000371687444 0.000378126349 0.274348138077 0.000402209355745 0.0010387118801 0.00102200128734 0.000874399021 0.000865027332 0.88573186091 0.0114435361143 0.0111832558814 0.0105882086234 0.00141893924803 0.00146352705085
0.674041 0.242274554319 0.00286845019148 0.00219138098 0.00202407816634 0.000370013488 0.000376456099 0.27374821468 0.000400817881708 0.00104035124666 0.00102310240311 0.000872808652 0.000863459573 0.885026974887 0.0114873717357 0.0112970081439 0.0107105385038 0.00142085223734 0.00146545850005
0.675684 0.241550564426 0.00287436792132 0.00221564587822 0.00205090950035 0.000368330366 0.000374774429 0.273149822643 0.0003992850062 0.0010419846082 0.00102420997082 0.000871225087 0.000861898887 0.884315289275 0.0115274719849 0.0114122718778 0.0108346725721 0.00142281717543 0.00146743216321
0.677329 0.240826909657 0.00287907237444 0.00224021475925 0.00207812424415 0.000366637738 0.000373080963 0.272552963114 0.000397553101963 0.00104361104807 0.00102532369381 0.000869648518 0.000860345464 0.883596739898 0.0115623025098 0.0115290651485 0.0109606299885 0.00142483622678 0.00146945000256
0.678976 0.240103582466 0.00288375215539 0.00226509075026 0.00210572587746 0.000364935262 0.000371375322 0.271957637263 0.000395826184582 0.00104522964598 0.00102644327851 0.000868079135 0.000858799499 0.882871262166 0.0115971753817 0.0116474061816 0.0110884300274 0.00142691159733 0.00147151399391
0.680625 0.239380575301 0.00288840733002 0.0022902769964 0.00213371788821 0.000363222593 0.000369657124 0.271363846278 0.000394104244032 0.00104683948465 0.0010275684222 0.000866517132 0.000857261182 0.882138791089 0.0116320906009 0.0117673133369 0.0112180920956 0.00142904550216 0.00147362614976
0.682276 0.238657880604 0.00289303796418 0.00231577665505 0.00216210377621 0.000361499382 0.000367925985 0.270771591372 0.000392387270288 0.00104843964423 0.00102869882781 0.000864962701 0.00085573071 0.881399261255 0.0116670481672 0.0118888051352 0.0113496357271 0.00143124020085 0.00147578850366
0.683929 0.237935490812 0.0028976441237 0.00234159290155 0.00219088705172 0.000359765279 0.000366181518 0.270180873775 0.000390675253313 0.00105002920987 0.00102983419404 0.000863416036 0.000854208276 0.880652606854 0.0117020480806 0.0120119002469 0.0114830806007 0.00143349796553 0.00147800311227
0.685584 0.237213398356 0.0029016051434 0.00236772892394 0.0022200712367 0.000358019933 0.000364423334 0.269591694741 0.000388848610933 0.00105160726441 0.00103097421928 0.00086187733 0.000852694076 0.879898761658 0.0117342131793 0.012136617485 0.0116184465219 0.00143582109999 0.0014802720456
0.687241 0.236491595663 0.00290440697928 0.00239418792831 0.00224965986425 0.000356262987 0.00036265104 0.269004055543 0.000386808299545 0.0010531728972 0.00103211860172 0.000860346779 0.000851188306 0.879137659042 0.011761134333 0.0122629758262 0.0117557534464 0.00143821193752 0.0014825974186
0.6889 0.235770075153 0.00290719074876 0.00242097313342 0.00227965647743 0.000354494083 0.000360864242 0.268417957476 0.000384774111162 0.00105472519862 0.00103326703594 0.000858824578 0.000849691163 0.878369231962 0.0117880879806 0.0123909943784 0.0118950214588 0.001440672833 0.00148498135977
0.690561 0.235048829242 0.00290995650332 0.0024480877761 0.00231006463317 0.000352712863 0.000359062541 0.267833401856 0.000382746032944 0.0010562632654 0.0010344192208 0.000857310923 0.000848202845 0.877593412969 0.011815074122 0.0125206924273 0.012036270802 0.00144320617795 0.00148742601394
0.692224 0.234327850339 0.00291270429437 0.00247553510724 0.00234088789781 0.000350918963 0.000357245537 0.267250390019 0.000380724052058 0.00105778620005 0.00103557484928 0.000855806013 0.00084672355 0.876810134205 0.0118420927572 0.0126520893884 0.0121795218592 0.00144581438242 0.00148993357119
0.693889 0.233607130852 0.00291543417325 0.00250331838998 0.00237212985563 0.000349112017 0.000355412829 0.266668923325 0.000378708155651 0.00105929310747 0.00103673362003 0.000854310044 0.000845253477 0.876019327409 0.0118691438863 0.0127852048373 0.0123247951723 0.00144849987825 0.00149250623251
0.695556 0.232886663179 0.00291774778938 0.00253144091094 0.00240379409655 0.00034729166 0.000353564009 0.266089003153 0.00037660374884 0.0010607831046 0.00103789522884 0.000852823215 0.000843792827 0.875220923899 0.0118942471819 0.0129200585234 0.0124721114267 0.00145126514501 0.00149514621813
0.697225 0.232166439718 0.00291924985509 0.00255990596136 0.00243588423037 0.000345457519 0.000351698671 0.265510630903 0.000374316963903 0.00106225531483 0.00103905937124 0.000851345725 0.000842341799 0.874414854608 0.011915418755 0.0130566703082 0.0126214914851 0.00145411266308 0.00149785579157
0.698896 0.231446452858 0.00292073839095 0.00258871685736 0.00246840387422 0.000343609223 0.000349816402 0.264933807998 0.000372037228665 0.00106370886727 0.00104022574429 0.000849877775 0.000840900594 0.873601050039 0.0119366156985 0.0131950602472 0.0127729563373 0.00145704496073 0.00150063722867
0.700569 0.230726694986 0.00292221343836 0.00261787692414 0.00250135665986 0.000341746397 0.000347916789 0.264358535882 0.000369764527904 0.00106514290289 0.00104139404616 0.000848419564 0.000839469417 0.872779440301 0.0119578380123 0.0133352485287 0.012926527145 0.00146006459449 0.00150349282709
0.702244 0.230007158484 0.00292367503866 0.0026473895055 0.00253474623651 0.000339868664 0.000345999416 0.263784816019 0.000367498846381 0.00106655657671 0.00104256397593 0.000846971296 0.000838048467 0.871949955101 0.0119790856965 0.0134772555079 0.0130822252593 0.00146317412743 0.00150642492183
0.703921 0.22928783573 0.00292512323321 0.00267725795748 0.0025685762641 0.000337975642 0.000344063866 0.263212649897 0.000365240168867 0.00106794904872 0.0010437352331 0.000845533171 0.00083663795 0.871112523732 0.012000358751 0.0136211016825 0.0132400721638 0.00146637616457 0.00150943586697
0.7056 0.228568719095 0.0029264691277 0.00270748565606 0.00260285041474 0.000336066951 0.000342109715 0.262642039024 0.000362931702633 0.00106931949728 0.00104490751975 0.000844105392 0.000835238069 0.870267075082 0.0120209433915 0.0137668077282 0.0134000895218 0.00146967334272 0.00151252803232
0.707281 0.227849800949 0.00292764226825 0.00273807598587 0.00263757237841 0.000334142205 0.00034013654 0.262072984929 0.000360528427542 0.00107066711132 0.00104608053754 0.000842688164 0.000833849029 0.869413537648 0.0120402674005 0.0139143944441 0.0135622991707 0.00147306831666 0.00151570383047
0.708964 0.227131073656 0.00292880300995 0.00276903235236 0.00267274585886 0.000332201016 0.000338143915 0.261505489165 0.000358132674479 0.00107199109648 0.00104725399441 0.000841281689 0.000832471036 0.868551839509 0.0120596144007 0.0140638828238 0.0137267231254 0.00147656377104 0.00151896568511
0.710649 0.226412529576 0.00292995139187 0.00280035817458 0.00270837457356 0.000330242995 0.00033613141 0.260939553304 0.00035574442685 0.00107329067385 0.00104842759449 0.000839886174 0.000831104295 0.867681908355 0.012078984392 0.0142152939922 0.0138933835711 0.00148016241762 0.00152231605374
0.712336 0.225694161065 0.0029310874531 0.00283205688473 0.00274446225266 0.00032826775 0.000334098593 0.260375178942 0.000353363668062 0.00107456507901 0.00104960104984 0.000838501825 0.000829749015 0.866803671464 0.0120983773743 0.0143686492429 0.0140623028548 0.00148386700434 0.00152575741542
0.714025 0.224975960475 0.0029322112327 0.00286413193269 0.00278101264499 0.000326274885 0.000332045029 0.259812367696 0.000350990381511 0.00107581356812 0.00105077407139 0.000837128846 0.000828405403 0.86591705572 0.0121177933477 0.0145239700234 0.0142335035254 0.00148768029919 0.00152929227133
0.715716 0.224257920154 0.00293381835405 0.00289658678281 0.00281802951217 0.000324264004 0.000329970281 0.259251121205 0.000348653259881 0.00107703541619 0.00105194637587 0.000835767445 0.000827073667 0.865021987607 0.0121390001078 0.0146812779492 0.0144070083036 0.00149160509634 0.00153292314934
0.717409 0.223540032446 0.00293608555612 0.00292942491482 0.00285551663169 0.000322234708 0.000327873908 0.258691441128 0.000346362522831 0.00107822991968 0.00105311767914 0.000834417832 0.000825754016 0.864118393215 0.0121626420603 0.0148405947808 0.0145828400996 0.001495644224 0.00153665260894
0.719104 0.222822289692 0.00293833643106 0.00296264982206 0.00289347779537 0.000320186594 0.00032575547 0.25813332915 0.000344078967064 0.00107939639396 0.00105428770656 0.000833080212 0.000824446661 0.86320619823 0.012186311942 0.0150019424537 0.0147610219965 0.00149980052827 0.00154048322176
0.720801 0.22210468423 0.00294057102777 0.00299626501232 0.00293191681387 0.000318119256 0.000323614522 0.257576786973 0.000341802576544 0.00108053418097 0.00105545617997 0.000831754798 0.000823151811 0.86228532796 0.0122100097527 0.0151653430359 0.0149415772901 0.00150407688314 0.00154441761112
0.7225 0.221387208391 0.00294278939507 0.00303027401191 0.00297083750906 0.00031603229 0.000321450613 0.257021816326 0.000339533335231 0.00108164264291 0.00105662283224 0.000830441797 0.000821869679 0.861355707292 0.0122337354924 0.0153308187925 0.0151245294351 0.00150847621444 0.00154845838592
0.724201 0.220669854505 0.00294499158175 0.00306468036069 0.00301024371972 0.000313925286 0.000319263295 0.256468418957 0.000337271227085 0.00108272117104 0.00105778739698 0.00082914142 0.000820600476 0.860417260739 0.0122574891613 0.0154983921324 0.0153099020944 0.0015130014448 0.00155260820498
0.725904 0.2199526149 0.00294884100346 0.00309948761073 0.00305013930325 0.00031179783 0.000317052115 0.255916596636 0.000335246433495 0.00108376918184 0.00105894961131 0.00082785388 0.000819344414 0.85946991243 0.0122881816688 0.01566808561 0.0154977191287 0.00151765553481 0.00155686976269
0.727609 0.219235481897 0.00295413680794 0.00313469933212 0.00309052812973 0.000309649509 0.000314816617 0.255366351157 0.000333431135233 0.00108478612069 0.00106010921998 0.000826579387 0.000818101708 0.858513586084 0.0123250255994 0.0158399219615 0.0156880045832 0.00152244148194 0.00156124575283
0.729316 0.218518447817 0.00295940541126 0.00317031910894 0.0031314140879 0.000307479907 0.000312556344 0.254817684334 0.000331621376632 0.00108577146428 0.00106126596992 0.000825318156 0.000816872571 0.857548205055 0.0123619127488 0.0160139240712 0.0158807827148 0.00152736229592 0.00156573891082
0.731025 0.217801504975 0.00296464688914 0.00320635054101 0.00317280107867 0.000305288604 0.000310270834 0.254270598005 0.000329817145389 0.00108672471721 0.00106241961615 0.000824070399 0.000815657217 0.856573692294 0.0123988431168 0.016190114998 0.0160760779516 0.00153242102444 0.00157035199084
0.732736 0.217084645684 0.00296986131718 0.00324279724211 0.0032146930223 0.000303075179 0.000307959624 0.25372509403 0.000328018429202 0.00108764542018 0.00106356992004 0.00082283633 0.000814455864 0.855589970373 0.0124358167035 0.0163685179601 0.0162739149449 0.00153762074767 0.00157508777085
0.734449 0.216367862255 0.00297504877093 0.00327966284043 0.00325709385588 0.000300839208 0.000305622248 0.253181174291 0.000326225215765 0.00108853314608 0.00106471664529 0.000821616163 0.000813268726 0.854596961488 0.0124728335088 0.0165491563221 0.016474318542 0.00154296455899 0.00157994905368
0.736164 0.215651146995 0.002984037968 0.00331695097806 0.00330000753104 0.000298580264 0.000303258237 0.252638840691 0.000325090786065 0.00108938750785 0.00106585956611 0.000820410116 0.000812096021 0.853594587456 0.0125266282214 0.0167320536232 0.0166773137989 0.00154845559208 0.00158493868041
0.737881 0.214934492207 0.00299479681386 0.00335466531596 0.00334343801654 0.00029629792 0.000300867121 0.252098095158 0.000324268372215 0.00109020815245 0.00106699846064 0.000819218404 0.000810937966 0.852582769704 0.0125884165673 0.0169172335699 0.016882925966 0.00155409699594 0.00159005949498
0.7396 0.214217890193 0.00300550877159 0.00339280952449 0.00338738929773 0.000293991742 0.000298448426 0.251558939641 0.000323447987607 0.00109099476796 0.00106813311673 0.000818041242 0.00080979478 0.851561429296 0.0126502768858 0.0171047200205 0.0170911805054 0.001559891957 0.00159531438189
0.741321 0.213501333252 0.0030161739658 0.00343138729286 0.00343186537633 0.000291661298 0.000296001676 0.25102137611 0.000322629628346 0.00109174708557 0.00106926332654 0.00081687885 0.000808666681 0.850530486927 0.0127122091766 0.0172945369998 0.0173021030915 0.00156584368095 0.00160070624741
0.743044 0.212784813678 0.00302679252113 0.00347040232367 0.00347687026955 0.000289306151 0.000293526391 0.25048540656 0.000321813290543 0.00109246487675 0.00107038889222 0.000815731446 0.000807553888 0.849489862904 0.0127742134399 0.0174867086999 0.0175157195926 0.00157195540735 0.00160623802356
0.744769 0.212068323764 0.00303736456208 0.00350985833475 0.00352240801278 0.000286925865 0.00029102209 0.249951033007 0.000320998970303 0.00109314795953 0.00107150962313 0.000814599249 0.000806456623 0.848439477176 0.0128362896756 0.0176812594739 0.0177320560975 0.00157823040457 0.00161191265443
0.746496 0.211351855802 0.00305530141682 0.00354975905464 0.00356848265907 0.000284519996 0.00028848829 0.249418257491 0.000321594513922 0.00109379620069 0.00107262533976 0.000813482477 0.000805375108 0.84737924933 0.0129318015567 0.0178782138321 0.0179511389154 0.00158467196338 0.00161773312512
0.748225 0.210635402078 0.00307430842677 0.00359010823331 0.00361509827483 0.000282088104 0.000285924503 0.248887082072 0.0003224041453 0.00109440951456 0.00107373586698 0.000812381353 0.000804309561 0.846309098586 0.0130325817577 0.0180775964597 0.0181729945486 0.00159128339529 0.00162370243413
0.749956 0.209918954878 0.00309323869622 0.00363090962919 0.00366225894548 0.00027962974 0.00028333024 0.248357508835 0.00032320996985 0.00109498786804 0.00107484104193 0.000811296095 0.000803260208 0.845228943802 0.0131334785349 0.0182794321913 0.0183976497261 0.00159806805741 0.00162982361135
0.751689 0.209202489642 0.00311209242509 0.0036721634943 0.00370997592424 0.000277143537 0.00028070408 0.247829537844 0.000324011998046 0.00109553141081 0.00107594051195 0.000810226852 0.000802227194 0.84413864248 0.0132344918884 0.0184837305424 0.0186251605045 0.00160503263166 0.00163610297188
0.753424 0.20848590886 0.00313086981314 0.0037138548485 0.00375829141789 0.000274624141 0.000278040564 0.247303160339 0.000324810240358 0.00109604090656 0.00107703306307 0.000809173449 0.000801210339 0.843037786392 0.0133356218183 0.0186904338769 0.0188557096906 0.00161219830766 0.00164256103689
0.755161 0.207769094747 0.00315062985913 0.00375596450743 0.00380725621966 0.000272065081 0.000275333114 0.246778365124 0.000325813714811 0.00109651730695 0.00107811724569 0.00080813562 0.000800209371 0.841925890232 0.0134417371723 0.0188994654501 0.0190895167888 0.00161959045441 0.00164922247
0.7569 0.207051928784 0.00318066190162 0.00379847319485 0.00385692139807 0.000269459852 0.000272575106 0.246255140936 0.000328856113299 0.00109696160132 0.00107919160386 0.000807113101 0.000799224014 0.84080246202 0.0135956898604 0.0191107473924 0.0193268043533 0.00162723481139 0.00165611227034
0.758641 0.206334291729 0.00321057723018 0.00384136152867 0.00390733830218 0.000266801901 0.000269759876 0.24573347645 0.000331886669428 0.00109737480621 0.00108025468026 0.000806105619 0.000798253991 0.839667003087 0.0137498196074 0.0193242006617 0.0195677979953 0.00163515747676 0.0016632557938
0.760384 0.205616063612 0.00324037614629 0.00388461004196 0.00395855856537 0.000264084638 0.000266880714 0.245213360272 0.000334905413804 0.00109775797613 0.00108130500765 0.000805112905 0.000797299023 0.838519008034 0.0139041264133 0.0195397450828 0.0198127264595 0.00164338493068 0.00167067875493
0.762129 0.20489712374 0.00327005895124 0.0039281991754 0.0040106341051 0.000261301425 0.000263930872 0.244694780946 0.000337912377018 0.00109811219076 0.00108234111656 0.000804134685 0.000796358826 0.837357964677 0.014058610278 0.0197572993349 0.0200618216024 0.00165194399451 0.00167840724306
0.763876 0.204177350692 0.00329962594609 0.00397210930278 0.0040636171213 0.000258445588 0.000260903556 0.244177726952 0.000340907589638 0.0010984385603 0.00108336152926 0.000803170678 0.000795433118 0.836183353988 0.0142132712016 0.0199767810186 0.0203153184258 0.00166086188981 0.00168646766892
0.765625 0.203456622327 0.00333417300035 0.0040163207189 0.0041175601076 0.00025551041 0.000257791929 0.243662186701 0.000344801342308 0.00109873822847 0.00108436475839 0.000802220609 0.000794521607 0.8349946501 0.0143918612005 0.0201981065944 0.0205734551554 0.00167016618732 0.00169488683966
0.767376 0.202734815782 0.00337773913148 0.00406081366219 0.00417251584907 0.000252489128 0.000254589117 0.243148148544 0.000350315132205 0.00109901235841 0.00108534931508 0.000801284194 0.000793624007 0.833791320214 0.0146134198912 0.0204211914883 0.0208364732062 0.00167988483948 0.0017036919222
0.769129 0.202011807471 0.00342113913674 0.00410556831898 0.00422853742333 0.000249374942 0.000251288199 0.242635600765 0.000355808113663 0.00109926214537 0.00108631369885 0.000800361148 0.000792740023 0.832572824573 0.0148352316471 0.0206459500661 0.02110461725 0.00169004617233 0.00171291043604
0.770884 0.201287473088 0.00346437344541 0.00415056483961 0.00428567820624 0.00024616101 0.000247882211 0.242124531585 0.000361280340208 0.00109948880485 0.00108725640283 0.000799451186 0.000791869359 0.831338616415 0.0150572964683 0.0208722957054 0.0213781352211 0.00170067889902 0.00172257027934
0.772641 0.200561687608 0.00350744248641 0.00419578334231 0.00434399187403 0.000242840446 0.000244364149 0.241614929161 0.000366731865334 0.00109969357814 0.00108817591316 0.000798554016 0.00079101172 0.830088141923 0.0152796143549 0.0211001408013 0.0216572783642 0.00171181211681 0.00173269971563
0.7744 0.19983432529 0.00355034668845 0.00424120392481 0.00440353241209 0.000239406324 0.000240726969 0.241106781585 0.000372162742494 0.00109987772869 0.00108907070354 0.000797669348 0.000790166803 0.828820840195 0.0155021853068 0.0213293967856 0.0219423012794 0.00172347527836 0.00174332739055
0.776161 0.199105259672 0.00360457596558 0.00428680668804 0.00446435410735 0.000235851677 0.00023696358 0.240600076886 0.000379177156654 0.00110004254048 0.00108993924072 0.000796796886 0.000789334306 0.827536143167 0.0157784727855 0.021559974235 0.0222334619052 0.00173569825429 0.00175448231085
0.777924 0.19837436358 0.00366453023981 0.0043325717334 0.00452651156324 0.000232169495 0.000233066853 0.240094803029 0.000386993233382 0.00110018931858 0.00109077998489 0.000795936334 0.000788513923 0.826233475599 0.0160827351243 0.0217917828551 0.0225310216034 0.00174851128118 0.00176619387579
0.779689 0.19764150912 0.00372425828295 0.00437847919307 0.00459005969442 0.000228352728 0.000229029615 0.239590947916 0.000394780071595 0.0011003193842 0.00109159138307 0.000795087392 0.000787705346 0.824912254988 0.0163873426275 0.0220247315767 0.0228352451406 0.00176194499583 0.00177849185332
0.781456 0.196906567688 0.00378376068173 0.00442450923037 0.00465505373787 0.000224394285 0.000224844651 0.239088499384 0.000402537746837 0.00110043407925 0.00109237187269 0.000794249759 0.000786908264 0.82357189156 0.0166922952949 0.0222587285606 0.0231464007706 0.00177603042631 0.00179140639719
0.783225 0.196169409966 0.00384303802245 0.0044706420619 0.00472154925233 0.000220287032 0.000220504706 0.238587445209 0.000410266334594 0.00110053475864 0.00109311988419 0.000793423129 0.000786122365 0.822211788194 0.0169975931267 0.0224936813001 0.0234647602243 0.00179079899293 0.00180496804398
0.784996 0.195429905922 0.00390209089095 0.00451685797495 0.00478960212101 0.000216023796 0.000216002481 0.238087773103 0.000417965910302 0.00110062279168 0.00109383383512 0.000792607195 0.000785347333 0.820831340371 0.0173032361228 0.0227294966666 0.0237905987506 0.00180628251739 0.00181920771274
0.786769 0.194687924815 0.00398188528983 0.00456313733787 0.00485926856168 0.000211597361 0.000211330636 0.237589470713 0.000427687849958 0.00110069956497 0.00109451213073 0.00079180165 0.000784582847 0.819429936145 0.0177055326721 0.0229660809481 0.0241241951851 0.00182251320953 0.00183415672785
0.788544 0.193943335194 0.00406142805393 0.00460946062318 0.00493060512233 0.000207000471 0.000206481792 0.237092525627 0.000437378156107 0.00110076647312 0.00109515317153 0.000791006179 0.00078382859 0.818006956065 0.0181085010393 0.0232033399796 0.0244658319221 0.00183952369267 0.00184984678162
0.790321 0.193196004898 0.0041406724431 0.00465580842063 0.00500366869032 0.000202225828 0.000201448524 0.236596925367 0.000447032273667 0.00110082492283 0.00109575533884 0.000790220469 0.000783084237 0.816561773144 0.0185119234555 0.0234411791421 0.0248157949915 0.00185734699451 0.00186630997976
0.7921 0.192445801058 0.00421961923534 0.00470216145905 0.00507851649284 0.000197266095 0.000196223366 0.236102657394 0.000456650296819 0.00110087633258 0.00109631701031 0.000789444203 0.000782349462 0.815093752786 0.0189157999204 0.0236795035092 0.0251743740762 0.00187601655314 0.0018835788109
0.793881 0.191692590099 0.00429826920802 0.00474850062288 0.00515520610331 0.000192113893 0.000190798815 0.235609709106 0.000466232319664 0.00110092212509 0.00109683654559 0.000788677062 0.000781623937 0.813602252752 0.0193201304343 0.0239182178718 0.0255418625406 0.00189556619954 0.00190168616895
0.795664 0.19093623774 0.0043859768874 0.00479480697405 0.00523379544291 0.000186761801 0.000185167321 0.235118067839 0.000476369923684 0.00110096373116 0.00109731229705 0.000787918723 0.00078090733 0.812086623095 0.0197670183755 0.0241572268692 0.0259185574686 0.00191603019596 0.0019206653491
0.797449 0.190176608996 0.00448909914233 0.00484106176871 0.00531434278255 0.00018120236 0.000179321297 0.234627720867 0.000487465132462 0.00110100258677 0.0010977426032 0.000787168863 0.00078019931 0.810546206106 0.0202854415212 0.0243964350456 0.0263047596878 0.0019374432139 0.00194055004759
0.799236 0.189413568178 0.00459183626041 0.00488724648406 0.00539690674877 0.000175428066 0.000173253112 0.234138655401 0.000498518890774 0.00110104013418 0.00109812579105 0.000786427155 0.000779499538 0.808980336261 0.0208044455331 0.0246357469727 0.0267007738225 0.00195984033571 0.00196137438065
0.801025 0.188646978893 0.00469418925042 0.00493334283715 0.00548154632318 0.000169431378 0.000166955095 0.233650858591 0.000509531307203 0.00110107781493 0.00109846017316 0.000785693269 0.000778807677 0.807388340153 0.0213240304114 0.0248750673323 0.0271069082898 0.00198325707537 0.00198317285696
0.802816 0.187876704047 0.00479615912026 0.00497933280796 0.0055683208454 0.000163204716 0.000160419531 0.233164317525 0.000520502490238 0.00110111707086 0.0010987440535 0.000784966873 0.000778123386 0.805769536442 0.0218441961558 0.0251143010438 0.0275234753421 0.00200772937808 0.00200598039266
0.804609 0.187102605849 0.00489774687691 0.0050251986596 0.00565729002276 0.000156740453 0.000153638671 0.232679019229 0.000531432548269 0.00110115934688 0.00109897572057 0.000784247636 0.000777446321 0.804123235816 0.0223649427666 0.0253533533368 0.0279507911445 0.00203329358401 0.00202983235909
0.806404 0.186324545803 0.00502217675977 0.00507092297462 0.0057485139171 0.000150030928 0.000146604715 0.232194950669 0.000543201456097 0.00110120608152 0.00109915345137 0.000783535217 0.000776776137 0.80244874088 0.0229890300704 0.0255921299317 0.0283891757107 0.00205998651163 0.00205476449251
0.808201 0.18554238472 0.00515260179519 0.00511648866351 0.00584205296272 0.000143068436 0.000139309831 0.231712098747 0.000555170996829 0.00110125871305 0.00109927550778 0.000782829281 0.000776112484 0.800745346157 0.0236424622092 0.0258305370819 0.0288389530336 0.00208784536555 0.00208081299536
0.81 0.18475598271 0.00528254048938 0.0051618790066 0.00593796795775 0.000135845233 0.00013174614 0.231230450307 0.000567095673963 0.00110131867282 0.00109934014325 0.000782129483 0.000775455013 0.799012337972 0.0242966215957 0.026068481792 0.0293004510464 0.00211690782535 0.00210801446306
0.811801 0.18396519919 0.00541199412485 0.00520707767017 0.00603632006998 0.000128353533 0.000123905726 0.230749992129 0.000578975606066 0.00110138738696 0.00109934559286 0.000781435483 0.000774803369 0.797248994432 0.02495150823 0.0263058718691 0.0297740016916 0.00214721198178 0.00213640595204
0.813604 0.183169892879 0.00554096398286 0.00525206874513 0.00613717083429 0.000120585513 0.000115780628 0.230270710935 0.000590810911591 0.00110146627181 0.00109929008364 0.00078074693 0.000774157197 0.795454585324 0.0256071221121 0.0265426161505 0.0302599409172 0.00217879639572 0.00216602490662
0.815409 0.182369921806 0.00567732330848 0.00529683676354 0.00624058215855 0.000112533306 0.000107362849 0.229792593382 0.000602760861235 0.00110155673505 0.00109917182286 0.00078006348 0.000773516137 0.793628372098 0.0262977884896 0.0267786245534 0.0307586087445 0.00221170004566 0.00219690925481
0.817216 0.181565143303 0.00584000765371 0.00534136674414 0.00634661631898 0.000104189008 9.8644349e-05 0.229315626072 0.000615208379063 0.00110166017186 0.00109898901189 0.000779384778 0.00077287983 0.791769607737 0.0271065090001 0.027013808351 0.0312703492618 0.00224596238239 0.00222909731966
0.819025 0.180755414013 0.00600208631207 0.00538564421464 0.0064553359621 9.5544674e-05 8.9617045e-05 0.228839795541 0.000627609082696 0.00110177796632 0.00109873983276 0.000778710472 0.000772247911 0.789877536753 0.0279161246081 0.027248080242 0.0317955106763 0.00228162330902 0.0022626278887
0.820836 0.179940589888 0.00616356088928 0.00542965524463 0.00656680410745 8.6592319e-05 8.0272818e-05 0.228365088267 0.000639963096774 0.00110191148789 0.00109842245617 0.000778040208 0.000771620015 0.787951395082 0.0287266353135 0.0274813545617 0.0323344453438 0.0023187231749 0.00229754019607
0.822649 0.179120526191 0.00632443298947 0.00547338648489 0.00668108414327 7.7323917e-05 7.0603505e-05 0.22789149067 0.000652270545813 0.00110206208757 0.00109803504057 0.000777373623 0.000770995774 0.785990410017 0.0295380411162 0.0277135474777 0.032887509776 0.00235730280428 0.00233387390683
0.824464 0.178295077496 0.00648470421514 0.00551682519954 0.00679823983009 6.7731403e-05 6.0600905e-05 0.227418989105 0.000664531554201 0.00110223110104 0.00109757572848 0.000776710361 0.000770374816 0.783993800156 0.0303503420164 0.0279445771531 0.033455064704 0.00239740347076 0.00237166916733
0.826281 0.177464097691 0.00667263535184 0.00555995930585 0.0069183352959 5.7806672e-05 5.0256776e-05 0.226947569871 0.000676971631946 0.00110241984491 0.0010970426497 0.000776050056 0.000769756768 0.78196077531 0.0312860273972 0.0281743639751 0.0340374750793 0.00243906692499 0.00241096655518
0.8281 0.176627439975 0.0068716755737 0.00560277741102 0.00704143503491 4.7541581e-05 3.9562833e-05 0.226477219207 0.000689458886596 0.00110262961134 0.00109643392369 0.000775392342 0.000769141256 0.779890536423 0.0322740515039 0.0284028307658 0.0346351100926 0.00248233540781 0.00245180710903
0.829921 0.175784956866 0.00706997454659 0.00564526885098 0.00716760391395 3.6927944e-05 2.8510754e-05 0.226007923289 0.000701898915119 0.00110286167636 0.00109574764911 0.000774736852 0.000768527899 0.777782275541 0.0332631619483 0.0286299029608 0.0352483432686 0.00252725160763 0.00249423235155
0.831744 0.174936500195 0.00726753424966 0.00568742373511 0.00729690716031 2.5957538e-05 1.7092175e-05 0.225539668237 0.000714291844424 0.00110311728528 0.00109498191742 0.000774083216 0.000767916319 0.775635175676 0.0342533587304 0.028855508905 0.0358775524048 0.00257385872137 0.00253828426042
0.833569 0.174081921113 0.00746435665989 0.00572923298611 0.00742941036922 1.46221e-05 5.29869400001e-06 0.225072440109 0.000726637801281 0.00110339766313 0.00109413480375 0.000773431061 0.00076730613 0.773448410781 0.0352446418501 0.0290795800517 0.0365231196821 0.00262220040352 0.00258400528624
0.835396 0.173221070088 0.00767035158844 0.00577068838753 0.00756517949649 6.87813399999e-06 -0.0 0.224606224907 0.000738930433617 0.00110370400401 0.00109320437109 0.00077278001 0.00076669695 0.771221145628 0.0362798593055 0.029302051245 0.0371854316397 0.00267232083443 0.00263143835358
0.837225 0.172353796907 0.0079113349922 0.00581178263251 0.0077042808589 1.9446792e-05 9.177123e-06 0.224141008569 0.000751152988227 0.00110403747656 0.00109218866531 0.000772129689 0.000766088388 0.76895253576 0.0374712165865 0.0295228609776 0.0378648792398 0.00272426465816 0.00268062688539
0.839056 0.17147995068 0.00815142115969 0.00585250936314 0.00784678113406 3.2415803e-05 2.1657633e-05 0.223676776979 0.000763329058303 0.00110439921446 0.00109108572497 0.000771479714 0.000765480055 0.766641727389 0.0386638766091 0.0297419516754 0.038561857882 0.00277807703419 0.00273161477224
0.840889 0.170599379836 0.0083906124998 0.00589286323442 0.00799274735101 4.5793732e-05 3.4536622e-05 0.22321351596 0.000775458769745 0.00110479032371 0.00108989357157 0.000770829704 0.000764871559 0.764287857311 0.0398578393735 0.0299592700114 0.0392767674278 0.00283380363429 0.00278444639947
0.842724 0.16971193213 0.00862891141863 0.00593283995297 0.00814224689971 5.9589181e-05 4.7822551e-05 0.222751211274 0.000787542248318 0.00110521187744 0.00108861020972 0.000770179276 0.000764262502 0.76189005285 0.0410531048795 0.0301747671655 0.0400100122838 0.00289149061506 0.00283916666201
0.844561 0.168817454639 0.00886632031952 0.00597243633928 0.00829534751562 7.3810793e-05 6.152392e-05 0.222289848629 0.000799579619628 0.00110566490897 0.00108723363977 0.000769528041 0.000763652489 0.759447431721 0.0422496731272 0.0303883992223 0.0407620013433 0.00295118467202 0.00289582094247
0.8464 0.167915793767 0.00914199893861 0.00601165038197 0.00845211728958 8.846725e-05 7.5649266e-05 0.221829413671 0.000811300773312 0.001106143928 0.00108576184016 0.00076887561 0.000763041119 0.756959101988 0.0436177397365 0.0306001274523 0.041533148121 0.00301293300528 0.00295445512816
0.848241 0.167006795243 0.00942891282826 0.00605048129689 0.00861262465423 0.000103567275 9.0207167e-05 0.221369891988 0.000822892423584 0.001106609102 0.00108419278006 0.000768221592 0.000762427989 0.754424161945 0.0450407207076 0.0308099187082 0.0423238707117 0.00307678334786 0.00301511562757
0.850084 0.166090304125 0.00971475719428 0.00608892958189 0.00877693839061 0.00011911963 0.00010520624 0.220911269112 0.000834439630977 0.001107053218 0.00108252441593 0.000767565591 0.000761812694 0.75184170003 0.0464652475571 0.031017745768 0.0431345918654 0.0031427839624 0.00307784935687
0.851929 0.165166164799 0.00999953492836 0.00612699708805 0.00894512761875 0.000135133115 0.000120655139 0.220453530516 0.000845942517051 0.001107475968 0.00108075469366 0.000766907211 0.000761194829 0.74921079473 0.0478913202848 0.0312235877748 0.0439657390066 0.00321098364936 0.00314270375369
0.853776 0.164234220981 0.0102832489187 0.00616468707818 0.00911726179935 0.000151616572 0.000136562559 0.219996661612 0.000857401203206 0.001107877044 0.00107888153873 0.000766246055 0.00076057398 0.746530514498 0.0493189388909 0.0314274305798 0.0448177442964 0.00328143174043 0.00320972679767
0.855625 0.163294315718 0.0105852820807 0.00620200429459 0.0092934107297 0.000168578881 0.000152937233 0.21954064776 0.000868592130642 0.001108256129 0.00107690287424 0.000765581719 0.000759949739 0.743799917619 0.05083287189 0.031629267249 0.0456910446207 0.00335417813775 0.0032789669826
0.857476 0.162346291391 0.0109240919143 0.00623895502574 0.00947364454159 0.000186028961 0.000169787932 0.219085474257 0.000879302421312 0.001108612915 0.00107481660292 0.000764913802 0.000759321688 0.741018052162 0.052514632686 0.0318290984257 0.0465860817023 0.00342927327027 0.0033504733566
0.859329 0.161389989712 0.0112616382 0.00627554718122 0.00965803369664 0.00020397577 0.000187123466 0.218631126346 0.000889971281203 0.001108947084 0.00107262061989 0.000764241896 0.000758689413 0.738183955822 0.0541982106196 0.0320269328717 0.0475033020656 0.00350676814784 0.0034242954991
0.861184 0.160425251729 0.0115979243729 0.00631179036535 0.00984664898503 0.000222428306 0.000204952685 0.218177589211 0.000900598824624 0.001109258321 0.00107031280622 0.000763565593 0.000758052493 0.735296655853 0.0558836056907 0.0322227879301 0.0484431571266 0.00358671433504 0.0035004835557
0.863041 0.159451917826 0.0119329538635 0.00634769594565 0.0100395615244 0.000241395606 0.000223284475 0.217724847979 0.000911185165736 0.001109546311 0.0010678910318 0.000762884484 0.000757410507 0.732355168949 0.0575708178994 0.0324166900102 0.0494061032347 0.00366916397729 0.00357908822318
0.8649 0.158469827724 0.0122667300981 0.00638327713421 0.0102368427559 0.000260886745 0.000242127763 0.21727288772 0.000921730418545 0.001109810734 0.00106535315641 0.000762198154 0.00075676303 0.729358501132 0.0592598472456 0.0326086751464 0.0503926016946 0.0037541697896 0.00366016076251
0.866761 0.157478820481 0.0126591010874 0.00641854907108 0.0104385644403 0.000280910839 0.000261491513 0.216821693448 0.000931334143052 0.00111005127 0.00106269702627 0.000761506189 0.000756109637 0.726305647635 0.0612154214202 0.0327987895507 0.0514031188197 0.0038417850911 0.00374375301098
0.868624 0.156478734495 0.013053401446 0.00645352889692 0.0106447986563 0.000301477041 0.000281384725 0.216371250118 0.000940849216929 0.0011102676 0.00105992047842 0.000760808171 0.000755449897 0.723195592805 0.0631881461932 0.0329870901618 0.0524381259898 0.00393206377374 0.00382991736821
0.870489 0.155469407506 0.0134462288448 0.00648823583886 0.0108556178031 0.000322594543 0.000301816444 0.21592154263 0.000950327004046 0.001110459402 0.00105702133813 0.00076010368 0.00075478338 0.720027309977 0.0651629887598 0.033173645245 0.0534980997081 0.00402506034266 0.00391870685161
0.872356 0.154450676593 0.0138375873152 0.00652269129955 0.0110710945875 0.000344272577 0.000322795745 0.215472555828 0.000959767608417 0.001110626351 0.00105399742244 0.000759392294 0.000754109654 0.716799761341 0.0671399491201 0.0333585350422 0.0545835215983 0.00412082991833 0.00401017503488
0.874225 0.15342237818 0.0142274808836 0.00655691893623 0.0112913020312 0.000366520412 0.000344331747 0.215024274497 0.000969171133919 0.001110768123 0.0010518700936 0.000758673589 0.00075342828 0.713511897849 0.069119027274 0.0335418523482 0.0556948785231 0.00421942821396 0.0041043761205
0.876096 0.152384348035 0.0146565148167 0.00659094475069 0.0115163134663 0.000389347356 0.000366433606 0.214576683369 0.000977818956824 0.001110884393 0.00105006272068 0.000757947137 0.000752738822 0.710162659067 0.0712817649556 0.0337237032218 0.0568326626075 0.00432091158627 0.00420136490874
0.877969 0.151336421269 0.0151126164926 0.00662479717986 0.0117462025261 0.000412762758 0.000389110512 0.214129767117 0.000985924962595 0.001110974833 0.00104819512564 0.00075721251 0.000752040839 0.70675097305 0.0735753229192 0.0339042076389 0.0579973712679 0.00442533702654 0.00430119680519
0.879844 0.150278432343 0.0155670129336 0.00665850717928 0.0119810431561 0.000436776001 0.0004123717 0.213683510359 0.00099399866789 0.001111039115 0.00104626633501 0.000756469277 0.000751333886 0.703275756237 0.075871329957 0.0340835001918 0.0591895073278 0.0045327621398 0.00440392787042
0.881721 0.149210215061 0.0160197088316 0.00669210831903 0.0122209095969 0.000461396512 0.000436226434 0.213237897659 0.00100204016383 0.001111076909 0.00104427537658 0.000755717001 0.000750617521 0.699735913264 0.0781697860689 0.0342617308239 0.0604095790031 0.00464324522357 0.00450961474433
0.8836 0.148131602581 0.0164707088721 0.00672563686493 0.0124658763961 0.00048663375 0.000460684024 0.212792913522 0.0010100495414 0.001111087886 0.0010422212848 0.00075495525 0.000749891294 0.696130336905 0.0804706912551 0.0344390655157 0.0616581000383 0.00475684518423 0.00461831477037
0.885481 0.147042427407 0.0169393155197 0.00675913187704 0.0127160183965 0.000512497218 0.000485753813 0.212348542399 0.00101764744482 0.001111071711 0.00104010310292 0.000754183584 0.000749154755 0.692457907861 0.0828613823581 0.0346156870941 0.0629355896944 0.00487362162903 0.00473008590139
0.887364 0.145942521397 0.0174622606172 0.00679263529011 0.0129714107412 0.000538996453 0.000511445184 0.211904768687 0.00102411180935 0.001111028052 0.00103791988706 0.000753401562 0.000748407453 0.688717494662 0.085509088551 0.0347917959575 0.0642425728749 0.00499363482518 0.00484498676467
0.889249 0.144831715759 0.0179832487192 0.00682619200634 0.0132321288645 0.000566141032 0.000537767556 0.211461576725 0.00103054973797 0.001110956575 0.00103567070682 0.000752608742 0.000747648932 0.684907953502 0.0881596069651 0.0349676108597 0.0655795801406 0.00511694572469 0.00496307665274
0.891136 0.143709841055 0.0185022852385 0.00685984998004 0.0134982484946 0.000593940572 0.000564730385 0.211018950797 0.00103696130631 0.001110856944 0.00103335464471 0.000751804679 0.000746878735 0.6810281281 0.0908129376002 0.0351433696889 0.0669471477961 0.00524361598762 0.00508441553139
0.893025 0.142576727204 0.0190193755799 0.00689366029567 0.0137698456574 0.000622404724 0.000592343167 0.210576875135 0.00104334658991 0.001110728821 0.00103097080899 0.000750988924 0.000746096404 0.677076849548 0.0934690804566 0.0353193302575 0.0683458179801 0.00537370796362 0.00520906406076
0.894916 0.141432203479 0.0195345251404 0.00692767725414 0.0140469966631 0.000651543178 0.000620615433 0.210135333913 0.00104970566418 0.001110571868 0.00102851832462 0.000750161029 0.000745301477 0.67305293615 0.096128035534 0.0354957710822 0.0697761386911 0.00550728471645 0.0053370835982
0.896809 0.140276098509 0.0201257233802 0.00696195844977 0.0143297781109 0.000681365666 0.000649556751 0.209694311251 0.00105440053003 0.001110385745 0.0010259963461 0.000749320542 0.000744493489 0.668955193263 0.0991482731623 0.0356729921946 0.0712386638794 0.00564441005237 0.00546853620223
0.898704 0.139108240285 0.020718323015 0.00699656483074 0.0146182668931 0.000711881952 0.00067917673 0.209253791215 0.00105899936004 0.001110170112 0.00102340405797 0.000748467008 0.000743671975 0.664782413151 0.102188364719 0.0358513158661 0.0727339535507 0.00578514849318 0.00560348466583
0.900601 0.137928456155 0.021308700541 0.00703156078249 0.0149125401833 0.00074310184 0.000709485013 0.208813757816 0.00106357845471 0.001109924626 0.00102074067341 0.000747599971 0.000742836466 0.660533374801 0.105231664816 0.0360310874235 0.0742625737877 0.00592956531267 0.00574199250068
0.9025 0.136736572827 0.0218968621432 0.00706701417878 0.0152126754397 0.000775035173 0.000740491278 0.20837419501 0.00106813787176 0.001109648945 0.00101800544631 0.000746718972 0.000741986491 0.656206843753 0.108278173452 0.036212675981 0.0758250968587 0.00607772655007 0.00588412394703
0.904401 0.135532416374 0.0224828139977 0.00710299643153 0.0155187504086 0.00080769183 0.000772205247 0.207935086699 0.00107267766884 0.001109342724 0.00101519766848 0.000745823551 0.000741121576 0.65180157195 0.111327890628 0.0363964751129 0.0774221013088 0.00622969900439 0.0060299440348
0.906304 0.134315812229 0.0231268192397 0.00713958254486 0.0158308431131 0.000841081728 0.000804636671 0.207496416732 0.00107588803445 0.001109005616 0.00101231668159 0.000744913245 0.000740241246 0.647316297527 0.114661762027 0.0365829036073 0.0790541719942 0.00638555026245 0.00617951851765
0.908209 0.133086585191 0.0237960499399 0.00717685114623 0.0161490318631 0.000875214823 0.000837795342 0.207058168903 0.00107848277507 0.001108637276 0.00100936187335 0.000743987587 0.000739345025 0.642749744654 0.118128326899 0.036772406058 0.0807219002322 0.00654534871636 0.00633291393987
0.910116 0.131844559424 0.0244627684524 0.00721488451306 0.0164733952448 0.000910101105 0.00087169109 0.206620326953 0.00108106504404 0.001108237354 0.0010063326871 0.000743046109 0.000738432431 0.638100623343 0.12159853121 0.0369654534619 0.0824258838219 0.00670916353633 0.00649019764413
0.912025 0.130589558461 0.0251269818044 0.00725376858692 0.0168040121278 0.000945750603 0.00090633378 0.206182874567 0.00108363487931 0.001107805502 0.00100322862543 0.000742088344 0.000737502983 0.633367629272 0.125072374959 0.0371625437478 0.0841667271919 0.0068770647303 0.00665143777622
0.913936 0.129321405199 0.0257886970121 0.00729359298105 0.0171409616569 0.000982173385 0.000941733313 0.205745795379 0.00108619231874 0.001107341368 0.00100004925729 0.000741113818 0.000736556195 0.628549443554 0.128549858146 0.0373642022708 0.0859450414373 0.00704912313838 0.00681670327861
0.915849 0.128039921907 0.0264898004637 0.00733445096571 0.0174843232551 0.001019379553 0.000977899628 0.205309072968 0.00108782425274 0.001106844602 0.000996794222476 0.000740122057 0.000735591581 0.623644732578 0.13222923076 0.0375709821614 0.0877614444463 0.00722541043833 0.00698606393555
0.917764 0.126744930224 0.0272406826928 0.00737643944399 0.0178341766238 0.001057379248 0.0010148427 0.204872690861 0.00108830431406 0.001106314848 0.000993463236772 0.000739112585 0.000734608653 0.618652147787 0.136161164471 0.037783464618 0.0896165609816 0.00740599917766 0.00715959037125
0.919681 0.125436251159 0.0279887430357 0.0074196589149 0.0181906017382 0.00109618265 0.00105257254 0.20443663253 0.00108877960925 0.001105751755 0.000990056099833 0.000738084922 0.000733606918 0.613570325468 0.14009720464 0.0380022591167 0.0915110227864 0.00759096277926 0.00733735405858
0.9216 0.124113705097 0.0287339894233 0.00746421341464 0.018553678851 0.00113579997 0.001091099197 0.204000881395 0.00108925015502 0.001105154966 0.000986572701355 0.000737038589 0.000732585882 0.60839788656 0.144037351268 0.0382280034788 0.0934454686785 0.0077803755295 0.00751942735855
0.923521 0.122777111794 0.0294764297746 0.00751021044632 0.0189234884881 0.001176241461 0.001130432755 0.203565420824 0.00108971596804 0.001104524123 0.000983013030736 0.000735973101 0.000731545052 0.603133436401 0.147981604353 0.0384613638337 0.0954205446432 0.00797431265334 0.00770588350015
0.925444 0.121426290382 0.0302393664615 0.00755776089112 0.0193001114491 0.001217517413 0.001170583334 0.20313023413 0.00108968626259 0.00110385887 0.000979377177386 0.000734887973 0.000730483926 0.597775564539 0.152042040018 0.0387030344534 0.0974369039589 0.00817285027568 0.00789679661889
0.927369 0.12006105937 0.0310769215207 0.00760697889527 0.0196836288046 0.001259638149 0.001211561091 0.202695304575 0.00108802089822 0.001103158847 0.00097566534876 0.000733782718 0.000729402007 0.592322844487 0.156480421634 0.0389537374191 0.0994952072726 0.00837606545982 0.00809224177165
0.929296 0.118681236645 0.0319113253111 0.0076579817468 0.0200741219037 0.001302614032 0.00125337622 0.202260615367 0.00108635862371 0.0011024247627 0.000971877868359 0.000732656847 0.00072829879 0.5867738335 0.160923414555 0.0392142221548 0.101596122766 0.00858403621972 0.0082922949534
0.931225 0.117286639471 0.0327425867311 0.00771088973209 0.0204716723605 0.00134645546 0.001296038949 0.201826149664 0.0010846994339 0.00110166874888 0.000968015196538 0.000731509867 0.000727173773 0.581127072316 0.165371018782 0.0394852648379 0.103740326184 0.00879684154497 0.00849703309351
0.933156 0.115877084494 0.0335707146649 0.00776582596525 0.0208763620644 0.001391172869 0.001339559543 0.201391890569 0.0010830433236 0.00110089416515 0.000964077928075 0.000730341284 0.000726026445 0.575381084941 0.169823234315 0.0397676675565 0.105928501031 0.00901456139796 0.00870653409688
0.935089 0.114452387741 0.0344006682003 0.00782291620639 0.0212882731754 0.001436776728 0.001383948304 0.200957821135 0.0010812947717 0.00110010080387 0.00096006681149 0.000729150602 0.000724856301 0.569534378381 0.17430429463 0.040062257366 0.108161338646 0.0092372767508 0.00892087685863
0.937024 0.11301236462 0.0353299169213 0.00788228866516 0.0217074881218 0.001483277548 0.001429215568 0.200523924361 0.00107757323937 0.00109928844818 0.000955982753171 0.000727937323 0.000723662826 0.563585442386 0.179292606671 0.0403698851717 0.11043953832 0.00946506960202 0.00914014126786
0.938961 0.111556829924 0.0362556652513 0.00794407377512 0.0221340896027 0.001530685871 0.001475371708 0.200090183195 0.00107386236314 0.001098456875 0.000951826831341 0.000726700946 0.000722445508 0.557532749197 0.184286074591 0.040691424387 0.112763807444 0.0096980229783 0.00936440823844
0.9409 0.110085597831 0.03717792312 0.00800840395687 0.0225681605874 0.001579012279 0.001522427132 0.199656580535 0.00107016211651 0.00109760584878 0.000947600312288 0.000725440967 0.000721203831 0.551374753269 0.189284698389 0.0410277694661 0.115134861615 0.00993622097851 0.00959375971847
0.942841 0.108598481904 0.0380967004406 0.00807541337199 0.0230097843117 0.001628267388 0.001570392285 0.199223099223 0.00106647247303 0.00109673513168 0.000943304652259 0.000724156884 0.000719937276 0.545109891009 0.194288478065 0.0413798342472 0.117553424778 0.0101797487669 0.00982827873396
0.944784 0.107095295095 0.0390120071098 0.00814523764927 0.0234590442825 0.00167846185 0.001619277646 0.198789722055 0.00106279340631 0.00109584447132 0.000938941524166 0.000722848186 0.000718645324 0.538736580483 0.199297413618 0.0417485501321 0.120020229348 0.0104286926114 0.010068049364
0.946729 0.105575849742 0.040025268235 0.0082180136125 0.023916024271 0.001729606355 0.00166909373 0.198356431771 0.001057492488 0.00109493360777 0.000934512818483 0.000721514367 0.000717327451 0.53225322113 0.204818463133 0.0421348641341 0.122536016347 0.0106831399012 0.01031315681
0.948676 0.104039957576 0.0410473594358 0.00829387898097 0.02438080832 0.001781711628 0.001719851089 0.197923211062 0.00105200441628 0.00109400227559 0.000930020667697 0.000720154915 0.000715983133 0.525658193487 0.210408588053 0.042539736722 0.125101535565 0.010943179167 0.0105636873919
0.950625 0.102487429716 0.0420655923653 0.00837297208465 0.0248534807356 0.001834788429 0.001771560308 0.197490042567 0.00104653355778 0.00109305019774 0.000925467455856 0.000718769316 0.000714611843 0.518949858858 0.216004455269 0.0429641396616 0.127717545661 0.0112089000946 0.0108197285616
0.952576 0.100918076674 0.0430799780299 0.00845543154617 0.0253341260914 0.001888847555 0.0018242320072 0.197056908875 0.00104107986728 0.00109207708739 0.000920855841079 0.000717357054 0.000713213052 0.512126559024 0.22160606478 0.0434090536187 0.130384814339 0.0114803935605 0.0110813689363
0.954529 0.0993317083574 0.0440905274171 0.00854139598073 0.02582282923 0.0019438998386 0.0018778768461 0.196623792524 0.00103564329966 0.00109108265205 0.000916188768647 0.000715917612 0.000711786228 0.505186615934 0.227213416587 0.0438754657671 0.133104118504 0.0117577516455 0.0113486983449
0.956484 0.097728134065 0.0451890182752 0.00863100368493 0.0263196752557 0.0019999561473 0.0019325055147 0.196190676 0.001029224559 0.00109006658649 0.000911469487468 0.000714450469 0.000710330839 0.498128331364 0.233294444856 0.0443643673057 0.135876244378 0.0120410676629 0.0116218078
0.958441 0.0961071624932 0.0463124450143 0.00872439232955 0.0268247495404 0.0020570273855 0.0019881287402 0.195757541739 0.00102250978903 0.00108902858171 0.000906701574783 0.000712955104 0.000708846347 0.490949986598 0.239530361552 0.0448767509438 0.138701987699 0.0123304361776 0.0119007895665
0.9604 0.0944686017352 0.0474316259231 0.00882169865569 0.0273381377211 0.0021151244923 0.0020447572849 0.195324372128 0.00101581682423 0.00108796831281 0.00090188895249 0.000711430992 0.000707332217 0.483649842086 0.245772651184 0.045413608379 0.141582153843 0.0126259530434 0.0121857371654
0.962361 0.092812259282 0.0485465731658 0.00892305817981 0.0278599256984 0.0021742584427 0.0021024019454 0.194891149501 0.00100914560609 0.00108688545294 0.000897035908917 0.000709877607 0.000705787907 0.476226137101 0.25202131375 0.0459759278025 0.144517558023 0.0129277154089 0.012476745404
0.964324 0.0911379420244 0.0496572988851 0.00902860490695 0.0283901996383 0.0022344402467 0.0021610735539 0.194457856144 0.0010024960762 0.00108577966059 0.000892147121039 0.00070829442 0.000704212876 0.468677089379 0.258276349251 0.0465646914244 0.147509025428 0.0132358217604 0.0127739104034
0.966289 0.0894454562535 0.0508476447637 0.00913847106197 0.0289290459698 0.0022956809502 0.0022207829769 0.194024474291 0.000995627060213 0.00108465058919 0.00088722767878 0.000706680902 0.000702606578 0.46100089476 0.264974426729 0.0471808731371 0.150557391415 0.0135503719383 0.0130773296266
0.968256 0.0877346076626 0.0520773907005 0.00925278682556 0.0294765513864 0.0023579916338 0.0022815411161 0.193590986128 0.000988654218372 0.00108349788018 0.000882283107279 0.00070503652 0.000700968468 0.453195726812 0.271908560316 0.0478254362062 0.153663501673 0.0138714671738 0.0133871019013
0.970225 0.0860052013476 0.0533024834847 0.00937168009829 0.0300328028438 0.0024213834138 0.0023433589076 0.19315737379 0.000981704235987 0.00108232116801 0.000877319393127 0.000703360738 0.000699297997 0.445259736453 0.278849744368 0.0484993311488 0.156828212409 0.0141992101105 0.0137033274474
0.972196 0.0842570418088 0.0545229365033 0.00949527627753 0.0305978875611 0.0024858674416 0.0024062473221 0.192723619362 0.000974777051196 0.00108112007529 0.000872343007048 0.00070165302 0.000697594614 0.437191051557 0.285797978887 0.0492034937275 0.16005239053 0.0145337048357 0.0140261079141
0.974169 0.0824899329521 0.0557387631195 0.00962369805721 0.0311718930201 0.0025514549033 0.0024702173652 0.19228970488 0.000967872602237 0.00107989421958 0.000867360935137 0.000699912827 0.000695857765 0.428987776561 0.292753263872 0.0499388431353 0.163336913839 0.0148750569062 0.0143555464048
0.976144 0.0807036780899 0.0570280492983 0.00975706525018 0.0317549069642 0.0026181570204 0.0025352800768 0.191855612331 0.000961677594371 0.00107864320423 0.000862380704533 0.000698139618 0.000694086898 0.420647992047 0.300131692249 0.0507062803724 0.166682671219 0.0152233733946 0.0146917475076
0.978121 0.0788980799423 0.0583690854733 0.00989549463425 0.0323470173986 0.0026859850493 0.002601446531 0.191421323651 0.000956000880424 0.0010773666287 0.000857410409099 0.000696332851 0.000692281453 0.412169754328 0.307820147846 0.0515066868087 0.17009056284 0.0155787628956 0.0150348173287
0.9801 0.0770729406388 0.0597050414119 0.0100390998211 0.0329483125904 0.002754950281 0.0026687278367 0.19098682073 0.000950342374121 0.00107606407747 0.000852458740068 0.000694491977 0.000690440873 0.403551095014 0.315516381345 0.0523409229707 0.173561500354 0.015941335582 0.0153848635156
0.982081 0.0752280617189 0.0610359317897 0.0101879911512 0.0335588810673 0.0028250640415 0.0027371351368 0.190552085404 0.000944702026505 0.00107473513087 0.000847535013944 0.000692616453 0.000688564594 0.394790020584 0.323220392745 0.0532098275568 0.177096407115 0.0163112032186 0.0157419953144
0.984064 0.0733632441337 0.0623617712552 0.0103419915651 0.0341788116179 0.0028963376916 0.0028066796085 0.190117099464 0.000939079788711 0.00107337935931 0.000842649201207 0.000690705729 0.000686652054 0.385884511917 0.330932182047 0.0541142166587 0.180696218389 0.0166884792151 0.0161063235778
0.986049 0.0714782882468 0.0637575444645 0.0104986373011 0.034808193291 0.0029687826266 0.002877372463 0.189681844651 0.000935306156111 0.00107199632096 0.000837811955604 0.000688759251 0.000684702687 0.376832523842 0.339061249314 0.0550540834743 0.184361881559 0.0170732786469 0.0164779608069
0.988036 0.0695729938358 0.0652148255477 0.0106573493149 0.0354471153954 0.0030424102765 0.0029492249459 0.189246302657 0.000933174989087 0.0010705855672 0.000833034641389 0.000686776468 0.000682715925 0.367631984662 0.347564263271 0.0560152879564 0.18809435637 0.0174657182972 0.0168570212024
0.990025 0.0676471600934 0.066666579568 0.0108181453796 0.0360956674996 0.0031172321058 0.0030222483365 0.188810455125 0.000931049090532 0.001069146641 0.000828329360631 0.000684756824 0.000680691198 0.358280795672 0.356075835874 0.0569925590443 0.191894615148 0.0178659166932 0.0172436206838
0.992016 0.0657005856285 0.0681128225551 0.0109810433195 0.0367539394314 0.0031932596133 0.0030964539484 0.188374283651 0.000928928448272 0.00106767907257 0.000823708980991 0.000682699761 0.000678627935 0.348776830654 0.364595967122 0.057986124384 0.195763643034 0.0182739941454 0.0176378769361
0.994009 0.0637330684674 0.0695535705081 0.0111460610095 0.0374220212771 0.0032705043325 0.0031718531285 0.187937769782 0.000926813050145 0.00106618238613 0.00081918715658 0.000680604719 0.000676525562 0.339117935375 0.373124657015 0.0589962145917 0.199702438229 0.0186900727852 0.0180399094447
0.996004 0.0617444060552 0.070988839397 0.011313216375 0.038100003382 0.0033489778309 0.0032484572581 0.187500895015 0.000924702884013 0.00106465609675 0.000814778350544 0.000678471137 0.000674383502 0.329301927067 0.381661905553 0.0600230633079 0.203712012247 0.0191142766022 0.0184498395439
0.998001 0.0597343952568 0.0724186451611 0.0114825273919 0.0387879763492 0.0034286917104 0.003326277752 0.187063640802 0.000922597937747 0.0010630997094 0.0008104978575 0.000676298451 0.000672201177 0.319326593884 0.390207712736 0.0610669072486 0.207793390155 0.0195467314915 0.0188677904494


==> aux/fits/World/CrossSectionsAndPolarized/Pade.dat <==
0.005 0.981954815059 0.000327099668888 0.0 -0.0 0.98689948763 0.000378778646205 0.0 0.0 0.994989689794 0.000451226138124 0.0 0.0 -9.78796463827e-05 4.55722442917e-05 0.0 0.0
0.015 0.949611685337 0.000593912572357 0.0 -0.0 0.960912940686 0.000849688316381 0.0 0.0 0.988239043441 0.000981622427383 0.0 0.0 -0.000293357262422 0.000133641948136 0.0 0.0
0.025 0.920558545539 0.000669523900187 0.0 -0.0 0.935296285835 0.00107946925852 0.0 0.0 0.984242704133 0.00125666368708 0.0 0.0 -0.000488460508186 0.000218092550035 0.0 0.0
0.035 0.893743919715 0.000682243742715 0.0 -0.0 0.910153484296 0.00117455884256 0.0 0.0 0.981970552371 0.00139424353912 0.0 0.0 -0.000683190814889 0.000299360801653 0.0 0.0
0.045 0.86862031211 0.0006733802113 0.0 -0.0 0.885584270258 0.00120021015213 0.0 0.0 0.980844332136 0.00145913149741 0.0 0.0 -0.000877549605556 0.00037777883155 0.0 0.0
0.055 0.844867078501 0.00065890408445 0.0 -0.0 0.861676975911 0.00119494613692 0.0 0.0 0.980491648407 0.00149242324696 0.0 0.0 -0.00107153829508 0.000453609539495 0.0 0.0
0.065 0.822278505524 0.000645452391256 0.0 -0.0 0.83850366744 0.00117898731645 0.0 0.0 0.980649861716 0.00151782437232 0.0 0.0 -0.00126515829029 0.000527067345819 0.0 0.0
0.075 0.800712554176 0.000635468605952 0.0 -0.0 0.816117683994 0.0011608214888 0.0 0.0 0.981123886762 0.00154584113562 0.0 0.0 -0.00145841099 0.000598331222473 0.0 0.0
0.085 0.780065062872 0.000629346459382 0.0 -0.0 0.794553291149 0.00114254970664 0.0 0.0 0.981765567599 0.00157850530985 0.0 0.0 -0.00165129778509 0.000667553324475 0.0 0.0
0.095 0.76025576747 0.000626568563311 0.0 -0.0 0.773826940123 0.00112369216947 0.0 0.0 0.982462263913 0.00161385158477 0.0 0.0 -0.00184382005855 0.000734864955244 0.0 0.0
0.105 0.741220257231 0.00062637022326 0.0 -0.0 0.753939559188 0.00110334811496 0.0 0.0 0.983129546922 0.00164909560643 0.0 0.0 -0.00203597918554 0.000800380834805 0.0 0.0
0.115 0.722905109373 0.000628102266616 0.0 -0.0 0.734879354042 0.0010810737545 0.0 0.0 0.983705836062 0.00168226890688 0.0 0.0 -0.00222777653346 0.000864202243029 0.0 0.0
0.125 0.705264818218 0.000631392421847 0.0 -0.0 0.716624706712 0.00105701822657 0.0 0.0 0.98414806469 0.00171271633893 0.0 0.0 -0.002419213462 0.000926419391426 0.0 0.0
0.135 0.688259783872 0.000636182935778 0.0 -0.0 0.699146893135 0.00103175087155 0.0 0.0 0.984428008806 0.00174099058242 0.0 0.0 -0.00261029132319 0.000987113250449 0.0 0.0
0.145 0.671854950868 0.000642700646798 0.0 -0.0 0.682412458407 0.00100602746343 0.0 -0.0 0.9845291401 0.00176852361007 0.0 0.0 -0.00280101146147 0.0010463569828 0.0 0.0
0.155 0.656018859134 0.000651394541805 0.0 0.0 0.666385181602 0.000980600999466 0.0 -0.0 0.984443948103 0.00179727271711 0.0 0.0 -0.00299137521375 0.00110421708549 0.0 0.0
0.165 0.64072296429 0.00066285940412 0.0 0.0 0.651027626124 0.000956104102169 0.0 -0.0 0.984171698064 0.00182941884923 0.0 0.0 -0.00318138390946 0.00116075431233 0.0 0.0
0.175 0.625941138623 0.000677755407551 0.0 0.0 0.636302309998 0.000932995570622 0.0 -0.0 0.983716590036 0.00186713559847 0.0 0.0 -0.0033710388706 0.00121602442842 0.0 0.0
0.185 0.611649296157 0.000696730386403 0.0 0.0 0.622172549621 0.000911552800299 0.0 -0.0 0.983086278122 0.00191242507389 -0.0 0.0 -0.0035603414118 0.00127007883369 0.0 0.0
0.195 0.597825104839 0.00072035139703 0.0 0.0 0.608603036246 0.000891892308717 0.0 -0.0 0.982290703848 0.00196701098075 -0.0 0.0 -0.00374929284037 0.00132296508354 0.0 0.0
0.205 0.584447761132 0.000749052251071 0.0 0.0 0.595560202163 0.000874003482318 0.0 -0.0 0.981341196085 0.00203227993032 -0.0 0.0 -0.00393789445638 0.00137472732723 0.0 0.0
0.215 0.571497810142 0.000783102064406 0.0 0.0 0.583012427066 0.000857785567543 0.0 -0.0 0.980249791618 0.00210926242425 0.0 0.0 -0.00412614755266 0.00142540667997 0.0 0.0
0.225 0.558956999574 0.000822596147086 0.0 0.0 0.570930126913 0.000843081725965 0.0 -0.0 0.979028734384 0.00219864517584 0.0 0.0 -0.00431405341491 0.00147504154115 0.0 0.0
0.235 0.546808159215 0.000867466403697 0.0 0.0 0.559285759327 0.000829706962822 0.0 -0.0 0.977690116539 0.00230080521306 0.0 0.0 -0.00450161332173 0.00152366786816 0.0 0.0
0.245 0.535035100032 0.000917505199324 0.0 0.0 0.548053772066 0.000817469164572 0.0 -0.0 0.976245630086 0.0024158564004 0.0 0.0 -0.00468882854466 0.00157131941357 0.0 0.0
0.255 0.523622528507 0.000972395697736 0.0 0.0 0.537210514667 0.000806183470345 0.0 -0.0 0.974706403191 0.00254369978245 0.0 0.0 -0.00487570034824 0.0016180279316 0.0 0.0
0.265 0.512555973043 0.00103174271125 0.0 0.0 0.526734128113 0.000795681081165 0.0 -0.0 0.973082900246 0.00268407120738 0.0 0.0 -0.00506222999008 0.00166382335891 0.0 0.0
0.275 0.501821720011 0.00109510021526 0.0 0.0 0.516604423223 0.000785813858592 0.0 -0.0 0.971384869066 0.00283658245459 0.0 0.0 -0.00524841872087 0.00170873397355 0.0 0.0
0.285 0.491406757642 0.00116199372377 0.0 0.0 0.506802755253 0.000776455833238 0.0 -0.0 0.9696213222 0.00300075430287 0.0 0.0 -0.00543426778449 0.00175278653545 0.0 0.0
0.295 0.481298726346 0.00123193735785 0.0 0.0 0.497311899807 0.000767502712811 0.0 -0.0 0.967800542341 0.00317604165393 0.0 0.0 -0.00561977841799 0.00179600641096 0.0 0.0
0.305 0.47148587438 0.00130444619285 0.0 0.0 0.488115933356 0.000758870190019 0.0 -0.0 0.965930104225 0.00336185201101 0.0 0.0 -0.00580495185169 0.00183841768383 0.0 0.0
0.315 0.461957018022 0.00137904494821 0.0 0.0 0.479200120381 0.000750491648775 0.0 -0.0 0.964016907289 0.00355755878319 0.0 0.0 -0.00598978930921 0.00188004325438 0.0 0.0
0.325 0.452701505552 0.00145527388902 0.0 0.0 0.470550808246 0.000742315587218 0.0 -0.0 0.962067214888 0.00376251098478 0.0 0.0 -0.00617429200754 0.00192090492843 0.0 0.0
0.335 0.443709184516 0.00153269288167 0.0 0.0 0.462155330262 0.000734303154009 0.0 -0.0 0.96008669697 0.00397604049814 0.0 0.0 -0.00635846115703 0.00196102349728 0.0 0.0
0.345 0.434970371821 0.00161088409108 0.0 0.0 0.454001916966 0.000726425784685 0.0 -0.0 0.958080474037 0.00419746800682 0.0 0.0 -0.00654229796152 0.00200041880998 0.0 0.0
0.355 0.426475826302 0.00168945380828 0.0 0.0 0.446079615418 0.000718663164627 0.0 -0.0 0.956053160833 0.00442610801859 0.0 0.0 -0.00672580361831 0.00203910983862 0.0 0.0
0.365 0.418216723467 0.00176803367287 0.0 0.0 0.438378216004 0.000711001413463 0.0 -0.0 0.954008908748 0.00466127352208 0.0 0.0 -0.00690897931827 0.00207711473764 0.0 0.0
0.375 0.410184632165 0.001846281439 0.0 0.0 0.430888186354 0.000703431592201 0.0 -0.0 0.951951446235 0.00490228035798 0.0 0.0 -0.00709182624583 0.00211445089775 0.0 0.0
0.385 0.402371492972 0.00192388138724 0.0 0.0 0.423600611725 0.000695948451424 0.0 -0.0 0.949884116864 0.00514845143257 0.0 0.0 -0.00727434557909 0.00215113499515 0.0 0.0
0.395 0.394769598114 0.00200054447281 0.0 0.0 0.416507141309 0.000688549415419 0.0 -0.0 0.947809914786 0.0053991207219 0.0 0.0 -0.00745653848978 0.00218718303645 0.0 0.0
0.405 0.387371572775 0.00207600820058 0.0 -0.0 0.409599939935 0.000681233785157 0.0 -0.0 0.945731517533 0.00565363702304 0.0 0.0 -0.00763840614341 0.00222261039988 0.0 0.0
0.415 0.380170357663 0.00215003627767 0.0 -0.0 0.402871644583 0.000674002110218 0.0 -0.0 0.943651316177 0.00591136741989 0.0 0.0 -0.0078199496992 0.00225743187304 0.0 0.0
0.425 0.373159192715 0.00222241806543 0.0 -0.0 0.396315325314 0.000666855677489 0.0 -0.0 0.941571442936 0.00617170036332 0.0 0.0 -0.00800117031025 0.00229166168771 0.0 0.0
0.435 0.366331601844 0.00229296783662 0.0 -0.0 0.389924450033 0.000659796152518 0.0 0.0 0.939493796334 0.0064340483654 0.0 0.0 -0.00818206912345 0.00232531355187 0.0 0.0
0.445 0.359681378641 0.00236152386405 0.0 -0.0 0.383692852778 0.000652825331141 0.0 0.0 0.937420064087 0.00669785022185 0.0 0.0 -0.00836264727964 0.00235840067923 0.0 0.0
0.455 0.353202572951 0.00242794738181 0.0 -0.0 0.377614705138 0.000645944906312 0.0 0.0 0.935351743844 0.00696257283696 0.0 0.0 -0.00854290591359 0.00239093581661 0.0 0.0
0.465 0.346889478258 0.00249212142466 0.0 -0.0 0.371684490407 0.000639156368065 0.0 0.0 0.93329016198 0.00722771256586 0.0 0.0 -0.00872284615404 0.00242293126924 0.0 0.0
0.475 0.34073661982 0.00255394957347 0.0 -0.0 0.365896980273 0.00063246091129 0.0 0.0 0.931236490573 0.00749279615364 0.0 0.0 -0.00890246912379 0.00245439892424 0.0 0.0
0.485 0.334738743484 0.00261335464733 0.0 0.0 0.36024721366 0.000625859373595 0.0 0.0 0.929191762742 0.00775738127605 0.0 0.0 -0.00908177593968 0.00248535027249 0.0 0.0
0.495 0.328890805157 0.00267027734516 0.0 0.0 0.354730477604 0.000619352246666 0.0 0.0 0.927156886485 0.00802105672251 0.0 0.0 -0.00926076771268 0.00251579642886 0.0 0.0
0.505 0.323187960861 0.00272467488214 0.0 0.0 0.349342289845 0.000612939638349 0.0 0.0 0.925132657152 0.00828344224878 0.0 0.0 -0.00943944554792 0.0025457481512 0.0 0.0
0.515 0.317625557343 0.00277651961314 0.0 0.0 0.344078383014 0.000606621330575 0.0 0.0 0.923119768699 0.00854418817125 0.0 0.0 -0.00961781054471 0.00257521585793 0.0 0.0
0.525 0.312199123211 0.00282579769092 0.0 0.0 0.338934690225 0.000600396771568 0.0 0.0 0.921118823817 0.00880297470057 0.0 0.0 -0.00979586379661 0.00260420964456 0.0 0.0
0.535 0.306904360546 0.00287250774307 0.0 0.0 0.333907331928 0.000594265122242 0.0 0.0 0.919130343064 0.00905951108797 0.0 0.0 -0.00997360639145 0.0026327392991 0.0 0.0
0.545 0.301737136965 0.00291665960846 0.0 0.0 0.328992603883 0.000588225286776 0.0 0.0 0.917154773099 0.00931353461963 0.0 0.0 -0.0101510394114 0.00266081431651 0.0 0.0
0.555 0.296693478113 0.00295827311386 0.0 0.0 0.324186966163 0.00058227595166 0.0 0.0 0.915192494086 0.00956480946049 0.0 0.0 -0.0103281639329 0.00268844391223 0.0 0.0
0.565 0.291769560543 0.00299737692699 0.0 0.0 0.31948703305 0.000576415620541 0.0 0.0 0.913243826383 0.00981312544207 0.0 0.0 -0.0105049810268 0.00271563703486 0.0 0.0
0.575 0.286961704975 0.00303400745775 0.0 0.0 0.314889563762 0.000570642652578 0.0 0.0 0.911309036558 0.0100582967333 0.0 0.0 -0.0106814917586 0.00274240237814 0.0 0.0
0.585 0.282266369902 0.00306820784941 0.0 0.0 0.310391453914 0.000564955286279 0.0 0.0 0.909388342821 0.0103001605215 0.0 0.0 -0.010857697188 0.00276874839216 0.0 0.0
0.595 0.277680145519 0.00310002702094 0.0 0.0 0.305989727647 0.000559351672492 0.0 0.0 0.907481919915 0.0105385756266 0.0 0.0 -0.0110335983693 0.00279468329394 0.0 0.0
0.605 0.273199747972 0.0031295187944 0.0 0.0 0.301681530354 0.000553829907988 0.0 0.0 0.905589903535 0.0107734211444 0.0 0.0 -0.0112091963514 0.00282021507735 0.0 0.0
0.615 0.268822013881 0.00315674108447 0.0 0.0 0.297464121961 0.000548388054255 0.0 0.0 0.903712394312 0.0110045950761 0.0 0.0 -0.0113844921777 0.00284535152256 0.0 0.0
0.625 0.264543895154 0.00318175516056 0.0 0.0 0.293334870702 0.000543024156657 0.0 0.0 0.901849461406 0.0112320129958 0.0 0.0 -0.0115594868863 0.00287010020489 0.0 0.0
0.635 0.260362454046 0.00320462497263 0.0 0.0 0.289291247321 0.000537736256427 0.0 0.0 0.900001145755 0.011455606749 0.0 0.0 -0.01173418151 0.00289446850319 0.0 0.0
0.645 0.256274858469 0.00322541654039 0.0 0.0 0.285330819725 0.000532522435426 0.0 0.0 0.898167463007 0.0116753231798 0.0 0.0 -0.011908577076 0.00291846360777 0.0 0.0
0.655 0.252278377525 0.00324419740615 0.0 0.0 0.281451247963 0.000527380785561 0.0 0.0 0.896348406169 0.0118911229237 0.0 0.0 -0.0120826746067 0.00294209252788 0.0 0.0
0.665 0.24837037726 0.00326103614036 0.0 0.0 0.277650279583 0.000522309453364 0.0 0.0 0.894543947999 0.0121029792347 0.0 0.0 -0.0122564751189 0.00296536209889 0.0 0.0
0.675 0.244548316624 0.00327600190102 0.0 0.0 0.273925745275 0.000517306631087 0.0 0.0 0.892754043174 0.0123108768768 0.0 0.0 -0.0124299796243 0.00298827898894 0.0 0.0
0.685 0.24080974362 0.00328916404679 0.0 0.0 0.270275554818 0.000512370570657 0.0 0.0 0.890978630244 0.012514811072 0.0 0.0 -0.0126031891296 0.00301084970539 0.0 0.0
0.695 0.237152291636 0.00330059179081 0.0 0.0 0.26669769326 0.000507499583463 0.0 0.0 0.889217633402 0.0127147864999 0.0 0.0 -0.0127761046361 0.00303308060087 0.0 0.0
0.705 0.233573675957 0.00331035390157 0.0 0.0 0.26319021738 0.000502692046133 0.0 0.0 0.887470964087 0.0129108163598 0.0 0.0 -0.0129487271402 0.00305497787907 0.0 0.0
0.715 0.230071690433 0.00331851844083 0.0 0.0 0.259751252324 0.000497946404241 0.0 0.0 0.885738522431 0.0131029214961 0.0 0.0 -0.0131210576333 0.00307654760019 0.0 0.0
0.725 0.226644204306 0.00332515253777 0.0 0.0 0.256378988482 0.000493261169921 0.0 0.0 0.884020198571 0.0132911295676 0.0 0.0 -0.0132930971015 0.00309779568617 0.0 0.0
0.735 0.223289159182 0.00333032219709 0.0 0.0 0.253071678526 0.000488634922702 0.0 0.0 0.882315873835 0.0134754742901 0.0 0.0 -0.0134648465262 0.00311872792565 0.0 0.0
0.745 0.220004566143 0.00333409213586 0.0 0.0 0.249827634649 0.000484066305835 0.0 0.0 0.880625421816 0.0136559947168 0.0 0.0 -0.0136363068837 0.00313934997873 0.0 0.0
0.755 0.216788502996 0.00333652564795 0.0 0.0 0.246645225929 0.000479554034641 0.0 -0.0 0.878948709348 0.0138327345813 0.0 0.0 -0.0138074791454 0.00315966738145 0.0 0.0
0.765 0.213639111635 0.00333768449226 0.0 0.0 0.243522875872 0.000475096886251 0.0 -0.0 0.877285597381 0.0140057416923 0.0 0.0 -0.0139783642779 0.00317968555007 0.0 0.0
0.775 0.210554595535 0.00333762880425 0.0 0.0 0.240459060081 0.000470693694988 0.0 -0.0 0.87563594178 0.0141750673692 0.0 0.0 -0.0141489632427 0.00319940978525 0.0 0.0
0.785 0.207533217351 0.00333641702466 0.0 0.0 0.237452304056 0.000466343357647 0.0 -0.0 0.873999594048 0.0143407659267 0.0 0.0 -0.0143192769968 0.00321884527587 0.0 0.0
0.795 0.204573296627 0.0033341058488 0.0 0.0 0.2345011811 0.000462044827759 0.0 -0.0 0.872376401977 0.0145028942081 0.0 0.0 -0.0144893064921 0.00323799710285 0.0 0.0
0.805 0.201673207606 0.00333075018777 0.0 0.0 0.231604310361 0.000457797107842 0.0 -0.0 0.870766210236 0.0146615111543 0.0 0.0 -0.0146590526761 0.00325687024271 0.0 0.0
0.815 0.198831377134 0.00332640314738 0.0 0.0 0.22876035495 0.000453599259917 0.0 -0.0 0.869168860911 0.0148166774114 0.0 0.0 -0.0148285164912 0.00327546957097 0.0 0.0
0.825 0.196046282659 0.00332111601505 0.0 0.0 0.225968020187 0.000449450380846 0.0 -0.0 0.867584193983 0.0149684549759 0.0 0.0 -0.0149976988753 0.00329379986543 0.0 0.0
0.835 0.193316450321 0.00331493825957 0.0 0.0 0.223226051901 0.000445349620876 0.0 -0.0 0.866012047766 0.0151169068772 0.0 0.0 -0.0151666007616 0.00331186580932 0.0 0.0
0.845 0.190640453113 0.00330791753971 0.0 0.0 0.220533234843 0.000441296166235 0.0 -0.0 0.864452259303 0.0152620968874 0.0 0.0 -0.0153352230786 0.00332967199431 0.0 0.0
0.855 0.188016909133 0.00330009972029 0.0 0.0 0.217888391174 0.000437289247912 0.0 -0.0 0.862904664719 0.0154040892601 0.0 0.0 -0.0155035667505 0.00334722292336 0.0 0.0
0.865 0.185444479905 0.00329152889457 0.0 0.0 0.215290379007 0.00043332812659 0.0 -0.0 0.861369099542 0.0155429484978 0.0 0.0 -0.0156716326965 0.00336452301349 0.0 0.0
0.875 0.182921868776 0.00328224741381 0.0 0.0 0.212738091045 0.000429412096623 0.0 -0.0 0.859845398996 0.0156787391519 0.0 0.0 -0.0158394218314 0.00338157659843 0.0 0.0
0.885 0.18044781937 0.00327229591926 0.0 0.0 0.210230453266 0.000425540487599 0.0 -0.0 0.858333398259 0.0158115256303 0.0 0.0 -0.0160069350657 0.00339838793114 0.0 0.0
0.895 0.178021114125 0.00326171338016 0.0 0.0 0.207766423688 0.000421712652396 0.0 -0.0 0.856832932696 0.0159413720382 0.0 0.0 -0.0161741733052 0.0034149611863 0.0 0.0
0.905 0.175640572873 0.00325053713365 0.0 0.0 0.205344991166 0.000417927970795 0.0 -0.0 0.855343838072 0.0160683420427 0.0 0.0 -0.0163411374513 0.00343130046257 0.0 0.0
0.915 0.173305051493 0.00323880292839 0.0 0.0 0.202965174268 0.000414185847689 0.0 -0.0 0.85386595074 0.0161924987337 0.0 0.0 -0.0165078284009 0.00344740978489 0.0 0.0
0.925 0.17101344061 0.00322654496897 0.0 0.0 0.200626020187 0.000410485707043 0.0 -0.0 0.852399107807 0.0163139045306 0.0 0.0 -0.0166742470467 0.00346329310664 0.0 0.0
0.935 0.168764664356 0.00321379596218 0.0 0.0 0.198326603715 0.000406826994319 0.0 -0.0 0.85094314729 0.016432621079 0.0 0.0 -0.0168403942768 0.0034789543117 0.0 0.0
0.945 0.166557679176 0.00320058716516 0.0 0.0 0.196066026247 0.000403209174501 0.0 -0.0 0.849497908247 0.0165487091775 0.0 0.0 -0.0170062709752 0.00349439721645 0.0 0.0
0.955 0.164391472682 0.00318694843178 0.0 0.0 0.193843414845 0.000399631725667 0.0 -0.0 0.848063230898 0.0166622287061 0.0 0.0 -0.0171718780213 0.0035096255717 0.0 0.0
0.965 0.162265062562 0.00317290826314 0.0 0.0 0.191657921328 0.000396094138686 0.0 -0.0 0.846638956731 0.0167732385706 0.0 0.0 -0.0173372162905 0.00352464306452 0.0 0.0
0.975 0.16017749552 0.00315849385361 0.0 0.0 0.189508721407 0.000392595929246 0.0 -0.0 0.845224928594 0.0168817966608 0.0 0.0 -0.0175022866538 0.00353945332007 0.0 0.0
0.985 0.15812784627 0.00314373114058 0.0 0.0 0.187395013869 0.000389136609646 0.0 -0.0 0.843820990779 0.0169879598057 0.0 0.0 -0.017667089978 0.00355405990325 0.0 0.0
0.995 0.156115216566 0.00312864485059 0.0 0.0 0.18531601977 0.000385715715655 0.0 -0.0 0.842426989094 0.0170917837507 0.0 0.0 -0.0178316271257 0.0035684663204 0.0 0.0
1.005 0.154138734269 0.00311325854712 0.0 0.0 0.183270981687 0.000382332786746 0.0 -0.0 0.841042770928 0.0171933231346 0.0 0.0 -0.0179958989553 0.00358267602088 0.0 0.0
1.015 0.152197552449 0.00309759467594 0.0 0.0 0.181259162981 0.00037898737697 0.0 -0.0 0.8396681853 0.0172926314705 0.0 0.0 -0.0181599063211 0.00359669239858 0.0 0.0
1.025 0.150290848533 0.00308167461064 0.0 0.0 0.179279847106 0.000375679043226 0.0 -0.0 0.83830308291 0.0173897611395 0.0 0.0 -0.0183236500733 0.00361051879346 0.0 0.0
1.035 0.148417823472 0.00306551869586 0.0 0.0 0.177332336939 0.000372407351659 0.0 -0.0 0.836947316178 0.0174847633858 0.0 0.0 -0.0184871310579 0.00362415849291 0.0 0.0
1.045 0.14657770095 0.0030491462913 0.0 0.0 0.175415954129 0.000369171876757 0.0 -0.0 0.835600739274 0.0175776883127 0.0 0.0 -0.0186503501169 0.00363761473318 0.0 0.0
1.055 0.144769726622 0.00303257581249 0.0 0.0 0.173530038492 0.000365972199515 0.0 -0.0 0.83426320815 0.0176685848921 0.0 0.0 -0.0188133080883 0.00365089070069 0.0 0.0
1.065 0.142993167378 0.00301582477122 0.0 0.0 0.17167394741 0.000362807906408 0.0 -0.0 0.83293458056 0.0177575009638 0.0 0.0 -0.018976005806 0.0036639895333 0.0 0.0
1.075 0.141247310638 0.00299890981533 0.0 0.0 0.169847055263 0.0003596785864 0.0 -0.0 0.831614716076 0.0178444832526 0.0 0.0 -0.0191384441 0.00367691432158 0.0 0.0
1.085 0.139531463675 0.00298184676551 0.0 0.0 0.168048752884 0.000356583837889 0.0 -0.0 0.830303476103 0.0179295773736 0.0 0.0 -0.0193006237963 0.00368966810998 0.0 0.0
1.095 0.137844952959 0.00296465065322 0.0 0.0 0.166278447035 0.000353523261259 0.0 -0.0 0.829000723889 0.0180128278538 0.0 0.0 -0.019462545717 0.00370225389803 0.0 0.0
1.105 0.136187123533 0.00294733575449 0.0 0.0 0.164535559894 0.000350496463962 0.0 -0.0 0.827706324525 0.0180942781413 0.0 0.0 -0.0196242106801 0.00371467464139 0.0 0.0
1.115 0.134557338405 0.00292991562456 0.0 0.0 0.162819528573 0.000347503050884 0.0 -0.0 0.826420144954 0.0181739706292 0.0 0.0 -0.0197856194999 0.003726933253 0.0 0.0
1.125 0.132954977966 0.00291240313076 0.0 0.0 0.161129804652 0.000344542638672 0.0 -0.0 0.825142053968 0.018251946668 0.0 0.0 -0.0199467729868 0.00373903260408 0.0 0.0
1.135 0.131379439433 0.0028948104827 0.0 0.0 0.159465853724 0.000341614842186 0.0 -0.0 0.823871922202 0.0183282465922 0.0 0.0 -0.0201076719474 0.00375097552516 0.0 0.0
1.145 0.129830136304 0.00287714926395 0.0 0.0 0.15782715496 0.000338719283458 0.0 -0.0 0.822609622131 0.0184029097381 0.0 0.0 -0.0202683171844 0.00376276480706 0.0 0.0
1.155 0.128306497845 0.00285943045945 0.0 0.0 0.156213200701 0.000335855584899 0.0 -0.0 0.821355028063 0.0184759744611 0.0 0.0 -0.0204287094967 0.00377440320182 0.0 0.0
1.165 0.126807968583 0.00284166448384 0.0 0.0 0.154623496039 0.000333023372711 0.0 -0.0 0.820108016127 0.0185474781652 0.0 0.0 -0.0205888496796 0.00378589342363 0.0 0.0
1.175 0.125334007828 0.00282386120793 0.0 0.0 0.153057558445 0.00033022227882 0.0 -0.0 0.818868464264 0.0186174573206 0.0 0.0 -0.0207487385243 0.00379723814973 0.0 0.0
1.185 0.123884089205 0.00280602998376 0.0 0.0 0.151514917386 0.000327451933834 0.0 -0.0 0.817636252211 0.0186859474852 0.0 0.0 -0.0209083768187 0.00380844002122 0.0 0.0
1.195 0.122457700209 0.00278817966918 0.0 0.0 0.149995113965 0.000324711974363 0.0 -0.0 0.816411261489 0.0187529833307 0.0 0.0 -0.0210677653468 0.00381950164394 0.0 0.0
1.205 0.121054341771 0.00277031865075 0.0 0.0 0.148497700578 0.000322002040263 0.0 -0.0 0.815193375388 0.01881859866 0.0 0.0 -0.0212269048888 0.00383042558925 0.0 0.0
1.215 0.119673527842 0.00275245486606 0.0 0.0 0.147022240572 0.000319321773215 0.0 -0.0 0.813982478949 0.0188828264348 0.0 0.0 -0.0213857962215 0.0038412143948 0.0 0.0
1.225 0.118314784991 0.00273459582465 0.0 0.0 0.145568307931 0.000316670817868 0.0 -0.0 0.812778458946 0.0189456987931 0.0 0.0 -0.021544440118 0.00385187056532 0.0 0.0
1.235 0.11697765202 0.00271674862863 0.0 0.0 0.144135486951 0.000314048821924 0.0 -0.0 0.81158120387 0.019007247073 0.0 0.0 -0.0217028373476 0.00386239657331 0.0 0.0
1.245 0.115661679587 0.00269891999137 0.0 0.0 0.142723371952 0.000311455436053 0.0 -0.0 0.810390603908 0.0190675018336 0.0 0.0 -0.0218609886763 0.00387279485978 0.0 0.0
1.255 0.114366429847 0.00268111625655 0.0 0.0 0.141331566974 0.000308890314319 0.0 -0.0 0.809206550922 0.019126492877 0.0 0.0 -0.0220188948663 0.0038830678349 0.0 0.0
1.265 0.113091476104 0.00266334341515 0.0 0.0 0.139959685507 0.000306353110957 0.0 0.0 0.808028938435 0.0191842492681 0.0 0.0 -0.0221765566764 0.00389321787873 0.0 0.0
1.275 0.111836402476 0.00264560712261 0.0 0.0 0.138607350216 0.000303843490722 0.0 0.0 0.8068576616 0.0192407993537 0.0 0.0 -0.022333974862 0.00390324734177 0.0 0.0
1.285 0.110600803569 0.00262791271427 0.0 0.0 0.137274192675 0.000301361112336 0.0 0.0 0.805692617191 0.0192961707871 0.0 0.0 -0.0224911501746 0.00391315854569 0.0 0.0
1.295 0.109384284166 0.00261026522136 0.0 0.0 0.135959853118 0.000298905643737 0.0 0.0 0.804533703571 0.0193503905397 0.0 0.0 -0.0226480833626 0.00392295378385 0.0 0.0
1.305 0.108186458922 0.00259266938486 0.0 0.0 0.134663980192 0.000296476751339 0.0 0.0 0.803380820677 0.0194034849274 0.0 0.0 -0.0228047751709 0.00393263532194 0.0 0.0
1.315 0.107006952077 0.0025751296696 0.0 0.0 0.133386230723 0.00029407411066 0.0 0.0 0.802233869996 0.0194554796252 0.0 0.0 -0.0229612263408 0.00394220539852 0.0 0.0
1.325 0.105845397167 0.00255765027721 0.0 0.0 0.132126269482 0.000291697395475 0.0 0.0 0.801092754543 0.0195063996862 0.0 0.0 -0.0231174376103 0.0039516662256 0.0 0.0
1.335 0.104701436758 0.00254023515905 0.0 0.0 0.130883768971 0.000289346283868 0.0 0.0 0.799957378839 0.0195562695575 0.0 0.0 -0.023273409714 0.00396101998916 0.0 0.0
1.345 0.10357472218 0.00252288802798 0.0 0.0 0.1296584092 0.000287020457732 0.0 0.0 0.79882764889 0.0196051131002 0.0 0.0 -0.0234291433831 0.00397026884966 0.0 0.0
1.355 0.102464913272 0.00250561236946 0.0 0.0 0.12844987749 0.000284719601365 0.0 0.0 0.797703472161 0.019652953601 0.0 0.0 -0.0235846393455 0.00397941494257 0.0 0.0
1.365 0.101371678137 0.00248841145308 0.0 0.0 0.127257868262 0.000282443405251 0.0 0.0 0.79658475756 0.0196998137955 0.0 0.0 -0.0237398983258 0.00398846037885 0.0 0.0
1.375 0.100294692905 0.00247128834222 0.0 0.0 0.126082082853 0.000280191559282 0.0 0.0 0.795471415413 0.0197457158769 0.0 0.0 -0.0238949210452 0.00399740724543 0.0 0.0
1.385 0.0992336415017 0.0024542459044 0.0 0.0 0.12492222932 0.000277963758532 0.0 0.0 0.794363357439 0.0197906815133 0.0 0.0 -0.0240497082216 0.00400625760564 0.0 0.0
1.395 0.0981882154266 0.00243728682045 0.0 0.0 0.123778022265 0.000275759702028 0.0 0.0 0.793260496733 0.0198347318639 0.0 0.0 -0.0242042605698 0.0040150134997 0.0 0.0
1.405 0.097158113539 0.0024204135935 0.0 0.0 0.122649182654 0.000273579091381 0.0 0.0 0.792162747742 0.0198778875906 0.0 0.0 -0.0243585788011 0.00402367694514 0.0 0.0
1.415 0.0961430418491 0.00240362855736 0.0 0.0 0.121535437647 0.000271421632485 0.0 0.0 0.791070026243 0.0199201688731 0.0 0.0 -0.0245126636238 0.00403224993722 0.0 0.0
1.425 0.0951427133175 0.00238693388503 0.0 0.0 0.12043652044 0.000269287031741 0.0 0.0 0.789982249323 0.0199615954231 0.0 0.0 -0.024666515743 0.00404073444933 0.0 0.0
1.435 0.0941568476599 0.00237033159596 0.0 0.0 0.119352170093 0.000267175003283 0.0 0.0 0.788899335357 0.0200021864937 0.0 0.0 -0.0248201358603 0.0040491324334 0.0 0.0
1.445 0.0931851711591 0.0023538235639 0.0 0.0 0.118282131387 0.000265085262382 0.0 0.0 0.787821203985 0.0200419608965 0.0 0.0 -0.0249735246744 0.00405744582028 0.0 0.0
1.455 0.0922274164829 0.0023374115235 0.0 0.0 0.117226154665 0.000263017527193 0.0 0.0 0.786747776096 0.0200809370085 0.0 0.0 -0.0251266828809 0.00406567652013 0.0 0.0
1.465 0.091283322507 0.00232109707717 0.0 0.0 0.116183995692 0.000260971520832 0.0 0.0 0.785678973802 0.020119132788 0.0 0.0 -0.0252796111721 0.00407382642275 0.0 0.0
1.475 0.090352634145 0.00230488170169 0.0 0.0 0.11515541551 0.000258946969555 0.0 0.0 0.784614720422 0.0201565657836 0.0 0.0 -0.0254323102372 0.00408189739796 0.0 0.0
1.485 0.0894351021822 0.00228876675404 0.0 0.0 0.114140180304 0.000256943602064 0.0 0.0 0.783554940458 0.0201932531456 0.0 0.0 -0.0255847807624 0.00408989129594 0.0 0.0
1.495 0.0885304831159 0.00227275347708 0.0 0.0 0.113138061271 0.000254961151847 0.0 0.0 0.782499559579 0.0202292116363 0.0 0.0 -0.0257370234308 0.00409780994757 0.0 0.0
1.505 0.087638539 0.00225684300547 0.0 0.0 0.112148834484 0.000252999356028 0.0 0.0 0.781448504597 0.0202644576404 0.0 0.0 -0.0258890389223 0.00410565516471 0.0 0.0
1.515 0.0867590372945 0.00224103637061 0.0 0.0 0.111172280776 0.000251057952316 0.0 0.0 0.780401703452 0.0202990071742 0.0 0.0 -0.0260408279141 0.00411342874058 0.0 0.0
1.525 0.0858917507207 0.00222533450586 0.0 0.0 0.110208185614 0.000249136686435 0.0 0.0 0.77935908519 0.0203328758971 0.0 0.0 -0.0261923910799 0.00412113245 0.0 0.0
1.535 0.0850364571191 0.00220973825106 0.0 0.0 0.109256338982 0.000247235303472 0.0 0.0 0.778320579945 0.0203660791189 0.0 0.0 -0.0263437290908 0.00412876804972 0.0 0.0
1.545 0.0841929393131 0.0021942483576 0.0 0.0 0.108316535268 0.000245353554979 0.0 0.0 0.77728611892 0.0203986318085 0.0 0.0 -0.0264948426147 0.00413633727872 0.0 0.0
1.555 0.0833609849767 0.00217886549222 0.0 0.0 0.107388573152 0.000243491193204 0.0 0.0 0.776255634369 0.0204305486038 0.0 0.0 -0.0266457323167 0.00414384185846 0.0 0.0
1.565 0.0825403865058 0.00216359024145 0.0 0.0 0.106472255504 0.000241647976703 0.0 0.0 0.77522905958 0.0204618438191 0.0 0.0 -0.0267963988587 0.00415128349314 0.0 0.0
1.575 0.0817309408938 0.00214842311578 0.0 0.0 0.10556738927 0.000239823665653 0.0 0.0 0.774206328855 0.0204925314552 0.0 0.0 -0.0269468428999 0.00415866387001 0.0 0.0
1.585 0.0809324496104 0.00213336455282 0.0 0.0 0.10467378538 0.000238018023046 0.0 0.0 0.773187377494 0.0205226252045 0.0 0.0 -0.0270970650966 0.00416598465959 0.0 0.0
1.595 0.0801447184853 0.00211841492158 0.0 0.0 0.103791258644 0.00023623081631 0.0 0.0 0.772172141778 0.0205521384586 0.0 0.0 -0.0272470661019 0.00417324751591 0.0 0.0
1.605 0.0793675575942 0.00210357452547 0.0 0.0 0.102919627661 0.00023446181651 0.0 0.0 0.771160558951 0.0205810843197 0.0 0.0 -0.0273968465663 0.00418045407677 0.0 0.0
1.615 0.0786007811486 0.002088843606 0.0 0.0 0.102058714722 0.000232710796692 0.0 0.0 0.770152567203 0.0206094756027 0.0 0.0 -0.0275464071374 0.00418760596398 0.0 0.0
1.625 0.0778442073889 0.00207422234521 0.0 0.0 0.101208345723 0.000230977534557 0.0 0.0 0.769148105656 0.0206373248451 0.0 0.0 -0.0276957484599 0.00419470478356 0.0 0.0
1.635 0.0770976584814 0.00205971086952 0.0 0.0 0.100368350075 0.000229261810607 0.0 0.0 0.768147114345 0.020664644313 0.0 0.0 -0.0278448711756 0.00420175212598 0.0 0.0
1.645 0.0763609604168 0.00204530925194 0.0 0.0 0.099538560622 0.000227563407381 0.0 0.0 0.767149534205 0.0206914460078 0.0 0.0 -0.0279937759236 0.00420874956633 0.0 0.0
1.655 0.0756339429132 0.00203101751516 0.0 0.0 0.0987188135574 0.00022588211222 0.0 0.0 0.766155307052 0.0207177416709 0.0 0.0 -0.0281424633402 0.00421569866462 0.0 0.0
1.665 0.0749164393213 0.00201683563397 0.0 0.0 0.0979089483426 0.000224217714131 0.0 0.0 0.76516437557 0.0207435427938 0.0 0.0 -0.0282909340589 0.00422260096586 0.0 0.0
1.675 0.0742082865323 0.00200276353777 0.0 0.0 0.0971088076282 0.000222570007217 0.0 0.0 0.764176683296 0.0207688606193 0.0 0.0 -0.0284391887103 0.00422945800036 0.0 0.0
1.685 0.0735093248887 0.00198880111302 0.0 0.0 0.0963182371821 0.000220938786307 0.0 0.0 0.763192174604 0.0207937061499 0.0 0.0 -0.0285872279225 0.00423627128385 0.0 0.0
1.695 0.0728193980976 0.00197494820535 0.0 0.0 0.0955370858097 0.000219323852412 0.0 0.0 0.762210794691 0.0208180901534 0.0 0.0 -0.0287350523206 0.00424304231768 0.0 0.0
1.705 0.0721383531465 0.00196120462201 0.0 0.0 0.0947652052893 0.000217725004663 0.0 0.0 0.761232489564 0.0208420231687 0.0 0.0 -0.0288826625272 0.00424977258903 -0.0 0.0
1.715 0.0714660402221 0.00194757013361 0.0 0.0 0.094002450297 0.000216142050593 0.0 0.0 0.760257206023 0.0208655155086 0.0 0.0 -0.029030059162 0.00425646357103 -0.0 0.0
1.725 0.0708023126298 0.00193404447619 0.0 0.0 0.09324867834 0.000214574796922 0.0 0.0 0.759284891649 0.0208885772675 0.0 0.0 -0.0291772428423 0.00426311672295 -0.0 0.0
1.735 0.0701470267181 0.00192062735336 0.0 0.0 0.0925037496921 0.000213023054917 0.0 0.0 0.758315494793 0.0209112183264 0.0 0.0 -0.0293242141825 0.00426973349038 -0.0 0.0
1.745 0.0695000418021 0.0019073184377 0.0 0.0 0.0917675273287 0.000211486638402 0.0 0.0 0.757348964557 0.0209334483565 0.0 0.0 -0.0294709737943 0.00427631530536 -0.0 0.0
1.755 0.0688612200922 0.00189411737265 0.0 0.0 0.0910398768627 0.000209965362887 0.0 0.0 0.756385250785 0.020955276824 0.0 0.0 -0.0296175222869 0.00428286358654 -0.0 0.0
1.765 0.0682304266224 0.00188102377436 0.0 0.0 0.0903206664874 0.000208459048871 0.0 0.0 0.755424304049 0.0209767129957 0.0 0.0 -0.0297638602669 0.00428937973931 -0.0 0.0
1.775 0.0676075291819 0.00186803723289 0.0 0.0 0.0896097669135 0.000206967517813 0.0 0.0 0.754466075638 0.0209977659429 0.0 0.0 -0.0299099883382 0.00429586515599 -0.0 0.0
1.785 0.0669923982484 0.00185515731385 0.0 0.0 0.0889070513134 0.00020549059456 0.0 0.0 0.753510517543 0.0210184445465 0.0 0.0 -0.0300559071021 0.00430232121592 -0.0 0.0
1.795 0.0663849069233 0.00184238356005 0.0 0.0 0.0882123952659 0.000204028106749 0.0 0.0 0.752557582446 0.0210387574997 0.0 0.0 -0.0302016171573 0.00430874928562 -0.0 0.0
1.805 0.0657849308682 0.00182971549255 0.0 0.0 0.0875256767001 0.000202579884546 0.0 0.0 0.751607223709 0.0210587133146 0.0 0.0 -0.0303471191001 0.00431515071891 -0.0 0.0
1.815 0.0651923482437 0.00181715261205 0.0 0.0 0.0868467758437 0.000201145759945 0.0 0.0 0.750659395361 0.0210783203228 0.0 0.0 -0.0304924135241 0.00432152685701 -0.0 0.0
1.825 0.0646070396502 0.00180469440031 0.0 0.0 0.0861755751681 0.000199725568992 0.0 0.0 0.749714052086 0.0210975866829 0.0 0.0 -0.0306375010203 0.00432787902874 -0.0 0.0
1.835 0.0640288880693 0.00179234032115 0.0 0.0 0.0855119593434 0.000198319148169 0.0 0.0 0.748771149214 0.0211165203825 0.0 0.0 -0.0307823821773 0.00433420855053 -0.0 0.0
1.845 0.0634577788076 0.00178008982157 0.0 0.0 0.0848558151855 0.000196926338857 0.0 0.0 0.747830642709 0.021135129243 0.0 0.0 -0.0309270575813 0.00434051672663 -0.0 0.0
1.855 0.0628935994418 0.0017679423331 0.0 0.0 0.0842070316072 0.000195546982929 0.0 0.0 0.746892489158 0.0211534209218 0.0 0.0 -0.0310715278157 0.00434680484916 -0.0 0.0
1.865 0.0623362397655 0.00175589727245 0.0 0.0 0.0835654995766 0.000194180924892 0.0 0.0 0.745956645758 0.0211714029165 0.0 0.0 -0.0312157934617 0.00435307419823 -0.0 0.0
1.875 0.0617855917373 0.00174395404282 0.0 0.0 0.0829311120682 0.000192828013692 0.0 0.0 0.74502307031 0.0211890825695 0.0 0.0 -0.0313598550979 0.00435932604207 -0.0 0.0
1.885 0.0612415494298 0.00173211203481 0.0 0.0 0.0823037640181 0.000191488097728 0.0 0.0 0.744091721205 0.0212064670704 0.0 0.0 -0.0315037133005 0.0043655616371 -0.0 0.0
1.895 0.0607040089809 0.00172037062703 0.0 0.0 0.0816833522826 0.000190161029534 0.0 0.0 0.743162557417 0.0212235634591 0.0 0.0 -0.0316473686432 0.00437178222802 -0.0 0.0
1.905 0.0601728685463 0.0017087291874 0.0 0.0 0.0810697755983 0.00018884666283 0.0 0.0 0.742235538491 0.0212403786304 0.0 0.0 -0.0317908216973 0.00437798904796 -0.0 0.0
1.915 0.0596480282518 0.00169718707365 0.0 0.0 0.0804629345353 0.000187544854174 0.0 0.0 0.741310624531 0.0212569193356 0.0 0.0 -0.0319340730318 0.00438418331847 -0.0 0.0
1.925 0.0591293901492 0.0016857436342 0.0 0.0 0.0798627314636 0.000186255461833 0.0 0.0 0.740387776198 0.0212731921862 0.0 0.0 -0.032077123213 0.00439036624972 -0.0 0.0
1.935 0.0586168581715 0.00167439820898 0.0 0.0 0.0792690705103 0.000184978346774 0.0 0.0 0.739466954692 0.0212892036583 0.0 0.0 -0.0322199728053 0.0043965390405 -0.0 0.0
1.945 0.0581103380902 0.00166315013012 0.0 0.0 0.078681857524 0.000183713371054 0.0 0.0 0.73854812175 0.0213049600932 0.0 0.0 -0.0323626223703 0.00440270287836 -0.0 0.0
1.955 0.0576097374735 0.00165199872251 0.0 0.0 0.0781010000369 0.000182460400308 0.0 0.0 0.737631239631 0.0213204677021 0.0 0.0 -0.0325050724674 0.00440885893963 -0.0 0.0
1.965 0.0571149656455 0.00164094330464 0.0 0.0 0.0775264072274 0.000181219301129 0.0 0.0 0.736716271112 0.0213357325696 0.0 0.0 -0.0326473236536 0.00441500838956 -0.0 0.0
1.975 0.0566259336466 0.00162998318917 0.0 0.0 0.0769579898895 0.000179989942552 0.0 0.0 0.735803179475 0.0213507606536 0.0 0.0 -0.0327893764838 0.00442115238234 -0.0 0.0
1.985 0.0561425541947 0.0016191176835 0.0 0.0 0.0763956603917 0.000178772194352 0.0 0.0 0.734891928505 0.0213655577905 0.0 0.0 -0.0329312315103 0.00442729206121 -0.0 0.0
1.995 0.0556647416484 0.00160834609014 0.0 0.0 0.0758393326512 0.0001775659294 0.0 0.0 0.733982482472 0.0213801296981 0.0 0.0 -0.0330728892832 0.00443342855851 -0.0 0.0
2.005 0.055192411969 0.00159766770774 0.0 0.0 0.0752889220951 0.000176371023276 0.0 0.0 0.733074806133 0.0213944819764 0.0 0.0 -0.0332143503503 0.00443956299573 -0.0 0.0
2.015 0.0547254826862 0.00158708183115 0.0 0.0 0.0747443456333 0.000175187351752 0.0 0.0 0.732168864716 0.0214086201124 0.0 0.0 -0.0333556152572 0.00444569648363 -0.0 0.0
2.025 0.0542638728625 0.00157658775212 0.0 0.0 0.0742055216232 0.000174014792712 0.0 0.0 0.731264623918 0.0214225494795 0.0 0.0 -0.0334966845471 0.00445183012225 -0.0 0.0
2.035 0.0538075030593 0.00156618475974 0.0 0.0 0.0736723698436 0.000172853225514 0.0 0.0 0.730362049892 0.0214362753446 0.0 0.0 -0.0336375587611 0.00445796500098 -0.0 0.0
2.045 0.0533562953047 0.0015558721409 0.0 0.0 0.0731448114624 0.000171702533025 0.0 0.0 0.729461109245 0.0214498028664 0.0 0.0 -0.0337782384378 0.00446410219863 -0.0 0.0
2.055 0.0529101730604 0.00154564918066 0.0 0.0 0.0726227690089 0.000170562598573 0.0 0.0 0.728561769024 0.0214631370995 0.0 0.0 -0.033918724114 0.00447024278349 -0.0 0.0
2.065 0.0524690611907 0.00153551516278 0.0 0.0 0.0721061663453 0.000169433306275 0.0 0.0 0.727663996716 0.0214762829964 0.0 0.0 -0.0340590163238 0.00447638781337 -0.0 0.0
2.075 0.0520328859323 0.00152546936994 0.0 0.0 0.0715949286406 0.000168314543134 0.0 0.0 0.726767760235 0.0214892454111 0.0 0.0 -0.0341991155994 0.00448253833566 -0.0 0.0
2.085 0.0516015748638 0.00151551108421 0.0 0.0 0.0710889823414 0.000167206198532 0.0 0.0 0.725873027917 0.0215020290997 0.0 0.0 -0.0343390224707 0.00448869538739 -0.0 0.0
2.095 0.0511750568774 0.00150563958752 0.0 0.0 0.0705882551486 0.000166108161241 0.0 0.0 0.724979768514 0.0215146387226 0.0 0.0 -0.0344787374655 0.00449485999525 -0.0 0.0
2.105 0.0507532621501 0.00149585416169 0.0 0.0 0.0700926759889 0.000165020323519 0.0 0.0 0.724087951185 0.0215270788488 0.0 0.0 -0.0346182611094 0.00450103317568 -0.0 0.0
2.115 0.0503361221162 0.001486154089 0.0 0.0 0.0696021749932 0.000163942577505 0.0 0.0 0.723197545493 0.0215393539553 0.0 0.0 -0.0347575939258 0.00450721593488 -0.0 0.0
2.125 0.0499235694403 0.00147653865248 0.0 0.0 0.069116683469 0.000162874818263 0.0 0.0 0.722308521395 0.0215514684318 0.0 0.0 -0.0348967364359 0.00451340926886 -0.0 0.0
2.135 0.0495155379914 0.00146700713607 0.0 0.0 0.0686361338795 0.000161816942035 0.0 0.0 0.721420849235 0.0215634265803 0.0 0.0 -0.0350356891589 0.00451961416353 -0.0 0.0
2.145 0.0491119628171 0.00145755882497 0.0 0.0 0.0681604598177 0.000160768846218 0.0 0.0 0.720534499742 0.0215752326189 0.0 0.0 -0.0351744526119 0.00452583159465 -0.0 0.0
2.155 0.0487127801183 0.00144819300593 0.0 0.0 0.0676895959871 0.000159730428492 0.0 0.0 0.719649444021 0.0215868906836 0.0 0.0 -0.0353130273098 0.00453206252797 -0.0 0.0
2.165 0.0483179272252 0.00143890896744 0.0 0.0 0.0672234781765 0.000158701590383 0.0 0.0 0.718765653546 0.0215984048295 0.0 0.0 -0.0354514137653 0.0045383079192 -0.0 0.0
2.175 0.0479273425738 0.00142970599999 0.0 0.0 0.0667620432397 0.000157682233711 0.0 0.0 0.717883100156 0.0216097790339 0.0 0.0 -0.0355896124892 0.00454456871408 -0.0 0.0
2.185 0.0475409656817 0.0014205833963 0.0 0.0 0.0663052290747 0.000156672260945 0.0 0.0 0.717001756048 0.0216210171969 0.0 0.0 -0.0357276239901 0.00455084584841 -0.0 0.0
2.195 0.0471587371268 0.00141154045152 0.0 0.0 0.0658529746024 0.000155671575233 0.0 0.0 0.716121593772 0.0216321231436 0.0 0.0 -0.0358654487747 0.00455714024808 -0.0 0.0
2.205 0.0467805985241 0.00140257646344 0.0 0.0 0.0654052197468 0.000154680084214 0.0 0.0 0.715242586225 0.0216431006272 0.0 0.0 -0.0360030873475 0.00456345282911 -0.0 0.0
2.215 0.0464064925049 0.00139369073264 0.0 0.0 0.0649619054148 0.000153697692724 0.0 0.0 0.714364706646 0.0216539533296 0.0 0.0 -0.036140540211 0.00456978449771 -0.0 0.0
2.225 0.0460363626954 0.00138488256275 0.0 0.0 0.0645229734793 0.000152724310733 0.0 0.0 0.713487928609 0.0216646848632 0.0 0.0 -0.0362778078656 0.00457613615026 -0.0 0.0
2.235 0.0456701536961 0.00137615126059 0.0 0.0 0.0640883667562 0.000151759845995 0.0 0.0 0.712612226019 0.0216752987729 0.0 0.0 -0.0364148908097 0.00458250867337 -0.0 0.0
2.245 0.0453078110621 0.00136749613623 0.0 0.0 0.0636580289899 0.0001508042099 0.0 0.0 0.711737573108 0.0216857985377 0.0 0.0 -0.0365517895399 0.00458890294393 -0.0 0.0
2.255 0.0449492812833 0.0013589165033 0.0 0.0 0.0632319048333 0.000149857313322 0.0 0.0 0.710863944427 0.0216961875743 0.0 0.0 -0.0366885045506 0.00459531982912 -0.0 0.0
2.265 0.0445945117655 0.00135041167907 0.0 0.0 0.0628099398307 0.00014891906999 0.0 0.0 0.709991314842 0.021706469235 0.0 0.0 -0.0368250363341 0.00460176018644 -0.0 0.0
2.275 0.0442434508114 0.00134198098451 0.0 0.0 0.062392080401 0.000147989393464 0.0 0.0 0.70911965953 0.021716646812 0.0 0.0 -0.036961385381 0.00460822486374 -0.0 0.0
2.285 0.0438960476029 0.00133362374451 0.0 0.0 0.0619782738211 0.000147068198482 0.0 0.0 0.708248953973 0.0217267235395 0.0 0.0 -0.0370975521797 0.00461471469926 -0.0 0.0
2.295 0.0435522521827 0.00132533928802 0.0 0.0 0.0615684682078 0.000146155401072 0.0 0.0 0.707379173956 0.0217367025927 0.0 0.0 -0.0372335372169 0.00462123052164 -0.0 0.0
2.305 0.0432120154376 0.00131712694802 0.0 0.0 0.0611626125046 0.000145250919309 0.0 0.0 0.706510295556 0.0217465870928 0.0 0.0 -0.037369340977 0.00462777314998 -0.0 0.0
2.315 0.0428752890811 0.00130898606182 0.0 0.0 0.0607606564633 0.000144354670686 0.0 0.0 0.705642295145 0.0217563801051 0.0 0.0 -0.0375049639429 0.00463434339384 -0.0 0.0
2.325 0.0425420256371 0.001300915971 0.0 0.0 0.0603625506296 0.000143466574542 0.0 0.0 0.704775149381 0.0217660846422 0.0 0.0 -0.0376404065951 0.00464094205325 -0.0 0.0
2.335 0.0422121784234 0.00129291602155 0.0 0.0 0.0599682463303 0.000142586550953 0.0 0.0 0.703908835202 0.0217757036673 0.0 0.0 -0.0377756694126 0.00464756991879 -0.0 0.0
2.345 0.0418857015362 0.00128498556401 0.0 0.0 0.0595776956544 0.0001417145219 0.0 0.0 0.703043329828 0.0217852400926 0.0 0.0 -0.0379107528723 0.00465422777157 -0.0 0.0
2.355 0.0415625498346 0.00127712395354 0.0 0.0 0.0591908514421 0.00014085040901 0.0 0.0 0.70217861075 0.0217946967813 0.0 0.0 -0.0380456574491 0.00466091638329 -0.0 0.0
2.365 0.0412426789254 0.00126933054983 0.0 0.0 0.0588076672694 0.000139994135888 0.0 0.0 0.70131465573 0.021804076552 0.0 0.0 -0.0381803836163 0.00466763651623 -0.0 0.0
2.375 0.0409260451485 0.00126160471743 0.0 0.0 0.0584280974357 0.000139145626411 0.0 0.0 0.700451442794 0.0218133821759 0.0 0.0 -0.038314931845 0.00467438892331 -0.0 0.0
2.385 0.0406126055623 0.00125394582566 0.0 0.0 0.0580520969475 0.000138304805872 0.0 0.0 0.699588950232 0.021822616381 0.0 0.0 -0.0384493026048 0.00468117434809 -0.0 0.0
2.395 0.04030231793 0.0012463532486 0.0 0.0 0.0576796215089 0.000137471600025 0.0 0.0 0.698727156588 0.0218317818526 0.0 0.0 -0.0385834963631 0.00468799352482 -0.0 0.0
2.405 0.0399951407054 0.00123882636543 0.0 0.0 0.0573106275056 0.000136645935612 0.0 0.0 0.697866040662 0.0218408812361 0.0 0.0 -0.0387175135856 0.00469484717844 -0.0 0.0
2.415 0.0396910330197 0.00123136456011 0.0 0.0 0.0569450719949 0.000135827740682 0.0 0.0 0.697005581504 0.0218499171346 0.0 0.0 -0.0388513547363 0.00470173602462 -0.0 0.0
2.425 0.0393899546684 0.00122396722172 0.0 0.0 0.0565829126911 0.000135016943641 0.0 0.0 0.696145758407 0.0218588921155 0.0 0.0 -0.038985020277 0.00470866076978 -0.0 0.0
2.435 0.0390918660982 0.00121663374434 0.0 0.0 0.0562241079555 0.000134213473376 0.0 0.0 0.695286550909 0.0218678087061 0.0 0.0 -0.0391185106682 0.00471562211112 -0.0 0.0
2.445 0.0387967283949 0.00120936352713 0.0 0.0 0.0558686167822 0.000133417260955 0.0 0.0 0.694427938785 0.0218766694012 0.0 0.0 -0.0392518263681 0.00472262073666 -0.0 0.0
2.455 0.0385045032704 0.00120215597447 0.0 0.0 0.0555163987897 0.000132628236752 0.0 0.0 0.693569902045 0.0218854766578 0.0 0.0 -0.0393849678335 0.00472965732521 -0.0 0.0
2.465 0.0382151530517 0.00119501049569 0.0 0.0 0.0551674142071 0.000131846333107 0.0 0.0 0.69271242093 0.0218942329016 0.0 0.0 -0.0395179355191 0.00473673254647 -0.0 0.0
2.475 0.0379286406681 0.00118792650554 0.0 0.0 0.0548216238631 0.000131071482303 0.0 0.0 0.691855475911 0.0219029405257 0.0 0.0 -0.039650729878 0.004743847061 -0.0 0.0
2.485 0.0376449296403 0.00118090342382 0.0 0.0 0.0544789891778 0.000130303617941 0.0 0.0 0.690999047682 0.0219116018919 0.0 0.0 -0.0397833513614 0.00475100152028 -0.0 0.0
2.495 0.0373639840695 0.00117394067556 0.0 0.0 0.0541394721482 0.000129542673827 0.0 0.0 0.690143117156 0.0219202193336 0.0 0.0 -0.0399158004189 0.0047581965667 -0.0 0.0
2.505 0.0370857686254 0.0011670376911 0.0 0.0 0.053803035341 0.00012878858535 0.0 0.0 0.689287665469 0.0219287951537 0.0 0.0 -0.0400480774984 0.00476543283365 -0.0 0.0
2.515 0.0368102485364 0.00116019390602 0.0 0.0 0.0534696418816 0.000128041287733 0.0 0.0 0.688432673966 0.0219373316296 0.0 0.0 -0.0401801830457 0.00477271094545 -0.0 0.0
2.525 0.0365373895788 0.00115340876113 0.0 0.0 0.0531392554423 0.000127300716626 0.0 0.0 0.687578124208 0.0219458310126 0.0 0.0 -0.0403121175052 0.00478003151748 -0.0 0.0
2.535 0.0362671580664 0.00114668170251 0.0 0.0 0.0528118402359 0.00012656681053 0.0 0.0 0.686723997961 0.0219542955277 0.0 0.0 -0.0404438813194 0.00478739515611 -0.0 0.0
2.545 0.0359995208405 0.00114001218158 0.0 0.0 0.0524873610027 0.000125839505764 0.0 0.0 0.685870277199 0.0219627273781 0.0 0.0 -0.0405754749293 0.00479480245885 -0.0 0.0
2.555 0.0357344452602 0.00113339965505 0.0 0.0 0.0521657830046 0.000125118741858 0.0 0.0 0.685016944096 0.0219711287418 0.0 0.0 -0.040706898774 0.00480225401423 -0.0 0.0
2.565 0.0354718991927 0.00112684358484 0.0 0.0 0.0518470720125 0.000124404457019 0.0 0.0 0.684163981027 0.0219795017775 0.0 0.0 -0.0408381532909 0.00480975040194 -0.0 0.0
2.575 0.0352118510038 0.00112034343823 0.0 0.0 0.0515311942998 0.000123696591165 0.0 0.0 0.683311370562 0.0219878486226 0.0 0.0 -0.0409692389158 0.00481729219282 -0.0 0.0
2.585 0.0349542695486 0.00111389868778 0.0 0.0 0.0512181166328 0.000122995084526 0.0 0.0 0.682459095465 0.0219961713944 0.0 0.0 -0.0411001560828 0.00482487994888 -0.0 0.0
2.595 0.0346991241631 0.00110750881131 0.0 0.0 0.0509078062615 0.000122299878527 0.0 0.0 0.681607138691 0.0220044721934 0.0 0.0 -0.0412309052243 0.00483251422335 -0.0 0.0
2.605 0.0344463846544 0.00110117329191 0.0 0.0 0.0506002309129 0.000121610914506 0.0 0.0 0.680755483384 0.0220127531017 0.0 0.0 -0.041361486771 0.00484019556069 -0.0 0.0
2.615 0.034196021293 0.00109489161802 0.0 0.0 0.0502953587803 0.000120928134257 0.0 0.0 0.679904112871 0.0220210161848 0.0 0.0 -0.0414919011521 0.00484792449666 -0.0 0.0
2.625 0.0339480048037 0.00108866328321 0.0 0.0 0.0499931585172 0.000120251481462 0.0 0.0 0.679053010662 0.0220292634942 0.0 0.0 -0.041622148795 0.00485570155828 -0.0 0.0
2.635 0.0337023063576 0.00108248778642 0.0 0.0 0.0496935992293 0.000119580898536 0.0 0.0 0.678202160448 0.0220374970662 0.0 0.0 -0.0417522301255 0.00486352726392 -0.0 0.0
2.645 0.033458897564 0.00107636463172 0.0 0.0 0.0493966504642 0.000118916329953 0.0 0.0 0.677351546097 0.0220457189244 0.0 0.0 -0.0418821455678 0.00487140212334 -0.0 0.0
2.655 0.0332177504624 0.00107029332848 0.0 0.0 0.049102282208 0.000118257720662 0.0 0.0 0.676501151651 0.0220539310803 0.0 0.0 -0.0420118955444 0.00487932663767 -0.0 0.0
2.665 0.0329788375147 0.00106427339127 0.0 0.0 0.0488104648739 0.000117605015065 0.0 0.0 0.675650961325 0.0220621355334 0.0 0.0 -0.0421414804764 0.00488730129946 -0.0 0.0
2.675 0.032742131598 0.00105830433975 0.0 0.0 0.0485211692971 0.000116958159306 0.0 0.0 0.674800959504 0.0220703342735 0.0 0.0 -0.042270900783 0.00489532659277 -0.0 0.0
2.685 0.0325076059963 0.00105238569888 0.0 0.0 0.048234366727 0.000116317099461 0.0 0.0 0.67395113074 0.0220785292817 0.0 0.0 -0.042400156882 0.00490340299312 -0.0 0.0
2.695 0.0322752343943 0.00104651699867 0.0 0.0 0.0479500288209 0.000115681782005 0.0 0.0 0.67310145975 0.0220867225283 0.0 0.0 -0.0425292491897 0.00491153096758 -0.0 0.0
2.705 0.0320449908692 0.00104069777432 0.0 0.0 0.0476681276348 0.000115052155074 0.0 0.0 0.672251931414 0.0220949159792 0.0 0.0 -0.0426581781204 0.00491971097479 -0.0 0.0
2.715 0.0318168498846 0.00103492756606 0.0 0.0 0.0473886356193 0.000114428165401 0.0 0.0 0.671402530771 0.0221031115914 0.0 0.0 -0.0427869440874 0.00492794346498 -0.0 0.0
2.725 0.0315907862831 0.00102920591929 0.0 0.0 0.0471115256124 0.000113809761969 0.0 0.0 0.670553243021 0.0221113113179 0.0 0.0 -0.0429155475019 0.00493622888005 -0.0 0.0
2.735 0.0313667752798 0.00102353238441 0.0 0.0 0.0468367708319 0.000113196893248 0.0 0.0 0.669704053517 0.022119517105 0.0 0.0 -0.043043988774 0.00494456765356 -0.0 0.0
2.745 0.0311447924557 0.00101790651686 0.0 0.0 0.0465643448699 0.000112589508966 0.0 0.0 0.668854947768 0.0221277308967 0.0 0.0 -0.0431722683119 0.00495296021079 -0.0 0.0
2.755 0.0309248137513 0.00101232787708 0.0 0.0 0.046294221686 0.000111987558688 0.0 0.0 0.668005911432 0.0221359546337 0.0 0.0 -0.0433003865224 0.00496140696879 -0.0 0.0
2.765 0.0307068154602 0.0010067960305 0.0 0.0 0.0460263756016 0.000111390992424 0.0 0.0 0.66715693032 0.0221441902533 0.0 0.0 -0.0434283438109 0.00496990833638 -0.0 0.0
2.775 0.0304907742231 0.0010013105475 0.0 0.0 0.0457607812948 0.000110799761794 0.0 0.0 0.666307990386 0.0221524396929 0.0 0.0 -0.043556140581 0.00497846471424 -0.0 0.0
2.785 0.0302766670216 0.000995871003367 0.0 0.0 0.0454974137923 0.00011021381704 0.0 0.0 0.665459077734 0.0221607048887 0.0 0.0 -0.043683777235 0.0049870764949 -0.0 0.0
2.795 0.0300644711722 0.00099047697829 0.0 0.0 0.0452362484654 0.000109633110776 0.0 0.0 0.664610178608 0.0221689877777 0.0 0.0 -0.0438112541736 0.00499574406285 -0.0 0.0
2.805 0.0298541643209 0.000985128057334 0.0 0.0 0.0449772610241 0.000109057594357 0.0 0.0 0.663761279393 0.0221772902969 0.0 0.0 -0.043938571796 0.0050044677945 -0.0 0.0
2.815 0.0296457244369 0.000979823830368 0.0 0.0 0.0447204275103 0.000108487220647 0.0 0.0 0.662912366617 0.0221856143862 0.0 0.0 -0.0440657305 0.00501324805826 -0.0 0.0
2.825 0.0294391298076 0.000974563892058 0.0 0.0 0.0444657242941 0.000107921942767 0.0 0.0 0.662063426942 0.0221939619881 0.0 0.0 -0.0441927306817 0.00502208521461 -0.0 0.0
2.835 0.0292343590329 0.000969347841873 0.0 0.0 0.0442131280677 0.000107361714585 0.0 0.0 0.661214447166 0.0222023350482 0.0 0.0 -0.0443195727359 0.0050309796161 -0.0 0.0
2.845 0.0290313910195 0.000964175283986 0.0 0.0 0.0439626158398 0.000106806489455 0.0 0.0 0.660365414223 0.022210735516 0.0 0.0 -0.044446257056 0.00503993160742 -0.0 0.0
2.855 0.0288302049763 0.000959045827282 0.0 0.0 0.0437141649309 0.000106256221731 0.0 0.0 0.659516315176 0.0222191653471 0.0 0.0 -0.0445727840336 0.00504894152544 -0.0 0.0
2.865 0.028630780409 0.000953959085325 0.0 0.0 0.043467752968 0.000105710866099 0.0 0.0 0.65866713722 0.0222276265023 0.0 0.0 -0.0446991540592 0.00505800969925 -0.0 0.0
2.875 0.0284330971145 0.000948914676267 0.0 0.0 0.0432233578801 0.000105170377832 0.0 0.0 0.657817867678 0.0222361209477 0.0 0.0 -0.0448253675217 0.0050671364502 -0.0 0.0
2.885 0.0282371351771 0.000943912222931 0.0 0.0 0.0429809578921 0.000104634713093 0.0 0.0 0.656968493999 0.0222446506586 0.0 0.0 -0.0449514248085 0.00507632209198 -0.0 0.0
2.895 0.0280428749625 0.00093895135266 0.0 0.0 0.0427405315224 0.000104103827249 0.0 0.0 0.656119003757 0.0222532176174 0.0 0.0 -0.0450773263056 0.00508556693061 -0.0 0.0
2.905 0.0278502971138 0.000934031697344 0.0 0.0 0.0425020575755 0.00010357767647 0.0 0.0 0.655269384649 0.0222618238144 0.0 0.0 -0.0452030723977 0.00509487126456 -0.0 0.0
2.915 0.0276593825465 0.000929152893361 0.0 0.0 0.0422655151394 0.000103056217661 0.0 0.0 0.654419624495 0.0222704712497 0.0 0.0 -0.0453286634679 0.00510423538474 -0.0 0.0
2.925 0.027470112444 0.000924314581538 0.0 0.0 0.0420308835798 0.000102539408468 0.0 0.0 0.653569711233 0.0222791619337 0.0 0.0 -0.045454099898 0.00511365957456 -0.0 0.0
2.935 0.0272824682532 0.000919516407168 0.0 0.0 0.0417981425367 0.000102027205821 0.0 0.0 0.652719632921 0.0222878978874 0.0 0.0 -0.0455793820682 0.00512314411002 -0.0 0.0
2.945 0.0270964316801 0.000914758019883 0.0 0.0 0.0415672719195 0.000101519567874 0.0 0.0 0.651869377731 0.0222966811425 0.0 0.0 -0.0457045103577 0.00513268925972 -0.0 0.0
2.955 0.0269119846852 0.000910039073692 0.0 0.0 0.0413382519026 0.000101016452823 0.0 0.0 0.651018933952 0.0223055137437 0.0 0.0 -0.0458294851439 0.0051422952849 -0.0 0.0
2.965 0.0267291094797 0.000905359226929 0.0 0.0 0.0411110629222 0.000100517819265 0.0 0.0 0.650168289988 0.0223143977469 0.0 0.0 -0.045954306803 0.00515196243955 -0.0 0.0
2.975 0.0265477885213 0.000900718142158 0.0 0.0 0.0408856856705 0.000100023626134 0.0 0.0 0.649317434353 0.0223233352233 0.0 0.0 -0.0460789757097 0.00516169097042 -0.0 0.0
2.985 0.0263680045097 0.000896115486239 0.0 0.0 0.0406621010928 9.95338330609e-05 0.0 0.0 0.648466355671 0.0223323282558 0.0 0.0 -0.0462034922375 0.00517148111704 -0.0 0.0
2.995 0.0261897403831 0.000891550930226 0.0 0.0 0.0404402903844 9.90483992962e-05 0.0 0.0 0.647615042678 0.0223413789433 0.0 0.0 -0.0463278567584 0.00518133311188 -0.0 0.0
3.005 0.0260129793141 0.00088702414929 0.0 0.0 0.0402202349839 9.85672853132e-05 0.0 0.0 0.646763484214 0.022350489399 0.0 0.0 -0.0464520696431 0.00519124718027 -0.0 0.0
3.015 0.0258377047058 0.000882534822794 0.0 0.0 0.0400019165726 9.80904510512e-05 0.0 0.0 0.645911669229 0.0223596617524 0.0 0.0 -0.046576131261 0.00520122354058 -0.0 0.0
3.025 0.0256639001882 0.000878082634152 0.0 0.0 0.0397853170688 9.76178577758e-05 0.0 0.0 0.645059586775 0.0223688981485 0.0 0.0 -0.0467000419799 0.00521126240419 -0.0 0.0
3.035 0.0254915496143 0.00087366727086 0.0 0.0 0.0395704186249 9.7149466418e-05 0.0 0.0 0.644207226009 0.0223782007506 0.0 0.0 -0.0468238021666 0.00522136397554 -0.0 0.0
3.045 0.0253206370567 0.000869288424405 0.0 0.0 0.0393572036228 9.66852381726e-05 0.0 0.0 0.64335457619 0.0223875717374 0.0 0.0 -0.0469474121863 0.0052315284523 -0.0 0.0
3.055 0.025151146804 0.000864945790251 0.0 0.0 0.0391456546719 9.62251345322e-05 0.0 0.0 0.642501626678 0.0223970133073 0.0 0.0 -0.0470708724031 0.00524175602527 -0.0 0.0
3.065 0.024983063357 0.000860639067832 0.0 0.0 0.0389357546042 9.57691183524e-05 0.0 0.0 0.641648366931 0.0224065276762 0.0 0.0 -0.0471941831795 0.00525204687856 -0.0 0.0
3.075 0.0248163714258 0.000856367960471 0.0 0.0 0.0387274864721 9.53171515726e-05 0.0 0.0 0.640794786507 0.0224161170796 0.0 0.0 -0.0473173448769 0.00526240118957 -0.0 0.0
3.085 0.0246510559261 0.000852132175308 0.0 0.0 0.0385208335438 9.48691967302e-05 0.0 0.0 0.63994087506 0.0224257837726 0.0 0.0 -0.0474403578554 0.00527281912909 -0.0 0.0
3.095 0.0244871019758 0.000847931423371 0.0 0.0 0.0383157793011 9.44252164068e-05 0.0 0.0 0.639086622341 0.02243553003 0.0 0.0 -0.0475632224736 0.00528330086135 -0.0 0.0
3.105 0.0243244948921 0.000843765419479 0.0 0.0 0.0381123074349 9.39851753743e-05 0.0 0.0 0.638232018193 0.0224453581476 0.0 0.0 -0.047685939089 0.00529384654409 -0.0 0.0
3.115 0.0241632201882 0.000839633882145 0.0 0.0 0.0379104018437 9.35490356035e-05 0.0 0.0 0.637377052554 0.022455270442 0.0 0.0 -0.0478085080577 0.00530445632855 -0.0 0.0
3.125 0.0240032635701 0.000835536533642 0.0 0.0 0.037710046629 9.3116762249e-05 0.0 0.0 0.636521715454 0.0224652692517 0.0 0.0 -0.0479309297347 0.00531513035966 -0.0 0.0
3.135 0.0238446109336 0.000831473099888 0.0 0.0 0.0375112260931 9.26883191079e-05 0.0 0.0 0.635665997013 0.0224753569373 0.0 0.0 -0.0480532044734 0.00532586877595 -0.0 0.0
3.145 0.0236872483612 0.00082744331045 0.0 0.0 0.0373139247351 9.22636705877e-05 0.0 0.0 0.634809887442 0.0224855358813 0.0 0.0 -0.0481753326261 0.00533667170975 -0.0 0.0
3.155 0.0235311621194 0.00082344689851 0.0 0.0 0.0371181272498 9.18427816003e-05 0.0 0.0 0.63395337704 0.0224958084899 0.0 0.0 -0.048297314544 0.00534753928713 -0.0 0.0
3.165 0.0233763386555 0.000819483600775 0.0 0.0 0.0369238185222 9.14256173982e-05 0.0 0.0 0.633096456192 0.0225061771928 0.0 0.0 -0.0484191505768 0.00535847162806 -0.0 0.0
3.175 0.023222764595 0.0008155531575 0.0 0.0 0.0367309836269 9.10121433373e-05 0.0 0.0 0.632239115371 0.0225166444428 0.0 0.0 -0.048540841073 0.00536946884641 -0.0 0.0
3.185 0.0230704267387 0.000811655312407 0.0 0.0 0.036539607824 9.06023249131e-05 0.0 0.0 0.631381345135 0.0225272127178 0.0 0.0 -0.0486623863799 0.00538053105001 -0.0 0.0
3.195 0.02291931206 0.000807789812691 0.0 0.0 0.0363496765574 9.01961283418e-05 0.0 0.0 0.630523136126 0.0225378845206 0.0 0.0 -0.0487837868436 0.00539165834076 -0.0 0.0
3.205 0.0227694077022 0.000803956408907 0.0 0.0 0.03616117545 8.97935198526e-05 0.0 0.0 0.629664479068 0.0225486623777 0.0 0.0 -0.0489050428087 0.00540285081465 -0.0 0.0
3.215 0.0226207009758 0.000800154855053 0.0 0.0 0.035974090304 8.93944656527e-05 0.0 0.0 0.62880536477 0.0225595488426 0.0 0.0 -0.049026154619 0.00541410856184 -0.0 0.0
3.225 0.022473179356 0.000796384908394 0.0 0.0 0.0357884070955 8.89989332411e-05 0.0 0.0 0.627945784117 0.0225705464944 0.0 0.0 -0.0491471226168 0.00542543166671 -0.0 0.0
3.235 0.0223268304801 0.000792646329539 0.0 0.0 0.0356041119745 8.8606889214e-05 0.0 0.0 0.62708572808 0.0225816579378 0.0 0.0 -0.0492679471432 0.00543682020794 -0.0 0.0
3.245 0.022181642145 0.000788938882301 0.0 0.0 0.0354211912593 8.82183010736e-05 0.0 0.0 0.626225187704 0.0225928858052 0.0 0.0 -0.0493886285381 0.00544827425853 -0.0 0.0
3.255 0.0220376023048 0.000785262333794 0.0 0.0 0.035239631437 8.7833136442e-05 0.0 0.0 0.625364154114 0.0226042327549 0.0 0.0 -0.0495091671402 0.00545979388596 -0.0 0.0
3.265 0.0218946990685 0.000781616454245 0.0 0.0 0.0350594191592 8.74513629668e-05 0.0 0.0 0.624502618513 0.0226157014739 0.0 0.0 -0.049629563287 0.00547137915216 -0.0 0.0
3.275 0.021752920697 0.000778001017064 0.0 0.0 0.0348805412403 8.70729492311e-05 0.0 0.0 0.623640572178 0.0226272946756 0.0 0.0 -0.0497498173149 0.00548303011357 -0.0 0.0
3.285 0.0216122556018 0.000774415798754 0.0 0.0 0.034702984655 8.66978632412e-05 0.0 0.0 0.622778006463 0.0226390151023 0.0 0.0 -0.049869929559 0.00549474682128 -0.0 0.0
3.295 0.0214726923419 0.000770860578915 0.0 0.0 0.034526736536 8.63260739453e-05 0.0 -0.0 0.621914912794 0.0226508655236 0.0 0.0 -0.0499899003533 0.00550652932103 -0.0 0.0
3.305 0.0213342196218 0.000767335140165 0.0 0.0 0.0343517841713 8.59575505922e-05 0.0 -0.0 0.621051282673 0.0226628487391 0.0 0.0 -0.0501097300304 0.0055183776533 -0.0 0.0
3.315 0.0211968262895 0.000763839268125 0.0 0.0 0.034178115003 8.55922618242e-05 0.0 -0.0 0.620187107673 0.0226749675763 0.0 0.0 -0.050229418922 0.00553029185338 -0.0 0.0
3.325 0.0210605013338 0.000760372751392 0.0 0.0 0.0340057166236 8.52301769575e-05 0.0 -0.0 0.619322379437 0.0226872248926 0.0 0.0 -0.0503489673585 0.00554227195141 -0.0 0.0
3.335 0.020925233883 0.00075693538147 0.0 0.0 0.0338345767753 8.48712662608e-05 0.0 -0.0 0.618457089682 0.0226996235737 0.0 0.0 -0.0504683756692 0.00555431797245 -0.0 0.0
3.345 0.0207910132019 0.00075352695277 0.0 0.0 0.0336646833464 8.45154995288e-05 0.0 -0.0 0.617591230191 0.0227121665366 0.0 0.0 -0.0505876441821 0.00556642993657 -0.0 0.0
3.355 0.0206578286904 0.000750147262555 0.0 0.0 0.033496024371 8.41628465766e-05 0.0 -0.0 0.616724792819 0.0227248567272 0.0 0.0 -0.0507067732243 0.00557860785887 -0.0 0.0
3.365 0.0205256698813 0.000746796110916 0.0 0.0 0.0333285880251 8.38132786127e-05 0.0 -0.0 0.615857769487 0.0227376971222 0.0 0.0 -0.0508257631215 0.00559085174959 -0.0 0.0
3.375 0.0203945264382 0.000743473300698 0.0 0.0 0.033162362626 8.34667653619e-05 0.0 -0.0 0.614990152184 0.0227506907281 0.0 0.0 -0.0509446141984 0.00560316161413 -0.0 0.0
3.385 0.0202643881534 0.000740178637528 0.0 0.0 0.0329973366291 8.31232783109e-05 0.0 -0.0 0.614121932965 0.0227638405826 0.0 0.0 -0.0510633267786 0.00561553745319 -0.0 0.0
3.395 0.0201352449466 0.000736911929725 0.0 0.0 0.0328334986269 8.27827886441e-05 0.0 -0.0 0.613253103952 0.0227771497538 0.0 0.0 -0.0511819011844 0.00562797926268 -0.0 0.0
3.405 0.0200070868624 0.000733672988286 0.0 0.0 0.0326708373466 8.24452673126e-05 0.0 -0.0 0.61238365733 0.0227906213411 0.0 0.0 -0.0513003377371 0.00564048703399 -0.0 0.0
3.415 0.0198799040687 0.000730461626853 0.0 0.0 0.0325093416483 8.21106866273e-05 0.0 -0.0 0.611513585348 0.0228042584759 0.0 0.0 -0.0514186367569 0.00565306075389 -0.0 0.0
3.425 0.0197536868549 0.000727277661673 0.0 0.0 0.0323490005229 8.17790177989e-05 0.0 -0.0 0.610642880321 0.0228180643195 0.0 0.0 -0.0515367985629 0.00566570040466 -0.0 0.0
3.435 0.0196284256299 0.00072412091157 0.0 0.0 0.0321898030908 8.14502334415e-05 0.0 -0.0 0.609771534623 0.0228320420655 0.0 0.0 -0.0516548234729 0.00567840596415 -0.0 0.0
3.445 0.0195041109208 0.000720991197887 0.0 0.0 0.0320317385994 8.11243055626e-05 0.0 -0.0 0.608899540691 0.0228461949391 0.0 0.0 -0.0517727118038 0.00569117740584 -0.0 0.0
3.455 0.0193807333706 0.00071788834448 0.0 0.0 0.0318747964221 8.08012068634e-05 0.0 -0.0 0.608026891025 0.0228605261979 0.0 0.0 -0.0518904638713 0.0057040146989 -0.0 0.0
3.465 0.019258283737 0.00071481217768 0.0 0.0 0.0317189660559 8.04809098851e-05 0.0 -0.0 0.607153578181 0.0228750391307 0.0 0.0 -0.0520080799902 0.00571691780825 -0.0 0.0
3.475 0.0191367528904 0.000711762526231 0.0 0.0 0.0315642371194 8.01633880617e-05 0.0 -0.0 0.606279594779 0.022889737058 0.0 0.0 -0.0521255604738 0.00572988669465 -0.0 0.0
3.485 0.0190161318123 0.000708739221277 0.0 0.0 0.0314105993528 7.98486141325e-05 0.0 -0.0 0.605404933495 0.0229046233337 0.0 0.0 -0.0522429056348 0.0057429213147 -0.0 0.0
3.495 0.0188964115939 0.000705742096331 0.0 0.0 0.0312580426138 7.95365620239e-05 0.0 -0.0 0.604529587064 0.0229197013427 0.0 0.0 -0.0523601157844 0.00575602162099 -0.0 0.0
3.505 0.0187775834343 0.000702770987257 0.0 0.0 0.0311065568783 7.92272050817e-05 0.0 -0.0 0.603653548279 0.0229349745034 0.0 0.0 -0.0524771912331 0.00576918756206 -0.0 0.0
3.515 0.0186596386391 0.000699825732165 0.0 0.0 0.0309561322364 7.89205175034e-05 0.0 -0.0 0.602776809989 0.0229504462648 0.0 0.0 -0.05259413229 0.0057824190826 -0.0 0.0
3.525 0.0185425686187 0.000696906171457 0.0 0.0 0.0308067588933 7.8616472841e-05 0.0 -0.0 0.601899365099 0.0229661201105 0.0 0.0 -0.0527109392633 0.00579571612335 -0.0 0.0
3.535 0.0184263648869 0.000694012147778 0.0 0.0 0.030658427166 7.83150461011e-05 0.0 -0.0 0.60102120657 0.0229819995547 0.0 0.0 -0.0528276124603 0.00580907862128 -0.0 0.0
3.545 0.0183110190593 0.000691143505926 0.0 0.0 0.0305111274822 7.80162113421e-05 0.0 -0.0 0.600142327418 0.0229980881451 0.0 0.0 -0.0529441521868 0.00582250650961 -0.0 0.0
3.555 0.0181965228521 0.000688300092891 0.0 0.0 0.0303648503789 7.77199435585e-05 0.0 -0.0 0.599262720712 0.023014389461 0.0 0.0 -0.053060558748 0.00583599971787 -0.0 0.0
3.565 0.0180828680804 0.000685481757782 0.0 0.0 0.0302195865011 7.74262176434e-05 0.0 -0.0 0.598382379575 0.0230309071155 0.0 0.0 -0.0531768324479 0.00584955817196 -0.0 0.0
3.575 0.0179700466568 0.00068268835179 0.0 0.0 0.0300753266002 7.71350088492e-05 0.0 -0.0 0.597501297184 0.0230476447526 0.0 0.0 -0.0532929735893 0.00586318179424 -0.0 0.0
3.585 0.0178580505904 0.000679919728182 0.0 0.0 0.0299320615318 7.68462924639e-05 0.0 -0.0 0.596619466768 0.0230646060494 0.0 0.0 -0.0534089824742 0.00587687050355 -0.0 0.0
3.595 0.0177468719848 0.000677175742252 0.0 0.0 0.0297897822557 7.65600439957e-05 0.0 -0.0 0.595736881605 0.023081794716 0.0 0.0 -0.0535248594035 0.00589062421527 -0.0 0.0
3.605 0.0176365030372 0.000674456251298 0.0 0.0 0.0296484798335 7.62762393917e-05 0.0 -0.0 0.594853535027 0.0230992144937 0.0 0.0 -0.053640604677 0.00590444284144 -0.0 0.0
3.615 0.0175269360371 0.000671761114567 0.0 0.0 0.0295081454275 7.59948548145e-05 0.0 -0.0 0.593969420416 0.0231168691565 0.0 0.0 -0.0537562185935 0.00591832629071 -0.0 0.0
3.625 0.0174181633648 0.00066909019322 0.0 0.0 0.0293687702989 7.57158660589e-05 0.0 -0.0 0.593084531204 0.0231347625103 0.0 0.0 -0.0538717014508 0.00593227446854 -0.0 0.0
3.635 0.0173101774902 0.00066644335037 0.0 0.0 0.0292303458077 7.54392499182e-05 0.0 -0.0 0.59219886087 0.0231528983937 0.0 0.0 -0.0539870535458 0.00594628727714 -0.0 0.0
3.645 0.0172029709715 0.000663820450941 0.0 0.0 0.0290928634099 7.51649826427e-05 0.0 -0.0 0.591312402945 0.0231712806765 0.0 0.0 -0.0541022751742 0.00596036461557 -0.0 0.0
3.655 0.0170965364541 0.000661221361733 0.0 0.0 0.0289563146572 7.48930415727e-05 0.0 -0.0 0.590425151006 0.0231899132607 0.0 0.0 -0.0542173666309 0.00597450637982 -0.0 0.0
3.665 0.0169908666692 0.000658645951321 0.0 0.0 0.0288206911952 7.46234031539e-05 0.0 -0.0 0.589537098678 0.0232088000798 0.0 0.0 -0.0543323282095 0.00598871246282 -0.0 0.0
3.675 0.0168859544328 0.000656094090064 0.0 0.0 0.0286859847629 7.43560449558e-05 0.0 -0.0 0.588648239634 0.0232279450991 0.0 0.0 -0.054447160203 0.00600298275454 -0.0 0.0
3.685 0.0167817926444 0.00065356565007 0.0 0.0 0.02855218719 7.40909439964e-05 0.0 -0.0 0.587758567593 0.023247352315 0.0 0.0 -0.0545618629031 0.00601731714205 -0.0 0.0
3.695 0.0166783742858 0.000651060505122 0.0 0.0 0.0284192903974 7.38280784471e-05 0.0 -0.0 0.586868076319 0.0232670257548 0.0 0.0 -0.0546764366006 0.00603171550951 -0.0 0.0
3.705 0.0165756924201 0.00064857853074 0.0 0.0 0.0282872863947 7.35674256676e-05 0.0 -0.0 0.585976759624 0.0232869694774 0.0 0.0 -0.0547908815854 0.00604617773834 -0.0 0.0
3.715 0.0164737401905 0.000646119604027 0.0 0.0 0.0281561672802 7.33089638066e-05 0.0 -0.0 0.585084611362 0.0233071875721 0.0 0.0 -0.0549051981464 0.00606070370714 -0.0 0.0
3.725 0.0163725108192 0.000643683603746 0.0 0.0 0.0280259252382 7.30526709948e-05 0.0 -0.0 0.584191625433 0.023327684159 0.0 0.0 -0.0550193865714 0.00607529329186 -0.0 0.0
3.735 0.0162719976063 0.000641270410221 0.0 0.0 0.0278965525397 7.27985257379e-05 0.0 -0.0 0.583297795781 0.0233484633878 0.0 0.0 -0.0551334471474 0.00608994636578 -0.0 0.0
3.745 0.0161721939287 0.000638879905345 0.0 0.0 0.0277680415395 7.25465063295e-05 0.0 -0.0 0.582403116393 0.0233695294394 0.0 0.0 -0.0552473801604 0.00610466279963 -0.0 0.0
3.755 0.0160730932393 0.000636511972527 0.0 0.0 0.0276403846762 7.2296591485e-05 0.0 -0.0 0.5815075813 0.0233908865235 0.0 0.0 -0.0553611858953 0.00611944246156 -0.0 0.0
3.765 0.0159746890655 0.000634166496683 0.0 0.0 0.027513574471 7.20487606473e-05 0.0 -0.0 0.580611184573 0.0234125388799 0.0 0.0 -0.0554748646362 0.00613428521728 -0.0 0.0
3.775 0.0158769750087 0.000631843364162 0.0 0.0 0.0273876035264 7.1802992485e-05 0.0 -0.0 0.579713920329 0.0234344907774 0.0 0.0 -0.0555884166663 0.00614919093005 -0.0 0.0
3.785 0.0157799447428 0.000629542462796 0.0 0.0 0.0272624645247 7.15592663962e-05 0.0 -0.0 0.578815782722 0.0234567465141 0.0 0.0 -0.0557018422676 0.00616415946076 -0.0 0.0
3.795 0.0156835920137 0.000627263681775 0.0 0.0 0.0271381502282 7.13175617416e-05 0.0 -0.0 0.577916765951 0.0234793104158 0.0 0.0 -0.0558151417215 0.00617919066798 -0.0 0.0
3.805 0.015587910638 0.0006250069117 0.0 0.0 0.0270146534769 7.10778583843e-05 0.0 -0.0 0.577016864252 0.0235021868378 0.0 0.0 -0.0559283153081 0.00619428440801 -0.0 0.0
3.815 0.0154928945021 0.000622772044492 0.0 0.0 0.0268919671879 7.08401359804e-05 0.0 -0.0 0.576116071905 0.0235253801627 0.0 0.0 -0.0560413633069 0.00620944053493 -0.0 0.0
3.825 0.0153985375613 0.000620558973396 0.0 0.0 0.0267700843554 7.06043747027e-05 0.0 -0.0 0.575214383226 0.0235488948002 0.0 0.0 -0.0561542859962 0.00622465890065 -0.0 0.0
3.835 0.0153048338389 0.00061836759296 0.0 0.0 0.0266489980475 7.03705550362e-05 0.0 -0.0 0.574311792573 0.0235727351879 0.0 0.0 -0.0562670836535 0.00623993935494 -0.0 0.0
3.845 0.0152117774253 0.000616197798964 0.0 0.0 0.0265287014077 7.01386567817e-05 0.0 -0.0 0.573408294341 0.0235969057906 0.0 0.0 -0.0563797565555 0.00625528174555 -0.0 0.0
3.855 0.0151193624771 0.000614049488447 0.0 0.0 0.0264091876525 6.99086608026e-05 0.0 -0.0 0.572503882965 0.0236214110985 0.0 0.0 -0.0564923049777 0.00627068591814 -0.0 0.0
3.865 0.0150275832159 0.000611922559623 0.0 0.0 0.0262904500707 6.96805477443e-05 0.0 -0.0 0.571598552917 0.0236462556282 0.0 0.0 -0.0566047291949 0.00628615171647 -0.0 0.0
3.875 0.014936433928 0.000609816911902 0.0 0.0 0.0261724820221 6.94542985818e-05 0.0 -0.0 0.570692298706 0.023671443922 0.0 0.0 -0.056717029481 0.00630167898231 -0.0 0.0
3.885 0.0148459089633 0.000607732445827 0.0 0.0 0.026055276938 6.92298943829e-05 0.0 -0.0 0.569785114879 0.0236969805477 0.0 0.0 -0.0568292061089 0.0063172675556 -0.0 0.0
3.895 0.0147560027341 0.00060566906306 0.0 0.0 0.0259388283186 6.90073163911e-05 0.0 -0.0 0.568876996021 0.0237228700965 0.0 0.0 -0.0569412593506 0.00633291727444 -0.0 0.0
3.905 0.0146667097149 0.000603626666355 0.0 0.0 0.025823129733 6.87865461893e-05 0.0 -0.0 0.56796793675 0.0237491171855 0.0 0.0 -0.0570531894772 0.00634862797509 -0.0 0.0
3.915 0.0145780244411 0.000601605159524 0.0 0.0 0.0257081748188 6.85675651792e-05 0.0 -0.0 0.567057931722 0.0237757264543 0.0 0.0 -0.0571649967591 0.00636439949218 -0.0 0.0
3.925 0.0144899415084 0.000599604447416 0.0 0.0 0.0255939572799 6.83503552202e-05 0.0 -0.0 0.56614697563 0.0238027025665 0.0 0.0 -0.0572766814654 0.00638023165856 -0.0 0.0
3.935 0.014402455572 0.000597624435902 0.0 0.0 0.0254804708867 6.8134898127e-05 0.0 -0.0 0.565235063198 0.0238300502074 0.0 0.0 -0.0573882438648 0.00639612430546 -0.0 0.0
3.945 0.0143155613457 0.00059566503181 0.0 0.0 0.0253677094751 6.79211760908e-05 0.0 -0.0 0.564322189189 0.0238577740859 0.0 0.0 -0.0574996842248 0.00641207726252 -0.0 0.0
3.955 0.0142292536013 0.00059372614293 0.0 0.0 0.0252556669452 6.7709171422e-05 0.0 -0.0 0.563408348398 0.0238858789316 0.0 0.0 -0.057611002812 0.0064280903578 -0.0 0.0
3.965 0.0141435271677 0.000591807677986 0.0 0.0 0.0251443372611 6.74988664304e-05 0.0 -0.0 0.562493535655 0.0239143694952 0.0 0.0 -0.0577221998924 0.00644416341785 -0.0 0.0
3.975 0.0140583769304 0.000589909546605 0.0 0.0 0.0250337144501 6.72902437587e-05 0.0 -0.0 0.561577745823 0.0239432505488 0.0 0.0 -0.0578332757309 0.00646029626777 -0.0 0.0
3.985 0.0139737978304 0.000588031659287 0.0 0.0 0.0249237926009 6.70832862671e-05 0.0 -0.0 0.560660973798 0.0239725268837 0.0 0.0 -0.0579442305916 0.00647648873119 -0.0 0.0
3.995 0.0138897848637 0.000586173927365 0.0 0.0 0.0248145658647 6.68779768476e-05 0.0 -0.0 0.559743214511 0.0240022033107 0.0 0.0 -0.0580550647378 0.00649274063038 -0.0 0.0
4.005 0.0138063330806 0.000584336263024 0.0 0.0 0.0247060284521 6.6674298492e-05 0.0 -0.0 0.558824462921 0.0240322846598 0.0 0.0 -0.0581657784317 0.00650905178627 -0.0 0.0
4.015 0.0137234375849 0.000582518579217 0.0 0.0 0.0245981746344 6.64722343903e-05 0.0 -0.0 0.557904714025 0.0240627757795 0.0 0.0 -0.058276371935 0.00652542201844 -0.0 0.0
4.025 0.0136410935333 0.0005807207897 0.0 0.0 0.0244909987419 6.62717682153e-05 0.0 -0.0 0.556983962848 0.0240936815347 0.0 0.0 -0.0583868455084 0.00654185114525 -0.0 0.0
4.035 0.0135592961347 0.000578942808949 0.0 0.0 0.0243844951631 6.60728830968e-05 0.0 -0.0 0.556062204448 0.0241250068088 0.0 0.0 -0.0584971994115 0.00655833898382 -0.0 0.0
4.045 0.0134780406494 0.000577184552198 0.0 0.0 0.0242786583443 6.58755631995e-05 0.0 -0.0 0.555139433912 0.0241567565003 0.0 0.0 -0.0586074339035 0.00657488535007 -0.0 0.0
4.055 0.0133973223887 0.000575445935345 0.0 0.0 0.0241734827891 6.56797920599e-05 0.0 -0.0 0.554215646362 0.0241889355241 0.0 0.0 -0.0587175492425 0.00659149005879 -0.0 0.0
4.065 0.013317136714 0.000573726874978 0.0 0.0 0.0240689630565 6.54855540071e-05 0.0 -0.0 0.553290836946 0.0242215488098 0.0 0.0 -0.0588275456858 0.00660815292365 -0.0 0.0
4.075 0.0132374790362 0.000572027288337 0.0 0.0 0.0239650937622 6.52928328716e-05 0.0 -0.0 0.552365000845 0.0242546013018 0.0 0.0 -0.0589374234898 0.00662487375724 -0.0 0.0
4.085 0.0131583448154 0.000570347093287 0.0 0.0 0.0238618695761 6.51016133365e-05 0.0 -0.0 0.55143813327 0.0242880979573 0.0 0.0 -0.0590471829103 0.00664165237114 -0.0 0.0
4.095 0.0130797295596 0.000568686208296 0.0 0.0 0.0237592852225 6.49118794719e-05 0.0 -0.0 0.55051022946 0.0243220437475 0.0 0.0 -0.059156824202 0.00665848857589 -0.0 0.0
4.105 0.0130016288249 0.000567044552411 0.0 0.0 0.0236573354793 6.4723616349e-05 0.0 -0.0 0.549581284683 0.0243564436552 0.0 0.0 -0.0592663476189 0.00667538218111 -0.0 0.0
4.115 0.0129240382143 0.000565422045246 0.0 0.0 0.0235560151775 6.45368084985e-05 0.0 -0.0 0.548651294238 0.0243913026752 0.0 0.0 -0.0593757534142 0.00669233299547 -0.0 0.0
4.125 0.0128469533771 0.000563818606931 0.0 0.0 0.0234553192003 6.43514409846e-05 0.0 -0.0 0.547720253451 0.0244266258131 0.0 0.0 -0.0594850418402 0.00670934082676 -0.0 0.0
4.135 0.0127703700089 0.000562234158129 0.0 0.0 0.0233552424822 6.41674986979e-05 0.0 -0.0 0.546788157676 0.0244624180842 0.0 0.0 -0.0595942131487 0.00672640548189 -0.0 0.0
4.145 0.0126942838504 0.000560668619974 0.0 0.0 0.0232557800091 6.39849670857e-05 0.0 -0.0 0.545855002298 0.0244986845137 0.0 0.0 -0.0597032675901 0.00674352676698 -0.0 0.0
4.155 0.012618690687 0.000559121914082 0.0 0.0 0.0231569268178 6.38038314606e-05 0.0 -0.0 0.544920782725 0.0245354301356 0.0 0.0 -0.0598122054146 0.00676070448734 -0.0 0.0
4.165 0.0125435863486 0.000557593962515 0.0 0.0 0.0230586779937 6.36240771049e-05 0.0 -0.0 0.543985494396 0.0245726599906 0.0 0.0 -0.0599210268713 0.00677793844751 -0.0 0.0
4.175 0.0124689667084 0.000556084687749 0.0 0.0 0.0229610286727 6.34456900746e-05 0.0 -0.0 0.543049132776 0.0246103791283 0.0 0.0 -0.0600297322085 0.00679522845135 -0.0 0.0
4.185 0.0123948276829 0.000554594012674 0.0 0.0 0.0228639740386 6.32686558804e-05 0.0 -0.0 0.542111693357 0.0246485926035 0.0 0.0 -0.0601383216737 0.00681257430198 -0.0 0.0
4.195 0.0123211652311 0.000553121860566 0.0 0.0 0.0227675093232 6.30929606623e-05 0.0 -0.0 0.541173171657 0.0246873054767 0.0 0.0 -0.0602467955137 0.00682997580188 -0.0 0.0
4.205 0.0122479753541 0.000551668155065 0.0 0.0 0.022671629806 6.29185902963e-05 0.0 -0.0 0.540233563221 0.024726522814 0.0 0.0 -0.0603551539746 0.00684743275292 -0.0 0.0
4.215 0.0121752540945 0.000550232820141 0.0 0.0 0.0225763308137 6.2745531157e-05 0.0 -0.0 0.53929286362 0.0247662496844 0.0 0.0 -0.0604633973014 0.00686494495634 -0.0 0.0
4.225 0.0121029975359 0.000548815780097 0.0 0.0 0.0224816077188 6.25737696691e-05 0.0 -0.0 0.53835106845 0.0248064911609 0.0 0.0 -0.0605715257385 0.00688251221282 -0.0 0.0
4.235 0.0120312018023 0.000547416959544 0.0 0.0 0.0223874559401 6.24032921619e-05 0.0 -0.0 0.537408173334 0.0248472523194 0.0 0.0 -0.0606795395297 0.00690013432253 -0.0 0.0
4.245 0.0119598630579 0.000546036283376 0.0 0.0 0.022293870941 6.22340852935e-05 0.0 -0.0 0.536464173918 0.024888538236 0.0 0.0 -0.0607874389178 0.00691781108507 -0.0 0.0
4.255 0.0118889775061 0.000544673676742 0.0 0.0 0.0222008482308 6.20661360773e-05 0.0 -0.0 0.535519065875 0.0249303539892 0.0 0.0 -0.0608952241448 0.00693554229964 -0.0 0.0
4.265 0.0118185413898 0.000543329065065 0.0 0.0 0.0221083833615 6.18994311163e-05 0.0 -0.0 0.534572844901 0.0249727046567 0.0 0.0 -0.061002895452 0.0069533277649 -0.0 0.0
4.275 0.0117485509898 0.000542002373968 0.0 0.0 0.0220164719301 6.17339578055e-05 0.0 -0.0 0.533625506719 0.0250155953156 0.0 0.0 -0.0611104530801 0.00697116727915 -0.0 0.0
4.285 0.0116790026257 0.000540693529308 0.0 0.0 0.0219251095759 6.15697030678e-05 0.0 -0.0 0.532677047072 0.0250590310414 0.0 0.0 -0.0612178972688 0.00698906064028 -0.0 0.0
4.295 0.011609892654 0.000539402457117 0.0 0.0 0.0218342919814 6.1406654009e-05 0.0 -0.0 0.531727461732 0.0251030169075 0.0 0.0 -0.0613252282571 0.00700700764579 -0.0 0.0
4.305 0.0115412174689 0.000538129083631 0.0 0.0 0.021744014871 6.12447984687e-05 0.0 -0.0 0.53077674649 0.0251475579836 0.0 0.0 -0.0614324462834 0.00702500809284 -0.0 0.0
4.315 0.011472973501 0.000536873335223 0.0 0.0 0.0216542740109 6.10841239029e-05 0.0 -0.0 0.529824897164 0.025192659336 0.0 0.0 -0.0615395515851 0.00704306177828 -0.0 0.0
4.325 0.0114051572172 0.000535635138418 0.0 0.0 0.0215650652083 6.0924618077e-05 0.0 -0.0 0.528871909594 0.0252383260252 0.0 0.0 -0.061646544399 0.00706116849866 -0.0 0.0
4.335 0.0113377651203 0.000534414419874 0.0 0.0 0.0214763843113 6.07662686808e-05 0.0 -0.0 0.527917779641 0.0252845631074 0.0 0.0 -0.0617534249612 0.00707932805028 -0.0 0.0
4.345 0.0112707937485 0.000533211106357 0.0 0.0 0.0213882272082 6.060906366e-05 0.0 -0.0 0.526962503191 0.0253313756308 0.0 0.0 -0.061860193507 0.00709754022918 -0.0 0.0
4.355 0.0112042396747 0.000532025124736 0.0 0.0 0.021300589827 6.04529912518e-05 0.0 -0.0 0.526006076154 0.0253787686374 0.0 0.0 -0.0619668502708 0.00711580483117 -0.0 0.0
4.365 0.0111380995066 0.000530856401952 0.0 0.0 0.0212134681351 6.02980394382e-05 0.0 -0.0 0.525048494457 0.0254267471606 0.0 0.0 -0.0620733954866 0.00713412165189 -0.0 0.0
4.375 0.011072369886 0.000529704865025 0.0 0.0 0.0211268581389 6.01441968255e-05 0.0 -0.0 0.524089754055 0.0254753162243 0.0 0.0 -0.0621798293873 0.00715249048679 -0.0 0.0
4.385 0.0110070474883 0.000528570441027 0.0 0.0 0.0210407558828 5.99914516734e-05 0.0 -0.0 0.523129850921 0.0255244808441 0.0 0.0 -0.0622861522055 0.00717091113119 -0.0 0.0
4.395 0.0109421290221 0.000527453057064 0.0 0.0 0.0209551574494 5.98397925382e-05 0.0 -0.0 0.52216878105 0.0255742460236 0.0 0.0 -0.0623923641726 0.00718938338025 -0.0 0.0
4.405 0.0108776112293 0.000526352640269 0.0 0.0 0.0208700589592 5.9689208368e-05 0.0 -0.0 0.521206540461 0.0256246167554 0.0 0.0 -0.0624984655196 0.00720790702903 -0.0 0.0
4.415 0.010813490884 0.000525269117793 0.0 0.0 0.0207854565689 5.953968776e-05 0.0 -0.0 0.52024312519 0.0256755980199 0.0 0.0 -0.0626044564767 0.00722648187257 -0.0 0.0
4.425 0.0107497647924 0.00052420241679 0.0 0.0 0.0207013464729 5.93912196876e-05 0.0 -0.0 0.519278531298 0.0257271947846 0.0 0.0 -0.0627103372733 0.00724510770576 -0.0 0.0
4.435 0.0106864297926 0.000523152464397 0.0 0.0 0.0206177249011 5.92437931494e-05 0.0 -0.0 0.518312754863 0.0257794120029 0.0 0.0 -0.0628161081382 0.00726378432349 -0.0 0.0
4.445 0.010623482754 0.000522119187735 0.0 0.0 0.0205345881199 5.90973974507e-05 0.0 -0.0 0.517345791988 0.0258322546135 0.0 0.0 -0.0629217692995 0.00728251152064 -0.0 0.0
4.455 0.0105609205771 0.000521102513874 0.0 0.0 0.0204519324305 5.89520218683e-05 0.0 -0.0 0.516377638792 0.0258857275402 0.0 0.0 -0.0630273209844 0.00730128909205 -0.0 0.0
4.465 0.010498740193 0.000520102369857 0.0 0.0 0.0203697541694 5.88076557173e-05 0.0 -0.0 0.515408291415 0.0259398356894 0.0 0.0 -0.0631327634195 0.00732011683263 -0.0 0.0
4.475 0.0104369385629 0.000519118682664 0.0 0.0 0.0202880497079 5.86642886463e-05 0.0 -0.0 0.51443774602 0.0259945839519 0.0 0.0 -0.0632380968309 0.00733899453728 -0.0 0.0
4.485 0.010375512678 0.0005181513792 0.0 0.0 0.0202068154514 5.85219103485e-05 0.0 -0.0 0.513465998787 0.0260499771992 0.0 0.0 -0.0633433214437 0.00735792200098 -0.0 0.0
4.495 0.0103144595593 0.0005172003863 0.0 0.0 0.0201260478392 5.83805102106e-05 0.0 -0.0 0.512493045914 0.0261060202856 0.0 0.0 -0.0634484374825 0.0073768990188 -0.0 0.0
4.505 0.0102537762568 0.000516265630714 0.0 0.0 0.0200457433442 5.82400785929e-05 0.0 -0.0 0.511518883623 0.0261627180447 0.0 0.0 -0.063553445171 0.00739592538585 -0.0 0.0
4.515 0.0101934598493 0.00051534703909 0.0 0.0 0.019965898472 5.81006050316e-05 0.0 -0.0 0.510543508151 0.0262200752912 0.0 0.0 -0.0636583447324 0.0074150008974 -0.0 0.0
4.525 0.0101335074444 0.000514444537986 0.0 0.0 0.0198865097617 5.79620799462e-05 0.0 -0.0 0.509566915755 0.0262780968179 0.0 0.0 -0.0637631363892 0.00743412534884 -0.0 0.0
4.535 0.0100739161776 0.000513558053827 0.0 0.0 0.0198075737837 5.78244933238e-05 0.0 -0.0 0.508589102712 0.0263367873965 0.0 0.0 -0.0638678203631 0.00745329853569 -0.0 0.0
4.545 0.0100146832126 0.000512687512932 0.0 0.0 0.0197290871416 5.76878354943e-05 0.0 -0.0 0.507610065316 0.026396151776 0.0 0.0 -0.0639723968752 0.00747252025365 -0.0 0.0
4.555 0.00995580574038 0.000511832841479 0.0 0.0 0.0196510464697 5.75520969394e-05 0.0 -0.0 0.506629799881 0.0264561946826 0.0 0.0 -0.0640768661459 0.00749179029855 -0.0 0.0
4.565 0.00989728097938 0.000510993965532 0.0 0.0 0.0195734484341 5.74172681593e-05 0.0 -0.0 0.505648302738 0.0265169208188 0.0 0.0 -0.064181228395 0.00751110846648 -0.0 0.0
4.575 0.00983910617483 0.000510170810985 0.0 0.0 0.0194962897315 5.72833396937e-05 0.0 -0.0 0.504665570235 0.0265783348619 0.0 0.0 -0.0642854838414 0.00753047455371 -0.0 0.0
4.585 0.00978127859861 0.000509363303606 0.0 0.0 0.0194195670897 5.7150302454e-05 0.0 -0.0 0.50368159874 0.0266404414646 0.0 0.0 -0.0643896327036 0.0075498883567 -0.0 0.0
4.595 0.00972379554893 0.000508571368995 0.0 0.0 0.0193432772666 5.70181469998e-05 0.0 -0.0 0.502696384638 0.0267032452531 0.0 0.0 -0.0644936751992 0.00756934967222 -0.0 0.0
4.605 0.00966665434995 0.000507794932597 0.0 0.0 0.0192674170495 5.6886864524e-05 0.0 -0.0 0.501709924331 0.0267667508276 0.0 0.0 -0.0645976115454 0.00758885829723 -0.0 0.0
4.615 0.00960985235159 0.000507033919696 0.0 0.0 0.019191983256 5.67564459337e-05 0.0 -0.0 0.500722214239 0.0268309627608 0.0 0.0 -0.0647014419584 0.00760841402899 -0.0 0.0
4.625 0.00955338692915 0.000506288255391 0.0 0.0 0.0191169727327 5.66268823842e-05 0.0 -0.0 0.499733250797 0.0268958855968 0.0 0.0 -0.064805166654 0.00762801666502 -0.0 0.0
4.635 0.00949725548306 0.00050555786462 0.0 0.0 0.0190423823553 5.64981650001e-05 0.0 -0.0 0.49874303046 0.0269615238523 0.0 0.0 -0.0649087858473 0.00764766600318 -0.0 0.0
4.645 0.00944145543858 0.000504842672138 0.0 0.0 0.0189682090278 5.63702853817e-05 0.0 -0.0 0.497751549698 0.0270278820139 0.0 0.0 -0.0650122997527 0.00766736184158 -0.0 0.0
4.655 0.00938598424553 0.000504142602515 0.0 0.0 0.0188944496829 5.6243234841e-05 0.0 -0.0 0.496758804998 0.0270949645388 0.0 0.0 -0.0651157085838 0.00768710397869 -0.0 0.0
4.665 0.009330839378 0.000503457580132 0.0 0.0 0.0188211012808 5.61170047172e-05 0.0 -0.0 0.495764792864 0.0271627758532 0.0 0.0 -0.0652190125539 0.00770689221329 -0.0 0.0
4.675 0.00927601833409 0.000502787529195 0.0 0.0 0.0187481608104 5.59915869227e-05 0.0 -0.0 0.494769509815 0.0272313203528 0.0 0.0 -0.0653222118753 0.00772672634454 -0.0 0.0
4.685 0.00922151863558 0.000502132373703 0.0 0.0 0.0186756252868 5.58669730321e-05 0.0 -0.0 0.493772952388 0.0273006024018 0.0 0.0 -0.0654253067599 0.00774660617193 -0.0 0.0
4.695 0.00916733782776 0.000501492037467 0.0 0.0 0.0186034917531 5.57431549911e-05 0.0 -0.0 0.492775117134 0.0273706263316 0.0 0.0 -0.0655282974188 0.00776653149531 -0.0 0.0
4.705 0.00911347347909 0.000500866444104 0.0 0.0 0.0185317572788 5.56201244843e-05 0.0 -0.0 0.491776000622 0.0274413964412 0.0 0.0 -0.0656311840626 0.00778650211495 -0.0 0.0
4.715 0.00905992318095 0.000500255517036 0.0 0.0 0.0184604189602 5.54978738429e-05 0.0 -0.0 0.490775599434 0.0275129169963 0.0 0.0 -0.0657339669011 0.00780651783149 -0.0 0.0
4.725 0.00900668454742 0.000499659179474 0.0 0.0 0.0183894739194 5.53763948973e-05 0.0 -0.0 0.489773910169 0.027585192229 0.0 0.0 -0.0658366461436 0.00782657844597 -0.0 0.0
4.735 0.00895375521499 0.000499077354448 0.0 0.0 0.0183189193047 5.52556799233e-05 0.0 -0.0 0.488770929443 0.0276582263363 0.0 0.0 -0.0659392219987 0.00784668375985 -0.0 0.0
4.745 0.0089011328423 0.000498509964772 0.0 0.0 0.0182487522905 5.51357212138e-05 0.0 -0.0 0.487766653885 0.0277320234814 0.0 0.0 -0.0660416946745 0.007866833575 -0.0 0.0
4.755 0.00884881510992 0.000497956933074 0.0 0.0 0.0181789700758 5.50165112012e-05 0.0 -0.0 0.486761080139 0.0278065877914 0.0 0.0 -0.0661440643782 0.00788702769376 -0.0 0.0
4.765 0.00879679972011 0.000497418181775 0.0 0.0 0.0181095698854 5.48980422431e-05 0.0 -0.0 0.485754204865 0.0278819233581 0.0 0.0 -0.0662463313166 0.00790726591889 -0.0 0.0
4.775 0.00874508439653 0.000496893633096 0.0 0.0 0.0180405489685 5.47803069611e-05 0.0 -0.0 0.484746024737 0.0279580342369 0.0 0.0 -0.0663484956959 0.00792754805361 -0.0 0.0
4.785 0.00869366688409 0.000496383209061 0.0 0.0 0.0179719045991 5.46632979537e-05 0.0 -0.0 0.483736536444 0.0280349244466 0.0 0.0 -0.0664505577215 0.00794787390159 -0.0 0.0
4.795 0.00864254494862 0.0004958868315 0.0 0.0 0.0179036340756 5.45470080913e-05 0.0 -0.0 0.482725736691 0.0281125979691 0.0 0.0 -0.0665525175983 0.00796824326699 -0.0 0.0
4.805 0.00859171637667 0.000495404422048 0.0 0.0 0.0178357347204 5.44314299183e-05 0.0 -0.0 0.481713622195 0.0281910587483 0.0 0.0 -0.0666543755306 0.00798865595444 -0.0 0.0
4.815 0.00854117897531 0.000494935902141 0.0 0.0 0.0177682038796 5.43165565529e-05 0.0 -0.0 0.480700189687 0.0282703106909 0.0 0.0 -0.066756131722 0.00800911176908 -0.0 0.0
4.825 0.00849093057189 0.000494481193026 0.0 0.0 0.0177010389229 5.4202380875e-05 0.0 -0.0 0.479685435915 0.0283503576647 0.0 0.0 -0.0668577863756 0.00802961051651 -0.0 0.0
4.835 0.0084409690138 0.000494040215766 0.0 0.0 0.0176342372436 5.40888959409e-05 0.0 -0.0 0.478669357639 0.0284312034995 0.0 0.0 -0.0669593396938 0.00805015200286 -0.0 0.0
4.845 0.00839129216823 0.000493612891228 0.0 0.0 0.0175677962574 5.39760949355e-05 0.0 -0.0 0.477651951632 0.0285128519859 0.0 0.0 -0.0670607918784 0.00807073603478 -0.0 0.0
4.855 0.00834189792203 0.000493199140105 0.0 0.0 0.0175017134037 5.38639710823e-05 0.0 -0.0 0.476633214682 0.0285953068753 0.0 0.0 -0.0671621431308 0.00809136241944 -0.0 0.0
4.865 0.00829278418144 0.000492798882901 0.0 0.0 0.0174359861438 5.37525177904e-05 0.0 -0.0 0.47561314359 0.0286785718796 0.0 0.0 -0.0672633936514 0.00811203096453 -0.0 0.0
4.875 0.00824394887182 0.000492412039948 0.0 0.0 0.0173706119615 5.36417282577e-05 0.0 -0.0 0.474591735171 0.0287626506706 0.0 0.0 -0.0673645436404 0.00813274147827 -0.0 0.0
4.885 0.0081953899376 0.000492038531408 0.0 0.0 0.0173055883629 5.35315960215e-05 0.0 -0.0 0.473568986253 0.0288475468806 0.0 0.0 -0.0674655932972 0.00815349376944 -0.0 0.0
4.895 0.00814710534189 0.000491678277271 0.0 0.0 0.017240912876 5.34221147344e-05 0.0 -0.0 0.472544893678 0.0289332641008 0.0 0.0 -0.0675665428206 0.00817428764736 -0.0 0.0
4.905 0.00809909306642 0.000491331197356 0.0 0.0 0.01717658305 5.33132779024e-05 0.0 -0.0 0.471519454298 0.0290198058822 0.0 0.0 -0.0676673924089 0.0081951229219 -0.0 0.0
4.915 0.00805135111127 0.00049099721133 0.0 0.0 0.0171125964559 5.32050792466e-05 0.0 -0.0 0.470492664981 0.0291071757349 0.0 0.0 -0.0677681422597 0.00821599940351 -0.0 0.0
4.925 0.00800387749467 0.000490676238702 0.0 0.0 0.0170489506858 5.30975126381e-05 0.0 -0.0 0.469464522608 0.0291953771282 0.0 0.0 -0.0678687925702 0.0082369169032 -0.0 0.0
4.935 0.00795667025281 0.000490368198831 0.0 0.0 0.0169856433528 5.29905717689e-05 0.0 -0.0 0.46843502407 0.0292844134895 0.0 0.0 -0.0679693435368 0.00825787523255 -0.0 0.0
4.945 0.00790972743967 0.000490073010928 0.0 0.0 0.0169226720907 5.28842508038e-05 0.0 -0.0 0.467404166273 0.0293742882055 0.0 0.0 -0.0680697953554 0.00827887420373 -0.0 0.0
4.955 0.00786304712681 0.000489790594068 0.0 0.0 0.0168600345539 5.27785434546e-05 0.0 -0.0 0.466371946134 0.0294650046211 0.0 0.0 -0.0681701482214 0.00829991362949 -0.0 0.0
4.965 0.00781662740317 0.000489520867187 0.0 0.0 0.0167977284172 5.26734440163e-05 0.0 -0.0 0.465338360583 0.0295565660394 0.0 0.0 -0.0682704023295 0.00832099332316 -0.0 0.0
4.975 0.0077704663749 0.000489263749096 0.0 0.0 0.0167357513752 5.25689465615e-05 0.0 -0.0 0.464303406561 0.0296489757217 0.0 0.0 -0.068370557874 0.0083421130987 -0.0 0.0
4.985 0.00772456216517 0.00048901915848 0.0 0.0 0.0166741011428 5.24650453414e-05 0.0 -0.0 0.463267081024 0.0297422368874 0.0 0.0 -0.0684706150483 0.00836327277064 -0.0 0.0
4.995 0.00767891291397 0.00048878701391 0.0 0.0 0.0166127754544 5.23617346301e-05 0.0 -0.0 0.462229380937 0.0298363527142 0.0 0.0 -0.0685705740457 0.00838447215413 -0.0 0.0
5.005 0.00763351677796 0.000488567233848 0.0 0.0 0.016551772064 5.2259008692e-05 0.0 -0.0 0.461190303277 0.029931326337 0.0 0.0 -0.0686704350585 0.00840571106491 -0.0 0.0
5.015 0.00758837193029 0.000488359736647 0.0 0.0 0.0164910887446 5.2156862159e-05 0.0 -0.0 0.460149845035 0.0300271608491 0.0 0.0 -0.0687701982787 0.00842698931938 -0.0 0.0
5.025 0.00754347656039 0.000488164440564 0.0 0.0 0.0164307232888 5.20552894045e-05 0.0 -0.0 0.459108003212 0.0301238593014 0.0 0.0 -0.0688698638976 0.00844830673451 -0.0 0.0
5.035 0.00749882887385 0.000487981263771 0.0 0.0 0.0163706735075 5.19542850691e-05 0.0 -0.0 0.458064774821 0.0302214247024 0.0 0.0 -0.068969432106 0.00846966312794 -0.0 0.0
5.045 0.0074544270922 0.00048781012435 0.0 0.0 0.0163109372309 5.18538436785e-05 0.0 -0.0 0.457020156885 0.0303198600187 0.0 0.0 -0.0690689030941 0.00849105831788 -0.0 0.0
5.055 0.00741026945274 0.00048765094031 0.0 0.0 0.0162515123075 5.1753960009e-05 0.0 -0.0 0.45597414644 0.0304191681745 0.0 0.0 -0.0691682770516 0.00851249212325 -0.0 0.0
5.065 0.00736635420842 0.000487503629586 0.0 0.0 0.0161923966039 5.16546288889e-05 0.0 -0.0 0.454926740533 0.0305193520514 0.0 0.0 -0.0692675541676 0.00853396436353 -0.0 0.0
5.075 0.00732267962764 0.000487368110057 0.0 0.0 0.0161335880052 5.15558450845e-05 0.0 -0.0 0.453877936221 0.0306204144895 0.0 0.0 -0.0693667346307 0.00855547485887 -0.0 0.0
5.085 0.0072792439941 0.000487244299547 0.0 0.0 0.0160750844143 5.14576034641e-05 0.0 -0.0 0.452827730574 0.0307223582861 0.0 0.0 -0.0694658186288 0.00857702343007 -0.0 0.0
5.095 0.00723604560662 0.000487132115824 0.0 0.0 0.0160168837518 5.13598990914e-05 0.0 -0.0 0.45177612067 0.0308251861964 0.0 0.0 -0.0695648063496 0.00859860989857 -0.0 0.0
5.105 0.00719308277901 0.000487031476629 0.0 0.0 0.015958983956 5.12627268489e-05 0.0 -0.0 0.450723103601 0.0309289009341 0.0 0.0 -0.0696636979797 0.00862023408646 -0.0 0.0
5.115 0.00715035383987 0.000486942299657 0.0 0.0 0.0159013829828 5.11660819601e-05 0.0 -0.0 0.449668676467 0.0310335051703 0.0 0.0 -0.0697624937058 0.00864189581646 -0.0 0.0
5.125 0.00710785713251 0.000486864502594 0.0 0.0 0.015844078805 5.10699595383e-05 0.0 -0.0 0.448612836379 0.0311390015346 0.0 0.0 -0.0698611937135 0.00866359491195 -0.0 0.0
5.135 0.00706559101469 0.000486798003093 0.0 0.0 0.0157870694124 5.09743548195e-05 0.0 -0.0 0.447555580461 0.0312453926148 0.0 0.0 -0.0699597981882 0.00868533119702 -0.0 0.0
5.145 0.00702355385856 0.000486742718813 0.0 0.0 0.0157303528124 5.08792630377e-05 0.0 -0.0 0.446496905845 0.0313526809572 0.0 0.0 -0.0700583073146 0.00870710449633 -0.0 0.0
5.155 0.0069817440505 0.000486698567404 0.0 0.0 0.0156739270283 5.07846795206e-05 0.0 -0.0 0.445436809672 0.0314608690661 0.0 0.0 -0.0701567212769 0.00872891463527 -0.0 0.0
5.165 0.00694015999089 0.000486665466522 0.0 0.0 0.0156177901003 5.06905997638e-05 0.0 -0.0 0.444375289097 0.0315699594053 0.0 0.0 -0.0702550402589 0.00875076143987 -0.0 0.0
5.175 0.00689880009406 0.000486643333847 0.0 0.0 0.0155619400853 5.05970191278e-05 0.0 -0.0 0.443312341282 0.0316799543964 0.0 0.0 -0.0703532644437 0.00877264473683 -0.0 0.0
5.185 0.00685766278813 0.000486632087072 0.0 0.0 0.0155063750558 5.05039330526e-05 0.0 -0.0 0.4422479634 0.0317908564211 0.0 0.0 -0.0704513940139 0.0087945643535 -0.0 0.0
5.195 0.0068167465148 0.000486631643928 0.0 0.0 0.0154510931009 5.04113371963e-05 0.0 -0.0 0.441182152634 0.0319026678193 0.0 0.0 -0.0705494291517 0.00881652011791 -0.0 0.0
5.205 0.00677604972929 0.000486641922183 0.0 0.0 0.0153960923254 5.03192272329e-05 0.0 -0.0 0.440114906177 0.0320153908909 0.0 0.0 -0.0706473700385 0.00883851185878 -0.0 0.0
5.215 0.00673557090015 0.000486662839653 0.0 0.0 0.0153413708499 5.02275987967e-05 0.0 -0.0 0.439046221231 0.0321290278951 0.0 0.0 -0.0707452168555 0.00886053940548 -0.0 0.0
5.225 0.00669530850915 0.00048669431421 0.0 0.0 0.0152869268106 5.01364475815e-05 0.0 -0.0 0.437976095009 0.0322435810512 0.0 0.0 -0.0708429697831 0.00888260258806 -0.0 0.0
5.235 0.00665526105113 0.000486736263789 0.0 0.0 0.0152327583589 5.00457693862e-05 0.0 -0.0 0.436904524732 0.0323590525383 0.0 0.0 -0.0709406290015 0.00890470123726 -0.0 0.0
5.245 0.00661542703386 0.000486788606397 0.0 0.0 0.0151788636619 4.99555601726e-05 0.0 -0.0 0.435831507631 0.0324754444957 0.0 0.0 -0.07103819469 0.00892683518445 -0.0 0.0
5.255 0.00657580497792 0.000486851260122 0.0 0.0 0.0151252409015 4.98658157343e-05 0.0 -0.0 0.434757040946 0.0325927590235 0.0 0.0 -0.0711356670277 0.00894900426176 -0.0 0.0
5.265 0.0065363934166 0.000486924143141 0.0 0.0 0.0150718882749 4.97765319489e-05 0.0 -0.0 0.433681121927 0.0327109981825 0.0 0.0 -0.071233046193 0.00897120830192 -0.0 0.0
5.275 0.00649719089567 0.000487007173722 0.0 0.0 0.0150188039937 4.96877050422e-05 0.0 -0.0 0.432603747833 0.0328301639944 0.0 0.0 -0.0713303323639 0.00899344713838 -0.0 0.0
5.285 0.00645819597338 0.000487100270243 0.0 0.0 0.0149659862848 4.95993309574e-05 0.0 -0.0 0.431524915932 0.0329502584424 0.0 0.0 -0.0714275257178 0.00901572060526 -0.0 0.0
5.295 0.00641940722025 0.000487203351196 0.0 0.0 0.0149134333891 4.95114057584e-05 0.0 -0.0 0.430444623502 0.0330712834714 0.0 0.0 -0.0715246264317 0.00903802853736 -0.0 0.0
5.305 0.00638082321897 0.000487316335182 0.0 0.0 0.0148611435619 4.94239256144e-05 0.0 -0.0 0.429362867826 0.033193240988 0.0 0.0 -0.071621634682 0.00906037077019 -0.0 0.0
5.315 0.00634244256423 0.000487439140943 0.0 0.0 0.0148091150735 4.93368868153e-05 0.0 -0.0 0.428279646202 0.0333161328612 0.0 0.0 -0.0717185506446 0.00908274713989 -0.0 0.0
5.325 0.00630426386273 0.000487571687349 0.0 0.0 0.0147573462073 4.92502855756e-05 0.0 -0.0 0.427194955931 0.0334399609224 0.0 0.0 -0.0718153744949 0.00910515748335 -0.0 0.0
5.335 0.00626628573288 0.000487713893418 0.0 0.0 0.0147058352616 4.91641181697e-05 0.0 -0.0 0.426108794327 0.033564726966 0.0 0.0 -0.0719121064079 0.00912760163807 -0.0 0.0
5.345 0.00622850680485 0.000487865678319 0.0 0.0 0.0146545805478 4.90783810025e-05 0.0 -0.0 0.42502115871 0.0336904327494 0.0 0.0 -0.072008746558 0.0091500794423 -0.0 0.0
5.355 0.00619092572031 0.000488026961377 0.0 0.0 0.0146035803917 4.89930705155e-05 0.0 -0.0 0.42393204641 0.0338170799938 0.0 0.0 -0.0721052951192 0.00917259073495 -0.0 0.0
5.365 0.00615354113243 0.000488197662086 0.0 0.0 0.014552833132 4.89081831169e-05 0.0 -0.0 0.422841454763 0.033944670384 0.0 0.0 -0.0722017522649 0.00919513535558 -0.0 0.0
5.375 0.00611635170568 0.000488377700118 0.0 0.0 0.0145023371213 4.88237152234e-05 0.0 -0.0 0.421749381117 0.0340732055692 0.0 0.0 -0.0722981181679 0.0092177131445 -0.0 0.0
5.385 0.00607935611574 0.000488566995324 0.0 0.0 0.0144520907257 4.87396635564e-05 0.0 -0.0 0.420655822826 0.0342026871628 0.0 0.0 -0.0723943930009 0.00924032394264 -0.0 0.0
5.395 0.00604255304945 0.00048876546774 0.0 0.0 0.0144020923238 4.86560245093e-05 0.0 -0.0 0.419560777252 0.0343331167436 0.0 0.0 -0.0724905769357 0.00926296759168 -0.0 0.0
5.405 0.00600594120458 0.000488973037606 0.0 0.0 0.014352340308 4.85727949152e-05 0.0 -0.0 0.418464241767 0.0344644958554 0.0 0.0 -0.0725866701438 0.00928564393394 -0.0 0.0
5.415 0.00596951928984 0.000489189625365 0.0 0.0 0.0143028330833 4.84899713352e-05 0.0 -0.0 0.417366213748 0.0345968260074 0.0 0.0 -0.0726826727963 0.00930835281242 -0.0 0.0
5.425 0.00593328602469 0.000489415151666 0.0 0.0 0.0142535690674 4.84075504808e-05 0.0 -0.0 0.416266690584 0.0347301086755 0.0 0.0 -0.0727785850636 0.00933109407084 -0.0 0.0
5.435 0.00589724013926 0.000489649537382 0.0 0.0 0.0142045466909 4.83255292924e-05 0.0 -0.0 0.415165669668 0.0348643453014 0.0 0.0 -0.0728744071158 0.00935386755356 -0.0 0.0
5.445 0.00586138037424 0.000489892703608 0.0 0.0 0.014155764397 4.82439043381e-05 0.0 -0.0 0.414063148403 0.0349995372936 0.0 0.0 -0.0729701391224 0.00937667310567 -0.0 0.0
5.455 0.00582570548081 0.000490144571671 0.0 0.0 0.0141072206411 4.81626726547e-05 0.0 -0.0 0.4129591242 0.0351356860284 0.0 0.0 -0.0730657812525 0.00939951057289 -0.0 0.0
5.465 0.00579021422048 0.000490405063139 0.0 0.0 0.0140589138911 4.80818310698e-05 0.0 -0.0 0.411853594477 0.0352727928488 0.0 0.0 -0.0731613336747 0.00942237980167 -0.0 0.0
5.475 0.00575490536503 0.000490674099821 0.0 0.0 0.0140108426273 4.80013765522e-05 0.0 -0.0 0.410746556659 0.0354108590662 0.0 0.0 -0.0732567965572 0.00944528063912 -0.0 0.0
5.485 0.00571977769636 0.000490951603785 0.0 0.0 0.0139630053416 4.79213061446e-05 0.0 -0.0 0.409638008179 0.0355498859605 0.0 0.0 -0.0733521700675 0.00946821293303 -0.0 0.0
5.495 0.00568483000645 0.000491237497352 0.0 0.0 0.0139154005386 4.78416166871e-05 0.0 -0.0 0.408527946479 0.0356898747799 0.0 0.0 -0.0734474543729 0.00949117653188 0.0 0.0
5.505 0.00565006109725 0.000491531703107 0.0 0.0 0.013868026734 4.77623054267e-05 0.0 -0.0 0.407416369006 0.035830826742 0.0 0.0 -0.0735426496401 0.0095141712848 0.0 0.0
5.515 0.00561546978053 0.000491834143912 0.0 0.0 0.0138208824558 4.76833693036e-05 0.0 -0.0 0.406303273216 0.0359727430341 0.0 0.0 -0.0736377560353 0.00953719704162 0.0 0.0
5.525 0.00558105487783 0.000492144742899 0.0 0.0 0.0137739662434 4.7604805623e-05 0.0 -0.0 0.405188656571 0.0361156248132 0.0 0.0 -0.0737327737243 0.00956025365288 0.0 0.0
5.535 0.00554681522036 0.000492463423489 0.0 0.0 0.0137272766479 4.75266114346e-05 0.0 -0.0 0.404072516542 0.0362594732068 0.0 0.0 -0.0738277028725 0.00958334096973 0.0 0.0
5.545 0.00551274964891 0.000492790109386 0.0 0.0 0.0136808122316 4.74487839904e-05 0.0 -0.0 0.402954850606 0.0364042893131 0.0 0.0 -0.0739225436446 0.00960645884403 0.0 0.0
5.555 0.00547885701373 0.000493124724595 0.0 0.0 0.0136345715681 4.73713205764e-05 0.0 -0.0 0.401835656246 0.0365500742016 0.0 0.0 -0.0740172962052 0.00962960712833 0.0 0.0
5.565 0.00544513617444 0.000493467193415 0.0 0.0 0.0135885532427 4.72942185708e-05 0.0 -0.0 0.400714930955 0.0366968289132 0.0 0.0 -0.074111960718 0.00965278567582 0.0 0.0
5.575 0.00541158599999 0.000493817440456 0.0 0.0 0.0135427558513 4.72174751218e-05 0.0 -0.0 0.39959267223 0.0368445544612 0.0 0.0 -0.0742065373467 0.00967599434037 0.0 0.0
5.585 0.0053782053685 0.000494175390637 0.0 0.0 0.013497178001 4.71410876959e-05 0.0 -0.0 0.398468877576 0.0369932518309 0.0 0.0 -0.0743010262542 0.00969923297653 0.0 0.0
5.595 0.00534499316721 0.000494540969192 0.0 0.0 0.0134518183097 4.7065053722e-05 0.0 -0.0 0.397343544505 0.0371429219808 0.0 0.0 -0.0743954276031 0.00972250143954 0.0 0.0
5.605 0.00531194829241 0.000494914101676 0.0 0.0 0.0134066754062 4.69893706136e-05 0.0 -0.0 0.396216670536 0.0372935658423 0.0 0.0 -0.0744897415556 0.00974579958525 0.0 0.0
5.615 0.00527906964929 0.000495294713973 0.0 0.0 0.0133617479301 4.6914035791e-05 0.0 -0.0 0.395088253194 0.0374451843209 0.0 0.0 -0.0745839682732 0.00976912727021 0.0 0.0
5.625 0.00524635615191 0.000495682732299 0.0 0.0 0.0133170345311 4.68390467987e-05 0.0 -0.0 0.393958290011 0.0375977782959 0.0 0.0 -0.0746781079173 0.00979248435166 0.0 0.0
5.635 0.0052138067231 0.000496078083201 0.0 0.0 0.0132725338701 4.67644011747e-05 0.0 -0.0 0.392826778526 0.0377513486213 0.0 0.0 -0.0747721606486 0.00981587068746 0.0 0.0
5.645 0.00518142029435 0.000496480693572 0.0 0.0 0.0132282446181 4.66900965419e-05 0.0 -0.0 0.391693716283 0.0379058961257 0.0 0.0 -0.0748661266274 0.00983928613615 0.0 0.0
5.655 0.0051491958058 0.000496890490646 0.0 0.0 0.0131841654561 4.66161304973e-05 0.0 -0.0 0.390559100835 0.0380614216135 0.0 0.0 -0.0749600060137 0.00986273055692 0.0 0.0
5.665 0.00511713220603 0.000497307402008 0.0 0.0 0.0131402950757 4.65425006641e-05 0.0 -0.0 0.389422929738 0.0382179258646 0.0 0.0 -0.0750537989669 0.00988620380965 0.0 0.0
5.675 0.0050852284521 0.000497731355597 0.0 0.0 0.0130966321786 4.64692046379e-05 0.0 -0.0 0.388285200558 0.0383754096349 0.0 0.0 -0.0751475056459 0.00990970575483 0.0 0.0
5.685 0.00505348350942 0.00049816227971 0.0 0.0 0.0130531754762 4.63962403496e-05 0.0 -0.0 0.387145910864 0.0385338736574 0.0 0.0 -0.0752411262094 0.00993323625366 0.0 0.0
5.695 0.00502189635168 0.000498600103002 0.0 0.0 0.0130099236903 4.63236052745e-05 0.0 -0.0 0.386005058234 0.0386933186415 0.0 0.0 -0.0753346608155 0.00995679516794 0.0 0.0
5.705 0.00499046596077 0.000499044754499 0.0 0.0 0.012966875552 4.62512974023e-05 0.0 -0.0 0.38486264025 0.0388537452744 0.0 0.0 -0.0754281096219 0.00998038236016 0.0 0.0
5.715 0.00495919132664 0.000499496163591 0.0 0.0 0.0129240298027 4.61793143969e-05 0.0 -0.0 0.383718654502 0.0390151542209 0.0 0.0 -0.0755214727859 0.0100039976934 0.0 0.0
5.725 0.00492807144735 0.000499954260043 0.0 0.0 0.012881385193 4.61076541653e-05 0.0 -0.0 0.382573098584 0.0391775461242 0.0 0.0 -0.0756147504642 0.0100276410315 0.0 0.0
5.735 0.0048971053289 0.000500418973995 0.0 0.0 0.0128389404834 4.60363144925e-05 0.0 -0.0 0.381425970097 0.0393409216057 0.0 0.0 -0.0757079428133 0.0100513122389 0.0 0.0
5.745 0.00486629198516 0.000500890235968 0.0 0.0 0.0127966944436 4.59652933553e-05 0.0 -0.0 0.380277266649 0.0395052812664 0.0 0.0 -0.0758010499892 0.0100750111806 0.0 0.0
5.755 0.00483563043782 0.000501367976865 0.0 0.0 0.0127546458528 4.5894588684e-05 0.0 -0.0 0.379126985853 0.0396706256864 0.0 0.0 -0.0758940721475 0.0100987377223 0.0 0.0
5.765 0.00480511971635 0.000501852127974 0.0 0.0 0.0127127934998 4.58241983563e-05 0.0 -0.0 0.377975125326 0.0398369554255 0.0 0.0 -0.0759870094431 0.0101224917304 0.0 0.0
5.775 0.00477475885782 0.000502342620969 0.0 0.0 0.0126711361822 4.57541203946e-05 0.0 -0.0 0.376821682693 0.0400042710238 0.0 0.0 -0.0760798620309 0.0101462730719 0.0 0.0
5.785 0.00474454690695 0.000502839387919 0.0 0.0 0.0126296727068 4.56843528188e-05 0.0 -0.0 0.375666655586 0.0401725730022 0.0 0.0 -0.076172630065 0.0101700816143 0.0 0.0
5.795 0.00471448291595 0.000503342361289 0.0 0.0 0.0125884018899 4.5614893626e-05 0.0 -0.0 0.374510041638 0.0403418618622 0.0 0.0 -0.0762653136995 0.010193917226 0.0 0.0
5.805 0.00468456594449 0.000503851473932 0.0 0.0 0.0125473225561 4.55457409004e-05 0.0 -0.0 0.373351838493 0.0405121380869 0.0 0.0 -0.0763579130876 0.0102177797759 0.0 0.0
5.815 0.00465479505965 0.000504366659108 0.0 0.0 0.0125064335393 4.54768928248e-05 0.0 -0.0 0.372192043797 0.0406834021413 0.0 0.0 -0.0764504283824 0.0102416691334 0.0 0.0
5.825 0.00462516933578 0.000504887850475 0.0 0.0 0.0124657336824 4.54083473672e-05 0.0 -0.0 0.371030655203 0.0408556544722 0.0 0.0 -0.0765428597365 0.0102655851687 0.0 0.0
5.835 0.00459568785449 0.000505414982094 0.0 0.0 0.0124252218366 4.53401027465e-05 0.0 -0.0 0.369867670368 0.0410288955089 0.0 0.0 -0.0766352073021 0.0102895277526 0.0 0.0
5.845 0.00456634970459 0.000505947988432 0.0 0.0 0.0123848968619 4.5272157121e-05 0.0 -0.0 0.368703086956 0.041203125664 0.0 0.0 -0.076727471231 0.0103134967566 0.0 0.0
5.855 0.00453715398198 0.000506486804365 0.0 0.0 0.0123447576269 4.52045086991e-05 0.0 -0.0 0.367536902636 0.0413783453329 0.0 0.0 -0.0768196516744 0.0103374920525 0.0 0.0
5.865 0.00450809978963 0.000507031365175 0.0 0.0 0.0123048030089 4.51371557119e-05 0.0 -0.0 0.366369115082 0.0415545548949 0.0 0.0 -0.0769117487835 0.0103615135131 0.0 0.0
5.875 0.00447918623742 0.000507581606559 0.0 0.0 0.0122650318933 4.50700964011e-05 0.0 -0.0 0.365199721973 0.0417317547131 0.0 0.0 -0.0770037627086 0.0103855610117 0.0 0.0
5.885 0.00445041244223 0.000508137464623 0.0 0.0 0.012225443174 4.50033290691e-05 0.0 -0.0 0.364028720994 0.0419099451349 0.0 0.0 -0.0770956936 0.010409634422 0.0 0.0
5.895 0.00442177752774 0.000508698875888 0.0 0.0 0.0121860357533 4.49368519754e-05 0.0 -0.0 0.362856109835 0.0420891264927 0.0 0.0 -0.0771875416073 0.0104337336187 0.0 0.0
5.905 0.00439328062444 0.000509265777291 0.0 0.0 0.0121468085414 4.48706634217e-05 0.0 -0.0 0.361681886191 0.0422692991037 0.0 0.0 -0.0772793068799 0.0104578584768 0.0 0.0
5.915 0.00436492086953 0.000509838106188 0.0 0.0 0.0121077604569 4.48047617939e-05 0.0 -0.0 0.360506047761 0.0424504632705 0.0 0.0 -0.0773709895667 0.010482008872 0.0 0.0
5.925 0.00433669740689 0.000510415800349 0.0 0.0 0.0120688904262 4.47391454975e-05 0.0 -0.0 0.35932859225 0.0426326192813 0.0 0.0 -0.0774625898161 0.0105061846807 0.0 0.0
5.935 0.00430860938696 0.000510998797963 0.0 0.0 0.0120301973841 4.46738128082e-05 0.0 -0.0 0.35814951737 0.0428157674109 0.0 0.0 -0.0775541077765 0.0105303857797 0.0 0.0
5.945 0.00428065596679 0.000511587037644 0.0 0.0 0.0119916802728 4.46087622503e-05 0.0 -0.0 0.356968820833 0.04299990792 0.0 0.0 -0.0776455435953 0.0105546120466 0.0 0.0
5.955 0.00425283630984 0.000512180458421 0.0 0.0 0.0119533380427 4.4543992314e-05 0.0 -0.0 0.355786500361 0.0431850410562 0.0 0.0 -0.07773689742 0.0105788633595 0.0 0.0
5.965 0.00422514958602 0.000512778999749 0.0 0.0 0.0119151696518 4.44795012811e-05 0.0 -0.0 0.354602553677 0.0433711670542 0.0 0.0 -0.0778281693975 0.0106031395972 0.0 0.0
5.975 0.00419759497163 0.000513382601501 0.0 0.0 0.0118771740659 4.44152876902e-05 0.0 -0.0 0.353416978512 0.0435582861361 0.0 0.0 -0.0779193596743 0.010627440639 0.0 0.0
5.985 0.00417017164924 0.00051399120398 0.0 0.0 0.0118393502584 4.43513501518e-05 0.0 -0.0 0.352229772599 0.0437463985117 0.0 0.0 -0.0780104683966 0.0106517663648 0.0 0.0
5.995 0.00414287880766 0.000514604747901 0.0 0.0 0.0118016972102 4.42876871112e-05 0.0 -0.0 0.351040933677 0.0439355043791 0.0 0.0 -0.07810149571 0.010676116655 0.0 0.0
6.005 0.00411571564192 0.000515223174415 0.0 0.0 0.0117642139099 4.42242972012e-05 0.0 -0.0 0.34985045949 0.0441256039242 0.0 0.0 -0.07819244176 0.0107004913908 0.0 0.0
6.015 0.00408868135317 0.000515846425088 0.0 0.0 0.0117268993533 4.41611788766e-05 0.0 -0.0 0.348658347786 0.0443166973221 0.0 0.0 -0.0782833066915 0.0107248904539 0.0 0.0
6.025 0.00406177514864 0.000516474441913 0.0 0.0 0.0116897525436 4.40983307829e-05 0.0 -0.0 0.347464596317 0.0445087847367 0.0 0.0 -0.0783740906491 0.0107493137265 0.0 0.0
6.035 0.00403499624157 0.000517107167309 0.0 0.0 0.0116527724916 4.40357514905e-05 0.0 -0.0 0.346269202842 0.0447018663211 0.0 0.0 -0.078464793777 0.0107737610915 0.0 0.0
6.045 0.0040083438512 0.000517744544119 0.0 0.0 0.011615958215 4.39734396448e-05 0.0 -0.0 0.345072165121 0.0448959422178 0.0 0.0 -0.0785554162189 0.0107982324322 0.0 0.0
6.055 0.00398181720264 0.000518386515607 0.0 0.0 0.0115793087387 4.39113940188e-05 0.0 -0.0 0.343873480921 0.0450910125597 0.0 0.0 -0.0786459581183 0.0108227276328 0.0 0.0
6.065 0.00395541552689 0.000519033025464 0.0 0.0 0.0115428230949 4.3849613026e-05 0.0 -0.0 0.342673148013 0.0452870774692 0.0 0.0 -0.0787364196183 0.0108472465777 0.0 0.0
6.075 0.00392913806076 0.000519684017806 0.0 0.0 0.0115065003228 4.37880956163e-05 0.0 -0.0 0.341471164171 0.0454841370597 0.0 0.0 -0.0788268008615 0.0108717891521 0.0 0.0
6.085 0.00390298404681 0.000520339437169 0.0 0.0 0.0114703394685 4.37268403424e-05 0.0 -0.0 0.340267527176 0.0456821914348 0.0 0.0 -0.0789171019902 0.0108963552417 0.0 0.0
6.095 0.0038769527333 0.000520999228514 0.0 0.0 0.0114343395851 4.36658460231e-05 0.0 -0.0 0.339062234809 0.0458812406896 0.0 0.0 -0.0790073231462 0.0109209447329 0.0 0.0
6.105 0.00385104337415 0.000521663337227 0.0 0.0 0.0113984997326 4.36051113018e-05 0.0 -0.0 0.33785528486 0.04608128491 0.0 0.0 -0.0790974644712 0.0109455575123 0.0 0.0
6.115 0.00382525522887 0.000522331709112 0.0 0.0 0.0113628189778 4.35446349975e-05 0.0 -0.0 0.336646675121 0.0462823241737 0.0 0.0 -0.0791875261062 0.0109701934675 0.0 0.0
6.125 0.00379958756253 0.000523004290398 0.0 0.0 0.0113272963941 4.34844159182e-05 0.0 -0.0 0.335436403387 0.0464843585502 0.0 0.0 -0.0792775081921 0.0109948524865 0.0 0.0
6.135 0.00377403964571 0.000523681027731 0.0 0.0 0.0112919310618 4.34244527911e-05 0.0 -0.0 0.334224467459 0.0466873881008 0.0 0.0 -0.0793674108692 0.0110195344576 0.0 0.0
6.145 0.00374861075445 0.000524361868183 0.0 0.0 0.0112567220677 4.33647444857e-05 0.0 -0.0 0.333010865142 0.0468914128795 0.0 0.0 -0.0794572342776 0.0110442392701 0.0 0.0
6.155 0.00372330017015 0.000525046759241 0.0 0.0 0.0112216685054 4.33052898321e-05 0.0 -0.0 0.331795594243 0.0470964329324 0.0 0.0 -0.0795469785569 0.0110689668136 0.0 0.0
6.165 0.00369810717962 0.000525735648811 0.0 0.0 0.0111867694747 4.32460876905e-05 0.0 -0.0 0.330578652576 0.0473024482987 0.0 0.0 -0.0796366438465 0.0110937169781 0.0 0.0
6.175 0.00367303107495 0.000526428485218 0.0 0.0 0.011152024082 4.31871368571e-05 0.0 -0.0 0.329360037957 0.0475094590107 0.0 0.0 -0.0797262302852 0.0111184896545 0.0 0.0
6.185 0.00364807115352 0.000527125217203 0.0 0.0 0.0111174314402 4.31284363441e-05 0.0 -0.0 0.328139748207 0.0477174650937 0.0 0.0 -0.0798157380116 0.0111432847341 0.0 0.0
6.195 0.00362322671788 0.000527825793922 0.0 0.0 0.0110829906686 4.3069984896e-05 0.0 -0.0 0.326917781149 0.0479264665668 0.0 0.0 -0.0799051671639 0.0111681021085 0.0 0.0
6.205 0.00359849707578 0.000528530164947 0.0 0.0 0.0110487008926 4.30117815343e-05 0.0 -0.0 0.325694134612 0.0481364634426 0.0 0.0 -0.07999451788 0.0111929416703 0.0 0.0
6.215 0.00357388154009 0.000529238280261 0.0 0.0 0.0110145612437 4.29538251594e-05 0.0 -0.0 0.324468806428 0.0483474557279 0.0 0.0 -0.0800837902972 0.0112178033122 0.0 0.0
6.225 0.00354937942877 0.00052995009026 0.0 0.0 0.0109805708603 4.28961147188e-05 0.0 -0.0 0.323241794432 0.0485594434236 0.0 0.0 -0.0801729845528 0.0112426869278 0.0 0.0
6.235 0.0035249900648 0.00053066554575 0.0 0.0 0.0109467288861 4.28386492073e-05 0.0 -0.0 0.322013096465 0.0487724265249 0.0 0.0 -0.0802621007835 0.0112675924108 0.0 0.0
6.245 0.00350071277614 0.00053138459795 0.0 0.0 0.0109130344715 4.2781427536e-05 0.0 -0.0 0.32078271037 0.0489864050219 0.0 0.0 -0.0803511391256 0.011292519656 0.0 0.0
6.255 0.00347654689571 0.000532107198481 0.0 0.0 0.0108794867727 4.27244487468e-05 0.0 -0.0 0.319550633992 0.0492013788993 0.0 0.0 -0.0804400997152 0.0113174685582 0.0 0.0
6.265 0.00345249176132 0.000532833299377 0.0 0.0 0.0108460849516 4.26677117792e-05 0.0 -0.0 0.318316865185 0.049417348137 0.0 0.0 -0.080528982688 0.011342439013 0.0 0.0
6.275 0.00342854671567 0.00053356285307 0.0 0.0 0.0108128281766 4.26112158176e-05 0.0 -0.0 0.3170814018 0.0496343127101 0.0 0.0 -0.0806177881792 0.0113674309165 0.0 0.0
6.285 0.00340471110625 0.000534295812402 0.0 0.0 0.0107797156217 4.25549597343e-05 0.0 -0.0 0.315844241696 0.0498522725891 0.0 0.0 -0.0807065163239 0.0113924441653 0.0 0.0
6.295 0.00338098428532 0.000535032130615 0.0 0.0 0.0107467464667 4.24989425937e-05 0.0 -0.0 0.314605382736 0.0500712277401 0.0 0.0 -0.0807951672566 0.0114174786564 0.0 0.0
6.305 0.00335736560989 0.000535771761348 0.0 0.0 0.0107139198972 4.24431635304e-05 0.0 -0.0 0.313364822782 0.0502911781253 0.0 0.0 -0.0808837411117 0.0114425342874 0.0 0.0
6.315 0.00333385444164 0.000536514658643 0.0 0.0 0.0106812351046 4.23876215928e-05 0.0 -0.0 0.312122559704 0.0505121237027 0.0 0.0 -0.080972238023 0.0114676109566 0.0 0.0
6.325 0.00331045014695 0.000537260776937 0.0 0.0 0.010648691286 4.23323159139e-05 0.0 -0.0 0.310878591374 0.0507340644266 0.0 0.0 -0.0810606581242 0.0114927085625 0.0 0.0
6.335 0.00328715209675 0.000538010071064 0.0 0.0 0.010616287644 4.22772454772e-05 0.0 -0.0 0.309632915666 0.0509570002476 0.0 0.0 -0.0811490015483 0.0115178270043 0.0 0.0
6.345 0.0032639596666 0.000538762496248 0.0 0.0 0.010584023387 4.2222409536e-05 0.0 0.0 0.308385530459 0.0511809311129 0.0 0.0 -0.0812372684284 0.0115429661816 0.0 0.0
6.355 0.00324087223652 0.000539518008108 0.0 0.0 0.0105518977289 4.21678070679e-05 0.0 0.0 0.307136433636 0.0514058569667 0.0 0.0 -0.0813254588969 0.0115681259946 0.0 0.0
6.365 0.00321788919108 0.000540276562651 0.0 0.0 0.0105199098888 4.21134374279e-05 0.0 0.0 0.305885623081 0.0516317777496 0.0 0.0 -0.081413573086 0.0115933063439 0.0 0.0
6.375 0.0031950099193 0.000541038116273 0.0 0.0 0.0104880590917 4.20592995855e-05 0.0 0.0 0.304633096683 0.0518586933998 0.0 0.0 -0.0815016111275 0.0116185071308 0.0 0.0
6.385 0.00317223381458 0.000541802625758 0.0 0.0 0.0104563445678 4.20053927228e-05 0.0 0.0 0.303378852333 0.0520866038524 0.0 0.0 -0.081589573153 0.0116437282567 0.0 0.0
6.395 0.00314956027474 0.000542570048268 0.0 0.0 0.0104247655527 4.19517161259e-05 0.0 0.0 0.302122887927 0.0523155090401 0.0 0.0 -0.0816774592936 0.011668969624 0.0 0.0
6.405 0.0031269887019 0.000543340341352 0.0 0.0 0.0103933212872 4.18982689089e-05 0.0 0.0 0.300865201363 0.052545408893 0.0 0.0 -0.0817652696801 0.0116942311352 0.0 0.0
6.415 0.0031045185025 0.000544113462941 0.0 0.0 0.0103620110175 4.18450502693e-05 0.0 0.0 0.299605790542 0.0527763033391 0.0 0.0 -0.0818530044431 0.0117195126935 0.0 0.0
6.425 0.00308214908725 0.000544889371339 0.0 0.0 0.010330833995 4.17920594432e-05 0.0 0.0 0.298344653368 0.0530081923041 0.0 0.0 -0.0819406637125 0.0117448142023 0.0 0.0
6.435 0.00305987987107 0.000545668025228 0.0 0.0 0.0102997894763 4.17392956591e-05 0.0 0.0 0.29708178775 0.0532410757118 0.0 0.0 -0.0820282476184 0.011770135566 0.0 0.0
6.445 0.00303771027311 0.000546449383665 0.0 0.0 0.0102688767232 4.16867581628e-05 0.0 0.0 0.295817191597 0.0534749534841 0.0 0.0 -0.08211575629 0.0117954766889 0.0 0.0
6.455 0.00301563971663 0.000547233406079 0.0 0.0 0.0102380950024 4.16344461151e-05 0.0 0.0 0.294550862823 0.0537098255413 0.0 0.0 -0.0822031898567 0.0118208374762 0.0 0.0
6.465 0.00299366762905 0.000548020052268 0.0 0.0 0.010207443586 4.1582358934e-05 0.0 0.0 0.293282799346 0.053945691802 0.0 0.0 -0.0822905484471 0.0118462178334 0.0 0.0
6.475 0.00297179344185 0.000548809282397 0.0 0.0 0.0101769217507 4.15304957733e-05 0.0 0.0 0.292012999084 0.0541825521834 0.0 0.0 -0.0823778321897 0.0118716176665 0.0 0.0
6.485 0.00295001659058 0.000549601056998 0.0 0.0 0.0101465287785 4.14788559274e-05 0.0 0.0 0.29074145996 0.0544204066014 0.0 0.0 -0.0824650412128 0.011897036882 0.0 0.0
6.495 0.00292833651478 0.000550395336967 0.0 0.0 0.0101162639562 4.14274386923e-05 0.0 0.0 0.289468179899 0.0546592549709 0.0 0.0 -0.0825521756441 0.0119224753867 0.0 0.0
6.505 0.00290675265801 0.000551192083557 0.0 0.0 0.0100861265756 4.13762433656e-05 0.0 0.0 0.288193156831 0.0548990972055 0.0 0.0 -0.0826392356111 0.0119479330882 0.0 0.0
6.515 0.00288526446775 0.000551991258385 0.0 0.0 0.0100561159332 4.13252692373e-05 0.0 0.0 0.286916388685 0.055139933218 0.0 0.0 -0.082726221241 0.0119734098943 0.0 0.0
6.525 0.00286387139541 0.000552792823422 0.0 0.0 0.0100262313304 4.12745156792e-05 0.0 0.0 0.285637873397 0.0553817629203 0.0 0.0 -0.0828131326607 0.0119989057132 0.0 0.0
6.535 0.00284257289628 0.000553596740994 0.0 0.0 0.00999647207347 4.12239820008e-05 0.0 0.0 0.284357608903 0.0556245862238 0.0 0.0 -0.0828999699965 0.0120244204539 0.0 0.0
6.545 0.00282136842951 0.000554402973781 0.0 0.0 0.00996683747333 4.11736674794e-05 0.0 0.0 0.283075593142 0.0558684030391 0.0 0.0 -0.0829867333748 0.0120499540256 0.0 0.0
6.555 0.00280025745803 0.000555211484808 0.0 0.0 0.00993732684545 4.11235715475e-05 0.0 0.0 0.281791824058 0.0561132132765 0.0 0.0 -0.0830734229213 0.0120755063379 0.0 0.0
6.565 0.00277923944861 0.000556022237452 0.0 0.0 0.00990793951022 4.1073693521e-05 0.0 0.0 0.280506299594 0.0563590168459 0.0 0.0 -0.0831600387618 0.0121010773011 0.0 0.0
6.575 0.00275831387172 0.000556835195436 0.0 0.0 0.00987867479242 4.10240328009e-05 0.0 0.0 0.2792190177 0.056605813657 0.0 0.0 -0.0832465810212 0.0121266668257 0.0 0.0
6.585 0.00273748020161 0.000557650322823 0.0 0.0 0.00984953202172 4.09745887034e-05 0.0 0.0 0.277929976325 0.0568536036191 0.0 0.0 -0.0833330498247 0.0121522748228 0.0 0.0
6.595 0.00271673791616 0.000558467584019 0.0 0.0 0.00982051053198 4.09253606337e-05 0.0 0.0 0.276639173422 0.0571023866419 0.0 0.0 -0.0834194452967 0.0121779012039 0.0 0.0
6.605 0.00269608649696 0.000559286943767 0.0 0.0 0.00979160966193 4.08763480092e-05 0.0 0.0 0.275346606948 0.0573521626347 0.0 0.0 -0.0835057675616 0.012203545881 0.0 0.0
6.615 0.0026755254292 0.000560108367147 0.0 0.0 0.00976282875437 4.08275501963e-05 0.0 0.0 0.27405227486 0.0576029315072 0.0 0.0 -0.0835920167433 0.0122292087664 0.0 0.0
6.625 0.00265505420167 0.000560931819572 0.0 0.0 0.00973416715691 4.07789666181e-05 0.0 0.0 0.272756175119 0.0578546931693 0.0 0.0 -0.0836781929654 0.0122548897729 0.0 0.0
6.635 0.00263467230676 0.000561757266789 0.0 0.0 0.00970562422128 4.07305966787e-05 0.0 0.0 0.271458305689 0.0581074475314 0.0 0.0 -0.0837642963513 0.0122805888139 0.0 0.0
6.645 0.00261437924037 0.000562584674871 0.0 0.0 0.00967719930388 4.06824398419e-05 0.0 0.0 0.270158664535 0.0583611945039 0.0 0.0 -0.083850327024 0.012306305803 0.0 0.0
6.655 0.00259417450191 0.00056341401022 0.0 0.0 0.00964889176514 4.06344954723e-05 0.0 0.0 0.268857249626 0.0586159339982 0.0 0.0 -0.0839362851062 0.0123320406544 0.0 0.0
6.665 0.00257405759428 0.00056424523956 0.0 0.0 0.00962070096987 4.05867630813e-05 0.0 0.0 0.267554058933 0.0588716659258 0.0 0.0 -0.0840221707203 0.0123577932826 0.0 0.0
6.675 0.00255402802384 0.00056507832994 0.0 0.0 0.00959262628738 4.05392420946e-05 0.0 0.0 0.266249090429 0.0591283901994 0.0 0.0 -0.0841079839884 0.0123835636026 0.0 0.0
6.685 0.00253408530035 0.000565913248728 0.0 0.0 0.00956466709086 4.04919319291e-05 0.0 0.0 0.264942342089 0.0593861067321 0.0 0.0 -0.0841937250322 0.0124093515298 0.0 0.0
6.695 0.00251422893701 0.000566749963607 0.0 0.0 0.00953682275793 4.04448321221e-05 0.0 0.0 0.263633811892 0.0596448154378 0.0 0.0 -0.0842793939733 0.01243515698 0.0 0.0
6.705 0.00249445845033 0.000567588442578 0.0 0.0 0.00950909267018 4.03979420234e-05 0.0 0.0 0.262323497818 0.0599045162316 0.0 0.0 -0.0843649909328 0.0124609798696 0.0 0.0
6.715 0.00247477336019 0.000568428653955 0.0 0.0 0.00948147621358 4.03512612356e-05 0.0 0.0 0.261011397849 0.0601652090294 0.0 0.0 -0.0844505160316 0.0124868201151 0.0 0.0
6.725 0.0024551731898 0.000569270566358 0.0 0.0 0.00945397277809 4.03047891808e-05 0.0 0.0 0.259697509972 0.0604268937481 0.0 0.0 -0.0845359693902 0.0125126776337 0.0 0.0
6.735 0.00243565746562 0.000570114148719 0.0 0.0 0.00942658175753 4.0258525356e-05 0.0 0.0 0.258381832172 0.0606895703058 0.0 0.0 -0.0846213511289 0.0125385523429 0.0 0.0
6.745 0.00241622571739 0.000570959370275 0.0 0.0 0.00939930254993 4.02124692525e-05 0.0 0.0 0.25706436244 0.0609532386218 0.0 0.0 -0.0847066613676 0.0125644441606 0.0 0.0
6.755 0.00239687747807 0.000571806200565 0.0 0.0 0.00937213455746 4.01666203971e-05 0.0 0.0 0.255745098767 0.0612178986167 0.0 0.0 -0.084791900226 0.012590353005 0.0 0.0
6.765 0.00237761228383 0.00057265460943 0.0 0.0 0.00934507718608 4.01209783011e-05 0.0 0.0 0.254424039148 0.0614835502123 0.0 0.0 -0.0848770678234 0.0126162787951 0.0 0.0
6.775 0.00235842967402 0.000573504567008 0.0 0.0 0.00931812984554 4.0075542419e-05 0.0 0.0 0.253101181579 0.0617501933319 0.0 0.0 -0.0849621642789 0.0126422214498 0.0 0.0
6.785 0.00233932919114 0.000574356043737 0.0 0.0 0.0092912919499 4.00303123782e-05 0.0 0.0 0.251776524057 0.0620178279001 0.0 0.0 -0.0850471897112 0.0126681808887 0.0 0.0
6.795 0.00232031038081 0.000575209010343 0.0 0.0 0.00926456291665 3.99852876063e-05 0.0 0.0 0.250450064584 0.0622864538432 0.0 0.0 -0.0851321442388 0.0126941570319 0.0 0.0
6.805 0.00230137279178 0.000576063437849 0.0 0.0 0.00923794216742 3.99404676797e-05 0.0 0.0 0.249121801162 0.0625560710888 0.0 0.0 -0.0852170279798 0.0127201497995 0.0 0.0
6.815 0.00228251597584 0.000576919297565 0.0 0.0 0.00921142912759 3.9895852148e-05 0.0 0.0 0.247791731796 0.0628266795665 0.0 0.0 -0.0853018410522 0.0127461591124 0.0 0.0
6.825 0.00226373948785 0.000577776561086 0.0 0.0 0.00918502322628 3.985144057e-05 0.0 0.0 0.246459854492 0.063098279207 0.0 0.0 -0.0853865835734 0.0127721848917 0.0 0.0
6.835 0.0022450428857 0.000578635200295 0.0 0.0 0.00915872389626 3.98072324409e-05 0.0 0.0 0.24512616726 0.0633708699433 0.0 0.0 -0.0854712556609 0.0127982270589 0.0 0.0
6.845 0.00222642573026 0.000579495187355 0.0 0.0 0.00913253057435 3.97632273834e-05 0.0 0.0 0.243790668111 0.0636444517098 0.0 0.0 -0.0855558574314 0.0128242855359 0.0 0.0
6.855 0.00220788758541 0.000580356494709 0.0 0.0 0.00910644270064 3.97194249228e-05 0.0 0.0 0.242453355056 0.0639190244429 0.0 0.0 -0.0856403890018 0.0128503602451 0.0 0.0
6.865 0.00218942801796 0.000581219095079 0.0 0.0 0.00908045971924 3.96758245905e-05 0.0 0.0 0.241114226112 0.0641945880806 0.0 0.0 -0.0857248504884 0.0128764511091 0.0 0.0
6.875 0.00217104659766 0.000582082961461 0.0 0.0 0.00905458107778 3.96324260441e-05 0.0 0.0 0.239773279295 0.0644711425632 0.0 0.0 -0.0858092420074 0.0129025580511 0.0 0.0
6.885 0.00215274289716 0.000582948067125 0.0 0.0 0.00902880622732 3.95892288359e-05 0.0 0.0 0.238430512624 0.0647486878326 0.0 0.0 -0.0858935636746 0.0129286809943 0.0 0.0
6.895 0.002134516492 0.000583814385611 0.0 0.0 0.00900313462281 3.95462325093e-05 0.0 0.0 0.237085924119 0.0650272238329 0.0 0.0 -0.0859778156055 0.0129548198628 0.0 0.0
6.905 0.00211636696057 0.000584681890727 0.0 0.0 0.00897756572239 3.95034367025e-05 0.0 0.0 0.235739511803 0.0653067505101 0.0 0.0 -0.0860619979153 0.0129809745807 0.0 0.0
6.915 0.00209829388412 0.000585550556548 0.0 0.0 0.00895209898815 3.94608409496e-05 0.0 0.0 0.2343912737 0.0655872678124 0.0 0.0 -0.0861461107191 0.0130071450727 0.0 0.0
6.925 0.00208029684669 0.000586420357415 0.0 0.0 0.00892673388538 3.94184449241e-05 0.0 0.0 0.233041207838 0.06586877569 0.0 0.0 -0.0862301541316 0.0130333312636 0.0 0.0
6.935 0.0020623754351 0.000587291267927 0.0 0.0 0.00890146988284 3.93762481931e-05 0.0 0.0 0.231689312243 0.0661512740954 0.0 0.0 -0.086314128267 0.0130595330788 0.0 0.0
6.945 0.00204452923898 0.000588163262943 0.0 0.0 0.00887630645287 3.93342503018e-05 0.0 0.0 0.230335584947 0.066434762983 0.0 0.0 -0.0863980332396 0.0130857504441 0.0 0.0
6.955 0.00202675785068 0.000589036317583 0.0 0.0 0.00885124307112 3.92924509577e-05 0.0 0.0 0.22898002398 0.0667192423098 0.0 0.0 -0.0864818691632 0.0131119832854 0.0 0.0
6.965 0.00200906086528 0.000589910407219 0.0 0.0 0.0088262792168 3.92508497059e-05 0.0 0.0 0.227622627377 0.0670047120347 0.0 0.0 -0.0865656361512 0.0131382315293 0.0 0.0
6.975 0.00199143788056 0.000590785507475 0.0 0.0 0.00880141437218 3.92094462217e-05 0.0 0.0 0.226263393172 0.0672911721192 0.0 0.0 -0.0866493343171 0.0131644951026 0.0 0.0
6.985 0.00197388849699 0.000591661594227 0.0 0.0 0.00877664802314 3.91682401173e-05 0.0 0.0 0.224902319404 0.0675786225268 0.0 0.0 -0.0867329637738 0.0131907739323 0.0 0.0
6.995 0.0019564123177 0.000592538643601 0.0 0.0 0.0087519796588 3.91272309469e-05 0.0 0.0 0.223539404109 0.0678670632235 0.0 0.0 -0.086816524634 0.0132170679461 0.0 0.0
7.005 0.00193900894844 0.000593416631966 0.0 0.0 0.00872740877142 3.90864184723e-05 0.0 0.0 0.22217464533 0.0681564941778 0.0 0.0 -0.0869000170101 0.0132433770719 0.0 0.0
7.015 0.00192167799762 0.000594295535938 0.0 0.0 0.00870293485674 3.90458022213e-05 0.0 0.0 0.220808041108 0.0684469153603 0.0 0.0 -0.0869834410143 0.0132697012378 0.0 0.0
7.025 0.0019044190762 0.000595175332374 0.0 0.0 0.00867855741364 3.90053819053e-05 0.0 0.0 0.219439589487 0.0687383267443 0.0 0.0 -0.0870667967586 0.0132960403724 0.0 0.0
7.035 0.00188723179775 0.000596055998369 0.0 0.0 0.00865427594426 3.89651570809e-05 0.0 0.0 0.218069288513 0.0690307283054 0.0 0.0 -0.0871500843544 0.0133223944048 0.0 0.0
7.045 0.0018701157784 0.000596937511259 0.0 0.0 0.00863008995374 3.89251274865e-05 0.0 0.0 0.216697136232 0.0693241200218 0.0 0.0 -0.0872333039132 0.0133487632642 0.0 0.0
7.055 0.00185307063678 0.000597819848614 0.0 0.0 0.00860599895062 3.88852927224e-05 0.0 0.0 0.215323130693 0.069618501874 0.0 0.0 -0.0873164555461 0.0133751468803 0.0 0.0
7.065 0.00183609599408 0.000598702988238 0.0 0.0 0.0085820024464 3.88456524554e-05 0.0 0.0 0.213947269946 0.0699138738451 0.0 0.0 -0.0873995393637 0.013401545183 0.0 0.0
7.075 0.00181919147396 0.000599586908163 0.0 0.0 0.00855809995589 3.88062063321e-05 0.0 0.0 0.212569552044 0.0702102359209 0.0 0.0 -0.0874825554767 0.0134279581027 0.0 0.0
7.085 0.00180235670257 0.000600471586655 0.0 0.0 0.00853429099668 3.87669540459e-05 0.0 0.0 0.211189975039 0.0705075880895 0.0 0.0 -0.0875655039953 0.0134543855701 0.0 0.0
7.095 0.00178559130852 0.000601357002207 0.0 0.0 0.00851057508979 3.87278952089e-05 0.0 0.0 0.209808536987 0.0708059303419 0.0 0.0 -0.0876483850294 0.0134808275162 0.0 0.0
7.105 0.00176889492283 0.000602243133533 0.0 0.0 0.00848695175912 3.8689029487e-05 0.0 0.0 0.208425235943 0.0711052626713 0.0 0.0 -0.0877311986889 0.0135072838723 0.0 0.0
7.115 0.00175226717899 0.000603129959574 0.0 0.0 0.00846342053146 3.86503566291e-05 0.0 0.0 0.207040069966 0.0714055850739 0.0 0.0 -0.0878139450831 0.0135337545702 0.0 0.0
7.125 0.00173570771286 0.000604017459491 0.0 0.0 0.00843998093684 3.86118762206e-05 0.0 0.0 0.205653037116 0.0717068975483 0.0 0.0 -0.0878966243212 0.0135602395418 0.0 0.0
7.135 0.00171921616267 0.000604905612663 0.0 0.0 0.00841663250808 3.85735880057e-05 0.0 0.0 0.204264135452 0.0720092000958 0.0 0.0 -0.0879792365122 0.0135867387196 0.0 0.0
7.145 0.00170279216904 0.000605794398689 0.0 0.0 0.00839337478094 3.85354916125e-05 0.0 0.0 0.202873363037 0.0723124927204 0.0 0.0 -0.0880617817647 0.0136132520363 0.0 0.0
7.155 0.00168643537493 0.000606683797379 0.0 0.0 0.00837020729439 3.84975867312e-05 0.0 0.0 0.201480717934 0.0726167754287 0.0 0.0 -0.0881442601871 0.0136397794248 0.0 0.0
7.165 0.00167014542561 0.000607573788759 0.0 0.0 0.0083471295899 3.84598730157e-05 0.0 0.0 0.20008619821 0.0729220482301 0.0 0.0 -0.0882266718875 0.0136663208185 0.0 0.0
7.175 0.00165392196868 0.000608464353066 0.0 0.0 0.0083241412122 3.84223502388e-05 0.0 0.0 0.198689801929 0.0732283111366 0.0 0.0 -0.0883090169737 0.0136928761512 0.0 0.0
7.185 0.00163776465403 0.000609355470745 0.0 0.0 0.00830124170864 3.83850180359e-05 0.0 0.0 0.197291527161 0.073535564163 0.0 0.0 -0.0883912955535 0.0137194453568 0.0 0.0
7.195 0.0016216731338 0.000610247122451 0.0 0.0 0.00827843062952 3.83478760602e-05 0.0 0.0 0.195891371974 0.0738438073268 0.0 0.0 -0.0884735077341 0.0137460283696 0.0 0.0
7.205 0.00160564706241 0.00061113928904 0.0 0.0 0.00825570752789 3.83109241069e-05 0.0 0.0 0.194489334438 0.0741530406482 0.0 0.0 -0.0885556536226 0.0137726251243 0.0 0.0
7.215 0.0015896860965 0.000612031951575 0.0 0.0 0.00823307195963 3.82741617721e-05 0.0 0.0 0.193085412625 0.0744632641502 0.0 0.0 -0.0886377333258 0.0137992355559 0.0 0.0
7.225 0.00157378989495 0.000612925091318 0.0 0.0 0.00821052348351 3.82375887693e-05 0.0 0.0 0.19167960461 0.0747744778585 0.0 0.0 -0.0887197469503 0.0138258595996 0.0 0.0
7.235 0.00155795811883 0.000613818689733 0.0 0.0 0.0081880616608 3.82012048308e-05 0.0 0.0 0.190271908465 0.0750866818017 0.0 0.0 -0.0888016946025 0.0138524971911 0.0 0.0
7.245 0.0015421904314 0.000614712728481 0.0 0.0 0.00816568605588 3.81650096665e-05 0.0 0.0 0.188862322266 0.075399876011 0.0 0.0 -0.0888835763882 0.0138791482662 0.0 0.0
7.255 0.00152648649811 0.000615607189418 0.0 0.0 0.00814339623545 3.81290029357e-05 0.0 0.0 0.187450844091 0.0757140605204 0.0 0.0 -0.0889653924135 0.0139058127612 0.0 0.0
7.265 0.00151084598651 0.000616502054595 0.0 0.0 0.00812119176926 3.80931844218e-05 0.0 0.0 0.186037472017 0.0760292353668 0.0 0.0 -0.0890471427837 0.0139324906126 0.0 0.0
7.275 0.00149526856636 0.000617397306256 0.0 0.0 0.00809907222941 3.80575537385e-05 0.0 0.0 0.184622204124 0.0763454005899 0.0 0.0 -0.0891288276043 0.0139591817573 0.0 0.0
7.285 0.00147975390947 0.000618292926833 0.0 0.0 0.00807703719093 3.80221106597e-05 0.0 0.0 0.183205038492 0.076662556232 0.0 0.0 -0.0892104469801 0.0139858861325 0.0 0.0
7.295 0.00146430168981 0.000619188898949 0.0 0.0 0.00805508623136 3.79868548641e-05 0.0 0.0 0.181785973204 0.0769807023384 0.0 0.0 -0.0892920010161 0.0140126036755 0.0 0.0
7.305 0.0014489115834 0.000620085205411 0.0 0.0 0.00803321893085 3.79517860638e-05 0.0 0.0 0.180365006341 0.0772998389573 0.0 0.0 -0.0893734898166 0.0140393343241 0.0 0.0
7.315 0.00143358326836 0.000620981829216 0.0 0.0 0.00801143487218 3.79169040286e-05 0.0 0.0 0.178942135988 0.0776199661393 0.0 0.0 -0.0894549134861 0.0140660780165 0.0 0.0
7.325 0.00141831642484 0.00062187875354 0.0 0.0 0.00798973364072 3.78822083996e-05 0.0 0.0 0.17751736023 0.0779410839383 0.0 0.0 -0.0895362721286 0.0140928346909 0.0 0.0
7.335 0.00140311073507 0.000622775961743 0.0 0.0 0.00796811482443 3.78476989248e-05 0.0 0.0 0.176090677153 0.0782631924107 0.0 0.0 -0.0896175658478 0.0141196042861 0.0 0.0
7.345 0.00138796588326 0.000623673437362 0.0 0.0 0.00794657801366 3.7813375364e-05 0.0 0.0 0.174662084846 0.0785862916158 0.0 0.0 -0.0896987947472 0.014146386741 0.0 0.0
7.355 0.00137288155565 0.000624571164114 0.0 0.0 0.00792512280153 3.7779237373e-05 0.0 0.0 0.173231581395 0.0789103816158 0.0 0.0 -0.0897799589302 0.0141731819948 0.0 0.0
7.365 0.0013578574405 0.000625469125894 0.0 0.0 0.00790374878338 3.77452846891e-05 0.0 0.0 0.171799164891 0.0792354624757 0.0 0.0 -0.0898610584997 0.0141999899871 0.0 0.0
7.375 0.00134289322799 0.000626367306768 0.0 0.0 0.00788245555728 3.77115171163e-05 0.0 0.0 0.170364833424 0.0795615342632 0.0 0.0 -0.0899420935587 0.0142268106577 0.0 0.0
7.385 0.00132798861033 0.000627265690978 0.0 0.0 0.00786124272364 3.76779342616e-05 0.0 0.0 0.168928585087 0.079888597049 0.0 0.0 -0.0900230642095 0.0142536439468 0.0 0.0
7.395 0.00131314328163 0.000628164262937 0.0 0.0 0.00784010988532 3.76445359118e-05 0.0 0.0 0.167490417971 0.0802166509066 0.0 0.0 -0.0901039705546 0.0142804897948 0.0 0.0
7.405 0.00129835693797 0.000629063007226 0.0 0.0 0.0078190566477 3.76113218023e-05 0.0 0.0 0.16605033017 0.0805456959122 0.0 0.0 -0.090184812696 0.0143073481424 0.0 0.0
7.415 0.00128362927734 0.000629961908596 0.0 0.0 0.00779808261847 3.75782916484e-05 0.0 0.0 0.16460831978 0.080875732145 0.0 0.0 -0.0902655907355 0.0143342189306 0.0 0.0
7.425 0.00126895999961 0.000630860951963 0.0 0.0 0.00777718740784 3.75454451393e-05 0.0 0.0 0.163164384895 0.0812067596869 0.0 0.0 -0.0903463047747 0.0143611021006 0.0 0.0
7.435 0.00125434880658 0.000631760122409 0.0 0.0 0.00775637062821 3.7512782064e-05 0.0 0.0 0.161718523612 0.0815387786227 0.0 0.0 -0.0904269549149 0.0143879975941 0.0 0.0
7.445 0.00123979540191 0.000632659405179 0.0 0.0 0.00773563189452 3.74803021569e-05 0.0 0.0 0.160270734029 0.0818717890399 0.0 0.0 -0.0905075412573 0.0144149053528 0.0 0.0
7.455 0.00122529949113 0.000633558785679 0.0 0.0 0.00771497082389 3.74480050792e-05 0.0 0.0 0.158821014245 0.0822057910291 0.0 0.0 -0.0905880639025 0.014441825319 0.0 0.0
7.465 0.00121086078161 0.000634458249476 0.0 0.0 0.00769438703604 3.74158906621e-05 0.0 0.0 0.157369362359 0.0825407846834 0.0 0.0 -0.0906685229514 0.0144687574349 0.0 0.0
7.475 0.00119647898255 0.000635357782294 0.0 0.0 0.00767388015275 3.73839585646e-05 0.0 0.0 0.155915776471 0.0828767700989 0.0 0.0 -0.0907489185043 0.0144957016432 0.0 0.0
7.485 0.00118215380501 0.000636257370016 0.0 0.0 0.00765344979806 3.73522085718e-05 0.0 0.0 0.154460254682 0.0832137473744 0.0 0.0 -0.0908292506612 0.014522657887 0.0 0.0
7.495 0.00116788496181 0.000637156998679 0.0 0.0 0.00763309559853 3.732064035e-05 0.0 0.0 0.153002795095 0.0835517166117 0.0 0.0 -0.0909095195221 0.0145496261094 0.0 0.0
7.505 0.00115367216759 0.000638056654475 0.0 0.0 0.00761281718276 3.72892536909e-05 0.0 0.0 0.151543395813 0.0838906779153 0.0 0.0 -0.0909897251867 0.0145766062539 0.0 0.0
7.515 0.00113951513877 0.000638956323747 0.0 0.0 0.00759261418176 3.72580483728e-05 0.0 0.0 0.15008205494 0.0842306313925 0.0 0.0 -0.0910698677544 0.0146035982643 0.0 0.0
7.525 0.00112541359353 0.000639855992992 0.0 0.0 0.00757248622863 3.72270240518e-05 0.0 0.0 0.148618770579 0.0845715771534 0.0 0.0 -0.0911499473244 0.0146306020847 0.0 0.0
7.535 0.00111136725183 0.000640755648851 0.0 0.0 0.00755243295878 3.71961804833e-05 0.0 0.0 0.147153540838 0.0849135153108 0.0 0.0 -0.0912299639957 0.0146576176592 0.0 0.0
7.545 0.00109737583534 0.000641655278119 0.0 0.0 0.00753245400974 3.71655174096e-05 0.0 0.0 0.145686363822 0.0852564459805 0.0 0.0 -0.091309917867 0.0146846449326 0.0 0.0
7.555 0.00108343906747 0.000642554867734 0.0 0.0 0.00751254902132 3.71350346182e-05 0.0 0.0 0.144217237638 0.0856003692811 0.0 0.0 -0.0913898090367 0.0147116838496 0.0 0.0
7.565 0.00106955667336 0.00064345440478 0.0 0.0 0.00749271763536 3.71047318006e-05 0.0 0.0 0.142746160395 0.0859452853336 0.0 0.0 -0.0914696376032 0.0147387343552 0.0 0.0
7.575 0.00105572837985 0.000644353876484 0.0 0.0 0.00747295949587 3.70746086621e-05 0.0 0.0 0.1412731302 0.0862911942623 0.0 0.0 -0.0915494036645 0.014765796395 0.0 0.0
7.585 0.00104195391544 0.000645253270216 0.0 0.0 0.0074532742492 3.70446650264e-05 0.0 0.0 0.139798145164 0.086638096194 0.0 0.0 -0.0916291073184 0.0147928699145 0.0 0.0
7.595 0.00102823301036 0.000646152573489 0.0 0.0 0.00743366154357 3.70149005785e-05 0.0 0.0 0.138321203397 0.0869859912582 0.0 0.0 -0.0917087486625 0.0148199548595 0.0 0.0
7.605 0.00101456539646 0.000647051773951 0.0 0.0 0.00741412102937 3.69853150886e-05 0.0 0.0 0.13684230301 0.0873348795872 0.0 0.0 -0.0917883277941 0.0148470511762 0.0 0.0
7.615 0.00100095080727 0.00064795085939 0.0 0.0 0.00739465235918 3.69559082579e-05 0.0 0.0 0.135361442114 0.0876847613163 0.0 0.0 -0.0918678448103 0.014874158811 0.0 0.0
7.625 0.000987388977969 0.000648849817733 0.0 0.0 0.0073752551875 3.69266798777e-05 0.0 0.0 0.133878618822 0.0880356365833 0.0 0.0 -0.0919472998081 0.0149012777105 0.0 0.0
7.635 0.000973879645342 0.00064974863704 0.0 0.0 0.00735592917107 3.68976296635e-05 0.0 0.0 0.132393831247 0.0883875055288 0.0 0.0 -0.0920266928841 0.0149284078216 0.0 0.0
7.645 0.000960422547808 0.000650647305505 0.0 0.0 0.00733667396845 3.68687573647e-05 0.0 0.0 0.130907077503 0.0887403682962 0.0 0.0 -0.0921060241347 0.0149555490916 0.0 0.0
7.655 0.000947017425377 0.000651545811455 0.0 0.0 0.00731748924047 3.68400626881e-05 0.0 0.0 0.129418355704 0.0890942250314 0.0 0.0 -0.0921852936561 0.0149827014676 0.0 0.0
7.665 0.000933664019676 0.000652444143349 0.0 0.0 0.00729837464969 3.68115454403e-05 0.0 0.0 0.127927663965 0.0894490758835 0.0 0.0 -0.0922645015445 0.0150098648975 0.0 0.0
7.675 0.000920362073904 0.000653342289777 0.0 0.0 0.00727932986098 3.67832053001e-05 0.0 0.0 0.126435000403 0.0898049210038 0.0 0.0 -0.0923436478954 0.0150370393291 0.0 0.0
7.685 0.000907111332827 0.000654240239456 0.0 0.0 0.00726035454107 3.67550420518e-05 0.0 0.0 0.124940363132 0.0901617605466 0.0 0.0 -0.0924227328045 0.0150642247106 0.0 0.0
7.695 0.000893911542771 0.000655137981229 0.0 0.0 0.00724144835851 3.67270554194e-05 0.0 0.0 0.123443750272 0.0905195946688 0.0 0.0 -0.092501756367 0.0150914209903 0.0 0.0
7.705 0.000880762451614 0.000656035504071 0.0 0.0 0.00722261098399 3.66992451682e-05 0.0 0.0 0.121945159938 0.0908784235301 0.0 0.0 -0.0925807186782 0.0151186281168 0.0 0.0
7.715 0.000867663808773 0.000656932797076 0.0 0.0 0.00720384209013 3.66716109624e-05 0.0 0.0 0.12044459025 0.0912382472929 0.0 0.0 -0.0926596198328 0.0151458460391 0.0 0.0
7.725 0.000854615365188 0.000657829849465 0.0 0.0 0.00718514135152 3.6644152638e-05 0.0 0.0 0.118942039326 0.091599066122 0.0 0.0 -0.0927384599255 0.0151730747062 0.0 0.0
7.735 0.00084161687332 0.00065872665058 0.0 0.0 0.00716650844445 3.66168699059e-05 0.0 0.0 0.117437505285 0.0919608801852 0.0 0.0 -0.0928172390508 0.0152003140675 0.0 0.0
7.745 0.000828668087121 0.000659623189886 0.0 0.0 0.00714794304727 3.65897624965e-05 0.0 0.0 0.115930986248 0.0923236896529 0.0 0.0 -0.0928959573028 0.0152275640726 0.0 0.0
7.755 0.000815768762045 0.000660519456967 0.0 0.0 0.00712944484037 3.65628301202e-05 0.0 0.0 0.114422480335 0.0926874946981 0.0 0.0 -0.0929746147756 0.0152548246713 0.0 0.0
7.765 0.000802918655029 0.000661415441526 0.0 0.0 0.00711101350569 3.65360725815e-05 0.0 0.0 0.112911985667 0.0930522954963 0.0 0.0 -0.093053211563 0.0152820958137 0.0 0.0
7.775 0.000790117524485 0.000662311133383 0.0 0.0 0.00709264872724 3.65094895848e-05 0.0 0.0 0.111399500366 0.0934180922259 0.0 0.0 -0.0931317477585 0.01530937745 0.0 0.0
7.785 0.000777365130277 0.000663206522477 0.0 0.0 0.0070743501909 3.64830808818e-05 0.0 0.0 0.109885022553 0.0937848850679 0.0 0.0 -0.0932102234555 0.0153366695309 0.0 0.0
7.795 0.000764661233717 0.00066410159886 0.0 0.0 0.00705611758433 3.64568461811e-05 0.0 0.0 0.108368550351 0.0941526742057 0.0 0.0 -0.0932886387471 0.015363972007 0.0 0.0
7.805 0.000752005597577 0.000664996352698 0.0 0.0 0.00703795059695 3.64307852584e-05 0.0 0.0 0.106850081884 0.0945214598256 0.0 0.0 -0.0933669937262 0.0153912848293 0.0 0.0
7.815 0.000739397986035 0.000665890774272 0.0 0.0 0.00701984892003 3.64048978342e-05 0.0 0.0 0.105329615274 0.0948912421163 0.0 0.0 -0.0934452884856 0.0154186079491 0.0 0.0
7.825 0.000726838164702 0.000666784853974 0.0 0.0 0.00700181224681 3.63791836794e-05 0.0 0.0 0.103807148647 0.0952620212692 0.0 0.0 -0.0935235231177 0.0154459413179 0.0 0.0
7.835 0.000714325900592 0.000667678582307 0.0 0.0 0.00698384027203 3.63536424654e-05 0.0 0.0 0.102282680125 0.0956337974783 0.0 0.0 -0.0936016977148 0.0154732848872 0.0 0.0
7.845 0.000701860962129 0.000668571949884 0.0 0.0 0.00696593269247 3.63282739783e-05 0.0 0.0 0.100756207835 0.0960065709401 0.0 0.0 -0.093679812369 0.015500638609 0.0 0.0
7.855 0.000689443119112 0.000669464947424 0.0 0.0 0.00694808920647 3.63030779396e-05 0.0 0.0 0.0992277299015 0.0963803418537 0.0 0.0 -0.0937578671722 0.0155280024355 0.0 0.0
7.865 0.000677072142725 0.000670357565758 0.0 0.0 0.00693030951421 3.62780541226e-05 0.0 0.0 0.0976972444503 0.0967551104209 0.0 0.0 -0.0938358622159 0.0155553763189 0.0 0.0
7.875 0.000664747805529 0.000671249795822 0.0 0.0 0.00691259331764 3.62532022262e-05 0.0 0.0 0.0961647496076 0.0971308768459 0.0 0.0 -0.0939137975916 0.0155827602118 0.0 0.0
7.885 0.000652469881434 0.000672141628654 0.0 0.0 0.00689494032033 3.62285219784e-05 0.0 0.0 0.0946302435001 0.0975076413354 0.0 0.0 -0.0939916733906 0.0156101540671 0.0 0.0
7.895 0.000640238145704 0.000673033055401 0.0 0.0 0.00687735022774 3.62040131379e-05 0.0 0.0 0.0930937242547 0.0978854040989 0.0 0.0 -0.0940694897039 0.0156375578378 0.0 0.0
7.905 0.000628052374945 0.00067392406731 0.0 0.0 0.00685982274685 3.61796754278e-05 0.0 0.0 0.0915551899988 0.0982641653481 0.0 0.0 -0.0941472466222 0.015664971477 0.0 0.0
7.915 0.000615912347091 0.000674814655732 0.0 0.0 0.00684235758639 3.61555085698e-05 0.0 0.0 0.0900146388601 0.0986439252975 0.0 0.0 -0.0942249442362 0.0156923949382 0.0 0.0
7.925 0.0006038178414 0.000675704812119 0.0 0.0 0.00682495445684 3.61315123079e-05 0.0 0.0 0.0884720689667 0.099024684164 0.0 0.0 -0.0943025826362 0.0157198281751 0.0 0.0
7.935 0.00059176863844 0.000676594528026 0.0 0.0 0.00680761307025 3.61076864065e-05 0.0 0.0 0.086927478447 0.0994064421669 0.0 0.0 -0.0943801619125 0.0157472711415 0.0 0.0
7.945 0.000579764520083 0.000677483795098 0.0 0.0 0.00679033314037 3.60840305364e-05 0.0 0.0 0.0853808654298 0.0997891995281 0.0 0.0 -0.094457682155 0.0157747237916 0.0 0.0
7.955 0.000567805269495 0.000678372605089 0.0 0.0 0.00677311438264 3.60605444744e-05 0.0 0.0 0.0838322280443 0.100172956472 0.0 0.0 -0.0945351434534 0.0158021860796 0.0 0.0
7.965 0.000555890671126 0.000679260949842 0.0 0.0 0.00675595651405 3.60372279155e-05 0.0 0.0 0.0822815644198 0.100557713225 0.0 0.0 -0.0946125458975 0.0158296579601 0.0 0.0
7.975 0.0005440205107 0.000680148821302 0.0 0.0 0.00673885925322 3.60140806265e-05 0.0 0.0 0.080728872686 0.100943470018 0.0 0.0 -0.0946898895765 0.0158571393877 0.0 0.0
7.985 0.00053219457521 0.000681036211509 0.0 0.0 0.00672182232042 3.59911023082e-05 0.0 0.0 0.079174150973 0.101330227081 0.0 0.0 -0.0947671745796 0.0158846303175 0.0 0.0
7.995 0.000520412652905 0.000681923112597 0.0 0.0 0.00670484543756 3.59682926963e-05 0.0 0.0 0.0776173974111 0.101717984648 0.0 0.0 -0.0948444009958 0.0159121307046 0.0 0.0
8.005 0.000508674533282 0.000682809516787 0.0 0.0 0.00668792832797 3.59456515383e-05 0.0 0.0 0.0760586101309 0.102106742958 0.0 0.0 -0.0949215689137 0.0159396405042 0.0 0.0
8.015 0.000496980007081 0.000683695416397 0.0 0.0 0.00667107071684 3.59231785327e-05 0.0 0.0 0.0744977872632 0.102496502247 0.0 0.0 -0.0949986784221 0.015967159672 0.0 0.0
8.025 0.000485328866268 0.000684580803839 0.0 0.0 0.00665427233064 3.59008734124e-05 0.0 0.0 0.072934926939 0.102887262759 0.0 0.0 -0.0950757296092 0.0159946881637 0.0 0.0
8.035 0.000473720904038 0.000685465671613 0.0 0.0 0.00663753289758 3.58787358767e-05 0.0 0.0 0.0713700272899 0.103279024737 0.0 0.0 -0.0951527225631 0.0160222259353 0.0 0.0
8.045 0.000462155914794 0.000686350012316 0.0 0.0 0.00662085214733 3.58567657142e-05 0.0 0.0 0.0698030864472 0.103671788427 0.0 0.0 -0.0952296573719 0.0160497729429 0.0 0.0
8.055 0.000450633694149 0.000687233818615 0.0 0.0 0.00660422981111 3.58349625967e-05 0.0 0.0 0.068234102543 0.104065554078 0.0 0.0 -0.0953065341233 0.0160773291429 0.0 0.0
8.065 0.000439154038911 0.000688117083283 0.0 0.0 0.00658766562175 3.5813326255e-05 0.0 0.0 0.0666630737091 0.104460321941 0.0 0.0 -0.0953833529048 0.0161048944919 0.0 0.0
8.075 0.000427716747077 0.000688999799177 0.0 0.0 0.00657115931339 3.57918564328e-05 0.0 0.0 0.0650899980777 0.10485609227 0.0 0.0 -0.0954601138039 0.0161324689466 0.0 0.0
8.085 0.000416321617825 0.00068988195923 0.0 0.0 0.00655471062191 3.57705528046e-05 0.0 0.0 0.0635148737815 0.10525286532 0.0 0.0 -0.0955368169076 0.016160052464 0.0 0.0
8.095 0.000404968451505 0.000690763556468 0.0 0.0 0.0065383192846 3.57494151249e-05 0.0 0.0 0.0619376989528 0.105650641349 0.0 0.0 -0.095613462303 0.0161876450012 0.0 0.0
8.105 0.000393657049631 0.000691644584004 0.0 0.0 0.00652198504011 3.57284431144e-05 0.0 0.0 0.0603584717245 0.106049420619 0.0 0.0 -0.0956900500768 0.0162152465157 0.0 0.0
8.115 0.000382387214874 0.000692525035027 0.0 0.0 0.00650570762874 3.570763646e-05 0.0 0.0 0.0587771902297 0.106449203391 0.0 0.0 -0.0957665803156 0.0162428569649 0.0 0.0
8.125 0.000371158751052 0.000693404902822 0.0 0.0 0.00648948679222 3.56869949172e-05 0.0 0.0 0.0571938526013 0.106849989932 0.0 0.0 -0.0958430531057 0.0162704763066 0.0 0.0
8.135 0.000359971463123 0.000694284180731 0.0 0.0 0.00647332227363 3.56665181658e-05 0.0 0.0 0.0556084569727 0.107251780508 0.0 0.0 -0.0959194685334 0.0162981044987 0.0 0.0
8.145 0.000348825157178 0.00069516286221 0.0 0.0 0.00645721381759 3.56462059416e-05 0.0 0.0 0.0540210014772 0.107654575389 0.0 0.0 -0.0959958266846 0.0163257414993 0.0 0.0
8.155 0.000337719640433 0.000696040940764 0.0 0.0 0.00644116117012 3.56260579486e-05 0.0 0.0 0.0524314842483 0.108058374848 0.0 0.0 -0.0960721276452 0.0163533872669 0.0 0.0
8.165 0.000326654721219 0.000696918410003 0.0 0.0 0.00642516407872 3.56060739126e-05 0.0 0.0 0.0508399034198 0.108463179159 0.0 0.0 -0.0961483715007 0.0163810417598 0.0 0.0
8.175 0.000315630208976 0.000697795263593 0.0 0.0 0.00640922229221 3.55862535157e-05 0.0 0.0 0.0492462571254 0.108868988598 0.0 0.0 -0.0962245583365 0.0164087049368 0.0 0.0
8.185 0.000304645914247 0.000698671495296 0.0 0.0 0.00639333556086 3.5566596506e-05 0.0 0.0 0.0476505434989 0.109275803445 0.0 0.0 -0.0963006882379 0.0164363767567 0.0 0.0
8.195 0.000293701648667 0.00069954709894 0.0 0.0 0.00637750363638 3.55471025649e-05 0.0 0.0 0.0460527606743 0.10968362398 0.0 0.0 -0.09637676129 0.0164640571787 0.0 0.0
8.205 0.000282797224959 0.000700422068432 0.0 0.0 0.00636172627189 3.55277714285e-05 0.0 0.0 0.0444529067857 0.110092450488 0.0 0.0 -0.0964527775775 0.0164917461619 0.0 0.0
8.215 0.000271932456923 0.000701296397758 0.0 0.0 0.0063460032217 3.55086027502e-05 0.0 0.0 0.0428509799671 0.110502283253 0.0 0.0 -0.0965287371851 0.0165194436659 0.0 0.0
8.225 0.000261107159431 0.000702170080978 0.0 0.0 0.00633033424164 3.5489596284e-05 0.0 0.0 0.0412469783527 0.110913122565 0.0 0.0 -0.0966046401972 0.0165471496502 0.0 0.0
8.235 0.000250321148419 0.000703043112225 0.0 0.0 0.00631471908901 3.54707517434e-05 0.0 0.0 0.0396409000767 0.111324968712 0.0 0.0 -0.0966804866982 0.0165748640747 0.0 0.0
8.245 0.000239574240881 0.000703915485701 0.0 0.0 0.00629915752217 3.54520687801e-05 0.0 0.0 0.0380327432735 0.111737821988 0.0 0.0 -0.0967562767721 0.0166025868993 0.0 0.0
8.255 0.000228866254858 0.000704787195681 0.0 0.0 0.00628364930115 3.54335471651e-05 0.0 0.0 0.0364225060773 0.112151682686 0.0 0.0 -0.0968320105028 0.0166303180843 0.0 0.0
8.265 0.000218197009435 0.000705658236522 0.0 0.0 0.00626819418699 3.54151865218e-05 0.0 0.0 0.0348101866226 0.112566551105 0.0 0.0 -0.096907687974 0.0166580575898 0.0 0.0
8.275 0.000207566324732 0.000706528602638 0.0 0.0 0.00625279194226 3.53969866153e-05 0.0 0.0 0.0331957830436 0.112982427542 0.0 0.0 -0.0969833092693 0.0166858053766 0.0 0.0
8.285 0.000196974021898 0.000707398288524 0.0 0.0 0.00623744233084 3.53789471172e-05 0.0 0.0 0.0315792934747 0.1133993123 0.0 0.0 -0.097058874472 0.0167135614052 0.0 0.0
8.295 0.000186419923101 0.000708267288737 0.0 0.0 0.00622214511789 3.53610677226e-05 0.0 0.0 0.0299607160505 0.11381720568 0.0 0.0 -0.0971343836652 0.0167413256367 0.0 0.0
8.305 0.000175903851526 0.000709135597909 0.0 0.0 0.00620690006974 3.53433481212e-05 0.0 0.0 0.0283400489051 0.11423610799 0.0 0.0 -0.0972098369319 0.0167690980319 0.0 0.0
8.315 0.000165425631363 0.000710003210744 0.0 0.0 0.00619170695424 3.53257880553e-05 0.0 0.0 0.026717290173 0.114656019536 0.0 0.0 -0.0972852343549 0.0167968785522 0.0 0.0
8.325 0.000154985087803 0.000710870121999 0.0 0.0 0.00617656554037 3.53083871844e-05 0.0 0.0 0.0250924379886 0.115076940628 0.0 0.0 -0.0973605760168 0.016824667159 0.0 0.0
8.335 0.000144582047034 0.000711736326506 0.0 0.0 0.00616147559835 3.5291145199e-05 0.0 0.0 0.0234654904861 0.115498871578 0.0 0.0 -0.097435862 0.0168524638138 0.0 0.0
8.345 0.000134216336225 0.000712601819164 0.0 0.0 0.0061464368998 3.5274061811e-05 0.0 0.0 0.0218364457999 0.115921812701 0.0 0.0 -0.0975110923868 0.0168802684784 0.0 0.0
8.355 0.000123887783531 0.000713466594942 0.0 0.0 0.00613144921752 3.52571366935e-05 0.0 0.0 0.0202053020641 0.116345764312 0.0 0.0 -0.0975862672591 0.0169080811148 0.0 0.0
8.365 0.000113596218078 0.000714330648867 0.0 0.0 0.00611651232555 3.52403695374e-05 0.0 0.0 0.018572057413 0.116770726731 0.0 0.0 -0.0976613866989 0.0169359016849 0.0 0.0
8.375 0.000103341469959 0.000715193976028 0.0 0.0 0.00610162599919 3.52237600312e-05 0.0 0.0 0.0169367099806 0.117196700276 0.0 0.0 -0.0977364507878 0.0169637301512 0.0 0.0
8.385 9.31233702284e-05 0.00071605657158 0.0 0.0 0.00608679001495 3.52073078957e-05 0.0 0.0 0.0152992579011 0.117623685272 0.0 0.0 -0.0978114596074 0.0169915664759 0.0 0.0
8.395 8.29417508958e-05 0.000716918430748 0.0 0.0 0.00607200415061 3.51910127693e-05 0.0 0.0 0.0136596993083 0.118051682042 0.0 0.0 -0.097886413239 0.0170194106218 0.0 0.0
8.405 7.27964449173e-05 0.00071777954881 0.0 0.0 0.00605726818511 3.51748743866e-05 0.0 0.0 0.0120180323361 0.118480690913 0.0 0.0 -0.0979613117638 0.0170472625515 0.0 0.0
8.415 6.26872861902e-05 0.000718639921114 0.0 0.0 0.00604258189863 3.51588923874e-05 0.0 0.0 0.0103742551184 0.118910712214 0.0 0.0 -0.0980361552626 0.0170751222281 0.0 0.0
8.425 5.26141095475e-05 0.000719499543055 0.0 0.0 0.00602794507254 3.51430664843e-05 0.0 0.0 0.00872836578872 0.119341746276 0.0 0.0 -0.0981109438164 0.0171029896145 0.0 0.0
8.435 4.2576750751e-05 0.000720358410101 0.0 0.0 0.0060133574894 3.51273963478e-05 0.0 0.0 0.0070803624807 0.119773793431 0.0 0.0 -0.0981856775057 0.0171308646742 0.0 0.0
8.445 3.25750464852e-05 0.000721216517783 0.0 0.0 0.00599881893298 3.51118816685e-05 0.0 0.0 0.00543024332776 0.120206854015 0.0 0.0 -0.0982603564109 0.0171587473704 0.0 0.0
8.455 2.26088343509e-05 0.000722073861676 0.0 0.0 0.00598432918817 3.50965221178e-05 0.0 0.0 0.00377800646321 0.120640928364 0.0 0.0 -0.0983349806124 0.0171866376668 0.0 0.0
8.465 1.26779528592e-05 0.000722930437429 0.0 0.0 0.00596988804109 3.50813173803e-05 0.0 0.0 0.00212365002023 0.121076016818 0.0 0.0 -0.0984095501901 0.0172145355271 0.0 0.0
8.475 2.78224142573e-06 0.000723786240737 0.0 0.0 0.00595549527898 3.50662671204e-05 0.0 0.0 0.000467172131855 0.121512119718 0.0 0.0 -0.0984840652241 0.0172424409153 0.0 0.0
8.485 -7.07845963592e-06 0.000724641267358 0.0 0.0 0.00594115069026 3.5051371021e-05 0.0 0.0 -0.00119142906904 0.121949237406 0.0 0.0 -0.098558525794 0.0172703537954 0.0 0.0
8.495 -1.69043091198e-05 0.00072549551311 0.0 0.0 0.00592685406447 3.50366287785e-05 0.0 0.0 -0.00285215544974 0.122387370228 0.0 0.0 -0.0986329319794 0.0172982741316 0.0 0.0
8.505 -2.66954649336e-05 0.000726348973856 0.0 0.0 0.00591260519231 3.50220400334e-05 0.0 0.0 -0.00451500887769 0.122826518531 0.0 0.0 -0.0987072838597 0.0173262018884 0.0 0.0
8.515 -3.64520841045e-05 0.000727201645531 0.0 0.0 0.00589840386561 3.5007604469e-05 0.0 0.0 -0.00617999122051 0.123266682663 0.0 0.0 -0.0987815815141 0.0173541370302 0.0 0.0
8.525 -4.61743227852e-05 0.00072805352411 0.0 0.0 0.00588424987731 3.49933217814e-05 0.0 0.0 -0.00784710434601 0.123707862976 0.0 0.0 -0.0988558250216 0.0173820795218 0.0 0.0
8.535 -5.58623362597e-05 0.000728904605631 0.0 0.0 0.00587014302148 3.49791916279e-05 0.0 0.0 -0.00951635012217 0.124150059823 0.0 0.0 -0.0989300144612 0.017410029328 0.0 0.0
8.545 -6.55162789487e-05 0.000729754886186 0.0 0.0 0.0058560830933 3.49652136682e-05 0.0 0.0 -0.0111877304172 0.124593273559 0.0 0.0 -0.0990041499114 0.0174379864139 0.0 0.0
8.555 -7.51363044152e-05 0.000730604361919 0.0 0.0 0.00584206988903 3.49513875717e-05 0.0 0.0 -0.0128612470995 0.125037504541 0.0 0.0 -0.0990782314508 0.0174659507446 0.0 0.0
8.565 -8.47225653718e-05 0.000731453029016 0.0 0.0 0.00582810320605 3.49377130094e-05 0.0 0.0 -0.0145369020377 0.125482753127 0.0 0.0 -0.0991522591579 0.0174939222854 0.0 0.0
8.575 -9.42752136842e-05 0.000732300883741 0.0 0.0 0.00581418284284 3.49241896535e-05 0.0 0.0 -0.0162146971006 0.125929019679 0.0 0.0 -0.0992262331106 0.0175219010018 0.0 0.0
8.585 -0.000103794400377 0.000733147922384 0.0 0.0 0.00580030859892 3.49108171656e-05 0.0 0.0 -0.0178946341572 0.126376304559 0.0 0.0 -0.0993001533871 0.0175498868594 0.0 0.0
8.595 -0.00011328027564 0.000733994141302 0.0 0.0 0.00578648027492 3.48975952069e-05 0.0 0.0 -0.0195767150769 0.126824608131 0.0 0.0 -0.0993740200653 0.0175778798241 0.0 0.0
8.605 -0.000122732988836 0.000734839536893 0.0 0.0 0.00577269767252 3.488452343e-05 0.0 0.0 -0.0212609417292 0.127273930764 0.0 0.0 -0.0994478332226 0.0176058798616 0.0 0.0
8.615 -0.0001321526885 0.000735684105616 0.0 0.0 0.00575896059446 3.48716015083e-05 0.0 0.0 -0.0229473159839 0.127724272824 0.0 0.0 -0.0995215929368 0.0176338869382 0.0 0.0
8.625 -0.000141539522352 0.000736527843972 0.0 0.0 0.00574526884456 3.48588291307e-05 0.0 0.0 -0.0246358397111 0.128175634684 0.0 0.0 -0.099595299285 0.01766190102 0.0 0.0
8.635 -0.000150893637295 0.000737370748507 0.0 0.0 0.00573162222764 3.4846205907e-05 0.0 0.0 -0.026326514781 0.128628016714 0.0 0.0 -0.0996689523445 0.0176899220734 0.0 0.0
8.645 -0.000160215179428 0.000738212815834 0.0 0.0 0.00571802054962 3.48337314942e-05 0.0 0.0 -0.0280193430642 0.129081419289 0.0 0.0 -0.0997425521923 0.0177179500649 0.0 0.0
8.655 -0.000169504294044 0.000739054042591 0.0 0.0 0.00570446361739 3.48214056091e-05 0.0 0.0 -0.0297143264315 0.129535842786 0.0 0.0 -0.0998160989052 0.0177459849612 0.0 0.0
8.665 -0.000178761125642 0.000739894425483 0.0 0.0 0.00569095123892 3.48092278428e-05 0.0 0.0 -0.0314114667543 0.129991287582 0.0 0.0 -0.0998895925598 0.017774026729 0.0 0.0
8.675 -0.000187985817924 0.000740733961245 0.0 0.0 0.00567748322317 3.47971978976e-05 0.0 0.0 -0.0331107659037 0.130447754058 0.0 0.0 -0.0999630332327 0.0178020753354 0.0 0.0
8.685 -0.000197178513812 0.000741572646684 0.0 0.0 0.00566405938013 3.47853154054e-05 0.0 0.0 -0.0348122257517 0.130905242595 0.0 0.0 -0.100036421 0.0178301307475 0.0 0.0
8.695 -0.000206339355439 0.000742410478619 0.0 0.0 0.00565067952079 3.4773580017e-05 0.0 0.0 -0.0365158481702 0.131363753576 0.0 0.0 -0.100109755938 0.0178581929324 0.0 0.0
8.705 -0.000215468484167 0.000743247453949 0.0 0.0 0.00563734345714 3.47619913708e-05 0.0 0.0 -0.0382216350317 0.131823287388 0.0 0.0 -0.100183038123 0.0178862618576 0.0 0.0
8.715 -0.000224566040581 0.000744083569595 0.0 0.0 0.00562405100218 3.47505491385e-05 0.0 0.0 -0.0399295882087 0.132283844418 0.0 0.0 -0.100256267631 0.0179143374907 0.0 0.0
8.725 -0.000233632164505 0.000744918822536 0.0 0.0 0.00561080196988 3.47392529744e-05 0.0 0.0 -0.0416397095743 0.132745425054 0.0 0.0 -0.100329444537 0.0179424197991 0.0 0.0
8.735 -0.000242666994995 0.000745753209789 0.0 0.0 0.00559759617521 3.47281025126e-05 0.0 0.0 -0.0433520010019 0.133208029688 0.0 0.0 -0.100402568917 0.0179705087509 0.0 0.0
8.745 -0.000251670670357 0.000746586728414 0.0 0.0 0.0055844334341 3.47170974128e-05 0.0 0.0 -0.045066464365 0.133671658713 0.0 0.0 -0.100475640846 0.0179986043139 0.0 0.0
8.755 -0.000260643328139 0.000747419375519 0.0 0.0 0.00557131356346 3.47062372967e-05 0.0 0.0 -0.0467831015379 0.134136312523 0.0 0.0 -0.100548660399 0.0180267064561 0.0 0.0
8.765 -0.000269585105145 0.000748251148257 0.0 0.0 0.00555823638116 3.4695521825e-05 0.0 0.0 -0.0485019143948 0.134601991515 0.0 0.0 -0.100621627651 0.018054815146 0.0 0.0
8.775 -0.000278496137437 0.000749082043814 0.0 0.0 0.00554520170604 3.46849506624e-05 0.0 0.0 -0.0502229048104 0.135068696087 0.0 0.0 -0.100694542678 0.0180829303517 0.0 0.0
8.785 -0.000287376560339 0.000749912059432 0.0 0.0 0.00553220935788 3.46745234283e-05 0.0 0.0 -0.05194607466 0.13553642664 0.0 0.0 -0.100767405554 0.0181110520418 0.0 0.0
8.795 -0.000296226508442 0.000750741192382 0.0 0.0 0.0055192591574 3.46642397259e-05 0.0 0.0 -0.053671425819 0.136005183574 0.0 0.0 -0.100840216353 0.0181391801849 0.0 0.0
8.805 -0.00030504611561 0.000751569439987 0.0 0.0 0.00550635092628 3.46540992723e-05 0.0 0.0 -0.0553989601633 0.136474967295 0.0 0.0 -0.100912975151 0.0181673147499 0.0 0.0
8.815 -0.000313835514982 0.000752396799604 0.0 0.0 0.00549348448711 3.46441016715e-05 0.0 0.0 -0.0571286795692 0.136945778207 0.0 0.0 -0.10098568202 0.0181954557056 0.0 0.0
8.825 -0.000322594838981 0.000753223268636 0.0 0.0 0.00548065966344 3.46342465528e-05 0.0 0.0 -0.0588605859132 0.137417616717 0.0 0.0 -0.101058337035 0.018223603021 0.0 0.0
8.835 -0.000331324219313 0.000754048844517 0.0 0.0 0.00546787627972 3.46245335737e-05 0.0 0.0 -0.0605946810725 0.137890483235 0.0 0.0 -0.101130940271 0.0182517566654 0.0 0.0
8.845 -0.000340023786978 0.000754873524732 0.0 0.0 0.00545513416131 3.46149623471e-05 0.0 0.0 -0.0623309669246 0.138364378171 0.0 0.0 -0.1012034918 0.018279916608 0.0 0.0
8.855 -0.000348693672268 0.000755697306795 0.0 0.0 0.00544243313451 3.46055325535e-05 0.0 0.0 -0.0640694453473 0.138839301938 0.0 0.0 -0.101275991697 0.0183080828182 0.0 0.0
8.865 -0.000357334004776 0.000756520188276 0.0 0.0 0.0054297730265 3.45962437755e-05 0.0 0.0 -0.065810118219 0.139315254951 0.0 0.0 -0.101348440035 0.0183362552657 0.0 0.0
8.875 -0.0003659449134 0.00075734216676 0.0 0.0 0.00541715366537 3.45870956602e-05 0.0 0.0 -0.0675529874183 0.139792237625 0.0 0.0 -0.101420836887 0.0183644339202 0.0 0.0
8.885 -0.000374526526345 0.000758163239887 0.0 0.0 0.00540457488011 3.4578087844e-05 0.0 0.0 -0.0692980548245 0.140270250378 0.0 0.0 -0.101493182326 0.0183926187514 0.0 0.0
8.895 -0.00038307897113 0.000758983405335 0.0 0.0 0.00539203650058 3.4569219981e-05 0.0 0.0 -0.0710453223172 0.140749293629 0.0 0.0 -0.101565476425 0.0184208097293 0.0 0.0
8.905 -0.000391602374591 0.00075980266081 0.0 0.0 0.00537953835755 3.4560491668e-05 0.0 0.0 -0.0727947917763 0.141229367801 0.0 0.0 -0.101637719258 0.0184490068241 0.0 0.0
8.915 -0.000400096862885 0.000760621004062 0.0 0.0 0.00536708028264 3.45519025596e-05 0.0 0.0 -0.0745464650825 0.141710473315 0.0 0.0 -0.101709910896 0.0184772100059 0.0 0.0
8.925 -0.000408562561498 0.000761438432872 0.0 0.0 0.00535466210837 3.45434522904e-05 0.0 0.0 -0.0763003441167 0.142192610597 0.0 0.0 -0.101782051412 0.0185054192451 0.0 0.0
8.935 -0.000416999595241 0.00076225494507 0.0 0.0 0.0053422836681 3.45351404328e-05 0.0 0.0 -0.0780564307604 0.142675780073 0.0 0.0 -0.101854140879 0.0185336345122 0.0 0.0
8.945 -0.000425408088266 0.000763070538501 0.0 0.0 0.00532994479607 3.45269666934e-05 0.0 0.0 -0.0798147268954 0.143159982171 0.0 0.0 -0.101926179369 0.0185618557777 0.0 0.0
8.955 -0.000433788164058 0.00076388521107 0.0 0.0 0.00531764532737 3.45189306405e-05 0.0 0.0 -0.0815752344042 0.143645217321 0.0 0.0 -0.101998166954 0.0185900830123 0.0 0.0
8.965 -0.000442139945449 0.000764698960698 0.0 0.0 0.00530538509794 3.45110319211e-05 0.0 0.0 -0.0833379551695 0.144131485954 0.0 0.0 -0.102070103705 0.018618316187 0.0 0.0
8.975 -0.000450463554616 0.000765511785348 0.0 0.0 0.00529316394457 3.4503270146e-05 0.0 0.0 -0.0851028910749 0.144618788505 0.0 0.0 -0.102141989695 0.0186465552727 0.0 0.0
8.985 -0.000458759113088 0.000766323683019 0.0 0.0 0.00528098170489 3.4495644958e-05 0.0 0.0 -0.0868700440041 0.145107125407 0.0 0.0 -0.102213824995 0.0186748002405 0.0 0.0
8.995 -0.00046702674175 0.000767134651747 0.0 0.0 0.00526883821736 3.44881559729e-05 0.0 0.0 -0.0886394158415 0.145596497097 0.0 0.0 -0.102285609676 0.0187030510615 0.0 0.0
9.005 -0.000475266560845 0.000767944689589 0.0 0.0 0.00525673332127 3.44808028016e-05 0.0 0.0 -0.090411008472 0.146086904014 0.0 0.0 -0.10235734381 0.0187313077072 0.0 0.0
9.015 -0.000483478689979 0.000768753794656 0.0 0.0 0.00524466685675 3.44735850729e-05 0.0 0.0 -0.092184823781 0.146578346597 0.0 0.0 -0.102429027468 0.0187595701491 0.0 0.0
9.025 -0.00049166324813 0.000769561965065 0.0 0.0 0.00523263866473 3.44665023942e-05 0.0 0.0 -0.0939608636543 0.147070825289 0.0 0.0 -0.102500660721 0.0187878383586 0.0 0.0
9.035 -0.00049982035364 0.000770369198995 0.0 0.0 0.00522064858697 3.44595544171e-05 0.0 0.0 -0.0957391299785 0.147564340532 0.0 0.0 -0.10257224364 0.0188161123075 0.0 0.0
9.045 -0.000507950124234 0.000771175494642 0.0 0.0 0.00520869646604 3.44527407302e-05 0.0 0.0 -0.0975196246405 0.148058892771 0.0 0.0 -0.102643776295 0.0188443919676 0.0 0.0
9.055 -0.000516052677012 0.000771980850226 0.0 0.0 0.0051967821453 3.44460609565e-05 0.0 0.0 -0.0993023495278 0.148554482453 0.0 0.0 -0.102715258757 0.0188726773109 0.0 0.0
9.065 -0.000524128128457 0.000772785264025 0.0 0.0 0.00518490546891 3.44395147154e-05 0.0 0.0 -0.101087306528 0.149051110026 0.0 0.0 -0.102786691096 0.0189009683094 0.0 0.0
9.075 -0.000532176594442 0.00077358873432 0.0 0.0 0.00517306628186 3.44331016235e-05 0.0 0.0 -0.102874497531 0.14954877594 0.0 0.0 -0.102858073383 0.0189292649353 0.0 0.0
9.085 -0.000540198190224 0.000774391259435 0.0 0.0 0.00516126442989 3.44268213107e-05 0.0 0.0 -0.104663924425 0.150047480647 0.0 0.0 -0.102929405688 0.0189575671609 0.0 0.0
9.095 -0.000548193030469 0.000775192837736 0.0 0.0 0.00514949975954 3.4420673344e-05 0.0 0.0 -0.106455589099 0.1505472246 0.0 0.0 -0.10300068808 0.0189858749586 0.0 0.0
9.105 -0.000556161229225 0.000775993467601 0.0 0.0 0.00513777211815 3.44146573748e-05 0.0 0.0 -0.108249493445 0.151048008253 0.0 0.0 -0.10307192063 0.019014188301 0.0 0.0
9.115 -0.000564102899956 0.000776793147452 0.0 0.0 0.0051260813538 3.44087730133e-05 0.0 0.0 -0.110045639353 0.151549832062 0.0 0.0 -0.103143103406 0.0190425071607 0.0 0.0
9.125 -0.000572018155518 0.000777591875732 0.0 0.0 0.00511442731537 3.44030198737e-05 0.0 0.0 -0.111844028714 0.152052696487 0.0 0.0 -0.10321423648 0.0190708315104 0.0 0.0
9.135 -0.000579907108188 0.000778389650916 0.0 0.0 0.00510280985249 3.43973975478e-05 0.0 0.0 -0.113644663421 0.152556601986 0.0 0.0 -0.103285319919 0.019099161323 0.0 0.0
9.145 -0.000587769869655 0.000779186471513 0.0 0.0 0.00509122881556 3.43919056598e-05 0.0 0.0 -0.115447545366 0.153061549021 0.0 0.0 -0.103356353793 0.0191274965716 0.0 0.0
9.155 -0.000595606551016 0.000779982336061 0.0 0.0 0.00507968405575 3.43865438181e-05 0.0 0.0 -0.117252676442 0.153567538055 0.0 0.0 -0.103427338172 0.0191558372291 0.0 0.0
9.165 -0.000603417262806 0.000780777243116 0.0 0.0 0.00506817542495 3.4381311624e-05 0.0 0.0 -0.119060058544 0.154074569551 0.0 0.0 -0.103498273124 0.0191841832689 0.0 0.0
9.175 -0.000611202114965 0.000781571191273 0.0 0.0 0.00505670277584 3.43762087159e-05 0.0 0.0 -0.120869693565 0.154582643977 0.0 0.0 -0.103569158718 0.0192125346643 0.0 0.0
9.185 -0.000618961216875 0.000782364179157 0.0 0.0 0.0050452659618 3.43712346515e-05 0.0 0.0 -0.122681583401 0.155091761799 0.0 0.0 -0.103639995022 0.0192408913887 0.0 0.0
9.195 -0.000626694677339 0.000783156205407 0.0 0.0 0.00503386483699 3.43663890561e-05 0.0 0.0 -0.124495729947 0.155601923487 0.0 0.0 -0.103710782106 0.0192692534156 0.0 0.0
9.205 -0.000634402604598 0.000783947268709 0.0 0.0 0.00502249925627 3.43616715661e-05 0.0 0.0 -0.1263121351 0.156113129512 0.0 0.0 -0.103781520036 0.0192976207188 0.0 0.0
9.215 -0.000642085106343 0.000784737367758 0.0 0.0 0.00501116907526 3.43570817527e-05 0.0 0.0 -0.128130800757 0.156625380346 0.0 0.0 -0.103852208883 0.019325993272 0.0 0.0
9.225 -0.000649742289684 0.000785526501294 0.0 0.0 0.00499987415029 3.43526192201e-05 0.0 0.0 -0.129951728814 0.157138676463 0.0 0.0 -0.103922848713 0.019354371049 0.0 0.0
9.235 -0.000657374261198 0.000786314668063 0.0 0.0 0.00498861433842 3.43482835956e-05 0.0 0.0 -0.131774921172 0.157653018339 0.0 0.0 -0.103993439595 0.0193827540239 0.0 0.0
9.245 -0.000664981126903 0.000787101866857 0.0 0.0 0.00497738949741 3.43440744738e-05 0.0 0.0 -0.133600379727 0.158168406451 0.0 0.0 -0.104063981597 0.0194111421708 0.0 0.0
9.255 -0.00067256299226 0.000787888096485 0.0 0.0 0.00496619948575 3.43399914507e-05 0.0 0.0 -0.13542810638 0.158684841277 0.0 0.0 -0.104134474785 0.0194395354638 0.0 0.0
9.265 -0.000680119962197 0.000788673355777 0.0 0.0 0.00495504416265 3.43360341284e-05 0.0 0.0 -0.137258103031 0.159202323297 0.0 0.0 -0.104204919228 0.0194679338774 0.0 0.0
9.275 -0.0006876521411 0.000789457643601 0.0 0.0 0.00494392338798 3.43322021199e-05 0.0 0.0 -0.139090371581 0.159720852994 0.0 0.0 -0.104275314994 0.0194963373859 0.0 0.0
9.285 -0.000695159632811 0.000790240958843 0.0 0.0 0.00493283702237 3.43284950124e-05 0.0 0.0 -0.14092491393 0.160240430851 0.0 0.0 -0.104345662148 0.0195247459637 0.0 0.0
9.295 -0.000702642540637 0.000791023300417 0.0 0.0 0.00492178492709 3.43249124223e-05 0.0 0.0 -0.142761731983 0.160761057352 0.0 0.0 -0.104415960758 0.0195531595857 0.0 0.0
9.305 -0.000710100967369 0.000791804667259 0.0 0.0 0.00491076696416 3.4321453927e-05 0.0 0.0 -0.14460082764 0.161282732985 0.0 0.0 -0.104486210892 0.0195815782265 0.0 0.0
9.315 -0.000717535015241 0.00079258505833 0.0 0.0 0.00489978299622 3.43181191409e-05 0.0 0.0 -0.146442202807 0.161805458236 0.0 0.0 -0.104556412616 0.019610001861 0.0 0.0
9.325 -0.000724944785995 0.000793364472616 0.0 0.0 0.00488883288666 3.43149076631e-05 0.0 0.0 -0.148285859386 0.162329233596 0.0 0.0 -0.104626565997 0.0196384304641 0.0 0.0
9.335 -0.000732330380829 0.00079414290913 0.0 0.0 0.0048779164995 3.43118190921e-05 0.0 0.0 -0.150131799284 0.162854059555 0.0 0.0 -0.104696671101 0.0196668640108 0.0 0.0
9.345 -0.000739691900428 0.00079492036691 0.0 0.0 0.00486703369947 3.43088530325e-05 0.0 0.0 -0.151980024405 0.163379936607 0.0 0.0 -0.104766727994 0.0196953024763 0.0 0.0
9.355 -0.000747029444963 0.000795696845013 0.0 0.0 0.00485618435194 3.43060090614e-05 0.0 0.0 -0.153830536656 0.163906865244 0.0 0.0 -0.104836736743 0.019723745836 0.0 0.0
9.365 -0.000754343114092 0.000796472342514 0.0 0.0 0.00484536832299 3.43032867882e-05 0.0 0.0 -0.155683337944 0.164434845964 0.0 0.0 -0.104906697415 0.0197521940651 0.0 0.0
9.375 -0.000761633006969 0.000797246858531 0.0 0.0 0.00483458547932 3.43006858086e-05 0.0 0.0 -0.157538430177 0.164963879262 0.0 0.0 -0.104976610074 0.019780647139 0.0 0.0
9.385 -0.000768899222239 0.000798020392179 0.0 0.0 0.00482383568832 3.42982057152e-05 0.0 0.0 -0.159395815263 0.165493965638 0.0 0.0 -0.105046474788 0.0198091050335 0.0 0.0
9.395 -0.000776141858035 0.000798792942623 0.0 0.0 0.00481311881802 3.4295846104e-05 0.0 0.0 -0.161255495112 0.166025105591 0.0 0.0 -0.105116291621 0.0198375677241 0.0 0.0
9.405 -0.000783361012 0.000799564509023 0.0 0.0 0.00480243473711 3.42936065869e-05 0.0 0.0 -0.163117471633 0.166557299624 0.0 0.0 -0.105186060639 0.0198660351866 0.0 0.0
9.415 -0.000790556781282 0.000800335090586 0.0 0.0 0.00479178331492 3.42914867343e-05 0.0 0.0 -0.164981746738 0.16709054824 0.0 0.0 -0.105255781908 0.0198945073968 0.0 0.0
9.425 -0.000797729262532 0.000801104686527 0.0 0.0 0.00478116442145 3.42894861525e-05 0.0 0.0 -0.166848322336 0.167624851942 0.0 0.0 -0.105325455493 0.0199229843308 0.0 0.0
9.435 -0.000804878551904 0.000801873296084 0.0 0.0 0.00477057792729 3.42876044395e-05 0.0 0.0 -0.168717200342 0.168160211238 0.0 0.0 -0.105395081458 0.0199514659646 0.0 0.0
9.445 -0.000812004745077 0.000802640918517 0.0 0.0 0.00476002370372 3.42858411699e-05 0.0 0.0 -0.170588382667 0.168696626635 0.0 0.0 -0.10546465987 0.0199799522743 0.0 0.0
9.455 -0.00081910793723 0.000803407553118 0.0 0.0 0.00474950162262 3.42841959504e-05 0.0 0.0 -0.172461871226 0.169234098643 0.0 0.0 -0.105534190794 0.0200084432363 0.0 0.0
9.465 -0.000826188223069 0.000804173199182 0.0 0.0 0.00473901155652 3.42826683776e-05 0.0 0.0 -0.174337667932 0.169772627771 0.0 0.0 -0.105603674293 0.0200369388268 0.0 0.0
9.475 -0.000833245696822 0.00080493785604 0.0 0.0 0.00472855337857 3.42812580395e-05 0.0 0.0 -0.176215774702 0.170312214532 0.0 0.0 -0.105673110432 0.0200654390224 0.0 0.0
9.485 -0.000840280452242 0.000805701523033 0.0 0.0 0.00471812696253 3.4279964534e-05 0.0 0.0 -0.178096193451 0.17085285944 0.0 0.0 -0.105742499277 0.0200939437995 0.0 0.0
9.495 -0.000847292582599 0.000806464199531 0.0 0.0 0.00470773218278 3.42787874356e-05 0.0 0.0 -0.179978926095 0.171394563009 0.0 0.0 -0.105811840891 0.0201224531349 0.0 0.0
9.505 -0.000854282180703 0.000807225884924 0.0 0.0 0.00469736891433 3.4277726349e-05 0.0 0.0 -0.181863974553 0.171937325757 0.0 0.0 -0.105881135338 0.0201509670052 0.0 0.0
9.515 -0.000861249338889 0.000807986578618 0.0 0.0 0.0046870370328 3.42767808647e-05 0.0 0.0 -0.183751340743 0.172481148201 0.0 0.0 -0.105950382684 0.0201794853873 0.0 0.0
9.525 -0.000868194149027 0.000808746280031 0.0 0.0 0.0046767364144 3.42759505678e-05 0.0 0.0 -0.185641026583 0.173026030861 0.0 0.0 -0.106019582991 0.0202080082582 0.0 0.0
9.535 -0.000875116702538 0.000809504988624 0.0 0.0 0.00466646693597 3.42752350624e-05 0.0 0.0 -0.187533033994 0.173571974257 0.0 0.0 -0.106088736324 0.0202365355949 0.0 0.0
9.545 -0.000882017090364 0.000810262703856 0.0 0.0 0.00465622847492 3.42746339157e-05 0.0 0.0 -0.189427364897 0.174118978913 0.0 0.0 -0.106157842746 0.0202650673744 0.0 0.0
9.555 -0.000888895403004 0.00081101942521 0.0 0.0 0.00464602090927 3.42741467193e-05 0.0 0.0 -0.191324021213 0.174667045352 0.0 0.0 -0.106226902321 0.020293603574 0.0 0.0
9.565 -0.000895751730498 0.000811775152195 0.0 0.0 0.00463584411766 3.42737730939e-05 0.0 0.0 -0.193223004865 0.175216174099 0.0 0.0 -0.106295915113 0.0203221441711 0.0 0.0
9.575 -0.000902586162438 0.000812529884339 0.0 0.0 0.00462569797927 3.42735126106e-05 0.0 0.0 -0.195124317775 0.175766365682 0.0 0.0 -0.106364881184 0.0203506891429 0.0 0.0
9.585 -0.000909398787967 0.000813283621175 0.0 0.0 0.00461558237391 3.42733648525e-05 0.0 0.0 -0.197027961868 0.176317620629 0.0 0.0 -0.106433800599 0.020379238467 0.0 0.0
9.595 -0.000916189695776 0.000814036362271 0.0 0.0 0.00460549718195 3.42733294127e-05 0.0 0.0 -0.198933939069 0.176869939469 0.0 0.0 -0.106502673419 0.020407792121 0.0 0.0
9.605 -0.000922958974118 0.000814788107204 0.0 0.0 0.00459544228435 3.42734058814e-05 0.0 0.0 -0.200842251302 0.177423322733 0.0 0.0 -0.106571499709 0.0204363500826 0.0 0.0
9.615 -0.000929706710809 0.000815538855571 0.0 0.0 0.00458541756265 3.42735938441e-05 0.0 0.0 -0.202752900495 0.177977770955 0.0 0.0 -0.10664027953 0.0204649123295 0.0 0.0
9.625 -0.000936432993224 0.000816288606992 0.0 0.0 0.00457542289895 3.42738928977e-05 0.0 0.0 -0.204665888576 0.178533284667 0.0 0.0 -0.106709012946 0.0204934788395 0.0 0.0
9.635 -0.000943137908297 0.000817037361097 0.0 0.0 0.00456545817592 3.42743026233e-05 0.0 0.0 -0.206581217471 0.179089864407 0.0 0.0 -0.10677770002 0.0205220495907 0.0 0.0
9.645 -0.000949821542533 0.000817785117534 0.0 0.0 0.00455552327681 3.42748226165e-05 0.0 0.0 -0.208498889111 0.17964751071 0.0 0.0 -0.106846340812 0.020550624561 0.0 0.0
9.655 -0.000956483982015 0.000818531875979 0.0 0.0 0.00454561808543 3.42754524547e-05 0.0 0.0 -0.210418905425 0.180206224116 0.0 0.0 -0.106914935387 0.0205792037286 0.0 0.0
9.665 -0.000963125312388 0.000819277636113 0.0 0.0 0.00453574248615 3.42761917281e-05 0.0 0.0 -0.212341268344 0.180766005163 0.0 0.0 -0.106983483806 0.0206077870717 0.0 0.0
9.675 -0.000969745618876 0.00082002239764 0.0 0.0 0.00452589636388 3.42770400316e-05 0.0 0.0 -0.214265979799 0.181326854394 0.0 0.0 -0.107051986131 0.0206363745685 0.0 0.0
9.685 -0.00097634498628 0.00082076616028 0.0 0.0 0.00451607960411 3.42779969395e-05 0.0 0.0 -0.216193041724 0.18188877235 0.0 0.0 -0.107120442424 0.0206649661975 0.0 0.0
9.695 -0.000982923498979 0.000821508923769 0.0 0.0 0.00450629209288 3.42790620571e-05 0.0 0.0 -0.218122456051 0.182451759577 0.0 0.0 -0.107188852748 0.0206935619371 0.0 0.0
9.705 -0.000989481240939 0.00082225068786 0.0 0.0 0.00449653371674 3.42802349583e-05 0.0 0.0 -0.220054224714 0.183015816619 0.0 0.0 -0.107257217162 0.020722161766 0.0 0.0
9.715 -0.000996018295704 0.000822991452321 0.0 0.0 0.00448680436282 3.42815152372e-05 0.0 0.0 -0.22198834965 0.183580944023 0.0 0.0 -0.107325535731 0.0207507656627 0.0 0.0
9.725 -0.00100253474641 0.000823731216945 0.0 0.0 0.00447710391879 3.42829024931e-05 0.0 0.0 -0.223924832793 0.184147142338 0.0 0.0 -0.107393808513 0.020779373606 0.0 0.0
9.735 -0.00100903067579 0.000824469981524 0.0 0.0 0.00446743227285 3.42843962842e-05 0.0 0.0 -0.225863676081 0.184714412114 0.0 0.0 -0.107462035572 0.0208079855747 0.0 0.0
9.745 -0.00101550616615 0.000825207745883 0.0 0.0 0.00445778931373 3.42859962177e-05 0.0 0.0 -0.227804881451 0.185282753902 0.0 0.0 -0.107530216968 0.0208366015476 0.0 0.0
9.755 -0.0010219612994 0.000825944509851 0.0 0.0 0.00444817493069 3.42877018838e-05 0.0 0.0 -0.229748450843 0.185852168254 0.0 0.0 -0.107598352763 0.0208652215039 0.0 0.0
9.765 -0.00102839615706 0.00082668027328 0.0 0.0 0.00443858901353 3.4289512849e-05 0.0 0.0 -0.231694386195 0.186422655725 0.0 0.0 -0.107666443016 0.0208938454226 0.0 0.0
9.775 -0.00103481082023 0.000827415036029 0.0 0.0 0.00442903145258 3.42914287244e-05 0.0 0.0 -0.233642689449 0.18699421687 0.0 0.0 -0.10773448779 0.0209224732827 0.0 0.0
9.785 -0.00104120536963 0.000828148797985 0.0 0.0 0.00441950213868 3.42934490906e-05 0.0 0.0 -0.235593362546 0.187566852245 0.0 0.0 -0.107802487145 0.0209511050637 0.0 0.0
9.795 -0.00104757988556 0.000828881559036 0.0 0.0 0.00441000096319 3.4295573525e-05 0.0 0.0 -0.237546407428 0.18814056241 0.0 0.0 -0.107870441141 0.0209797407447 0.0 0.0
9.805 -0.00105393444794 0.000829613319098 0.0 0.0 0.00440052781799 3.42978016299e-05 0.0 0.0 -0.239501826038 0.188715347923 0.0 0.0 -0.107938349839 0.0210083803052 0.0 0.0
9.815 -0.0010602691363 0.000830344078091 0.0 0.0 0.00439108259549 3.43001329742e-05 0.0 0.0 -0.241459620321 0.189291209347 0.0 0.0 -0.108006213299 0.0210370237247 0.0 0.0
9.825 -0.00106658402979 0.000831073835957 0.0 0.0 0.00438166518858 3.43025671653e-05 0.0 0.0 -0.243419792223 0.189868147242 0.0 0.0 -0.108074031581 0.0210656709828 0.0 0.0
9.835 -0.00107287920715 0.000831802592645 0.0 0.0 0.00437227549067 3.43051037833e-05 0.0 0.0 -0.245382343688 0.190446162174 0.0 0.0 -0.108141804747 0.0210943220591 0.0 0.0
9.845 -0.00107915474675 0.000832530348124 0.0 0.0 0.00436291339571 3.43077424179e-05 0.0 0.0 -0.247347276664 0.191025254706 0.0 0.0 -0.108209532854 0.0211229769333 0.0 0.0
9.855 -0.00108541072657 0.000833257102381 0.0 0.0 0.0043535787981 3.43104826518e-05 0.0 0.0 -0.249314593099 0.191605425407 0.0 0.0 -0.108277215965 0.0211516355853 0.0 0.0
9.865 -0.00109164722422 0.000833982855405 0.0 0.0 0.00434427159276 3.43133240675e-05 0.0 0.0 -0.251284294942 0.192186674845 0.0 0.0 -0.108344854137 0.0211802979949 0.0 0.0
9.875 -0.00109786431693 0.000834707607208 0.0 0.0 0.00433499167512 3.43162662666e-05 0.0 0.0 -0.253256384143 0.192769003587 0.0 0.0 -0.108412447431 0.0212089641422 0.0 0.0
9.885 -0.00110406208154 0.000835431357813 0.0 0.0 0.00432573894109 3.43193088249e-05 0.0 0.0 -0.255230862653 0.193352412206 0.0 0.0 -0.108479995907 0.0212376340072 0.0 0.0
9.895 -0.00111024059454 0.000836154107264 0.0 0.0 0.00431651328707 3.43224513475e-05 0.0 0.0 -0.257207732423 0.193936901273 0.0 0.0 -0.108547499623 0.0212663075699 0.0 0.0
9.905 -0.00111639993203 0.000836875855604 0.0 0.0 0.00430731460996 3.43256933986e-05 0.0 0.0 -0.259186995406 0.194522471363 0.0 0.0 -0.108614958639 0.0212949848108 0.0 0.0
9.915 -0.00112254016974 0.000837596602896 0.0 0.0 0.00429814280714 3.43290345998e-05 0.0 0.0 -0.261168653557 0.19510912305 0.0 0.0 -0.108682373015 0.0213236657099 0.0 0.0
9.925 -0.00112866138304 0.00083831634922 0.0 0.0 0.00428899777646 3.4332474492e-05 0.0 0.0 -0.263152708829 0.19569685691 0.0 0.0 -0.108749742808 0.0213523502478 0.0 0.0
9.935 -0.00113476364694 0.000839035094666 0.0 0.0 0.00427987941627 3.43360127207e-05 0.0 0.0 -0.265139163179 0.196285673521 0.0 0.0 -0.108817068079 0.0213810384048 0.0 0.0
9.945 -0.00114084703608 0.000839752839339 0.0 0.0 0.00427078762539 3.43396488433e-05 0.0 0.0 -0.267128018563 0.196875573463 0.0 0.0 -0.108884348886 0.0214097301615 0.0 0.0
9.955 -0.00114691162473 0.000840469583348 0.0 0.0 0.00426172230311 3.43433824487e-05 0.0 0.0 -0.269119276939 0.197466557315 0.0 0.0 -0.108951585287 0.0214384254985 0.0 0.0
9.965 -0.00115295748682 0.000841185326831 0.0 0.0 0.0042526833492 3.43472131259e-05 0.0 0.0 -0.271112940266 0.19805862566 0.0 0.0 -0.109018777342 0.0214671243964 0.0 0.0
9.975 -0.00115898469592 0.000841900069917 0.0 0.0 0.0042436706639 3.43511404763e-05 0.0 0.0 -0.273109010503 0.198651779081 0.0 0.0 -0.109085925108 0.0214958268361 0.0 0.0
9.985 -0.00116499332523 0.000842613812771 0.0 0.0 0.00423468414791 3.43551640809e-05 0.0 0.0 -0.275107489611 0.199246018163 0.0 0.0 -0.109153028645 0.0215245327983 0.0 0.0
9.995 -0.0011709834476 0.000843326555546 0.0 0.0 0.0042257237024 3.43592835353e-05 0.0 0.0 -0.277108379551 0.199841343491 0.0 0.0 -0.109220088009 0.021553242264 0.0 0.0


==> aux/fits/World/CrossSectionsAndPolarized/SplinesWithVariableKnots.dat <==
0.005 0.983786149519 9.24399875566e-05 0.000488751486431 0.00115315036203 0.98738184233 0.000194878317376 0.000738677646005 0.000861335655388 0.996358356353 0.000237061207794 0.001006653269 0.001623252286 -0.000136527613377 7.44657158896e-05 4.54942587706e-05 3.244571689e-05
0.015 0.952968020244 0.000238415340632 0.00117517693985 0.0023951789696 0.962251923842 0.000504241630593 0.00135669759125 0.00254909337678 0.990351899154 0.000627268681139 0.002431514093 0.003219404968 -0.000408768583739 0.000217174989253 0.000135768443348 9.6597253672e-05
0.025 0.924105065374 0.000342006120644 0.00154503249769 0.00264076831097 0.937377879008 0.000723411813512 0.00126196606287 0.00408521202047 0.985840487671 0.000922343240293 0.003196485051 0.003394651284 -0.00067993104607 0.000352604985998 0.000225097188755 0.000159776147386
0.035 0.896990112997 0.000413239115379 0.00167351107555 0.00231976233559 0.912877325398 0.000870600626639 0.00087435080307 0.00537525145012 0.982596552722 0.00114006653857 0.003595720551 0.002710249357 -0.000950023511882 0.000481656017692 0.000313488812023 0.000221998748758
0.045 0.871438813212 0.000460667585983 0.00162480714673 0.00183411700048 0.888848108287 0.000961746561013 0.000663989509878 0.00635707306785 0.98041364445 0.00129606761367 0.005670516296 0.001682821312 -0.00121905439233 0.000605007480734 0.000400951530255 0.00028328105956
0.055 0.847287382355 0.000491422149739 0.00145328809824 0.00132639677066 0.865370466397 0.00101072115187 0.00097401560704 0.00699696770815 0.979103650124 0.00140420764545 0.007540476568 0.000787388389 -0.00148703199976 0.000723198432456 0.000487493462169 0.00034363874182
0.065 0.824390580281 0.000511231627211 0.00121422559488 0.000917233169444 0.84250896323 0.00102948037233 0.00127767419709 0.00728621789864 0.978494729745 0.00147679223654 0.008964033409 0.000959781566 -0.00175396454929 0.00083667093244 0.00057312262968 0.00040308712667
0.075 0.802619894745 0.00052444482464 0.000939686732332 0.000664206682155 0.820314210809 0.00102815513024 0.00155540999229 0.00723804392026 0.978429831118 0.00152462822658 0.009776889992 0.001566398186 -0.0020198601603 0.000945796157165 0.00065784695938 0.00046164122302
0.085 0.7818619101 0.000534091626841 0.00110837135504 0.000529754742303 0.798824409212 0.00101508081475 0.00184323871286 0.00691040961719 0.978765672508 0.00155694833605 0.009907379869 0.002147112347 -0.00228472685789 0.00105089138769 0.00074167428401 0.0005193157259
0.095 0.762016840221 0.000542021631552 0.00111391721336 0.000552578866626 0.778066722659 0.000996782542714 0.00209999487519 0.00634772269448 0.979372100141 0.00158125300329 0.009455415724 0.002748416192 -0.00254857257437 0.00115223168592 0.00082461234393 0.00057612502455
0.105 0.742997207924 0.000549129342624 0.000958877036846 0.000708241200421 0.758058510258 0.000977959459853 0.00229036699983 0.00574199915513 0.98013174164 0.00160315090695 0.008715931589 0.003301996495 -0.00281140515069 0.00125005826048 0.00090666878859 0.00063208321022
0.115 0.724726655241 0.000555640858317 0.000829342461859 0.000964361221334 0.738808427501 0.000961532812869 0.00245154660716 0.00513673724108 0.980939886802 0.00162629840733 0.007745255209 0.00372087393 -0.00307323233778 0.001344584659 0.00098785117779 0.00068720408387
0.125 0.707138870674 0.000561412719613 0.000729926313476 0.00128784721578 0.720317412562 0.000948820166066 0.00257148215106 0.00442291901164 0.981704535169 0.00165252136435 0.006648003342 0.004077757614 -0.003334061798 0.00143600147316 0.00106816698322 0.00074150116345
0.135 0.690176621183 0.00056619285079 0.000603626502804 0.00159967416105 0.702579569952 0.000939856261724 0.00266710535367 0.00374292066843 0.982346556463 0.00168214271931 0.005697568039 0.004267322967 -0.00359390110643 0.00152447999208 0.00114762358967 0.00079498769109
0.145 0.67379087801 0.00056981440588 0.000436878617892 0.00185906601496 0.685582962526 0.000933818682204 0.0026938090704 0.00309914084653 0.982799916042 0.00171446489794 0.004597788743 0.004360314734 -0.0038527577522 0.00161017509102 0.00122622829642 0.00084767664005
0.155 0.657940026668 0.000572312768842 0.000292157848654 0.0020145962797 0.669310321669 0.000929472965544 0.00263315197501 0.00244521770701 0.983011923418 0.00174830745286 0.003499492218 0.004273076762 -0.00411063913981 0.00169322755144 0.00130398831851 0.00089958072137
0.165 0.642589152515 0.000573971484658 0.000175629624491 0.00206658782663 0.653739684305 0.000925552879394 0.0024832576826 0.0019000357696 0.982943468084 0.00178249702385 0.002536400446 0.00399469555 -0.00436755259038 0.00177376594951 0.00138091078804 0.00095071239049
0.175 0.627709394254 0.000575306047202 0.000158000352147 0.00203481341351 0.638844964446 0.000921027358788 0.00225332959251 0.00148069861285 0.982569213483 0.00181623696423 0.001626954653 0.004241033151 -0.00462350534288 0.00185190821158 0.00145700275534 0.00100108385351
0.185 0.613277358529 0.000576996060625 0.000333411203191 0.0019418162425 0.624596466113 0.000915246143232 0.00195531216484 0.0011156278934 0.981877727144 0.00184932219323 0.001075528071 0.004350599686 -0.0048785045554 0.00192776290874 0.00153227119029 0.00105070707335
0.195 0.599274589553 0.000579775624053 0.000533870296766 0.00184570093142 0.610961343727 0.000907981951139 0.00160356724207 0.000969285335081 0.980871532554 0.00188219215599 0.001031403857 0.004455585034 -0.00513255730631 0.00200143034433 0.00160672298345 0.00109959377572
0.205 0.585687088313 0.000584297098108 0.000793903318696 0.0017711094823 0.597904015392 0.000899394346488 0.00121458276198 0.00114040996756 0.97956707638 0.00191583242162 0.001689270766 0.004302095893 -0.00538567059547 0.00207300347507 0.00168036494728 0.00114775545489
0.215 0.572504876501 0.000590991062697 0.00106399399303 0.00175041934195 0.585386533879 0.000889938654932 0.000930925932003 0.00137137408208 0.977994612734 0.00195154682966 0.00251468227 0.004538253314 -0.00563785134535 0.0021425686972 0.00175320381724 0.00119520337935
0.225 0.559721600817 0.000599951541906 0.00132406654303 0.00171140172034 0.573368919662 0.00088023858689 0.00101046883144 0.00162916237553 0.976198014268 0.00199063834387 0.003400202337 0.004467170905 -0.0058891064022 0.00221020652193 0.001825246253 0.00124194859718
0.235 0.547334173748 0.0006108737016 0.00155844946382 0.00169298109833 0.561809459816 0.000870940872449 0.00110532521753 0.00189256206045 0.974234527712 0.00203405595862 0.004244361475 0.00468711683 -0.00613944253715 0.00227599215952 0.00189649883949 0.00128800194146
0.245 0.535342447324 0.000623059912962 0.00176723953199 0.00163295170274 0.550664976253 0.00086257284137 0.00115535538793 0.00213846068055 0.972174498851 0.00208208142891 0.005143796401 0.004908514917 -0.00638886644732 0.00233999602711 0.00196696808805 0.00133337403529
0.255 0.52374845926 0.000635507288489 0.0019198492486 0.00159002023008 0.539891649204 0.000855423528773 0.00115585543095 0.00234267035807 0.970099204224 0.0021341388633 0.005941052521 0.004944728692 -0.00663738475686 0.00240228419262 0.00203666043745 0.00137807529691
0.265 0.512545877281 0.000647388649502 0.00200705543712 0.00153304148795 0.529458339237 0.000849404115294 0.00112209074706 0.00249325185572 0.96805704868 0.00218900187 0.006484829926 0.004823930145 -0.00688500401805 0.00246291876472 0.00210558225496 0.00142211594446
0.275 0.501718860272 0.00065834359012 0.00203529136319 0.0014689772306 0.519347919685 0.000844221010631 0.00107339124958 0.00259185013553 0.966055396114 0.00224549470931 0.007009848081 0.004661007207 -0.00713173071231 0.00252195823679 0.00217373983744 0.00146550600076
0.285 0.491251661276 0.000668246231045 0.00200570707067 0.00137517902387 0.509544930532 0.00083959123084 0.00110095575951 0.00264135231866 0.964098810212 0.00230273252171 0.007530065858 0.004637553859 -0.0073775712512 0.00257945779178 0.00224113941223 0.0015082552979
0.295 0.481129054757 0.00067715969577 0.00192376466098 0.0012293448861 0.500034931007 0.000835264007808 0.0010888724053 0.00264524513276 0.962190888918 0.00236014959816 0.00795894367 0.004543883118 -0.00762253197748 0.00263546957326 0.00230778713832 0.00155037348161
0.305 0.471336316054 0.000685301395258 0.00183759739684 0.00109312093824 0.49080442968 0.000831030324359 0.001052944488 0.00260755053339 0.96033427482 0.00241750229127 0.008290770005 0.0042187472 -0.00786661916603 0.00269004292741 0.00237368910717 0.0015918700157
0.315 0.461859201734 0.000693007793142 0.00193693627033 0.000915670923884 0.481840819763 0.000826728096643 0.00100827044565 0.002532767079 0.958530665708 0.00247485360335 0.008545971464 0.003819014124 -0.00810983902484 0.00274322461975 0.00243885134378 0.00163275418624
0.325 0.452683930818 0.000700698521911 0.00202567097417 0.000768760140852 0.473132319278 0.000822243633726 0.000966996734919 0.00244798409795 0.956780825098 0.00253254359877 0.008743517474 0.003444734515 -0.00835219769597 0.00279505902993 0.00250327980759 0.00167303510563
0.335 0.443797166819 0.00070883941553 0.00207838925813 0.000614244973615 0.464667915551 0.000817510245619 0.000891279534624 0.0023982360954 0.955084592605 0.0025911476775 0.008883778991 0.003002722301 -0.00859370125645 0.00284558832717 0.0025669803934 0.00171272171655
0.345 0.435186000576 0.000717904790567 0.00209552962854 0.000621861273222 0.456437313835 0.000812504660609 0.000824927419802 0.00232301900786 0.953440894037 0.0026514246258 0.008895470574 0.002927465726 -0.00883435571923 0.00289485262893 0.00262995893235 0.00175182279597
0.355 0.426837933834 0.000728340060556 0.00207772163822 0.000719234509778 0.44843088964 0.000807241755564 0.000878617946667 0.00222631946222 0.951847751117 0.0027142559318 0.008889752052 0.00319818224 -0.00907416703404 0.0029428901446 0.00269222119271 0.00179034695876
0.365 0.418740863538 0.000740526871084 0.0021192938843 0.000821833518753 0.44063964446 0.000801768068376 0.000902882666806 0.00211234659785 0.950302290781 0.00278057836886 0.00877046792 0.003422369416 -0.00931314108831 0.00298973730613 0.00275377288086 0.00182830266159
0.375 0.410883066814 0.00075475369588 0.00214584255756 0.000908744019299 0.433055164725 0.000796154462593 0.000896630449945 0.00198550490153 0.948800753996 0.00285131296029 0.008571664856 0.00381577234 -0.00955128370801 0.00303542888686 0.00281461964212 0.00186569820599
0.385 0.403253186592 0.000771194599042 0.00218503674191 0.000990784918545 0.42566958363 0.000790488258684 0.000975162365861 0.00185830724833 0.947338504089 0.00292729436036 0.008598204772 0.004259399953 -0.00978860065852 0.0030799981101 0.00287476706157 0.00190254174268
0.395 0.395840217853 0.000789898503207 0.00228605421899 0.00110176418807 0.418475545639 0.000784865044161 0.00106585604349 0.00177292891274 0.945910034592 0.00300920550107 0.00885457817 0.004629644857 -0.0100250976454 0.00312347674837 0.00293422066489 0.001938841274
0.405 0.388633494471 0.000810789530192 0.00235521740433 0.00118873688407 0.411466173527 0.000779380404089 0.00112436398534 0.00170686445082 0.944508976622 0.0030975224993 0.009265867652 0.004915976446 -0.0102607803154 0.00316589521435 0.00299298591932 0.0019746046579
0.415 0.381622676609 0.000833677795922 0.00239552596839 0.00131863156984 0.404635037636 0.000774122012537 0.00115457381974 0.00167308249037 0.943128105859 0.00319247431952 0.009573825981 0.005458079594 -0.0104956542571 0.00320728264445 0.0030510682343 0.0020098396106
0.425 0.374797738662 0.000858278312486 0.00241014839436 0.00145562723707 0.397976127329 0.000769162199281 0.00117781826571 0.00165848453902 0.941759349179 0.00329402042914 0.00978405706 0.005899475547 -0.0107297250016 0.00324766697563 0.00310847296219 0.0020445537104
0.435 0.3681489577 0.000884235490668 0.0024561524268 0.00162917614936 0.391483824339 0.000764551487952 0.00118747355181 0.00167246371978 0.940393791035 0.00340184797502 0.009903390283 0.006223077126 -0.0109629980236 0.00328707501628 0.00316520539934 0.0020787544001
0.445 0.361666902413 0.000911150469957 0.00256086967778 0.001777666279 0.385152877968 0.000760313365594 0.00119615695318 0.00167217909426 0.939021679703 0.00351538831139 0.010098833859 0.006413803413 -0.011195478742 0.00332553251157 0.00322127078664 0.0021124489901
0.455 0.35534242251 0.000938609277565 0.00269231316079 0.00192288947433 0.378978381946 0.000756440625794 0.00122540275341 0.00165913154852 0.93763243351 0.00363385160185 0.010246150507 0.00645600396 -0.0114271725207 0.00336306420392 0.0032766743104 0.0021456446613
0.465 0.349166638571 0.000966210651422 0.00283267946789 0.00211889988484 0.372955752839 0.000752893594006 0.00123611385813 0.00163487830879 0.936214647209 0.00375627721402 0.010597107577 0.006350049192 -0.0116580846691 0.00339969388905 0.00333142110279 0.0021783484683
0.475 0.343130932311 0.000993593080767 0.00294814761477 0.00231469217634 0.367080709937 0.000749600326749 0.00122911684718 0.00161494560503 0.934756098648 0.00388159827954 0.011049680709 0.006854508414 -0.0118882204434 0.00343544446785 0.00338551624315 0.0022105673413
0.485 0.337226937262 0.00102046139638 0.00304289209272 0.0025172416962 0.361349256417 0.000746458939301 0.00120528741069 0.00159783729347 0.933243755938 0.00400871874171 0.011532196235 0.007452954251 -0.0121175850467 0.00347033799471 0.00343896475811 0.0022423080896
0.495 0.331446529829 0.00104661349007 0.00312391082488 0.00269395357376 0.355757661784 0.000743342085918 0.00116554513112 0.00157215976117 0.931663785309 0.00413660298853 0.012013094202 0.008110826616 -0.0123461836299 0.0035043957223 0.00349177162247 0.0022735774039
0.505 0.325781918872 0.00107197734601 0.00323126800979 0.00285847758821 0.350302417437 0.000740105202544 0.00111087672778 0.00153961527602 0.930001914504 0.00426440746244 0.012429483499 0.008677158974 -0.0125740212928 0.00353763814344 0.00354394176028 0.0023043818583
0.515 0.320227805424 0.00109682653472 0.00336230007373 0.00301289635183 0.344979602156 0.000736636983468 0.0010429508106 0.00150129163174 0.92825141957 0.00439221801458 0.012897364643 0.009181241181 -0.0128011030842 0.00357008503006 0.00359548004501 0.0023347279137
0.525 0.314781408266 0.00112171194768 0.00348740643594 0.00313793966496 0.339784858186 0.000732883889662 0.000964123391136 0.00145764766745 0.926413878322 0.00452106179827 0.013411868462 0.009816214017 -0.0130274340028 0.00360175546954 0.00364639130035 0.0023646219196
0.535 0.309440303464 0.00114719080903 0.00360581381798 0.00323424758195 0.334713992674 0.000728818886522 0.000876819290568 0.00141073460748 0.924491686146 0.00465218257039 0.013929943823 0.010437610161 -0.013253018998 0.00363266789881 0.0036966803011 0.0023944399247
0.545 0.304202309371 0.00117377692793 0.00371675280381 0.00335144842281 0.32976299588 0.000724436427334 0.000783497909488 0.0013725158201 0.922487705328 0.00478690828162 0.014408693575 0.010971949299 -0.0134778629703 0.00366284013608 0.0037463517735 0.0024245223743
0.555 0.299065470576 0.00120190684772 0.00381945850214 0.00344958509833 0.324928031983 0.000719749034347 0.000688456844594 0.0013274176767 0.920405262517 0.00492655105233 0.014845582483 0.011418966274 -0.0137019707721 0.00369228941075 0.00379541039609 0.0024541970323
0.565 0.294028042916 0.00123191294862 0.00391317113864 0.00352464089455 0.320205430439 0.000714783939787 0.000613889055734 0.00128678502395 0.918248146242 0.00507231274301 0.015238095351 0.011787046174 -0.0139253472085 0.00372103239135 0.0038438608004 0.0024834693146
0.575 0.289088479468 0.00126400440707 0.0039971365863 0.00357724391001 0.315591677808 0.000709579870052 0.00053926025948 0.00125239031404 0.916020604462 0.00522519889896 0.015583734376 0.012149619101 -0.0141479970373 0.00374908521178 0.0038917075712 0.002512344548
0.585 0.284245417457 0.00129825652495 0.0040706068372 0.00362829898219 0.31108341005 0.000704183944721 0.000505358334479 0.00121000945563 0.913727342163 0.00538594435888 0.015880016074 0.012430290769 -0.0143699249704 0.00377646349599 0.0039389552475 0.0025408279714
0.595 0.279497666016 0.00133460835546 0.00413284042065 0.00366843112328 0.306677405252 0.000698648687349 0.000497873905826 0.00118715165048 0.91137351898 0.00555495355215 0.016124467847 0.012630087671 -0.0145911356739 0.00380318238122 0.003985608323 0.0025689247377
0.605 0.274844194738 0.00137286770575 0.00418310277346 0.0036885077252 0.302370576737 0.00069302924955 0.000484457534227 0.0011653372512 0.908964746851 0.0057322575437 0.016314624218 0.012750343766 -0.0148116337687 0.00382925653983 0.0040316712466 0.0025966399159
0.615 0.270284122972 0.00141272204595 0.00431380557205 0.0037040525649 0.298159966578 0.000687380718021 0.000465603698047 0.00114881537178 0.906507087696 0.00591748877024 0.016448022757 0.01293249265 -0.0150314238312 0.00385470019989 0.004077148423 0.0026239784923
0.625 0.265816709797 0.00145375350432 0.00465742700534 0.00380867801344 0.294042739458 0.00068175565341 0.000441813955838 0.00112427748324 0.904007051102 0.00610987282043 0.017279088312 0.013097545098 -0.015250510394 0.00387952716461 0.0041220442134 0.0026509453723
0.635 0.26144134465 0.00149545608767 0.00496838519538 0.00402283355546 0.290016176845 0.00067620183467 0.000413595872416 0.00113432266141 0.901471592018 0.00630823552186 0.018663819248 0.013683624583 -0.0154688979462 0.00390375083068 0.0041663629359 0.0026775453822
0.645 0.25715753855 0.00153725353508 0.00524362242426 0.00419468486835 0.286077671497 0.000670760259211 0.000381462030884 0.00117506873999 0.898908108437 0.00651102258355 0.019909755575 0.014435488493 -0.0156865909342 0.00392738420559 0.0042101088665 0.0027037832702
0.655 0.252964915873 0.00157851660916 0.0054825563592 0.00431466394215 0.282224722263 0.00066546342366 0.000345929124214 0.00120343387104 0.896324439064 0.00671632885423 0.021011599478 0.01500896851 -0.0159035937618 0.00395043992401 0.0042532862385 0.002729663709
0.665 0.248863206659 0.00161857903062 0.00568473479239 0.00440525874914 0.278454929156 0.000660333985327 0.000309320460712 0.00122040212317 0.893728860946 0.00692193414878 0.021964767718 0.015383815838 -0.0161199107915 0.00397293026328 0.0042958992446 0.0027551912958
0.675 0.244852239401 0.00165675172812 0.00584973543935 0.00447196998057 0.274765988666 0.000655383784307 0.000345173450947 0.00122696873578 0.891130087061 0.00712534323711 0.022764886565 0.015579752981 -0.0163355463441 0.00399486715808 0.0043379520361 0.0027803705554
0.685 0.240931934292 0.0016923353491 0.0059771642653 0.00448939369009 0.271155689353 0.000650613318298 0.000410489187585 0.00122413833304 0.888537263833 0.00732382817211 0.023407783798 0.015961898967 -0.0165505047001 0.00401626221437 0.0043794487242 0.00280520594
0.695 0.23710229689 0.00172463126416 0.00606665391049 0.00453829868052 0.267621907645 0.00064601168289 0.000469261638211 0.00121292323217 0.885959968584 0.0075144720415 0.023889480088 0.016309370859 -0.0167647900996 0.00403712672253 0.0044203933803 0.0028297018319
0.705 0.233363412195 0.00175295141503 0.00611786220385 0.0045383998384 0.264162603856 0.00064155699366 0.000519048306933 0.00119434190061 0.883408206869 0.00769421397842 0.02422094453 0.016510005528 -0.0169784067428 0.00405747166991 0.0044607900361 0.0028538625444
0.715 0.229715439078 0.00177662752221 0.0061304707648 0.00459085472669 0.260775818414 0.000637217326903 0.000559847215304 0.00120220143243 0.880892409714 0.00785989617779 0.024681179785 0.016942464906 -0.0171913587912 0.00407730775271 0.0045006426848 0.0028776923226
0.725 0.226158605077 0.00179502020011 0.00610418368328 0.00464189666627 0.257459668281 0.000632952163083 0.000592765097519 0.00121943177409 0.878423430698 0.00800831448706 0.025000829615 0.017204779026 -0.0174036503671 0.00409664538726 0.0045399552811 0.0029011953456
0.735 0.222693201504 0.00180752870806 0.00603872627433 0.00463353194847 0.254212343544 0.00062871431388 0.000633953130125 0.00123336389733 0.876012542895 0.00813627506246 0.025173705833 0.017310305785 -0.0176152855549 0.00411549472075 0.004578731742 0.0029243757271
0.745 0.219319578866 0.00181360210115 0.00593384390405 0.00457287271839 0.251032104202 0.000624452362765 0.000668558327878 0.00124465674478 0.873671435625 0.00824066063154 0.025193588084 0.017273389567 -0.017826268401 0.00413386564146 0.0046169759466 0.0029472375171
0.755 0.216038066278 0.00181277187237 0.00586896281684 0.004576836264 0.247917268516 0.000620114452728 0.00073071269674 0.00125396143162 0.871411933394 0.00831858663467 0.025054496952 0.017311054027 -0.0180366029146 0.00415176778849 0.0046546917376 0.0029697847025
0.765 0.212847290132 0.00180508546775 0.00577165181949 0.00459189709 0.244866021931 0.000615672004232 0.00078083666761 0.0012617324253 0.869239792658 0.0083691790083 0.024756889261 0.017620357761 -0.018246293068 0.00416921056102 0.0046918829208 0.0029920212092
0.775 0.209744174985 0.00179110963893 0.0056412869049 0.00456734323363 0.241876414828 0.00061112665091 0.000864178584853 0.00126822747265 0.867154307433 0.00839374236874 0.024308044616 0.017817496535 -0.0184553427972 0.0041862031271 0.0047285532662 0.0030139509022
0.785 0.206725622251 0.00177150317651 0.00548056558026 0.00456975603731 0.238946548612 0.000606492003109 0.000948721890515 0.00127369575063 0.865154250826 0.00839413697041 0.023716116185 0.018676740948 -0.0186637560022 0.00420275443214 0.004764706508 0.0030355775876
0.795 0.203788585778 0.00174698998891 0.00529219057485 0.00467161986498 0.236074582055 0.000601790954835 0.00101619756394 0.00127838622727 0.863238151281 0.00837268232166 0.023116292552 0.019259992162 -0.0188715365474 0.00421887320687 0.0048003463454 0.0030569050133
0.805 0.200930071097 0.00171835332524 0.00507886714379 0.00470610942566 0.233258729191 0.000597053880759 0.00108474432652 0.00128254746273 0.86140429468 0.00833214184764 0.022440685768 0.019515925662 -0.0190786882623 0.00423456797506 0.0048354764428 0.0030779368699
0.815 0.198147134661 0.00168643105846 0.00484330057969 0.00466447500825 0.230497257269 0.000592316859419 0.00115697415811 0.00128642740009 0.85965072647 0.00827571013264 0.021954005305 0.019391441222 -0.0192852149415 0.00424984706083 0.0048701004302 0.0030986767923
0.825 0.195436883084 0.00165211100754 0.00458819391313 0.00460237119952 0.227788484826 0.000587620005046 0.00121567197846 0.001293329961 0.857975253811 0.00820699787674 0.021527502004 0.019786944314 -0.0194911203455 0.00426471859562 0.0049042219038 0.0031191283605
0.835 0.192796472369 0.00161632515927 0.00431624579317 0.00463202598763 0.225130779825 0.000583005813875 0.00125922931062 0.00130316435437 0.856375447726 0.0081300090904 0.021023360305 0.019992575838 -0.019696408201 0.00427919052494 0.0049378444262 0.0031392951002
0.845 0.190223107136 0.00158004156246 0.00403589399434 0.00458687016458 0.222522557875 0.000578517560965 0.00128604952956 0.00132941635387 0.85484864524 0.00804910405433 0.020550384926 0.019913681454 -0.0199010822013 0.00429327061473 0.0049709715271 0.0031591804842
0.855 0.187714039845 0.00154425250729 0.0038838906247 0.00445947562755 0.219962280539 0.000574197797587 0.00129454842496 0.00137187673412 0.853391951497 0.00796894090334 0.020114519629 0.019861395119 -0.0201051460063 0.00430696645747 0.0050036067031 0.0031787879338
0.865 0.185266570028 0.00150995757618 0.0037199234798 0.00424247230263 0.217448453689 0.000570086858481 0.00128317739568 0.00141857136331 0.852002241837 0.0078943885296 0.019624890066 0.019502698239 -0.0203086032438 0.00432028547812 0.0050357534191 0.0031981208185
0.875 0.182878043509 0.0014781403812 0.00354556419267 0.00408153946631 0.214979625957 0.00056622149192 0.00125783364492 0.0014649012883 0.850676163822 0.00783040457765 0.019246764479 0.019102368759 -0.020511457509 0.00433323493965 0.0050674151076 0.0032171824583
0.885 0.180545851641 0.00144973835364 0.00336237905422 0.00393877091463 0.212554387228 0.000562633579883 0.00124673874087 0.00151084601868 0.849410139187 0.00778187550674 0.01892295138 0.018682324133 -0.0207137123652 0.00434582194849 0.0050985951696 0.0032359761238
0.895 0.17826743053 0.00142560609047 0.00317192784419 0.00382522342925 0.210171367211 0.000559348994373 0.0012213364623 0.00155638548697 0.848200365713 0.00775342107098 0.018553651375 0.018026709549 -0.0209153713446 0.00435805345965 0.0051292969754 0.0032545050369
0.905 0.176040260281 0.00140647431599 0.00297571218148 0.00371003412819 0.207829234052 0.000556386594883 0.0011826332733 0.00160150004395 0.847042818993 0.00774917340114 0.018545206171 0.017157597047 -0.0211164379477 0.00436993628173 0.0051595238639 0.0032727723726
0.915 0.173861864237 0.00139290834275 0.00288231719184 0.00360918730926 0.205526693032 0.000553757427914 0.00117189446179 0.00164617045589 0.845933254081 0.00777254929447 0.018944389579 0.016528414642 -0.0213169156447 0.00438147708158 0.0051892791438 0.003290781259
0.925 0.171729808227 0.00138527138488 0.00295687214061 0.00354989198704 0.203262485278 0.000551464111425 0.00117616642549 0.00169037787505 0.84486720701 0.00782604122985 0.019273043371 0.015699459603 -0.0215168078752 0.00439268238896 0.005218566094 0.0033085347785
0.935 0.169641699823 0.0013836985438 0.00301239924983 0.00347720495694 0.201035386563 0.000549500459383 0.00117258106322 0.00174115952967 0.843839996147 0.00791105463294 0.019905314384 0.015958656283 -0.0217161180488 0.00440355860084 0.0052473879633 0.0033260359685
0.945 0.167595187602 0.00138808621156 0.00305847068333 0.00346611901155 0.19884420613 0.000547851325722 0.00116176568803 0.00180220035915 0.842846723394 0.00802781443275 0.020513297154 0.016130641389 -0.0219148495454 0.00441411198567 0.0052757479713 0.0033432878222
0.955 0.165587960418 0.00139809908594 0.00310009909787 0.00344819034806 0.196687785573 0.00054649267733 0.00114434569181 0.00186253093247 0.841882275181 0.00817535286987 0.021222403683 0.016365118923 -0.0221130057155 0.00442434868737 0.0053036493086 0.0033602932895
0.965 0.163617746679 0.00141319369079 0.00312533144747 0.00341852676514 0.194564997761 0.000545391919121 0.0011209442179 0.00192487265464 0.840941323266 0.00835157632911 0.022436133487 0.016549593747 -0.0223105898806 0.00443427472928 0.0053310951371 0.0033770552776
0.975 0.161682313637 0.00143265432258 0.00316983451142 0.00337652741569 0.192474745809 0.000544508397774 0.0010921818358 0.00198361212583 0.840018325303 0.00855339575409 0.023563123602 0.016611637695 -0.0225076053336 0.00444389601784 0.0053580885903 0.0033935766519
0.985 0.159779466682 0.00145563568737 0.0032852828939 0.00332159773802 0.190415962069 0.000543794119167 0.00105867628164 0.00203851756088 0.83910752516 0.00877689723963 0.024609095941 0.017063781465 -0.022704055339 0.00445321834621 0.0053846327737 0.0034098602365
0.995 0.157907048647 0.00148120643578 0.00338136848842 0.00327653318975 0.188387607186 0.000543194595146 0.00102104218648 0.00208935967825 0.838202952975 0.00901752776751 0.025580097772 0.018182782076 -0.0228999431332 0.00446224739774 0.0054107307651 0.0034259088154
1.005 0.156062969073 0.0015083946477 0.00346033525055 0.00322944746598 0.186388676219 0.000542650376451 0.000979883794327 0.00213591877173 0.837298553959 0.00927030846541 0.026482372484 0.019196353705 -0.0230952719249 0.00447098874931 0.0054363856148 0.0034417251326
1.015 0.154245860925 0.00153635988035 0.0035237283789 0.00318280151991 0.184418352287 0.000542110821936 0.000935640212349 0.00217813923963 0.836391058767 0.00953082154033 0.027319488851 0.020103089864 -0.0232900448956 0.00447944787453 0.0054616003463 0.0034573118931
1.025 0.152455073889 0.00156447436008 0.00360970080559 0.00316791751839 0.182476004297 0.000541539559736 0.000910514527452 0.00223379608553 0.835480119572 0.00979569863437 0.028092204632 0.021076728864 -0.0234842651995 0.00448763014681 0.0054863779562 0.0034726717635
1.035 0.150690012081 0.00159222021065 0.00376620218132 0.00330675362081 0.180561030603 0.000540904876178 0.000914673053641 0.00229200686645 0.834565529326 0.0100620431591 0.029208673987 0.022170792344 -0.0236779359641 0.00449554084239 0.0055107214145 0.0034878073729
1.045 0.148950103066 0.00161917182922 0.00390047159131 0.0034522556002 0.178672851082 0.000540178972846 0.000914515256631 0.00235159970026 0.833647093912 0.0103273584819 0.030504211483 0.023160156443 -0.0238710602905 0.00450318514318 0.0055346336654 0.0035027213131
1.055 0.147234796916 0.00164498349079 0.00402725803102 0.00358117217253 0.176810906308 0.000539337715593 0.000909580675292 0.00242086933278 0.832724632156 0.0105895036156 0.031942873254 0.024045603009 -0.0240636412534 0.00451056813953 0.0055581176267 0.0035174161398
1.065 0.145543565309 0.00166937786547 0.00423316932064 0.00369137200688 0.17497465675 0.000538360365346 0.0008994130192 0.0024847600384 0.831797975841 0.0108466502751 0.033329991948 0.024828025511 -0.0242556819019 0.00451769483293 0.0055811761912 0.0035318943726
1.075 0.143875900666 0.00169213575251 0.00440822089667 0.00378352170317 0.173163582026 0.000537229333176 0.000885858388125 0.00254303921601 0.830866969735 0.0110972431584 0.0359769421 0.025508428816 -0.0244471852594 0.00452457013856 0.0056038122262 0.0035461584959
1.085 0.14223131533 0.00171308712377 0.00467214812603 0.00385828613053 0.171377180158 0.000535929921282 0.000869540610681 0.00259555316754 0.829931471619 0.0113399643534 0.038390791527 0.026087929101 -0.0246381543239 0.00453119888779 0.0056260285739 0.0035602109598
1.095 0.140609340772 0.00173210343487 0.00490892068338 0.00391632811326 0.169614966885 0.000534450100419 0.000853616495067 0.00264241666604 0.828991352324 0.0115737020945 0.040552348373 0.026567753916 -0.0248285920685 0.0045375858306 0.005647828052 0.0035740541801
1.105 0.13900952684 0.00174909109171 0.00510573398323 0.00395830814026 0.167876474991 0.000532780269232 0.0008580292309 0.00268380278355 0.828046495778 0.0117975237004 0.042468669115 0.0269930257 -0.0250185014415 0.00454373563787 0.0056692134536 0.0035876905392
1.115 0.137431441034 0.00176398593898 0.00526518428509 0.00398488409405 0.166161253665 0.000530913059409 0.000858301152436 0.00271988415051 0.827096799056 0.0120106523831 0.044148644441 0.027321753371 -0.0252078853667 0.00454965290365 0.0056901875477 0.0036011223868
1.125 0.135874667815 0.00177674862813 0.00543280206671 0.00399671099995 0.164468867888 0.00052884312939 0.000854092785877 0.00275083288141 0.826142172438 0.0122124474877 0.045601758409 0.02752187009 -0.0253967467438 0.00455534214732 0.0057107530795 0.00361435204
1.135 0.134338807942 0.00178736073597 0.00567579588388 0.00399444079504 0.162798897838 0.000526566980134 0.000849916848685 0.00277682049236 0.825182539479 0.0124023877072 0.047687117465 0.0275979781 -0.0255850884485 0.00456080781564 0.0057309127705 0.0036273817844
1.145 0.132823477838 0.00179582151168 0.00588439455407 0.00397872211228 0.161150938336 0.000524082790463 0.000851499318302 0.00279801783621 0.824217837078 0.0125800568959 0.049868076798 0.027608055182 -0.0257729133327 0.00456605428485 0.0057506693187 0.0036402138742
1.155 0.131328308982 0.00180214515165 0.00605528703911 0.00395020008251 0.159524598297 0.000521390258721 0.000848794515338 0.00281459504948 0.823248015561 0.0127451320711 0.051791589082 0.027757355268 -0.0259602242251 0.00457108586259 0.0057700253992 0.0036528505328
1.165 0.129852947322 0.00180635851319 0.00624856111498 0.00394172058007 0.157919500214 0.000518490457443 0.000841503808362 0.00282672147752 0.822273038771 0.012897373245 0.054113272676 0.028141173115 -0.0261470239312 0.00457590678975 0.0057889836644 0.0036652939534
1.175 0.128397052725 0.00180849919231 0.00646568558972 0.00396651860475 0.156335279655 0.000515385699161 0.000853089941282 0.00285569100456 0.821292884163 0.0130366148746 0.056384925004 0.028605738507 -0.0263333152335 0.00458052124238 0.0058075467437 0.0036775462994
1.185 0.126960298434 0.00180861390406 0.00664307298413 0.0039826543772 0.154771584795 0.000512079416518 0.00089257988426 0.00290387261193 0.820307542905 0.0131627585835 0.058378819691 0.029017895661 -0.0265191008918 0.00458493333341 0.0058257172442 0.0036896097052
1.195 0.125542370561 0.00180675711569 0.00677757469974 0.00399045191144 0.153228075943 0.000508576047983 0.000927682311919 0.00294325179865 0.819317019993 0.0132757670132 0.06006102571 0.029377931405 -0.0267043836437 0.00458914711437 0.0058434977514 0.0037014862762
1.205 0.12414296759 0.00180298988828 0.00686607398751 0.00399023344424 0.151704425116 0.000504880938872 0.000958013735463 0.00297337743846 0.818321334363 0.0133756585976 0.061396793168 0.029686176786 -0.0268891662045 0.00459316657707 0.0058608908284 0.0037131780894
1.215 0.122761799908 0.00179737889074 0.00693264938969 0.00398231935302 0.150200315606 0.000501000241178 0.000983194530075 0.00299380332725 0.817320519021 0.0134625031236 0.062350586636 0.029943007076 -0.0270734512675 0.00459699565516 0.0058778990168 0.0037246871942
1.225 0.121398589353 0.0017899955599 0.00711814179804 0.00396702807931 0.148715441576 0.000496940831038 0.00100284893251 0.00300408817171 0.816314621174 0.0135364179358 0.064371335751 0.030148841806 -0.0272572415044 0.00460063822576 0.0058945248369 0.0037360156125
1.235 0.120053068778 0.00178091538057 0.00726812493703 0.00394467605917 0.147249507674 0.0004927102279 0.00101660504375 0.00300380041712 0.815303702366 0.0135975646942 0.066199118401 0.030304144833 -0.0274405395654 0.00460409811089 0.0059107707878 0.0037471653394
1.245 0.118724981637 0.00177021726607 0.00738130452908 0.00391557765783 0.145802228653 0.000488316519517 0.00102409654839 0.00299314885145 0.814287838626 0.0136461465893 0.067740146447 0.030409424445 -0.0276233480795 0.00460737907898 0.0059266393478 0.0037581383431
1.255 0.117414081583 0.00175798302321 0.00745992210573 0.00388004511207 0.144373329015 0.000483768299561 0.00102519018021 0.00299277866376 0.81326712062 0.0136824059388 0.069003971553 0.030465233496 -0.0278056696546 0.00461048484627 0.0059421329741 0.0037689365662
1.265 0.116120132084 0.00174429688476 0.00750692217247 0.0038383884755 0.142962542662 0.000479074593356 0.00102021068515 0.00300880629127 0.812241653806 0.0137066220994 0.070006782145 0.03047216957 -0.0279875068781 0.00461341907815 0.0059572541041 0.0037795619251
1.275 0.114842906059 0.00172924510487 0.00752522646125 0.00379091557091 0.141569612563 0.000474244813915 0.00100953454901 0.00301563856438 0.811211558603 0.0137191096429 0.07076554114 0.030641878375 -0.0281688623163 0.00461618539054 0.0059720051541 0.0037900163115
1.285 0.113582185519 0.00171291559688 0.00751773358944 0.00376348163379 0.140194290441 0.000469288696283 0.000993535450739 0.0030139246299 0.810176970556 0.0137202167355 0.071297973636 0.030842968091 -0.0283497385158 0.00461878735116 0.0059894090714 0.0038003015917
1.295 0.112337761231 0.00169539761551 0.00748731875669 0.00373212713662 0.138836336454 0.000464216255307 0.00097258422351 0.00300430863654 0.809138040514 0.0137103237049 0.071873242406 0.031006883283 -0.0285301380025 0.00462122848073 0.0060104715268 0.0038104196081
1.305 0.111109432391 0.00167678146934 0.00752963002184 0.00369633406737 0.137495518912 0.000459037731565 0.000947048799136 0.00298742966261 0.808094934808 0.013689841712 0.073045697643 0.031134006932 -0.0287100632827 0.00462351225426 0.0060312611109 0.0038203721785
1.315 0.109897006311 0.00165715826079 0.00758051045066 0.0036563468562 0.136171613979 0.000453763553137 0.000917294181184 0.00296392164911 0.807047835441 0.0136592115438 0.07406870735 0.03122475443 -0.028889516843 0.00462564210216 0.0060517798022 0.0038301610971
1.325 0.108700298117 0.00163661964542 0.00761561413248 0.00361240800799 0.134864405416 0.000448404288159 0.000883682399869 0.00293441335513 0.805996940268 0.0136189024541 0.074946951675 0.031279573715 -0.0290685011502 0.00462762141141 0.0060720295612 0.0038397881353
1.335 0.107519130461 0.00161525760908 0.00766348838483 0.00356475807962 0.133573684303 0.000442970608378 0.000846572494592 0.00289952828814 0.804942463197 0.0135694110497 0.075685373559 0.031298945442 -0.0292470186522 0.00462945352666 0.0060920123315 0.0038492550408
1.345 0.106353333246 0.00159316425505 0.00773447447163 0.00351363565956 0.132299248794 0.000437473249927 0.000809126870838 0.00285988467548 0.803884634381 0.013511260174 0.076365979945 0.031283383162 -0.0294250717775 0.00463114175126 0.0061117300393 0.0038585635391
1.355 0.105202743352 0.00157043159936 0.0077902712295 0.00345927734999 0.131040903871 0.000431922977963 0.00082113530368 0.00281609542463 0.802823700419 0.0134449977764 0.077423434559 0.031233433514 -0.0296026629358 0.00463268934836 0.0061311845935 0.0038677153335
1.365 0.104067204385 0.00154715137123 0.0078315609612 0.00340191775197 0.129798461108 0.000426330548446 0.000832148696128 0.00276876808711 0.801759924556 0.0133711957348 0.078348106938 0.031149676432 -0.0297797945181 0.0046340995419 0.0061503778867 0.0038767121052
1.375 0.102946566431 0.00152341481316 0.00785902081388 0.00334178945163 0.12857173845 0.000420706681482 0.000842113753315 0.00271850483743 0.800693586883 0.0132904485962 0.079143355411 0.031032725363 -0.0299564688969 0.00463537551754 0.0061693117945 0.003885555514
1.385 0.101840685814 0.00149931247989 0.00787332271324 0.00327912301012 0.12736055999 0.000415062018399 0.000850977761023 0.00267323233923 0.799624984546 0.0132033722416 0.079812732279 0.030883227504 -0.0301326884262 0.00463652042368 0.0061879881759 0.0038942471985
1.395 0.100749424871 0.00147493403287 0.0078751333055 0.00321414695349 0.126164755764 0.000409407101404 0.00085868857312 0.00263499806938 0.798554431949 0.013110602404 0.080359982032 0.030701864046 -0.0303084554423 0.00463753737232 0.0062064088743 0.0039027887759
1.405 0.0996726517329 0.00145036802829 0.00788771928642 0.00314708776657 0.124984161545 0.000403752334532 0.000865194609462 0.00259471539218 0.797482260953 0.0130127930587 0.080903147621 0.030489350421 -0.030483772263 0.00463842943999 0.0062245757163 0.0039111818436
1.415 0.0986102401124 0.00142570169566 0.00790930549377 0.0030781698873 0.123818618657 0.000398107959003 0.000876428982834 0.00255259831165 0.796408821085 0.0129106146457 0.081629282565 0.030246436572 -0.0306586411886 0.0046391996686 0.0062424905126 0.0039194279784
1.425 0.0975620691014 0.00140102070825 0.00792016804938 0.00300761570252 0.122667973774 0.00039248402008 0.000886513464383 0.00250885890385 0.795334479734 0.0128047521059 0.082251458311 0.029973907223 -0.030833064502 0.0046398510663 0.0062601550588 0.0039275287368
1.435 0.0965280229757 0.00137640894118 0.00792071046117 0.00293564554651 0.121532078755 0.000386890345823 0.000895200866649 0.0024637073223 0.794259622353 0.0126959027264 0.082771757591 0.029672582154 -0.0310070444684 0.00464038660825 0.0062775711342 0.0039354856562
1.445 0.095507991007 0.00135194821931 0.00791133308848 0.00286247769965 0.120410790461 0.000381336514889 0.000902434317155 0.00241735178261 0.793184652648 0.0125847737641 0.083192383343 0.029343316488 -0.0311805833359 0.00464080923746 0.0062947405031 0.0039433002543
1.455 0.094501867282 0.00132771805448 0.00789243311367 0.00278832838953 0.11930397059 0.000375831832504 0.000908157565156 0.00237648364952 0.792109992774 0.0124720798696 0.083515657652 0.028987000978 -0.0313536833355 0.00464112186555 0.0063116649142 0.0039509740298
1.465 0.0935095505288 0.00130379537552 0.00786440451963 0.00271341179279 0.118211485516 0.000370385307858 0.000912314986751 0.0023376735496 0.791036083512 0.012358540294 0.083744020677 0.028604562294 -0.0315263466813 0.00464132737346 0.0063283461015 0.0039585084629
1.475 0.0925309439486 0.00128025424983 0.00782763806918 0.0026379400377 0.117133206132 0.000365005634831 0.000914851574551 0.00229773659002 0.789963384455 0.0122448759038 0.083880029535 0.028196963329 -0.0316985755707 0.00464142861223 0.0063447857837 0.003965905015
1.485 0.091565955055 0.00125716560503 0.00778252128774 0.00256212320897 0.116069007704 0.000359701163971 0.000915712930648 0.00225686932203 0.788892374169 0.0121318060227 0.083926357176 0.027765203474 -0.0318703721847 0.00464142840364 0.006360985665 0.0039731651292
1.495 0.0906144955185 0.00123459695232 0.00772943844928 0.00248616935241 0.115018769719 0.000354479897393 0.000914845269961 0.00221526644922 0.787823550361 0.0120200451422 0.083885791245 0.027310318927 -0.0320417386878 0.00464132954098 0.006376947435 0.003980290231
1.505 0.0896764776667 0.00121261070993 0.00766877391455 0.00241028113165 0.113982373161 0.000349349288534 0.000912197998894 0.00217311824031 0.786757418538 0.0119102862456 0.083761244412 0.026833371482 -0.0322126772281 0.00464113478956 0.0063926727685 0.0039872817282
1.515 0.0887517408563 0.00119123347775 0.00760098560739 0.00233458235014 0.112959643477 0.000344312496971 0.000907780610135 0.00213055363223 0.78569423667 0.011802906072 0.083556008704 0.026335193344 -0.0323831899379 0.00464084688755 0.0064081633263 0.003994141011
1.525 0.0878400522504 0.00117045822225 0.00752660409041 0.00225911887626 0.111950351164 0.000339368597585 0.000901661957085 0.00208764096036 0.784634003703 0.0116979696822 0.083273765968 0.025816375786 -0.0325532789337 0.0046404685464 0.006423420755 0.0040008694524
1.535 0.086941180774 0.00115027627116 0.00744615847353 0.00218393274038 0.110954269 0.000334516486617 0.000897090940952 0.00204444530936 0.783576707392 0.0115955258305 0.082918339017 0.025277517146 -0.0327229463158 0.0046400024516 0.0064384466871 0.0040074684088
1.545 0.0860549003379 0.00113067874189 0.00736017305794 0.00210906549692 0.109971174513 0.000329755049604 0.000893420537379 0.00200103112334 0.78252233568 0.011495620209 0.082493679223 0.024732553283 -0.0328921941695 0.00463945126319 0.0064532427414 0.0040139392198
1.555 0.0851809897091 0.00111165653925 0.00726916734264 0.00203455822936 0.109000849872 0.000325083163374 0.000888173750941 0.00195746220381 0.781470876687 0.0113982953095 0.082003865524 0.024463707359 -0.0330610245641 0.00463881761633 0.0064678105227 0.0040202832086
1.565 0.0843192323852 0.00109320035409 0.0072060728414 0.00197643134912 0.108043081757 0.000320499699983 0.000881412287995 0.0019138017149 0.780422318706 0.0113035902906 0.08145310342 0.024181570086 -0.0332294395541 0.00463810412186 0.0064821516226 0.0040265016823
1.575 0.0834694164728 0.00107530066362 0.00717765684242 0.00192984898404 0.107097661255 0.000316003523556 0.000873197332101 0.00187011218869 0.779376650195 0.0112115408571 0.08084572401 0.023886510677 -0.0333974411787 0.00463731336685 0.006496267619 0.0040325959319
1.585 0.0826313345689 0.00105794773158 0.0071432505728 0.00188678797829 0.106164383744 0.000311593488595 0.000863589543326 0.00182645552485 0.778333859763 0.0111221791243 0.080867227599 0.023578908821 -0.0335650314619 0.00463644791506 0.0065101600765 0.0040385672331
1.595 0.0818047836467 0.00104113161088 0.00710309439032 0.0018607716258 0.105243048788 0.000307268447945 0.000852649055974 0.00179261794292 0.77729393617 0.011035533516 0.080978529441 0.023470002067 -0.0337322124133 0.00463551030751 0.0065238305469 0.0040444168456
1.605 0.080989564944 0.00102484214524 0.00705742656596 0.0018351668487 0.104333460031 0.000303027245475 0.000840435484256 0.00176187559655 0.776256868312 0.0109516286496 0.081027789514 0.023412247046 -0.0338989860274 0.00463450306291 0.0065372805683 0.0040501460145
1.615 0.0801854838557 0.00100906897541 0.00700648328374 0.00180996011714 0.103435425101 0.000298868718618 0.000827007912104 0.00173102123704 0.775222645217 0.0108704852292 0.081015967757 0.023345309583 -0.0340653542844 0.00463342867816 0.0065505116667 0.0040557559694
1.625 0.0793923498287 0.00099380154319 0.00695172468819 0.00178513799383 0.102548755504 0.000294791702055 0.000815735653214 0.00170007229589 0.774191256038 0.0107921199698 0.080944074309 0.023269282709 -0.0342313191501 0.00463228962878 0.0065635253549 0.0040612479252
1.635 0.0786099762604 0.000979029099083 0.00689613656691 0.00176068713466 0.101673266537 0.00029079502484 0.000806171574336 0.00166904602523 0.77316269004 0.010716545506 0.080824289863 0.0231842624 -0.0343968825758 0.00463108836937 0.0065763231331 0.0040666230826
1.645 0.0778381803998 0.000964740710825 0.0068406879445 0.00173659428986 0.100808777188 0.000286877509758 0.000795488226017 0.00163795949188 0.772136936599 0.0106437703351 0.080691337666 0.023090347579 -0.034562046499 0.004629827334 0.0065889064891 0.0040718826273
1.655 0.0770767832524 0.000950925271734 0.00678741290939 0.00171284630464 0.0999551100523 0.000283037978098 0.000787425917878 0.00160682958077 0.771113985189 0.0105737987591 0.08050315539 0.022987640107 -0.034726812843 0.00462850893669 0.0066012768984 0.0040770277313
1.665 0.0763256094862 0.000937571513668 0.00672989852166 0.00168943011986 0.099112091243 0.000279275244645 0.000780909161337 0.00157567299747 0.770093825378 0.0105066308467 0.080264718673 0.022876244785 -0.0348911835172 0.00462713557171 0.0066134358241 0.0040820595527
1.675 0.0755844873421 0.000924668017788 0.00666832816718 0.00166633277278 0.0982795503032 0.000275588124645 0.000773384559291 0.00154450626349 0.769076446816 0.0104422624134 0.080040734424 0.022756269349 -0.0350551604176 0.00462570961402 0.0066253847175 0.0040869792353
1.685 0.074853248546 0.000912203228686 0.00660288357858 0.00164354139782 0.0974573201302 0.000271975426359 0.000764897644503 0.00151334573138 0.768061839235 0.0103806850131 0.07976406251 0.022627824477 -0.0352187454261 0.00462423341965 0.0066371250174 0.00409178791
1.695 0.0741317282233 0.000900165469249 0.00653374484088 0.00162104322627 0.0966452368876 0.000268435957887 0.00075549354419 0.00148467417044 0.767049992433 0.0103218859498 0.079435696266 0.022491023782 -0.0353819404116 0.00462270932602 0.0066486581513 0.0040964866939
1.705 0.0734197648166 0.000888542956859 0.00646109039698 0.00159882558742 0.0958431399338 0.000264968524493 0.000745216980303 0.00146604504904 0.766040896272 0.0102658483011 0.079056670307 0.022345983822 -0.0355447472294 0.0046211396523 0.0066599855346 0.0041010766911
1.715 0.0727172000049 0.00087732382006 0.00638509705405 0.00157687590868 0.0950508717443 0.000261571931967 0.000734112267426 0.00144725692541 0.76503454067 0.0102125509701 0.078654199759 0.022192824104 -0.0357071677218 0.00461952669974 0.0066711085713 0.0041055589925
1.725 0.0720238786254 0.000866496116297 0.00630593999053 0.00155518171552 0.0942682778343 0.000258244982076 0.00072222332034 0.00142832094995 0.764030915593 0.0101619687402 0.078269862988 0.022031667087 -0.0358692037177 0.00461787275197 0.0066820286535 0.0041099346765
1.735 0.071339648598 0.000856047851542 0.00622379276295 0.00153373063222 0.0934952066962 0.000254986476629 0.000709593649613 0.00140924816688 0.763030011046 0.0101140723616 0.077838989789 0.021862638192 -0.0360308570333 0.00461618007536 0.0066927471624 0.0041142048087
1.745 0.0706643608511 0.000845966999077 0.00616015520445 0.00151251038154 0.0927315097194 0.000251795219928 0.000696266367638 0.00139004950063 0.76203181707 0.0100688286455 0.077415429354 0.021685865807 -0.036192129472 0.00461445091925 0.0067032654678 0.0041183704421
1.755 0.06999786925 0.00083624151995 0.00609715448493 0.00149150878494 0.0919770411305 0.000248670012166 0.000686518234702 0.00137073576869 0.761036323733 0.0100262005824 0.076948508164 0.021501481299 -0.0363530228242 0.00461268751626 0.006713584928 0.0041224326178
1.765 0.0693400305271 0.000826859382985 0.00603121068154 0.0014707137627 0.091231657925 0.00024560966111 0.000678559704029 0.00135131767903 0.760043521119 0.00998614746618 0.076437934785 0.021309619021 -0.036513538868 0.00461089208257 0.0067237068906 0.0041263923645
1.775 0.068690704214 0.000817808585722 0.00596244516971 0.0014501133338 0.0904952198024 0.000242612968468 0.000669952346939 0.00133180582612 0.759053399329 0.00994862504779 0.075884787528 0.021110416326 -0.0366736793689 0.00460906681816 0.0067336326923 0.0041302506989
1.785 0.0680497525759 0.000809077175057 0.00589097821023 0.00142969561606 0.0897675891043 0.000239678742003 0.000660732894568 0.0013122106985 0.758065948468 0.00991358568977 0.075381341754 0.020904013578 -0.03683344608 0.00460721390706 0.0067433636586 0.0041340086263
1.795 0.067417040547 0.000800653268122 0.00581692895614 0.00140944882539 0.0890486307548 0.000236805793428 0.000650937738366 0.00129254267641 0.757081158638 0.00988097854819 0.075010995569 0.020690554158 -0.0369928407422 0.00460533551765 0.0067529011048 0.0041376671399
1.805 0.0667924356684 0.000792525072633 0.00574946666996 0.00138936127653 0.0883382122013 0.000233992933821 0.000640602933552 0.00127281203277 0.756099019937 0.00985074975139 0.074660840318 0.020470184488 -0.0371518650842 0.00460343380278 0.0067622463349 0.0041412272219
1.815 0.0661758080275 0.000784680907232 0.00568378725241 0.00136942138229 0.0876362033565 0.000231238981946 0.000629764199406 0.00125302893655 0.755119522444 0.00982284260278 0.074269656642 0.020243054035 -0.0373105208229 0.00460151090005 0.0067714006432 0.0041446898429
1.825 0.0655670301989 0.000777109220438 0.00561571211493 0.00134961765346 0.0869424765434 0.00022854275644 0.000618456924418 0.00123320345053 0.75414265622 0.00979719778592 0.073838046715 0.020009315331 -0.0374688096629 0.00459956893202 0.0067803653129 0.0041480559626
1.835 0.0649659771868 0.000769798610807 0.00554534664147 0.00132993869844 0.0862569064401 0.000225903083838 0.000606716164331 0.00121334553305 0.753168411295 0.00977375357966 0.073366637281 0.019769123982 -0.0376267332974 0.0045976100064 0.0067891416173 0.0041513265294
1.845 0.0643725263693 0.00076273784368 0.00547279523882 0.0013103732231 0.0855793700275 0.000223318796091 0.000594576647391 0.00119346504217 0.752196777668 0.00975244608207 0.072856079569 0.019522638688 -0.0377842934077 0.00459563621621 0.0067977308194 0.0041545024813
1.855 0.0637865574441 0.000755915870241 0.00539816134189 0.00129091003055 0.0849097465368 0.000220788729719 0.000582072775664 0.00117357173039 0.751227745292 0.00973320943344 0.072307049209 0.019270021253 -0.0379414916635 0.00459364963999 0.006806134172 0.0041575847451
1.865 0.0632079523754 0.000749321842543 0.00532154742065 0.00127153802038 0.0842479174019 0.000218311730164 0.000569238624167 0.00115367525256 0.750261304077 0.00971597605024 0.071720246134 0.019011436603 -0.0380983297231 0.00459165234195 0.006814352918 0.0041605742376
1.875 0.0626365953427 0.000742945129621 0.00524305498579 0.00125224618872 0.0835937662068 0.000215886646872 0.000558631084688 0.00113378516229 0.749297443875 0.00970067685551 0.071096394502 0.018747052798 -0.0382548092334 0.00458964637213 0.0068223882904 0.0041634718648
1.885 0.0620723726901 0.000736775331586 0.00516278459586 0.00123302362751 0.0829471786423 0.000213512339228 0.000547932596639 0.0011139109144 0.748336154479 0.00968724151045 0.070436242591 0.018477041052 -0.03841093183 0.00458763376655 0.0068302415122 0.0041662785227
1.895 0.0615151728781 0.000730802292795 0.00508083586323 0.00121385952423 0.0823080424561 0.000211187676167 0.000536881670858 0.0010940618652 0.747377425614 0.0096755986498 0.069740562709 0.018201575739 -0.0385666991373 0.00458561654734 0.006837913797 0.0041689950971
1.905 0.0609648864357 0.000725016113932 0.00499730746105 0.00119474316147 0.0816762474085 0.000208911532055 0.000525507804076 0.00107424727566 0.746421246934 0.00966567610995 0.069010151095 0.017920834417 -0.0387221127689 0.00458359672289 0.0068454063487 0.0041716224635
1.915 0.0604214059143 0.000719407162344 0.00491229713001 0.00117566391631 0.0810516852306 0.000206682794348 0.000513840209501 0.00105447630794 0.745467608011 0.00965740114955 0.068245827821 0.017634997836 -0.0388771743271 0.00458157628795 0.0068527203614 0.0041741614882
1.925 0.0598846258424 0.000713966082222 0.00482590168544 0.00115661125991 0.0804342495789 0.000204500358789 0.000501907829954 0.00103475803301 0.744516498331 0.00965070068509 0.067448436692 0.017344249948 -0.0390318854034 0.00457955722372 0.0068598570201 0.0041766130272
1.935 0.0593544426822 0.000708683801733 0.00473821702387 0.0011375747571 0.0798238359943 0.000202363132988 0.000489739331796 0.00101510142354 0.74356790729 0.00964550148871 0.06661884514 0.01704877793 -0.0391862475788 0.00457754149804 0.0068668175005 0.0041789779273
1.945 0.0588307547861 0.000703551541725 0.00464933813042 0.00111854406554 0.0792203418621 0.000200270033139 0.000477363110682 0.000995515362885 0.742621824184 0.00964173041419 0.065757944131 0.016748772187 -0.0393402624232 0.00457553106538 0.0068736029685 0.0041812570256
1.955 0.0583134623556 0.000698560819673 0.00455935908586 0.00109950893571 0.0786236663716 0.000198219991747 0.000464807294339 0.000976008638798 0.741678238207 0.00963931458573 0.064866648049 0.016444426368 -0.0394939314963 0.00457352786698 0.0068802145815 0.0041834511501
1.965 0.0578024674008 0.000693703456449 0.0044683730738 0.00108045920966 0.0780337104774 0.000196211950087 0.000452099741105 0.000956589950169 0.74073713844 0.00963818160358 0.063945894605 0.01613593737 -0.0396472563471 0.00457153383091 0.0068866534875 0.0041855611194
1.975 0.0572976737003 0.000688971577333 0.00437647238791 0.00106138482097 0.0774503768626 0.000194244863065 0.000439268046331 0.000937267905082 0.739798513849 0.00963825971922 0.062996644724 0.015823505356 -0.0398002385144 0.00456955087217 0.0068929208257 0.0041875877429
1.985 0.0567989867631 0.000684357617353 0.00428374843917 0.00104227579401 0.0768735699022 0.000192317700649 0.000426339540294 0.000918051023171 0.738862353279 0.00963947801889 0.062019882443 0.015682213017 -0.0399528795264 0.00456758089275 0.0068990177259 0.0041895318216
1.995 0.0563063137911 0.000679854320242 0.00419029176344 0.00102312224343 0.0763031956259 0.00019042944465 0.000413341293872 0.00089894773378 0.737928645445 0.00964176658495 0.061016614809 0.015566705225 -0.0401051809014 0.00456562578159 0.0069049453098 0.004191394147
2.005 0.0558195636422 0.000675454740469 0.00409619202859 0.00100391437295 0.0757391616821 0.000188579090996 0.000400300119985 0.000879966379701 0.73699737893 0.00964505665957 0.05998787177 0.015446092356 -0.0402571441476 0.00456368741478 0.00691070469 0.0041931755021
2.015 0.055338646795 0.00067115224206 0.00400153804193 0.000984642475885 0.0751813773092 0.000186765653017 0.000387242574395 0.000861115217397 0.736068542176 0.00964928078266 0.058934706079 0.015320370498 -0.0404087707628 0.00456176765547 0.0069162969703 0.0041948766616
2.025 0.0548634753134 0.000666940497718 0.00390641775791 0.000965296933423 0.0746297532968 0.000184988156324 0.000374194957249 0.000842453093952 0.73514212348 0.00965437294225 0.057858193186 0.015189536564 -0.0405600622353 0.00455986835395 0.0069217232463 0.0041964983912
2.035 0.0543939628136 0.000662813486307 0.00381091828516 0.000945868214579 0.074084201955 0.000183245644717 0.000361183319337 0.000825959391551 0.734218110987 0.00966026868869 0.05675943114 0.015053588295 -0.0407110200433 0.00455799134772 0.0069269846048 0.0041980414487
2.045 0.0539300244302 0.000658765490399 0.00371512589422 0.000926346875366 0.073544637085 0.000181537174361 0.000348233458886 0.000809463430433 0.733296492689 0.00966690526111 0.055639540482 0.014912524263 -0.0408616456554 0.0045561384614 0.0069320821244 0.004199506583
2.055 0.0534715767847 0.000654791092736 0.00361912602502 0.000922794842826 0.0730109739435 0.000179861821351 0.000335370929796 0.000792979335102 0.73237725641 0.00967422169401 0.05449966416 0.014766343865 -0.0410119405303 0.00455431150684 0.0069370168753 0.0042008945356
2.065 0.0530185379532 0.000650885171701 0.00352300329421 0.000927180355017 0.0724831292187 0.000178218676307 0.000328802131768 0.000776521097585 0.731460389811 0.00968215891262 0.053340967418 0.014615047331 -0.0411619061174 0.00455251228306 0.0069417899194 0.0042022060393
2.075 0.0525708274367 0.000647042897686 0.00342684150269 0.000930525721481 0.0719610209963 0.00017660684693 0.000325533401933 0.000760102570094 0.730545880376 0.00969065982713 0.052164637715 0.01445863572 -0.0413115438564 0.00455074257628 0.0069464023107 0.0042034418192
2.085 0.0521283661304 0.000643259726866 0.00333072364318 0.000932789961358 0.0714445687328 0.000175025460208 0.000322155972524 0.000743737471594 0.729633715413 0.00969966941136 0.050971884621 0.014297110925 -0.0414608551776 0.0045490041599 0.0069508550946 0.0042046025925
2.095 0.0516910762953 0.000639531396266 0.00323473190758 0.000933932498394 0.0709336932262 0.000173473657442 0.000318673218501 0.000727439387745 0.728723882043 0.00970913477571 0.049763939738 0.014130475669 -0.041609841502 0.00454729879445 0.006955149309 0.0042056890687
2.105 0.0512588815289 0.000635853917977 0.00313894769431 0.000933913156939 0.0704283165908 0.000171950599345 0.000315088480706 0.000711221771532 0.7278163672 0.00971900523108 0.048542056608 0.013958733512 -0.0417585042414 0.00454562822764 0.0069592859837 0.0042067019496
2.115 0.0508317067381 0.000632223572831 0.00304345161596 0.000932692158087 0.0699283622286 0.000170455464799 0.000311405071281 0.000695097944545 0.72691115762 0.00972923234328 0.047307510634 0.013781888842 -0.0419068447982 0.00454399419425 0.0069632661404 0.0042076419295
2.125 0.0504094781118 0.000628636903486 0.00294832350685 0.000930230115013 0.0694337548052 0.000168987449085 0.000307626270706 0.000679081100768 0.726008239842 0.00973976998733 0.046061598996 0.01359994689 -0.042054864566 0.00454239841615 0.0069670907933 0.004208509695
2.135 0.0499921230947 0.000625090708582 0.00285364242974 0.000926488030226 0.068944420223 0.000167545767377 0.000303755330587 0.000665120324182 0.725107600197 0.00975057438402 0.044805640583 0.013412913717 -0.0422025649291 0.00454084260223 0.0069707609488 0.0042093059258
2.145 0.0495795703611 0.000621582034986 0.00275948668407 0.00092142729045 0.0684602855956 0.000166129652496 0.000299795474477 0.000653337532771 0.724209224806 0.00976160413834 0.043540975917 0.013220796222 -0.0423499472631 0.00453932844836 0.0069742776056 0.0042100312938
2.155 0.0491717497902 0.000618108171572 0.00266593381263 0.000915009663592 0.0679812792264 0.000164738356378 0.000295749893147 0.000640870053886 0.723313099574 0.00977282026909 0.042268967087 0.01302360214 -0.0424970129346 0.00453785763736 0.0069776417548 0.004210686464
2.165 0.0487685924414 0.000614666641378 0.00257306060933 0.000907197294309 0.067507330583 0.000163371146152 0.000292981924684 0.000627819330077 0.722419210186 0.00978418622926 0.040990997688 0.012821340046 -0.0426437633013 0.00453643183887 0.0069808543801 0.0042112720945
2.175 0.0483700305299 0.000611255194842 0.00248094312617 0.000897952700452 0.0670383702738 0.000162027311919 0.000290746337883 0.000614285866663 0.721527542098 0.00979566792571 0.03970847277 0.01261401935 -0.0427901997125 0.00453505270941 0.0069839164577 0.0042117888359
2.185 0.0479759974038 0.000607871802349 0.00238965668077 0.000887248512218 0.0665743300274 0.000160706158531 0.000288378725768 0.000600369238043 0.720638080537 0.00980723373211 0.038422818779 0.012516883043 -0.0429363235087 0.00453372189215 0.0069868289565 0.0042122373322
2.195 0.0475864275213 0.000604514647079 0.00229927586328 0.000875123606532 0.0661151426677 0.000159407012949 0.00028588294312 0.000586168096459 0.719750810495 0.009818854497 0.037135483514 0.012481797519 -0.0430821360216 0.00453244101701 0.006989592838 0.0042126182208
2.205 0.0472012564276 0.000601182117773 0.0022098745438 0.00086317641132 0.0656607420964 0.000158129216806 0.000283262810553 0.000571780181328 0.718865716721 0.00983050354354 0.035847936094 0.012444489159 -0.0432276385747 0.00453121170042 0.0069922090564 0.0042129321319
2.215 0.0468204207342 0.000597872800978 0.00212152587939 0.000851554053771 0.0652110632676 0.000156872132026 0.00028052211478 0.000557302324979 0.717982783719 0.00984215667614 0.03456166692 0.012404949734 -0.0433728324831 0.00453003554538 0.0069946785591 0.0042131796892
2.225 0.0464438580966 0.000594585474529 0.00203429967987 0.000843065800913 0.0647660421706 0.000155635139143 0.000278185737174 0.000544703563567 0.717101995741 0.00985379216694 0.033278141207 0.012363171011 -0.0435177190533 0.00452891414125 0.0069970022858 0.00421336151
2.235 0.0460715071943 0.000591319099884 0.00194822296993 0.000836474111119 0.0643256158074 0.000154417636075 0.000276807253196 0.000533169649743 0.716223336784 0.00986539075094 0.032911953071 0.01231914476 -0.0436622995838 0.00452784906374 0.0069991811698 0.004213478205
2.245 0.0457033077099 0.000588072815184 0.00186328873149 0.000827798449704 0.0638897221757 0.000153219039206 0.00027527355091 0.000524901202629 0.715346790585 0.00987693561537 0.032565980961 0.012272862742 -0.0438065753646 0.00452684187479 0.007001216137 0.0042135303786
2.255 0.0453392003098 0.00058484592806 0.00177948903084 0.000817152374798 0.0634583002485 0.000152038781651 0.000273588906018 0.000515708234789 0.714472340615 0.00988841238429 0.032215454905 0.012224316715 -0.0439505476779 0.00452589412246 0.0070031081066 0.0042135186285
2.265 0.0449791266244 0.000581637908869 0.00172726247113 0.000804648423297 0.0630312899529 0.000150876316319 0.000271757559147 0.000505738016795 0.713599970077 0.00989980909488 0.031860923207 0.012173498427 -0.0440942177974 0.00452500734084 0.0070048579907 0.0042134435467
2.275 0.0446230292292 0.000578448383774 0.00170113259871 0.000790398120264 0.0626086321573 0.000149731111693 0.000269783709274 0.000495136477435 0.712729661897 0.00991111618484 0.031502942649 0.012120399613 -0.0442375869893 0.00452418304995 0.007006466695 0.0042133057185
2.285 0.0442708516268 0.000575277127601 0.00167497256958 0.000774511987007 0.0621902686481 0.000148602654922 0.000267671522039 0.000484048207739 0.711861398723 0.00992232645706 0.031141955002 0.012084722628 -0.0443806565114 0.00452342275557 0.0070079351181 0.0042131057235
2.295 0.0439225382281 0.000572124057649 0.00164878931927 0.000757099549998 0.0617761421157 0.000147490449858 0.000265425123222 0.000472616479795 0.710995162919 0.00993343506521 0.030778044614 0.012159784338 -0.0445234276139 0.00452272794925 0.0070092641523 0.0042128441352
2.305 0.0435780343351 0.000568989226858 0.00162258689166 0.000738269349502 0.0613661961358 0.000146394016419 0.000263048604691 0.000460983254178 0.710130936562 0.00994443947609 0.030411230399 0.012232726628 -0.0446659015391 0.00452210010806 0.0070104546829 0.004212521521
2.315 0.0432372861239 0.000565872816883 0.0015963692903 0.000718128948132 0.0609603751532 0.00014531289285 0.000260546020763 0.000449289193021 0.709268701435 0.00995533943711 0.030041531579 0.012303529639 -0.0448080795216 0.00452154069457 0.007011507589 0.0042121384425
2.325 0.0429002406269 0.000562775132507 0.00157014047863 0.000696784939329 0.060558624465 0.000144246632434 0.000257921390197 0.000437673674092 0.708408439023 0.00996613694836 0.029668967683 0.01237217343 -0.0449499627883 0.00452105115667 0.0070124237431 0.0042116954556
2.335 0.0425668457172 0.000559696594518 0.00154390438072 0.00067773851964 0.0601608902067 0.000143194805422 0.000255178695391 0.000426273969646 0.707550130511 0.00997683622081 0.029293558555 0.012438637984 -0.0450915525584 0.00452063292745 0.0070132040111 0.0042111931104
2.345 0.0422370500925 0.000556637733889 0.00151766488125 0.000663130273161 0.0597671193321 0.000142156996339 0.000252509841348 0.000415174107446 0.706693756778 0.00998744363579 0.028915324358 0.012502903201 -0.0452328500438 0.00452028742512 0.0070138492529 0.0042106319513
2.355 0.0419108032584 0.000553599185473 0.00149142582651 0.000649738219923 0.0593772596028 0.000141132808144 0.000251401169509 0.000404375594916 0.70583929839 0.00999796771075 0.028534285578 0.012564948891 -0.0453738564486 0.00452001605286 0.0070143603217 0.0042100125171
2.365 0.0415880555141 0.000550581681923 0.00146519102452 0.00065190154039 0.0589912595711 0.000140121854583 0.0002502917829 0.000393872743498 0.7049867356 0.0100084190483 0.028150463028 0.012624754777 -0.0455145729697 0.00451982019865 0.0070147380648 0.0042093353412
2.375 0.0412687579367 0.000547586047587 0.00143896424526 0.000654008075641 0.0586090685653 0.000139123769518 0.000249038514659 0.000383659913001 0.704136048344 0.0100188102926 0.027763877851 0.012682300491 -0.0456550007964 0.0045197012352 0.0070149833228 0.0042086009516
2.385 0.0409528623667 0.000544613192811 0.00141274922166 0.000656055981201 0.0582306366755 0.000138138198033 0.000247645645747 0.000373731508598 0.703287216231 0.0100291560811 0.027374551529 0.012737565566 -0.0457951411111 0.00451966051979 0.0070150969309 0.0042078098705
2.395 0.0406403213936 0.000541664107551 0.0013865496495 0.000658043430089 0.0578559147396 0.000137164798068 0.000246117422953 0.000364081982631 0.702440218545 0.0100394729928 0.026982505881 0.012793628449 -0.0459349950885 0.00451969939411 0.0070150797176 0.0042069626152
2.405 0.0403310883417 0.000538739856289 0.00136036918804 0.000659968612168 0.0574848543303 0.000136203246669 0.000244458052349 0.000354705832169 0.701595034236 0.0100497794995 0.026587763073 0.01289000577 -0.0460745638965 0.0045198191842 0.0070149325056 0.0042060596976
2.415 0.0400251172565 0.000535841571533 0.00133421146043 0.000661829734505 0.0571174077405 0.000135253230048 0.000243090575112 0.000345597601818 0.700751641921 0.0100600959002 0.026190345616 0.012984132261 -0.0462138486954 0.00452002120021 0.0070146561114 0.0042051016245
2.425 0.0397223628911 0.00053297044852 0.00130808005408 0.000663625020721 0.0567535279724 0.000134314448971 0.000241733185973 0.000336751880244 0.699910019875 0.0100704442701 0.025790276378 0.01307598371 -0.046352850639 0.00452030673642 0.0070142513461 0.0042040888972
2.435 0.039422780693 0.000530127739316 0.00128197852108 0.00066535271114 0.0563931687215 0.000133386616842 0.00024024285908 0.000328163301412 0.699070146028 0.0100808483989 0.025387578581 0.01316553579 -0.0464915708736 0.00452067707089 0.0070137190142 0.0042030220126
2.445 0.0391263267914 0.000527314747542 0.00125591037864 0.000667011062462 0.0560362843658 0.000132469459986 0.000238623834118 0.000319826543223 0.698231997965 0.0100913337239 0.024982275809 0.01325276406 -0.0466300105389 0.00452113346552 0.007013059915 0.0042019014618
2.455 0.0388329579845 0.000524532822178 0.0012298791094 0.000668598347699 0.0556828299549 0.000131562716869 0.000236880312038 0.000311736329716 0.697395552916 0.0101019272669 0.024574392009 0.013337643955 -0.0467681707674 0.00452167716585 0.0070122748416 0.0042007277315
2.465 0.038542631727 0.000521783352475 0.00120388816173 0.000670112856011 0.0553327611954 0.00013066613665 0.000235016459437 0.000303887427675 0.696560787756 0.0101126575618 0.024163951498 0.013420150787 -0.046906052685 0.00452230940088 0.0070113645817 0.0041995013034
2.475 0.0382553061184 0.000519067762146 0.00117794095054 0.000671552892236 0.05498603444 0.000129779481987 0.000233036406318 0.000296274646823 0.695727678998 0.0101235545858 0.023750978969 0.013549746299 -0.0470436574107 0.00452303138297 0.0070103299171 0.0041982226543
2.485 0.0379709398908 0.000516387503965 0.00115204085694 0.000674478302716 0.054642606677 0.00012890252361 0.000231077324938 0.000288892841481 0.694896202794 0.0101346496829 0.023335499488 0.013696684789 -0.0471809860567 0.00452384430772 0.0070091716241 0.0041968922561
2.495 0.0376894923974 0.000513744054234 0.00112619122953 0.000683672353478 0.0543024355183 0.000128035046522 0.000229307219223 0.000281736909213 0.694066334924 0.0101459754828 0.022917538503 0.01407529028 -0.0473180397287 0.00452474935383 0.0070078904734 0.0041955105762
2.505 0.0374109236018 0.000511138907375 0.0011003953838 0.000695513733534 0.0539654791867 0.000127176841965 0.000227423366564 0.000274801788033 0.693238050798 0.0101575658287 0.022497121849 0.014460088522 -0.0474548195256 0.00452574768296 0.0070064872301 0.0041940780773
2.515 0.0371351940659 0.000508573570214 0.00107465660324 0.000707416678295 0.053631696509 0.000126327714986 0.000225429863071 0.000272306171085 0.69241132545 0.0101694556846 0.022074275746 0.014841489809 -0.0475913265398 0.00452684043961 0.0070049626539 0.0041925952173
2.525 0.0368622649399 0.000506049556968 0.00104897813929 0.00072262584898 0.0533010469016 0.000125487477507 0.00022333077167 0.000271330805442 0.691586133534 0.0101816810544 0.021649026811 0.015219443049 -0.0477275618571 0.00452802875098 0.007003317499 0.0041910624498
2.535 0.0365920979514 0.000503568383444 0.0010233632121 0.000738314697347 0.0529734903617 0.000124655952674 0.000221163009409 0.000270229943228 0.69076244932 0.0101942788899 0.021221402054 0.015593897178 -0.047863526557 0.00452931372687 0.0070015525144 0.0041894802238
2.545 0.036324655395 0.000501131562041 0.000997815010256 0.000753552120095 0.0526489874585 0.000123832969933 0.000219463183987 0.00026901284076 0.68994024669 0.0102072870003 0.020791428888 0.015964801153 -0.0479992217125 0.00453069645952 0.0069996684435 0.0041878489836
2.555 0.0360599001221 0.00049874059597 0.0009723366918 0.000768341096406 0.0523274993198 0.0001230183701 0.00021765860365 0.000267688673485 0.689119499136 0.0102207439564 0.020359135128 0.016332103957 -0.0481346483901 0.00453217802355 0.0069976660247 0.0041861691696
2.565 0.0357977955312 0.000496396974457 0.000946931384098 0.000786463527933 0.0520089876254 0.00012221199978 0.000215753301653 0.000266266536727 0.688300179752 0.0102346889923 0.019924549001 0.016798006055 -0.0482698076501 0.00453375947574 0.0069955459907 0.0041844412175
2.575 0.0355383055577 0.000494102167001 0.000921602184421 0.000807506188584 0.0516934145965 0.00012141371475 0.000213751277148 0.000264755446883 0.687482261235 0.0102491619046 0.019487699143 0.01728141237 -0.0484047005466 0.00453544185501 0.0069933090696 0.0041826655587
2.585 0.0352813946649 0.000491857618679 0.000896352160188 0.000828096364911 0.0513807429861 0.000120623376517 0.000211656494545 0.000263164341213 0.68666571588 0.0102642029541 0.019048614605 0.017759899257 -0.0485393281273 0.00453722618229 0.0069909559838 0.0041808426205
2.595 0.0350270278346 0.000489664744354 0.000871184349392 0.000849330123544 0.0510709360702 0.000119840856268 0.000209472883365 0.000261502079042 0.685850515573 0.0102798527529 0.018607324861 0.018233405337 -0.048673691434 0.00453911346036 0.0069884874512 0.0041789728259
2.605 0.0347751705571 0.000487524924469 0.000846101760791 0.000875288830489 0.0507639576387 0.000119066029242 0.000207204339492 0.000259777442478 0.685036631791 0.0102961521645 0.018163859805 0.018701869432 -0.048807791502 0.00454110467379 0.0069859041838 0.004177056594
2.615 0.0345257888236 0.000485439499249 0.00082110737442 0.000900398303743 0.0504597719859 0.000118298779556 0.000204854726834 0.000257999137133 0.684224035598 0.0103131421897 0.01771824976 0.01916523057 -0.0489416293608 0.00454320078885 0.0069832068892 0.0041750943394
2.625 0.0342788491165 0.000483409764334 0.000796204141635 0.000930215794382 0.0501583439039 0.000117538994915 0.000202437800295 0.000256175793283 0.683412697638 0.010330863857 0.017270525479 0.019623427977 -0.0490752060339 0.00454540275332 0.0069803962701 0.0041730864728
2.635 0.0340343184009 0.000481436965921 0.000771394985845 0.000961103135716 0.049859638672 0.000116786570629 0.000201298128695 0.00025431596521 0.682602588133 0.0103493581133 0.016820718152 0.020344817845 -0.0492085225386 0.00454771149653 0.0069774730237 0.0041710334012
2.645 0.0337921641166 0.000479522295756 0.000746682802282 0.000991175382186 0.049563622049 0.000116041405829 0.000200539587882 0.000252428133276 0.681793676883 0.0103686657017 0.016368859405 0.021155121616 -0.0493415798866 0.00455012792916 0.0069744378429 0.004168935527
2.655 0.0335523541693 0.00047766688727 0.000722070458895 0.00102361798845 0.0492702602663 0.000115303405508 0.000199914579632 0.000250520703713 0.680985933256 0.0103888270587 0.015914981306 0.021989993006 -0.0494743790832 0.00455265294323 0.0069712914151 0.0041667932494
2.665 0.0333148569231 0.000475871810588 0.000697560796168 0.00105749617675 0.0489795200185 0.00011457247985 0.000199633585412 0.000248602011098 0.680179326188 0.0104098821898 0.015459116371 0.022814924429 -0.0496069211284 0.00455528741192 0.0069680344237 0.0041646069633
2.675 0.0330796411921 0.000474138068679 0.000673156627777 0.00109053793389 0.0486913684557 0.000113848542859 0.000199388849666 0.00024668031548 0.679373824178 0.0104318705567 0.015001297564 0.023629835759 -0.0497392070161 0.00455803218958 0.0069646675466 0.0041623770598
2.685 0.0328466762331 0.000472466593316 0.000648894135845 0.00112275043504 0.0484057731769 0.000113131512758 0.000200465630176 0.000244763806624 0.678569395287 0.0104548309642 0.014541558304 0.024442713413 -0.0498712377345 0.00456088811166 0.0069611914573 0.0041601039263
2.695 0.0326159317374 0.000470858241245 0.000625204426987 0.00115414080103 0.0481227022221 0.000112421311505 0.000201928224228 0.00024286060378 0.677766007129 0.0104788014466 0.014079932465 0.025396522062 -0.0500030142662 0.00456385599457 0.0069576068246 0.0041577879464
2.705 0.0323873778241 0.000469313790489 0.00060162424711 0.00118810485816 0.0478421240646 0.000111717864849 0.000203259975489 0.000240978755039 0.676963626872 0.0105038191453 0.013616454384 0.026341231324 -0.0501345375879 0.00456693663568 0.0069539143126 0.0041554295002
2.715 0.0321609850322 0.000467833937228 0.000578156332276 0.00122408370856 0.0475640076038 0.000111021101362 0.000204465274525 0.000239126238459 0.676162221233 0.0105299202091 0.013151158862 0.027276746734 -0.0502658086709 0.00457013081323 0.0069501145807 0.0041530289638
2.725 0.0319367243136 0.000466419292271 0.000554803392952 0.00125923761813 0.0472883221587 0.000110330952922 0.000205548475221 0.000237310964866 0.675361756471 0.0105571396755 0.01268408117 0.028202974507 -0.0503968284808 0.0045734392863 0.0069462082839 0.0041505867102
2.735 0.0317145670265 0.000465070378743 0.000531568113912 0.00129405613504 0.0470150374602 0.0001096473547 0.000206513894685 0.000235540774218 0.67456219839 0.0105855113638 0.012215257048 0.029119821538 -0.0505275979778 0.00457686279469 0.0069421960726 0.0041481031081
2.745 0.0314944849278 0.000463787629124 0.000508453155196 0.00132852358849 0.0467441236451 0.00010897024224 0.000207365814847 0.000233823441391 0.673763512329 0.010615067772 0.011744722714 0.03002719539 -0.0506581181165 0.00458040205903 0.0069380785927 0.0041455785234
2.755 0.031276450167 0.000462571382955 0.00048546115179 0.00136218791405 0.0464755512491 0.000108299555873 0.000208108480236 0.000233860291266 0.672965663159 0.0106458399714 0.011344061573 0.030925004291 -0.050788389846 0.00458405778057 0.0069338564855 0.004143013318
2.765 0.0310604352794 0.000461421885147 0.000467405849692 0.00139505490696 0.0462092912004 0.000107635236281 0.000208746100845 0.00023482906902 0.672168615284 0.010677857511 0.011767379771 0.031813157136 -0.0509184141101 0.00458783064127 0.006929530388 0.0041404078506
2.775 0.0308464131795 0.000460339284104 0.00048407823882 0.00142713031967 0.0459453148128 0.000106977226292 0.000209282851599 0.00023573087193 0.671372332632 0.0107111483218 0.012187475136 0.032691563475 -0.0510481918472 0.00459172130372 0.006925100933 0.0041377624764
2.785 0.0306343571549 0.000459323630232 0.000500364334585 0.00145841986194 0.045683593781 0.000106325470094 0.000209722871013 0.000236565626451 0.670576778652 0.0107457386225 0.012604329677 0.033560133509 -0.0511777239904 0.00459573041117 0.0069205687485 0.0041350775472
2.795 0.0304242408597 0.000458374875133 0.00051627096674 0.00148892920144 0.0454241001717 0.000105679912379 0.000210070264829 0.000237333256995 0.669781916314 0.0107816528407 0.013017926243 0.03441877809 -0.0513070114675 0.00459985858741 0.0069159344587 0.0041323534115
2.805 0.0302160383091 0.00045749287086 0.000531804910124 0.00151866396377 0.0451668064202 0.000105040501099 0.000210329104243 0.000238033691308 0.668987708099 0.0108189135294 0.013428248531 0.035267408714 -0.0514360552009 0.00460410643688 0.0069111986831 0.0041295904146
2.815 0.0300097238724 0.000456677369355 0.000546972885123 0.00154762973279 0.0449116853228 0.000104407182018 0.000210503425411 0.000238666856739 0.668194115999 0.0108575412887 0.013835281089 0.036105937515 -0.051564856108 0.00460847454462 0.006906362037 0.0041267888984
2.825 0.0298052722682 0.000455928022731 0.000561781558285 0.00157583205098 0.0446587100328 0.000103779904336 0.000210597231394 0.000239232683484 0.667401101515 0.0108975547021 0.014239009312 0.036934277264 -0.0516934151009 0.00461296347628 0.0069014251318 0.0041239492015
2.835 0.0296026585579 0.000455244383185 0.000576237542283 0.00160327641957 0.0444078540525 0.000103158615303 0.000210614492056 0.000239731100913 0.666608625648 0.0109389702725 0.014639419458 0.037752341363 -0.0518217330867 0.00461757377812 0.0068963885745 0.0041210716595
2.845 0.0294018581405 0.000454625903934 0.000590347396894 0.00162996829906 0.0441590912291 0.000102543264272 0.000210559144356 0.000240162039994 0.665816648896 0.0109818023639 0.015036498641 0.038560043836 -0.0519498109674 0.00462230597705 0.0068912529681 0.0041181566047
2.855 0.0292028467469 0.000454071940011 0.000604117629164 0.00165591310924 0.0439123957493 0.000101933799584 0.000210435091459 0.000240525433656 0.665025131255 0.0110260631537 0.015430234839 0.039357299335 -0.0520776496397 0.00462716058063 0.0068860189112 0.0041152043663
2.865 0.0290056004343 0.000453581749563 0.000617554693928 0.00168111622963 0.0436677421331 0.000101330169685 0.000210246205429 0.000240821213989 0.664234032207 0.0110717625837 0.015820616897 0.040144023123 -0.0522052499955 0.00463213807711 0.0068806869985 0.0041122152706
2.875 0.0288100955813 0.000453154495449 0.000630664994218 0.00170558299969 0.0434251052285 0.000100732322546 0.000209996325917 0.000241049315014 0.663443310724 0.0111189083374 0.016207634529 0.040920131081 -0.0523326129218 0.00463723893547 0.0068752578208 0.0041091896405
2.885 0.0286163088822 0.000452789247018 0.000643454881778 0.00172931871905 0.0431844602077 0.00010014020728 0.000209689259687 0.00024120967148 0.662652925257 0.0111675057956 0.016591278323 0.041685539695 -0.0524597393005 0.00464246360546 0.0068697319648 0.004106127796
2.895 0.0284242173425 0.000452484982454 0.000655930657384 0.00175232864802 0.0429457825603 9.95537703273e-05 0.000209328782872 0.000241302219235 0.661862833736 0.011217558023 0.016971539746 0.042440166058 -0.0525866300086 0.00464781251766 0.0068641100132 0.0041128455068
2.905 0.0282337982731 0.000452240590905 0.000668098571397 0.00177556859061 0.0427090480902 9.8972958972e-05 0.000208918639694 0.000241326895594 0.661072993563 0.0112690657525 0.017348411146 0.043183927859 -0.0527132859182 0.00465328608351 0.0068583925445 0.0041249537865
2.915 0.0280450292862 0.000452054875608 0.000679964824111 0.00179993101934 0.0424742329077 9.83977192324e-05 0.000208462544689 0.000241283636621 0.660283361611 0.0113220273763 0.017721885754 0.043916743384 -0.0528397078968 0.00465888469541 0.0068525801339 0.004137047911
2.925 0.0278578882898 0.000451926556411 0.00069153556619 0.00182362710028 0.0422413134283 9.78279967374e-05 0.000207964179903 0.000241172381756 0.659493894217 0.0113764389413 0.018091957691 0.044638531511 -0.0529658968069 0.00466460872669 0.0068466733522 0.0041491279035
2.935 0.0276723534832 0.000451854272997 0.000702816899164 0.00184666082128 0.0420102663658 9.72637351619e-05 0.000207427197876 0.000240993070689 0.658704547176 0.0114322941648 0.018458621974 0.045351951004 -0.0530918535062 0.00467045853189 0.0068406727666 0.0041611937869
2.945 0.0274884033524 0.000451836588504 0.000713814875815 0.00186903614117 0.0417810687273 9.67048780211e-05 0.000206855221147 0.000240745642238 0.657915275742 0.0114895844389 0.018821874512 0.04610539683 -0.0532175788477 0.00467643444657 0.0068345789403 0.0041732455843
2.955 0.0273060166657 0.000451871992719 0.000724535500485 0.00189075699016 0.0415536978103 9.61513681026e-05 0.000206251842149 0.000240430037379 0.657126034618 0.0115482988512 0.019181712118 0.046864436775 -0.05334307368 0.00468253678764 0.006828392433 0.0041852833185
2.965 0.0271251724688 0.000451958905993 0.00073498472972 0.00191182726985 0.0413281311971 9.56031469083e-05 0.000205620623865 0.000240997294272 0.656336777953 0.0116084242113 0.019538132511 0.04761882039 -0.0534683388465 0.00468876585329 0.0068221138003 0.0041973070129
2.975 0.0269458500808 0.000452095682941 0.000745168472455 0.00193225085348 0.0411043467513 9.50601529586e-05 0.000204965099726 0.000242117111861 0.655547459341 0.0116699450869 0.019891134316 0.048363512242 -0.0535933751866 0.00469512192319 0.0068157435945 0.0042093166902
2.985 0.0267680290894 0.000452280616591 0.000755092590581 0.0019520315861 0.0408823226123 9.45223264628e-05 0.000204288773517 0.000243135105853 0.654758031808 0.0117328438344 0.020390586974 0.049098426958 -0.0537181835345 0.00470160525852 0.0068092823636 0.0042213123738
2.995 0.0265916893473 0.000452511942149 0.000764762899312 0.00197117328484 0.0406620371917 9.39896042728e-05 0.000203595121867 0.000244050323248 0.653968447817 0.0117971006473 0.02089854828 0.049823479479 -0.0538427647202 0.00470821610211 0.0068027306526 0.0042332940867
3.005 0.0264168110366 0.000452787842838 0.000774185098483 0.00198967980807 0.0404434692363 9.34619241368e-05 0.000202887524705 0.000245170667016 0.653178659881 0.0118626935967 0.021402732858 0.050538585666 -0.0539671195693 0.00471495467859 0.0067960890026 0.004245261852
3.015 0.0262433761797 0.000453106494293 0.000783363258362 0.00200755657041 0.0402265992913 9.29392341669e-05 0.000202167799262 0.000246536649967 0.652388634434 0.0119295987994 0.021903117961 0.051243676176 -0.0540912489025 0.00472182119446 0.0067893579508 0.0042572156929
3.025 0.0260713686187 0.000453466114697 0.000792299836238 0.00202481052647 0.0400114096823 9.24214954908e-05 0.00020143621499 0.000247802888323 0.651598352211 0.0119977916017 0.022399666934 0.051938696839 -0.0542151535363 0.00472881583825 0.0067825380313 0.0042691556327
3.035 0.0259007724868 0.00045386495648 0.00080099720197 0.002041448646 0.039797883031 9.19086696915e-05 0.00020069297301 0.000248971114008 0.650807794642 0.0120672472522 0.022892342822 0.052623595053 -0.0543388342828 0.00473593878064 0.0067756297743 0.0042810816945
3.045 0.0257315721348 0.000454301306146 0.000809457707458 0.00205747784513 0.0395860021848 9.14007182231e-05 0.000199938273678 0.000250043044529 0.650016943226 0.012137940945 0.023381108994 0.053298319159 -0.0544622919496 0.0047431901746 0.0067686337068 0.0042929939015
3.055 0.0255637521283 0.000454773485004 0.000817683686787 0.0020729049867 0.0393757502157 9.08976035421e-05 0.000199172314083 0.000251020384892 0.649225779528 0.012209847851 0.023865929147 0.053962818436 -0.05458552734 0.00475057015556 0.006761550352 0.0043048922769
3.065 0.0253972972435 0.000455279849391 0.000826919413524 0.00208852950804 0.0391671104133 9.03992868769e-05 0.000198395290586 0.000251904825921 0.648434285184 0.0122829431472 0.024346767298 0.054632088679 -0.0547085412529 0.00475807884151 0.0067543802298 0.0043167768441
3.075 0.0252321924645 0.000455818791334 0.000841007822786 0.00210416518795 0.0389600662838 8.99057319568e-05 0.000197607398456 0.000252698045454 0.647642441896 0.0123572020441 0.024823587792 0.055299068231 -0.054831334483 0.00476571633321 0.0067471238567 0.0043286476261
3.085 0.0250684229792 0.00045638873881 0.000854784638903 0.00211924015383 0.0387546015459 8.94168997449e-05 0.000196808830473 0.000253401708097 0.646850231436 0.0124325998084 0.025296355296 0.05595568508 -0.0549539078206 0.0047734827143 0.0067397817456 0.0043405046465
3.095 0.0249059741767 0.000456988155841 0.000868252785888 0.00213376055398 0.0385507001275 8.89327531215e-05 0.000195999778361 0.000254017465338 0.646057635641 0.0125091117915 0.025842025561 0.056601891831 -0.0550762620519 0.00478137805149 0.0067323544062 0.0043523479283
3.105 0.0247448316438 0.000457615542856 0.000881415165648 0.00214773248973 0.0383483461627 8.84532548325e-05 0.000195180432091 0.000254546956012 0.645264636417 0.0125867134472 0.026396530079 0.057237642032 -0.0551983979589 0.00478940239478 0.0067248423449 0.0043641774949
3.115 0.0245849811616 0.000458269436673 0.000895458225442 0.00216116201568 0.0381475239875 8.79783675168e-05 0.000194350980252 0.000254991805715 0.644471215736 0.0126653803561 0.026946299928 0.057862890175 -0.0553203163192 0.00479755577752 0.0067172460644 0.0043759933696
3.125 0.0244264087027 0.000458948410455 0.000911379405077 0.00217405514018 0.0379482181389 8.7508054498e-05 0.000193511609713 0.000255353626924 0.643677355637 0.0127450882457 0.027491295372 0.058477591692 -0.0554420179065 0.00480583821665 0.0067095660647 0.0043877955757
3.135 0.0242691004282 0.000459651073768 0.000926946473556 0.0021864178258 0.037750413349 8.70422785984e-05 0.000192662506328 0.000255634020483 0.642883038226 0.0128258130055 0.028031477057 0.059081702961 -0.0555635034903 0.00481424971293 0.006701802842 0.0043995841365
3.145 0.0241130426844 0.000460376072359 0.000942162776019 0.00219825598951 0.0375540945452 8.65810030339e-05 0.000191803853916 0.000255834573993 0.642088245672 0.0129075307092 0.028566806015 0.059675181296 -0.0556847738359 0.00482279025105 0.0066939568894 0.0044113590753
3.155 0.0239582220001 0.000461122088046 0.000957031632624 0.00220957550329 0.0373592468441 8.61241916179e-05 0.000190935834627 0.000255956863287 0.641292960214 0.0129902176268 0.029097243659 0.060262918574 -0.0558058297048 0.00483145979988 0.006686028697 0.0044231204154
3.165 0.0238046250837 0.000461887838418 0.000971556338719 0.00222038219424 0.037165855551 8.56718063583e-05 0.000190058629971 0.000256002451181 0.640497164155 0.0130738502387 0.029622751787 0.060855699166 -0.0559266718541 0.00484025831258 0.0066780187512 0.0044348681802
3.175 0.0236522388203 0.000462672076607 0.000985740164966 0.00223068184523 0.0369739061549 8.52238125841e-05 0.000189172420138 0.000255972888266 0.639700839862 0.0131584052551 0.030143292579 0.061438675142 -0.0560473010372 0.00484918572694 0.0066699275358 0.004446602393
3.185 0.0235010502688 0.000463473591012 0.000999586357611 0.00224048019505 0.0367833843282 8.47801732975e-05 0.00018827738235 0.000255869713683 0.638903969769 0.0132438596201 0.030658828599 0.062011803699 -0.0561677180034 0.00485824196545 0.0066617555311 0.0044583230772
3.195 0.0233510466597 0.00046429120474 0.00101309813868 0.00224978293888 0.036594275922 8.43408528007e-05 0.000187373693884 0.000255694454545 0.638106536374 0.0133301905307 0.031169322796 0.062575042857 -0.0562879234981 0.00486742693557 0.0066535032144 0.004470030256
3.205 0.0232022153915 0.000465123775423 0.00102627870619 0.00225859572859 0.036406566964 8.39058149713e-05 0.00018646153008 0.000255448625395 0.637308522239 0.01341737544 0.031674738499 0.063128351457 -0.0564079182627 0.0048767405299 0.0066451710598 0.0044817239528
3.215 0.0230545440291 0.000465970194596 0.00103913123425 0.00226692417323 0.0362202436558 8.34750235877e-05 0.000185541064691 0.0002551337293 0.636509909991 0.0135053920736 0.032175039424 0.063671689161 -0.0565277030349 0.00488618262648 0.0066367595385 0.0044934041909
3.225 0.0229080203004 0.000466829387367 0.00105165887328 0.00227477383932 0.0360352923705 8.30484434961e-05 0.000184612470874 0.000254751258277 0.635710682321 0.0135942184325 0.032670189668 0.064205016454 -0.0566472785482 0.00489575308885 0.0066282691184 0.0045050709937
3.235 0.0227626320942 0.000467700311834 0.0010638647504 0.00228215025099 0.0358516996498 8.26260390583e-05 0.000183675919249 0.000254302691758 0.634910821985 0.0136838328016 0.03316015371 0.064728294643 -0.0567666455326 0.00490545176644 0.0066197002645 0.0045167243845
3.245 0.0226183674576 0.0004685819586 0.00107575196922 0.00228905889081 0.035669452202 8.22077748413e-05 0.000182731580186 0.000253789498654 0.6341103118 0.0137742137582 0.033644896416 0.065241485855 -0.0568858047141 0.00491527849469 0.006611053439 0.0045283643866
3.255 0.0224752145935 0.000469473350182 0.00108732361052 0.00229550519964 0.0354885368991 8.17936158681e-05 0.000181779621873 0.000253213136145 0.633309134649 0.0138653401768 0.034124383031 0.065744553043 -0.057004756815 0.00492523309529 0.0066023291007 0.0045399910233
3.265 0.0223331618583 0.000470373540519 0.0010985827319 0.00230149457739 0.0353089407741 8.13835265709e-05 0.000180820211303 0.000252575049791 0.632507273477 0.0139571912325 0.034598579188 0.06623745998 -0.0571235025537 0.0049353153764 0.0065935277058 0.004551604318
3.275 0.0221921977596 0.000471281614401 0.00110953236852 0.002307032383 0.0351306510192 8.0977472303e-05 0.00017985351492 0.000251876674274 0.631704711292 0.014049746406 0.0350674509 0.066720171263 -0.0572420426451 0.00494552513289 0.0065846497074 0.0045632042939
3.285 0.0220523109534 0.000472196686778 0.00112017553281 0.0023121239351 0.0349536549832 8.05754183196e-05 0.000178879697345 0.000251119433174 0.630901431165 0.0141429854905 0.035530964564 0.067192652312 -0.0573603778001 0.0049558621466 0.0065756955555 0.0045747909745
3.295 0.0219134902426 0.000473117902243 0.00113051521493 0.00231677451217 0.0347779401697 8.01773292374e-05 0.000177898920775 0.000250304739694 0.630097416229 0.0142368885867 0.035989086961 0.06765486937 -0.0574785087262 0.00496632618649 0.0065666656977 0.0045863643829
3.305 0.0217757245741 0.000474044434486 0.00114055438291 0.00232098935288 0.0346034942332 7.97831714405e-05 0.000176911348463 0.000249433995179 0.629292649679 0.0143314361158 0.036441785258 0.068106789503 -0.0575964361271 0.00497691700894 0.0065575605783 0.0045979245425
3.315 0.0216390030369 0.000474975485473 0.00115029598272 0.00232477365647 0.0344303049787 7.93929103409e-05 0.000175917140935 0.000248508590169 0.628487114775 0.0144266088121 0.036889027 0.068548380605 -0.0577141607029 0.00498763435797 0.006548380639 0.0046094714765
3.325 0.02150331486 0.000475910285131 0.00115974293861 0.00232813258319 0.0342583603592 7.90065111206e-05 0.000174916456968 0.000247529905733 0.627680794835 0.0145223877273 0.03733078012 0.068979611392 -0.0578316831501 0.00499847796547 0.0065391263185 0.0046210052082
3.335 0.0213686494102 0.000476848090446 0.00116889815314 0.00233107125439 0.0340876484728 7.86239404264e-05 0.00017398057776 0.000246499311375 0.626873673241 0.0146187542342 0.037767012934 0.069400451403 -0.0579490041615 0.00500944755141 0.0065297980528 0.004632525761
3.345 0.0212349961897 0.000477788184949 0.00117776450744 0.00233359475303 0.0339181575602 7.82451636796e-05 0.000173138041098 0.000245418166073 0.626065733435 0.0147156900218 0.038197694142 0.069810871006 -0.0580661244266 0.00502054282414 0.0065203962751 0.004644033158
3.355 0.0211023448346 0.000478729878204 0.0011863448614 0.00233570812392 0.0337498760046 7.787014762e-05 0.000172303238012 0.000244287818979 0.625256958922 0.0148131771002 0.038622792827 0.070210841393 -0.0581830446311 0.00503176348057 0.0065113802137 0.0046555274225
3.365 0.0209706851127 0.000479672504964 0.00119464205376 0.0023374163741 0.0335827923277 7.74988578471e-05 0.000171555676286 0.000243109608284 0.624447333268 0.0149111977958 0.039042278456 0.070600334582 -0.0582997654574 0.00504310920643 0.0065043031288 0.0046670085777
3.375 0.0208400069212 0.000480615424825 0.00120265890235 0.00233872447318 0.0334168951885 7.71312614249e-05 0.000170804258682 0.000241884862231 0.623636840097 0.0150097347541 0.039456120883 0.070979323417 -0.0584162875842 0.0050545796765 0.0064971614864 0.0046784766469
3.385 0.0207103002853 0.000481558021336 0.00121039820426 0.00233963735351 0.0332521733814 7.67673246049e-05 0.000170049059958 0.000240614899196 0.622825463098 0.0151087709355 0.039864290341 0.071347781572 -0.0585326116869 0.00506617455489 0.0064899556714 0.0046899316533
3.395 0.0205815553558 0.000482499701642 0.00121786273601 0.00234015991062 0.0330886158341 7.64070142228e-05 0.000169290153393 0.000239301027472 0.622013186017 0.0152082896157 0.040266757454 0.071705683545 -0.0586487384375 0.00507789349523 0.0064826860665 0.0047013736201
3.405 0.0204537624075 0.000483439895688 0.00122505525369 0.00234029700355 0.0329262116051 7.6050297393e-05 0.000168527612896 0.000237944544466 0.621199992662 0.0153082743842 0.040663493226 0.072053004665 -0.0587646685045 0.00508973614091 0.0064753530517 0.0047128025703
3.415 0.0203269118372 0.000484378055752 0.00123197849316 0.00234005345509 0.0327649498832 7.56971409473e-05 0.000167761510911 0.000236546738882 0.620385866901 0.0154087091409 0.041054469046 0.072389721087 -0.058880402553 0.00510170212536 0.0064679570044 0.0047242185273
3.425 0.0202009941623 0.000485313655822 0.00123863517011 0.00233943405212 0.0326048199844 7.53475120065e-05 0.000166991919326 0.000235108889303 0.619570792662 0.0155095780951 0.04143965669 0.072715809798 -0.0589959412447 0.00511379107225 0.0064604982997 0.0047356215141
3.435 0.0200760000183 0.000486246190971 0.00124502798048 0.00233844354591 0.0324458113504 7.50013782617e-05 0.000166218910065 0.000233632264291 0.618754753932 0.0156108657615 0.041819028318 0.073107019634 -0.059111285238 0.00512600259577 0.0064529773103 0.004747011554
3.445 0.0199519201577 0.000487175176871 0.00125115960029 0.00233715142807 0.0322879135476 7.46587064662e-05 0.000165442553912 0.000232118123348 0.617937734759 0.0157125569616 0.042192556475 0.07350442148 -0.0592264351881 0.00513833630082 0.0064453944067 0.00475838867
3.455 0.0198287454479 0.00048810014919 0.00125703268612 0.00233843277793 0.0321311162637 7.43194646927e-05 0.000164662921402 0.000230567715249 0.617119719248 0.0158146368146 0.042560214092 0.073892466992 -0.0593413917466 0.00515079178328 0.0064377499565 0.0047697528853
3.465 0.0197064668696 0.000489020663001 0.00126264987505 0.00233937012437 0.031975409308 7.39836210687e-05 0.000163880082239 0.000228982281333 0.616300691567 0.0159170907415 0.042921974484 0.074271126474 -0.0594561555622 0.00516336863023 0.0064300443254 0.0047811042228
3.475 0.0195850755155 0.000489936292325 0.00126801378487 0.00233996744563 0.0318207826076 7.36511429523e-05 0.00016309410646 0.000227363051797 0.615480635941 0.0160199044572 0.043277811353 0.074640370872 -0.05957072728 0.00517606642021 0.0064222778766 0.0047924427058
3.485 0.0194645625879 0.00049084662954 0.001279009003 0.00234022869056 0.0316672262077 7.33219983342e-05 0.000162305062126 0.000225711248112 0.614659536652 0.0161230639694 0.043670213019 0.075000171762 -0.0596851075421 0.00518888472343 0.0064144509709 0.0048037683572
3.495 0.0193449193978 0.000491751284878 0.00129062466882 0.00234015777905 0.0315147302686 7.2996156147e-05 0.000161513017645 0.000224028082805 0.613837378044 0.0162265555746 0.044225136132 0.075350501365 -0.0597992969873 0.005201823102 0.006406563967 0.0048150812
3.505 0.019226137363 0.000492649885917 0.00130188607793 0.00233975860213 0.0313632850643 7.26735839594e-05 0.000160718041185 0.000222314758967 0.613014144519 0.0163303658563 0.044772686594 0.075691332539 -0.0599132962511 0.00521488111022 0.0063986172209 0.0048263812574
3.515 0.0191082080066 0.000493542077139 0.00131279672064 0.00233903502221 0.0312128809817 7.23542508835e-05 0.000159920199544 0.000220572471186 0.612189820536 0.0164344816799 0.045312828597 0.07602263878 -0.0600271059661 0.00522805829469 0.0063906110869 0.0048376685522
3.525 0.0189911229555 0.000494427519288 0.00132336006187 0.00233799087343 0.0310635085181 7.20381250344e-05 0.000159119559864 0.00021880240421 0.611364390613 0.016538890191 0.045845526822 0.076344394223 -0.0601407267614 0.00524135419468 0.0063825459164 0.0048489431075
3.535 0.0188748739388 0.000495305889057 0.00133357954173 0.00233662996179 0.0309151582803 7.17251757452e-05 0.000158316187931 0.000217005734723 0.610537839327 0.0166435788112 0.046370746444 0.076656573645 -0.0602541592634 0.00525476834229 0.0063744220592 0.0048602049461
3.545 0.0187594527865 0.000496176878552 0.00134345857533 0.00233495606546 0.0307678209822 7.14153717974e-05 0.000157510149595 0.000215183630012 0.609710151312 0.016748535234 0.046888453133 0.076959152462 -0.0603674040949 0.00526830026263 0.0063662398623 0.0048714540911
3.555 0.0186448514279 0.000497040194849 0.00135300055329 0.00233297293494 0.0306214874443 7.11086824218e-05 0.000156701510208 0.000213337248889 0.60888131126 0.0168537474233 0.047398613052 0.07725210673 -0.060480461876 0.00528194947416 0.0063579996709 0.0048826905654
3.565 0.0185310618901 0.00049789555949 0.00136220884176 0.00233068429334 0.0304761485924 7.08050768395e-05 0.000155890334353 0.000211467741759 0.608051303921 0.0169592036075 0.047901192857 0.077535413148 -0.0605933332235 0.00529571548877 0.0063497018277 0.0048939143919
3.575 0.018418076297 0.000498742708158 0.00137108678268 0.00232809383662 0.0303317954546 7.05045245366e-05 0.000155076686123 0.000209576250146 0.607220114102 0.0170648922775 0.048396159699 0.077809049056 -0.0607060187514 0.00530959781216 0.0063413466736 0.0049051255933
3.585 0.0183058868674 0.000499581390197 0.00137963769394 0.00232520523383 0.0301884191619 7.02069949453e-05 0.000154260629134 0.000207663907042 0.606387726669 0.0171708021841 0.048883481223 0.078072992438 -0.0608185190704 0.00532359594391 0.006332934547 0.0049163241926
3.595 0.0181944859139 0.00050041136819 0.00138786486971 0.00232202212726 0.030046010945 6.99124578301e-05 0.000153442226796 0.000205731836985 0.605554126544 0.0172769223329 0.049363125568 0.07832722192 -0.0609308347884 0.0053377093778 0.0063244657843 0.0049275102125
3.605 0.0180838658417 0.000501232417547 0.00139577158049 0.00231854813267 0.029904562134 6.96208834934e-05 0.000152621541771 0.000203781156677 0.604719298705 0.0173832419804 0.049835061368 0.078571716768 -0.0610429665101 0.005351937602 0.0063159407198 0.004938683676
3.615 0.0179740191471 0.00050204432622 0.00140336107326 0.00231478683969 0.0297640641567 6.93322412996e-05 0.000151798636792 0.000202360564303 0.603883228191 0.0174897506343 0.050299257752 0.078806456899 -0.0611549148375 0.00536628009919 0.0063073596855 0.0049498446057
3.625 0.017864938416 0.000502846894161 0.00141063657191 0.00231074181175 0.0296245085378 6.90465023511e-05 0.000150973572776 0.000201309188872 0.603045900092 0.0175964380439 0.050755684346 0.079031422868 -0.0612666803695 0.00538073634695 0.0062987230117 0.0049609930242
3.635 0.0177566163231 0.000503639933083 0.00141760127715 0.00230641658658 0.0294858868965 6.87636364199e-05 0.00015014641153 0.000200225033039 0.602207299561 0.0177032942032 0.051204311267 0.079246595879 -0.061378263702 0.00539530581777 0.0062900310262 0.0049721289546
3.645 0.0176490456305 0.000504423266037 0.00142425836696 0.00230216996222 0.0293481909462 6.84836146073e-05 0.000149317214129 0.000199108773071 0.601367411803 0.017810309345 0.051645109132 0.079451957781 -0.0614896654281 0.00540998797943 0.0062812840549 0.0049832524193
3.655 0.0175422191861 0.000505196727095 0.0014306109965 0.00229774787032 0.0292114124929 6.82064069947e-05 0.000148486040398 0.000197961079418 0.600526222082 0.0179174739349 0.052078049051 0.079647491067 -0.0616008861381 0.00542478229508 0.0062724824219 0.0049943634411
3.665 0.0174361299229 0.000505960160961 0.00143666229857 0.00229305699872 0.0290755434338 6.79319852077e-05 0.000147652950514 0.000196782618355 0.599683715718 0.0180247786726 0.052503102632 0.079905504777 -0.0617119264191 0.00543968822347 0.0062636264486 0.0050054620426
3.675 0.0173307708576 0.000506713422724 0.00144241538363 0.00228810078737 0.0289405757563 6.76603198564e-05 0.000146818003942 0.000195574050957 0.598839878085 0.0181322144868 0.052920241981 0.080166605575 -0.0618227868557 0.0054547052192 0.0062547164552 0.0050165482465
3.685 0.0172261350892 0.000507456377451 0.00144787333997 0.0022828826516 0.0288065015364 6.739138198e-05 0.00014598125997 0.000194336033411 0.597994694617 0.0182397725303 0.053329439695 0.080418785317 -0.0619334680295 0.00546983273282 0.0062457527593 0.0050276220753
3.695 0.0171222157984 0.000508188899924 0.00145303923398 0.00227740598205 0.0286733129381 6.7125143675e-05 0.000145142776922 0.000193069217579 0.597148150802 0.0183474441806 0.053730668874 0.08066202638 -0.0620439705193 0.00548507021112 0.0062367356768 0.0050386835515
3.705 0.0170190062459 0.000508910874334 0.00145791611028 0.0022725456431 0.0285410022123 6.68615756285e-05 0.000144302612955 0.000191774250507 0.596300232183 0.0184552210332 0.054123903113 0.080896311714 -0.0621542949011 0.00550041709723 0.0062276655215 0.0050497326978
3.715 0.0169164997716 0.000509622193977 0.00146250699199 0.00226859259192 0.0284095616943 6.66006505063e-05 0.000143460825796 0.000190451773701 0.595450924361 0.0185630949019 0.054509116504 0.081121624844 -0.0622644417482 0.00551587283088 0.0062185426054 0.0050607695365
3.725 0.0168146897933 0.000510322760949 0.00146681488064 0.0022643943829 0.0282789838044 6.63423396008e-05 0.000142617473006 0.000189102424974 0.594600212991 0.0186710578132 0.054886283638 0.081337949866 -0.0623744116309 0.00553143684856 0.0062093672383 0.0050717940904
3.735 0.016713569806 0.000511012485933 0.00147084275673 0.00225995406815 0.028149261046 6.60866150542e-05 0.000141772610951 0.000187726837449 0.593748083784 0.0187791020045 0.055255379604 0.081545271453 -0.062484205117 0.00554710858363 0.0062001397283 0.0050828063817
3.745 0.0166131333805 0.000511691287835 0.00147459357958 0.00225527467798 0.0280203860042 6.5833449279e-05 0.000140926296353 0.000186325639594 0.592894522508 0.0188872199224 0.055616379988 0.081743574853 -0.0625938227716 0.0055628874666 0.0061908603815 0.0050938064328
3.755 0.0165133741622 0.000512359093648 0.00147807028762 0.00225035922118 0.0278923513454 6.55828144326e-05 0.000140078585008 0.000184899454762 0.592039514983 0.0189954042176 0.055969260879 0.081932845885 -0.0627032651568 0.0055787729253 0.006181529502 0.0051047942663
3.765 0.0164142858707 0.000513015838065 0.00148127579869 0.00224521068497 0.0277651498152 6.53346834144e-05 0.000139229532812 0.000183448902499 0.591183047088 0.0191036477449 0.056313998861 0.082113070949 -0.0628125328322 0.00559476438493 0.0061721473921 0.0051157699044
3.775 0.016315862298 0.000513661463321 0.00148421300991 0.0022398320355 0.0276387742393 6.50890290959e-05 0.000138379194495 0.000181974598066 0.590325104756 0.0192119435583 0.056650571017 0.082284237021 -0.0629216263549 0.00561086126839 0.0061627143524 0.0051267333695
3.785 0.0162180973083 0.000514295918964 0.00148688479817 0.00223422621771 0.0275132175196 6.48458240068e-05 0.000137527625393 0.000180477151224 0.589465673973 0.0193202849095 0.056978954936 0.082446331651 -0.063030546279 0.00562706299628 0.0061532306814 0.0051376846838
3.795 0.0161209848363 0.000514919161524 0.00148929402007 0.00222839615567 0.0273884726358 6.46050414925e-05 0.000136674879687 0.000178957168285 0.588604740783 0.0194286652455 0.057299128701 0.082599342969 -0.0631392931561 0.00564336898723 0.0061436966758 0.0051486238698
3.805 0.0160245188868 0.000515531154441 0.00149335975365 0.00222234475278 0.0272645326437 6.43666547133e-05 0.000135821010918 0.000177415251382 0.587742291284 0.0195370782062 0.057611070897 0.082743259685 -0.0632478675352 0.00565977865794 0.0061341126305 0.0051595509496
3.815 0.0159286935333 0.000516131867683 0.00149835779471 0.00221607489183 0.0271413906727 6.41306374635e-05 0.000134966072983 0.000175851997525 0.586878311628 0.0196455176207 0.057914760612 0.082878071086 -0.0633562699628 0.0056762914234 0.0061244788386 0.0051704659453
3.825 0.0158335029173 0.000516721277691 0.00150303912751 0.0022095894352 0.027019039927 6.38969630502e-05 0.000134110119138 0.000174680619813 0.586012788022 0.0197539775073 0.058210177433 0.083003767037 -0.0634645009825 0.00569290669695 0.0061147955912 0.0051813688793
3.835 0.0157389412476 0.000517299367034 0.00150740714863 0.00220289122516 0.0268974736834 6.36656056027e-05 0.000133253201768 0.000173981639757 0.585145706728 0.0198624520688 0.058497301451 0.083120337988 -0.0635725611356 0.00570962389061 0.006105063178 0.0051922597736
3.845 0.0156450027989 0.000517866124322 0.00151146523106 0.00219623137048 0.02677668529 6.34365388868e-05 0.000132395373852 0.000173258565934 0.584277054063 0.0199709356924 0.058793029102 0.083227774967 -0.0636804509608 0.00572644241499 0.0060952818867 0.0052031386504
3.855 0.0155516819112 0.000518421544006 0.00151521672425 0.00219062424848 0.026656668167 6.3209737e-05 0.000131536686772 0.000172511777612 0.583406816398 0.0200794229467 0.0591648779 0.083326069584 -0.0637881709942 0.00574336167967 0.0060854520031 0.0052140055317
3.865 0.0154589729888 0.000518965626066 0.00151866495445 0.00218481525039 0.0265374158042 6.29851749196e-05 0.000130677192272 0.000171741650023 0.582534980158 0.0201879085785 0.059527145083 0.083415214032 -0.0638957217692 0.00576038109314 0.0060755738113 0.0052248604398
3.875 0.0153668704999 0.000519498375998 0.00152181322465 0.00217880692374 0.0264189217599 6.27628269077e-05 0.000129816941958 0.00017094855609 0.581661531823 0.0202963875128 0.059879809466 0.083509991927 -0.0640031038171 0.00577750006313 0.0060656475939 0.0052357033964
3.885 0.0152753689749 0.000520019804559 0.00152466481513 0.00217260179812 0.0263011796614 6.25426674445e-05 0.000128955986587 0.000170132866203 0.580786457927 0.0204048548496 0.060222850464 0.083640087232 -0.0641103176664 0.00579471799652 0.0060556736315 0.0052465344236
3.895 0.0151844630062 0.00052052992758 0.00152722298319 0.00216620238554 0.0261841832038 6.2324671443e-05 0.000128094376079 0.000169294948712 0.579909745058 0.0205133058621 0.060556248084 0.083761592438 -0.0642173638432 0.0058120342997 0.0060456522032 0.0052573535434
3.905 0.0150941472473 0.000521028765834 0.00152949096376 0.0021596111804 0.0260679261477 6.21088145146e-05 0.000127232161183 0.000168435168284 0.579031379858 0.0206217359949 0.060879982935 0.083874496947 -0.064324242871 0.00582944837854 0.0060355835861 0.0052681607778
3.915 0.0150044164117 0.000521516344879 0.00153147196938 0.00215283065963 0.0259524023198 6.18950716816e-05 0.000126369391811 0.000167553887596 0.578151349025 0.0207301408631 0.061194036219 0.08397879067 -0.0644309552712 0.00584695963862 0.0060254680559 0.0052789561485
3.925 0.0149152652725 0.000521992694906 0.00153316919031 0.00214586328299 0.0258376056125 6.16834182185e-05 0.000125506116577 0.000166651467344 0.577269639307 0.0208385162483 0.061498389739 0.084074464024 -0.0645375015623 0.00586456748523 0.0060153058864 0.0052897396776
3.935 0.0148266886612 0.00052245785057 0.00153458579495 0.00213871149306 0.0257235299811 6.1473830043e-05 0.000124642384925 0.000165728264846 0.57638623751 0.0209468580998 0.061793025894 0.08416150794 -0.0646438822609 0.00588227132365 0.00600509735 0.0053005113866
3.945 0.0147386814673 0.000522911850861 0.00153572492974 0.0021313777154 0.0256101694444 6.12662830279e-05 0.000123778245944 0.000164784635021 0.575501130492 0.0210551625302 0.062077927682 0.084239913856 -0.0647500978807 0.00590007055912 0.0059948427172 0.0053112712977
3.955 0.0146512386373 0.000523354738936 0.00153658971953 0.00212386435883 0.025497518084 6.10607530952e-05 0.000122913747213 0.000163820930629 0.574614305164 0.0211634258166 0.062353078701 0.084309673721 -0.0648561489334 0.00591796459707 0.0059845422569 0.0053239965525
3.965 0.0145643551739 0.000523786562038 0.00153718326769 0.00211617381538 0.025385570043 6.0857216784e-05 0.000122048937364 0.000162837502291 0.573725748492 0.0212716443965 0.062618463148 0.084370779998 -0.064962035928 0.00593595284313 0.0059741962364 0.0053388718667
3.975 0.0144780261355 0.000524207371338 0.00153750865627 0.00210830846052 0.0252743195255 6.06556500258e-05 0.00012118386353 0.000161834697583 0.572835447495 0.0213798148665 0.06287406582 0.084423225658 -0.0650677593714 0.00595403470329 0.0059638049213 0.0053537396174
3.985 0.0143922466354 0.000524617221797 0.00153756894621 0.00210027065328 0.0251637607953 6.04560297288e-05 0.000120318573204 0.000160812861754 0.571943389246 0.021487933984 0.063163480128 0.084467004188 -0.0651733197681 0.0059722095841 0.005953368576 0.0053685997843
3.995 0.0143070118409 0.000525016172016 0.00153736717746 0.00209206273642 0.0250538881759 6.02583327489e-05 0.000119453113312 0.000159772337742 0.571049560871 0.021595998662 0.063523601833 0.084502109587 -0.0652787176201 0.00599047689254 0.0059428874626 0.0053834523476
4.005 0.0142223169727 0.000525404284199 0.0015369063692 0.00208368703649 0.0249446960491 6.0062536026e-05 0.000118587530678 0.000158713466196 0.570153949551 0.0217040059691 0.063873439632 0.08452853637 -0.0653839534274 0.00600883603635 0.0059323618422 0.0053982972874
4.015 0.0141381573044 0.000525781623976 0.00153618951995 0.00207514586403 0.0248361788552 5.98686165408e-05 0.000117721871117 0.000157636585492 0.569256542518 0.0218119531292 0.064212973872 0.084546279564 -0.0654890276873 0.00602728642402 0.005921791974 0.0054131345846
4.025 0.0140545281615 0.000526148260282 0.00153521960783 0.00206644151364 0.0247283310909 5.96765520685e-05 0.000116856181027 0.000156542031524 0.568357327059 0.0219198375191 0.06454218549 0.084555334712 -0.0655939408951 0.00604582746488 0.0059111781158 0.00542796422
4.035 0.0139714249208 0.000526504265316 0.0015339995906 0.00205757626421 0.0246211473101 5.9486319768e-05 0.000115990505803 0.000155430137953 0.567456290515 0.0220276566669 0.064861056015 0.084555697876 -0.0656986935438 0.00606445856925 0.0059005205238 0.0054427861747
4.045 0.0138888430099 0.000526849714339 0.00153922498375 0.00204855237893 0.0245146221217 5.92978975469e-05 0.000115124890973 0.000154301235776 0.566553420278 0.0221354082528 0.06516956757 0.084547365631 -0.0658032861241 0.00608317914846 0.0058898194526 0.0054576004299
4.055 0.0138067779065 0.000527184685654 0.00154424258199 0.00203937210546 0.0244087501904 5.91112633936e-05 0.000114259381076 0.00015315565424 0.565648703795 0.0222430901049 0.06546770287 0.084530335071 -0.0659077191243 0.00610198861501 0.0058790751554 0.0054724069677
4.065 0.0137252251375 0.000527509260461 0.00154890786622 0.00203003767611 0.024303526235 5.89263954277e-05 0.000113394020789 0.000151993720413 0.564742128566 0.0223507002014 0.065755445221 0.084504603809 -0.0660119930308 0.00612088638258 0.0058682878838 0.0054872057696
4.075 0.0136441802788 0.000527823522794 0.0015532246842 0.00202055130789 0.0241989450275 5.87432720988e-05 0.000112528854917 0.000150815758311 0.563833682143 0.022458236667 0.066075924769 0.084470169976 -0.0661161083274 0.0061398718662 0.0058574578877 0.0055019968181
4.085 0.0135636389542 0.000528127559398 0.00155719685772 0.00201091520268 0.0240950013937 5.85618717519e-05 0.000111663927071 0.000149622090475 0.562923352133 0.022565697773 0.066486846139 0.084427032223 -0.066220065496 0.00615894448222 0.0058465854159 0.0055167800955
4.095 0.0134835968351 0.000528421459653 0.00156082818283 0.00200113154729 0.0239916902115 5.8382173251e-05 0.000110799281221 0.000148616677513 0.562011126195 0.0226730819367 0.06688573873 0.084429460089 -0.0663238650162 0.00617810364848 0.0058356707154 0.0055315555844
4.105 0.0134040496398 0.000528705315479 0.00156412243003 0.0019912025137 0.0238890064107 5.82041553051e-05 0.000109934960592 0.000147640085951 0.56109699204 0.0227803877193 0.067272586011 0.084425921621 -0.0664275073654 0.00619734878436 0.0058247140319 0.0055463232679
4.115 0.0133249931331 0.000528979221274 0.00156708334445 0.00198113025909 0.023786944972 5.80277974166e-05 0.000109071008329 0.000146647668666 0.560180937434 0.0228876138259 0.067647372177 0.084414150593 -0.0665309930189 0.00621667931084 0.0058137156096 0.0055610831291
4.125 0.0132464231251 0.000529243273798 0.00156971464614 0.00197091692592 0.0236855009268 5.78530781962e-05 0.00010820746728 0.000145639715914 0.559262950194 0.0229947591033 0.068010082154 0.084394141093 -0.0666343224497 0.00623609465055 0.005802675691 0.0055758351514
4.135 0.0131683354715 0.000529497572107 0.00157202003023 0.0019605646422 0.0235846693563 5.76799775958e-05 0.000107344379779 0.000144616515691 0.558343018193 0.0231018225419 0.068360701597 0.084365887657 -0.0667374961287 0.0062555942279 0.0057915945174 0.0055905793187
4.145 0.0130907260721 0.0005297422175 0.00157400316707 0.00195007552145 0.0234844453912 5.75084755538e-05 0.000106481787873 0.000143578353966 0.557421129352 0.0232088032721 0.068699216894 0.084329385256 -0.0668405145249 0.00627517746909 0.0057804723288 0.0056053156146
4.155 0.0130135908712 0.000529977313402 0.00157566770244 0.00193945166291 0.0233848242105 5.73385513646e-05 0.000105619733746 0.000142525514487 0.55649727165 0.0233157005643 0.069025615159 0.08428462931 -0.066943378105 0.0062948438022 0.0057693093634 0.0056200440233
4.165 0.0129369258561 0.00053020296532 0.00157701725788 0.00192869515159 0.0232858010417 5.71701854106e-05 0.000104758259078 0.000141458279867 0.555571433116 0.0234225138284 0.069339884242 0.08423161568 -0.0670460873335 0.00631459265721 0.0057581058582 0.0056347645293
4.175 0.0128607270571 0.000530419280768 0.00157805543066 0.00191780805849 0.0231873711599 5.7003358123e-05 0.000103897404627 0.000140376930519 0.554643601832 0.0235292426133 0.069642012723 0.084170340673 -0.0671486426731 0.00633442346616 0.0057468620489 0.0056494771171
4.185 0.0127849905471 0.000530626369182 0.00157878579412 0.00190772054208 0.0230895298866 5.683804964e-05 0.000103037211721 0.000139281744264 0.553713765933 0.0236358866056 0.069931989914 0.084100801041 -0.067251044584 0.00635433566308 0.0057355781694 0.0056641817718
4.195 0.0127097124405 0.000530824341873 0.0015792118979 0.00189790350735 0.02299227259 5.66742405083e-05 0.000102177721612 0.000138172997823 0.552781913608 0.0237424456297 0.07020980586 0.084022993982 -0.0673532935249 0.00637432868415 0.0057242544528 0.0056788784781
4.205 0.0126348888932 0.000531013311945 0.00157933726793 0.00188805740922 0.0228955946844 5.65119121131e-05 0.000101318973803 0.000137050966193 0.551848033096 0.0238489196462 0.070475451343 0.083936917139 -0.0674553899518 0.00639440196767 0.0057128911301 0.0056935672216
4.215 0.0125605161017 0.000531193394264 0.0015791654068 0.001878085793 0.0227994916291 5.63510446985e-05 0.000100461008995 0.000135915921823 0.550912112691 0.0239553087522 0.070728917874 0.083842568604 -0.0675573343193 0.00641455495414 0.0057014884317 0.0057082479876
4.225 0.0124865903029 0.000531364705367 0.00157869979393 0.00186799048628 0.0227039589283 5.6191620296e-05 9.96038669842e-05 0.000134768135685 0.549974140739 0.0240616131792 0.070970197703 0.083739946918 -0.0676591270795 0.00643478708639 0.0056900465861 0.005722920762
4.235 0.0124131077735 0.000531527363379 0.0015779438856 0.00185777330452 0.0226089921302 5.60336197378e-05 9.87475875031e-05 0.000133607877071 0.549034105638 0.024167833295 0.071199283813 0.083629051068 -0.0677607686828 0.00645509780948 0.0056785658207 0.0057375855306
4.245 0.0123400648293 0.000531681488028 0.00157690111531 0.00184743605102 0.0225145868267 5.58770249504e-05 9.78922096044e-05 0.000132435413193 0.548091995841 0.0242739696003 0.071416169924 0.083509880493 -0.0678622595773 0.00647548657083 0.0056670463613 0.0057522422798
4.255 0.0122674578251 0.000531827200524 0.00157557489385 0.00183698051705 0.0224207386533 5.57218176717e-05 9.70377724878e-05 0.000131251009617 0.547147799851 0.0243800227301 0.071620850492 0.08338243508 -0.0679636002093 0.00649595282029 0.0056606778401 0.0057668909958
4.265 0.0121952831538 0.000531964623549 0.00157396860955 0.00182640848191 0.0223274432876 5.55679797193e-05 9.61843150869e-05 0.000130054930267 0.546201506224 0.0244859934529 0.071813320711 0.083246715167 -0.0680647910231 0.0065164960101 0.0056646283161 0.0057815316653
4.275 0.0121235372462 0.000532093881152 0.00157208562839 0.00181572171309 0.0222346964498 5.54154933489e-05 9.53318754627e-05 0.000128847437039 0.54525310357 0.0245918826691 0.071993576513 0.083102721545 -0.0681658324611 0.006537115595 0.0056685630331 0.0057961642751
4.285 0.0120522165705 0.000532215098758 0.00156992929417 0.00180492196638 0.0221424939017 5.52643410945e-05 9.44804924346e-05 0.000127628790422 0.544302580551 0.0246976914121 0.072161614569 0.082950455457 -0.0682667249636 0.00655781103224 0.0056724820648 0.0058107888121
4.295 0.0119813176317 0.000532328403083 0.00156750292879 0.00179401098581 0.022050831446 5.51145053673e-05 9.36302035496e-05 0.0001263992489 0.54334992588 0.0248034208468 0.072317432289 0.082789918597 -0.0683674689689 0.00657858178164 0.0056763854842 0.0058254052638
4.305 0.0119108369714 0.000532433922071 0.00156480983233 0.00178299050395 0.0219597049261 5.49659688294e-05 9.27810469085e-05 0.000125159068976 0.542395128326 0.0249090722687 0.072461027821 0.082621113114 -0.0684680649137 0.00659942730553 0.0056802733644 0.0058400136174
4.315 0.011840771167 0.000532531784882 0.00156185328319 0.00177186224186 0.0218691102261 5.48187146314e-05 9.19330595549e-05 0.000123908506385 0.541438176707 0.0250146471052 0.072592400057 0.082444041612 -0.0685685132324 0.00662034706891 0.0056841457775 0.0058574949946
4.325 0.0117711168316 0.000532622121845 0.00155863653834 0.00176062790922 0.0217790432693 5.46727259203e-05 9.13129932181e-05 0.000122647814102 0.540479059896 0.0251201469136 0.072711548629 0.08225870715 -0.0686688143578 0.00664134053945 0.0056880027956 0.0058823432231
4.335 0.0117018706134 0.000532705064355 0.00155516283346 0.00174928920444 0.0216895000186 5.45279856858e-05 9.08072524817e-05 0.000121377244158 0.539517766817 0.0252255733804 0.072953815557 0.082065113241 -0.0687689687204 0.00666240718742 0.00569184449 0.0059071955575
4.345 0.0116330291952 0.000532780744924 0.00155143538315 0.00173925600917 0.0216004764757 5.43844776608e-05 9.03019818412e-05 0.000120097046456 0.538554286447 0.0253309283235 0.07324818968 0.081863263856 -0.0688689767494 0.00668354648586 0.0056956709321 0.0059320518934
4.355 0.0115645892942 0.000532849297044 0.00154745738094 0.00172930094129 0.0215119686803 5.42421855077e-05 8.97971918844e-05 0.000118807469777 0.537588607817 0.0254362136882 0.073531802311 0.081684536089 -0.0689688388715 0.00670475791053 0.0056994821923 0.0059569121278
4.365 0.0114965476613 0.000532910855208 0.00154323199961 0.0017192461155 0.0214239727104 5.41010931386e-05 8.92928930106e-05 0.000117508760411 0.536620720008 0.0255414315501 0.073804448826 0.081541888482 -0.0690685555119 0.00672604093987 0.0057032783409 0.0059817761582
4.375 0.011428901081 0.000532965554847 0.00154226759618 0.00170909304702 0.0213364846817 5.39611844363e-05 8.87890950436e-05 0.000116201164136 0.535650612156 0.025646584112 0.074065923292 0.08139157692 -0.069168127094 0.00674739505525 0.0057070594479 0.0060066438828
4.385 0.0113616463707 0.000533013532289 0.00154228431227 0.00169910890799 0.0212495007465 5.38224437538e-05 8.82858080184e-05 0.000114884924267 0.534678273448 0.0257516737058 0.074316018464 0.081233602626 -0.0692675540391 0.00676881974068 0.0057108255827 0.0060315152007
4.395 0.0112947803806 0.000533054924724 0.00154204046712 0.0016904076022 0.0211630170937 5.36848555017e-05 8.82473682977e-05 0.000113560282849 0.533703693124 0.0258567027908 0.074554525773 0.081067967222 -0.0693668367668 0.00679031448312 0.0057145768141 0.0060563900116
4.405 0.0112282999928 0.000533089870165 0.00154153442112 0.00168161375347 0.0210770299488 5.35484045683e-05 8.83526240539e-05 0.000112227480081 0.532726860476 0.0259616739537 0.074781235326 0.080894672728 -0.0694659756948 0.00681187877228 0.0057183132109 0.0060812682162
4.415 0.0111622021217 0.000533118507418 0.0015407645456 0.00167272865127 0.0209915355731 5.34130752687e-05 8.84536418635e-05 0.000110886755296 0.53174776485 0.026066589908 0.074995935896 0.08071372157 -0.0695649712392 0.00683351210082 0.0057220348413 0.0061061497156
4.425 0.0110964837128 0.000533140976031 0.00153972922293 0.00166375357659 0.0209065302626 5.32788528407e-05 8.85504548456e-05 0.000109538345238 0.530766395643 0.0261714534949 0.07519841492 0.08052511657 -0.0696638238141 0.00685521396417 0.0057257417732 0.0061310344117
4.435 0.011031141743 0.000533157416268 0.00153842684625 0.00165468980221 0.0208220103488 5.31457223556e-05 8.86430952258e-05 0.000108182485618 0.529782742306 0.026276267681 0.07538845849 0.080328860956 -0.0697625338318 0.00687698386077 0.0057294340739 0.0061559222074
4.445 0.0109661732196 0.000533167969077 0.0015368558195 0.00164553859258 0.0207379721982 5.30136692273e-05 8.87315952992e-05 0.000106819411114 0.528796794341 0.0263810355597 0.075565851346 0.080124958357 -0.0698611017029 0.00689882129188 0.0057331118105 0.0061808130061
4.455 0.0109015751804 0.000533172776057 0.00153501455731 0.00163630120394 0.0206544122107 5.28826790429e-05 8.88159870489e-05 0.000105449354244 0.527808541305 0.0264857603502 0.075730376871 0.079980273014 -0.0699595278362 0.00692072576174 0.0057367750496 0.0062057067118
4.465 0.0108373446934 0.000533171979414 0.00153290148483 0.00162697888447 0.0205713268204 5.27527373726e-05 8.88963025261e-05 0.000104072545952 0.526817972804 0.0265904453966 0.075881817087 0.0798507507 -0.0700578126388 0.00694269677749 0.0057404238576 0.0062306032294
4.475 0.0107734788558 0.000533165721936 0.00153051503781 0.0016175728742 0.0204887124945 5.26238297663e-05 8.89725734712e-05 0.000102689215807 0.525825078501 0.0266950941693 0.07601995264 0.079714291948 -0.070155956516 0.00696473384923 0.0057440583003 0.0062555024644
4.485 0.0107099747944 0.000533154146964 0.00152785366231 0.00160808440523 0.0204065657338 5.24959429411e-05 8.90448309442e-05 0.000101299592391 0.524829848107 0.0267997102627 0.076144562805 0.079570894962 -0.0702539598712 0.00698683649002 0.0057476784431 0.0062804043231
4.495 0.0106468296648 0.00053313739836 0.0015249158148 0.00159851470164 0.0203248830711 5.23690625145e-05 8.91131068235e-05 9.99039018058e-05 0.52383227139 0.0269042973963 0.076255425465 0.079420558279 -0.0703518231064 0.00700900421589 0.0057512843512 0.0063053087124
4.505 0.0105840406513 0.000533115620458 0.00152169996198 0.00158886497969 0.0202436610719 5.22431756001e-05 8.91774319346e-05 9.85023697484e-05 0.522832338168 0.0270088594137 0.076352317114 0.079263280761 -0.0704495466216 0.00703123654583 0.0057548760894 0.00633021554
4.515 0.0105216049663 0.000533088958074 0.00151820458068 0.00157913644777 0.0201628963338 5.21182679099e-05 8.92378368067e-05 9.70952200218e-05 0.521830038311 0.0271134002825 0.076435012848 0.079099061597 -0.0705471308152 0.00705353300183 0.005758453722 0.006355124714
4.525 0.0104595198502 0.000533057556436 0.00151442815784 0.00156933030656 0.0200825854854 5.19943268716e-05 8.92943525955e-05 9.56826745559e-05 0.520825361745 0.0272179240939 0.07650328635 0.078927900312 -0.070644576084 0.00707589310887 0.0057620173131 0.0063800361435
4.535 0.0103977825709 0.000533021561182 0.0015103691904 0.00155944774901 0.0200027251868 5.18713391149e-05 8.93470096032e-05 9.42649543423e-05 0.519818298446 0.0273224350627 0.07655690989 0.078749796754 -0.0707418828228 0.0070983163949 0.0057655669261 0.0064049497381
4.545 0.0103363904238 0.000532981118312 0.00150602618525 0.00154948996039 0.0199233121293 5.17492917261e-05 8.93958380227e-05 9.28422792545e-05 0.518808838444 0.0274269375272 0.076595654314 0.078712446603 -0.0708390514251 0.00712080239089 0.0057691026245 0.0064298654081
4.555 0.0102753407309 0.000532936374175 0.00150139765905 0.00154409625742 0.0198443430343 5.16281719079e-05 8.94408681193e-05 9.14148669612e-05 0.51779697182 0.0275314359478 0.076619289037 0.078768125217 -0.0709360822824 0.00714335063077 0.0057726244711 0.0064547830645
4.565 0.0102146308411 0.000532887475437 0.00149648213828 0.00153908250686 0.0197658146533 5.15079672774e-05 8.9482130046e-05 8.99829340398e-05 0.51678268871 0.0276359349076 0.076627582029 0.0788182054 -0.0710329757848 0.00716596065156 0.0057761325285 0.0064797026188
4.575 0.0101542581295 0.000532834569053 0.00149127816376 0.00153398368538 0.019687723768 5.13886654295e-05 8.95196531216e-05 8.85466959809e-05 0.515765979303 0.0277404391116 0.076620300038 0.078862663795 -0.0711297323205 0.00718863199325 0.0057796268589 0.0065046239835
4.585 0.0100942199972 0.000532777802243 0.0014857857368 0.00152880046316 0.0196100671896 5.12702540197e-05 8.9553466923e-05 8.71063668345e-05 0.514746833837 0.027844953387 0.076597278073 0.078901477113 -0.0712263522762 0.00721136419878 0.0057831075239 0.0065295470713
4.595 0.010034513871 0.000532717322449 0.0014800083496 0.00152353350621 0.019532841758 5.11527210199e-05 8.958360092e-05 8.56621586838e-05 0.513725242608 0.0279494826829 0.076558518752 0.078934622143 -0.0713228360371 0.00723415681416 0.0057865745854 0.0065544717958
4.605 0.00997513720321 0.000532653277348 0.00147394998692 0.00151818347626 0.0194560443428 5.10360546516e-05 8.96100842969e-05 8.42142832732e-05 0.512701195961 0.0280540320683 0.076504050423 0.078962075745 -0.0714191839864 0.0072570093884 0.0057900281041 0.0065793980712
4.615 0.00991608747111 0.000532585814786 0.00146761460836 0.00151275103097 0.0193796718412 5.09202428343e-05 8.96329459556e-05 8.27629498667e-05 0.511674684297 0.0281586067337 0.076433902477 0.078983814856 -0.0715153965061 0.00727992147352 0.0057934681412 0.0066043258123
4.625 0.00985736217687 0.000532515082766 0.00146100614867 0.00150723682381 0.0193037211793 5.08052743373e-05 8.96522150503e-05 8.13083672271e-05 0.510645698067 0.0282632119903 0.076348105361 0.078999816483 -0.0716114739762 0.00730289262454 0.0057968947567 0.0066292549346
4.635 0.00979895884717 0.000532441229439 0.00145412851791 0.00150164150418 0.0192281893109 5.06911375944e-05 8.96679197456e-05 7.98507425527e-05 0.509614227776 0.028367853269 0.07624669057 0.079010057709 -0.0717074167755 0.00732592239945 0.0058003080111 0.006654185354
4.645 0.00974087503296 0.000532364403059 0.00144698560159 0.00149596571744 0.0191530732173 5.05778214765e-05 8.9680088815e-05 7.83902814915e-05 0.508580263983 0.0284725361201 0.076129690652 0.079014515691 -0.0718032252809 0.00734901035931 0.005803707964 0.0066791169873
4.655 0.00968310830914 0.000532284751973 0.00143958126089 0.00149021010487 0.0190783699074 5.04653148906e-05 8.96887502265e-05 7.69271888561e-05 0.5075437973 0.028577266214 0.075997139207 0.079013167661 -0.0718988998677 0.00737215606812 0.0058070946746 0.006704049752
4.665 0.00962565627429 0.00053220242458 0.00143191933291 0.00148437530372 0.019004076417 5.035360668e-05 8.96939323771e-05 7.58483339257e-05 0.50650481839 0.0286820493394 0.075849070894 0.079005990923 -0.07199444091 0.0073953590929 0.0058104682023 0.0067289835656
4.675 0.00956851655043 0.000532117569326 0.00142400363071 0.00147846194737 0.0189301898086 5.02426862432e-05 8.96956630398e-05 7.51232368643e-05 0.505463317972 0.0287868914038 0.075685521427 0.07899296286 -0.0720898487799 0.00741861900363 0.0058138286057 0.0067539183469
4.685 0.00951168678274 0.000532030334666 0.00141583794361 0.00147247066516 0.0188567071707 5.01325427282e-05 8.96939702391e-05 7.44002896008e-05 0.504419286815 0.0288917984328 0.075506527581 0.078974060923 -0.0721851238483 0.00744193537333 0.0058171759433 0.0067788540148
4.695 0.00945516463924 0.000531940869058 0.00140742603734 0.00146640208254 0.0187836256188 5.00231661169e-05 8.96930675444e-05 7.36795099306e-05 0.503372715744 0.0289967765688 0.075312127188 0.078949262644 -0.0722802664842 0.00746530777794 0.005820510273 0.0068037904891
4.705 0.00939894781063 0.000531849320922 0.00139877165413 0.00146093653253 0.0187109422936 4.99145458395e-05 8.97308626213e-05 7.29609144391e-05 0.502323595636 0.0291018320729 0.075102359143 0.078918545628 -0.0723752770553 0.00748873579638 0.0058238316527 0.0068287276902
4.715 0.00934303400993 0.000531755838624 0.00138987851305 0.00146149956616 0.0186386543616 4.9806671919e-05 8.97665293197e-05 7.22445205778e-05 0.501271917421 0.0292069713214 0.074877263404 0.079196297638 -0.0724701559279 0.00751221901053 0.0058271401399 0.0068536655387
4.725 0.00928742097232 0.00053166057045 0.00138361117675 0.00146200332701 0.0185667590144 4.96995340817e-05 8.98000053608e-05 7.15303449408e-05 0.500217672083 0.0293122008082 0.074636880996 0.079527165107 -0.0725649034664 0.00753575700526 0.0058304357916 0.0068786039563
4.735 0.00923210645477 0.000531563664601 0.00137985649299 0.00146244821207 0.0184952534692 4.9593122732e-05 8.98312286159e-05 7.081840498e-05 0.499160850658 0.0294175271421 0.074381254008 0.07985568148 -0.0726595200339 0.00755934936834 0.0058337186645 0.0069035428649
4.745 0.00917708823593 0.000531465269147 0.00137582081136 0.00146283461598 0.0184241349672 4.94874278099e-05 8.98601381244e-05 7.01087167855e-05 0.498101444237 0.0295229570471 0.074407414596 0.080181833052 -0.0727540059921 0.00758299569054 0.0058369888154 0.0069284821871
4.755 0.00912236411578 0.000531365532011 0.00137150296752 0.00146316293088 0.0183534007745 4.93824401504e-05 8.9886672895e-05 6.94012971348e-05 0.497039443963 0.0296284973625 0.07442391398 0.080505606151 -0.072848361701 0.00760669556547 0.0058402463001 0.006953421846
4.765 0.00906793191544 0.000531264600964 0.00136690495564 0.00146343354659 0.0182830481815 4.92781501662e-05 8.99107720787e-05 6.86961628071e-05 0.495974841034 0.0297341550416 0.074424380149 0.080826987144 -0.0729425875193 0.00763044858975 0.0058434911748 0.0069783617655
4.775 0.0090137894769 0.000531162623576 0.00136203051189 0.00146364685046 0.0182130745024 4.91745484691e-05 8.9932375305e-05 6.79933297436e-05 0.494907626701 0.0298399371509 0.074408838549 0.081145962429 -0.073036683804 0.00765425436285 0.0058467234947 0.0070033018698
4.785 0.00895993466282 0.000531059747219 0.00135688336842 0.00146380322759 0.0181434770751 4.90716262923e-05 8.99514230116e-05 6.72928147315e-05 0.493837792267 0.0299458508706 0.074377316606 0.081462518438 -0.0731306509109 0.00767811248719 0.0058499433153 0.0070282420837
4.795 0.00890636535626 0.000530956119033 0.00135146723454 0.00146390306063 0.0180742532612 4.89693744654e-05 8.99678556017e-05 6.65946337242e-05 0.492765329089 0.0300519034927 0.074329842741 0.081776641637 -0.073224489194 0.00770202256803 0.0058531506914 0.0070531823327
4.805 0.00885307946047 0.000530851885897 0.00134578579687 0.00146394672999 0.0180054004449 4.88677838953e-05 8.99816139457e-05 6.58988025181e-05 0.491690228581 0.0301581024211 0.074266446369 0.082088318531 -0.0733181990063 0.00772598421351 0.0058563456777 0.0070781225426
4.815 0.00880007489868 0.000530747194426 0.0013398427194 0.0014639346137 0.0179369160343 4.87668465599e-05 8.99926388815e-05 6.52053377455e-05 0.490612482206 0.0302644551717 0.07418715791 0.082397535656 -0.0734117806988 0.00774999703472 0.0058595283283 0.0071030626401
4.825 0.00874734961388 0.000530642190949 0.00133364164377 0.00146386708755 0.0178687974594 4.86665531301e-05 9.00008725352e-05 6.45142547188e-05 0.489532081483 0.03037096937 0.074092008779 0.082704279583 -0.0735052346215 0.00777406064549 0.0058626986973 0.0071280025521
4.835 0.00869490156851 0.000530537021456 0.00132718618942 0.00146374452504 0.017801042173 4.85668956762e-05 9.0006256662e-05 6.39702979926e-05 0.488449017985 0.0304776527513 0.073981031395 0.083008536919 -0.0735985611229 0.00779817466258 0.0058658568387 0.007152942206
4.845 0.00864272874436 0.000530431831622 0.00132207676456 0.00146356729739 0.0177336476502 4.84678658553e-05 9.00087336371e-05 6.37117011464e-05 0.487363283339 0.0305845131614 0.073958576201 0.083310294305 -0.0736917605498 0.00782233870556 0.0058690028055 0.0071778815302
4.855 0.0085908291423 0.00053032676675 0.00131759767908 0.00146333577361 0.0176666113879 4.83694555786e-05 9.00082459599e-05 6.34545562219e-05 0.486274869224 0.0306915585526 0.074099287389 0.083609538415 -0.0737848332479 0.00784655239678 0.005872136651 0.0072028204532
4.865 0.00853920078207 0.000530221971777 0.0013152519053 0.00146305032044 0.0175999309051 4.82716565055e-05 9.00047367421e-05 6.31988563295e-05 0.485183767374 0.0307987969861 0.074224610512 0.08390625596 -0.0738777795614 0.00787081536147 0.0058752584281 0.007227758904
4.875 0.00848784170208 0.00053011759123 0.00131276819271 0.00146271130248 0.0175336037421 4.81744612124e-05 8.99981492154e-05 6.29445941375e-05 0.484089969578 0.0309062366296 0.074334296363 0.084200433687 -0.073970599833 0.00789512722759 0.0058783681893 0.0072526968125
4.885 0.00843674995919 0.000530013769224 0.00131000983304 0.00146231908203 0.0174676274604 4.80778615944e-05 8.99884273773e-05 6.26917623638e-05 0.482993467678 0.0310138857572 0.074428205368 0.084492058374 -0.0740632944041 0.00791948762591 0.0058814659868 0.0072776341087
4.895 0.00838592362851 0.000529910649422 0.00130698003498 0.00146187401932 0.0174019996429 4.79818503469e-05 8.99755151789e-05 6.24403537748e-05 0.48189425357 0.0311217527479 0.07450634394 0.084781116836 -0.0741558636148 0.00794389618997 0.0058845518727 0.0073025707233
4.905 0.00833536080322 0.000529808375037 0.00130368216861 0.00146137647235 0.0173367178931 4.78864198194e-05 8.99593621249e-05 6.21903615057e-05 0.480792319204 0.0312298460853 0.074568729279 0.085067595924 -0.0742483078035 0.00796835255605 0.0058876258984 0.0073275065877
4.915 0.00828505959431 0.000529707088794 0.0013001195837 0.00146082679699 0.0172717798355 4.77915625639e-05 8.99399671515e-05 6.19417784162e-05 0.479687656585 0.0313381743569 0.07461537947 0.085351482521 -0.0743406273077 0.00799285636318 0.0058906881157 0.0073524416333
4.925 0.00823501813051 0.000529606932909 0.00129629560981 0.001460225347 0.0172071831146 4.76972715852e-05 8.99173563208e-05 6.16945975728e-05 0.478580257772 0.0314467462523 0.074646313482 0.085632763548 -0.0744328224631 0.00801740725311 0.0058937385754 0.0073773757925
4.935 0.00818523455791 0.000529508049093 0.00129221355656 0.00145957247398 0.0171429253954 4.76035396162e-05 8.98915556064e-05 6.14488119288e-05 0.477470114877 0.0315555705634 0.074661551172 0.085911425959 -0.0745248936043 0.0080420048703 0.0058967773284 0.007402308998
4.945 0.00813570703995 0.000529410578487 0.00128787671366 0.00145886852747 0.0170790043631 4.75103598532e-05 8.98625905774e-05 6.12044147996e-05 0.476357220069 0.0316646561828 0.074661113281 0.086187456744 -0.0746168410644 0.00806664886194 0.0058998044252 0.007427241183
4.955 0.00808643375712 0.000529314661685 0.0012832883511 0.00145811385491 0.0170154177223 4.74177252002e-05 8.98304871901e-05 6.09613989148e-05 0.475241565568 0.0317740121026 0.074645021444 0.086460842927 -0.0747086651754 0.00809133887786 0.0059028199163 0.0074521722811
4.965 0.0080374129068 0.000529220438695 0.00127845171935 0.00145730880165 0.0169521631974 4.73256291084e-05 8.97952708398e-05 6.07197576803e-05 0.474123143652 0.031883647414 0.074613298181 0.086731571569 -0.0748003662677 0.00811607457054 0.0059058238516 0.0074771022265
4.975 0.00798864270311 0.000529128048913 0.00127337004937 0.00145645371105 0.0168892385321 4.72340649903e-05 8.97569671495e-05 6.0479484232e-05 0.47300194665 0.0319935713064 0.074565966908 0.086999629763 -0.0748919446705 0.00814085559519 0.0059088162808 0.0075020309539
4.985 0.00794012137666 0.000529037631113 0.00126804655287 0.00145554892432 0.0168266414896 4.71430262725e-05 8.97156010311e-05 6.02405719063e-05 0.471877966949 0.0321037930655 0.074503051932 0.087265004641 -0.0749834007116 0.00816568160958 0.0059117972533 0.0075269583985
4.995 0.00789184717443 0.000528949323423 0.00126248442241 0.00145459478073 0.0167643698516 4.70525066352e-05 8.9671197936e-05 6.00030137728e-05 0.470751196989 0.0322143220728 0.074424578454 0.087527683368 -0.0750747347177 0.00819055227415 0.0059147668186 0.0075518844957
5.005 0.00784381835958 0.000528863263303 0.00125668683147 0.00145359161753 0.0167024214193 4.69624997363e-05 8.96237826091e-05 5.9766803257e-05 0.469621629263 0.0323251678045 0.074330572573 0.087787653144 -0.0751659470139 0.0082154672519 0.0059177250253 0.0075768091818
5.015 0.00779603321125 0.000528779587529 0.00125065693473 0.00145253976992 0.0166407940118 4.6872999442e-05 8.95733797146e-05 5.95319338262e-05 0.468489256322 0.0324363398305 0.074221061285 0.088044901206 -0.0752570379242 0.0082404262085 0.0059206719222 0.0076017323932
5.025 0.00774849002442 0.000528698432165 0.00124439786808 0.00145143957119 0.0165794854673 4.67839999727e-05 8.95200139898e-05 5.92983988366e-05 0.467354070771 0.0325478478126 0.074096072482 0.088299414825 -0.0753480077713 0.00826542881212 0.0059236075577 0.007626654067
5.035 0.0077011871097 0.000528619932556 0.00123791274882 0.00145029135259 0.0165184936416 4.66954952606e-05 8.94637100887e-05 5.90661915354e-05 0.466216065267 0.0326597015039 0.073955634963 0.088551181306 -0.0754388568764 0.00829047473351 0.0059265319799 0.0076515741407
5.045 0.00765412279321 0.000528544223291 0.00123120467574 0.00144909544346 0.0164578164089 4.66074793513e-05 8.94044921261e-05 5.88353053671e-05 0.465075232526 0.0327719107478 0.073799778423 0.088800187993 -0.0755295855598 0.00831556364599 0.0059294452368 0.0076764925522
5.055 0.00760729541637 0.000528471438201 0.00122427672932 0.00144785217122 0.0163974516611 4.65199468328e-05 8.93423845953e-05 5.86057339711e-05 0.463931565316 0.0328844854756 0.073628533463 0.089046422263 -0.0756201941402 0.00834069522539 0.005932347376 0.0077014092399
5.065 0.00756070333576 0.000528401710324 0.00121713197184 0.00144656186128 0.0163373973083 4.64328919485e-05 8.94078657047e-05 5.83774710273e-05 0.462785056463 0.0329974357065 0.07344193159 0.089289871531 -0.0757106829352 0.00836586915002 0.0059352384448 0.0077263241426
5.075 0.00751434492293 0.000528335171892 0.00120977344747 0.00144522483719 0.0162776512773 4.63463093641e-05 8.95469282823e-05 5.81505098038e-05 0.461635698845 0.0331107715458 0.073240005216 0.089530523243 -0.0758010522611 0.00839108510076 0.0059381184905 0.0077512371996
5.085 0.00746821856429 0.000528271954315 0.00120220418243 0.00144384142063 0.0162182115128 4.62601935859e-05 8.96816149689e-05 5.79248442152e-05 0.460483485396 0.0332245031835 0.073022787664 0.089768364884 -0.0758913024329 0.0084163427609 0.0059409875597 0.0077761483508
5.095 0.00742232266091 0.000528212188148 0.00119442718512 0.00144241193134 0.0161590759765 4.61745393893e-05 8.98119581565e-05 5.77004676153e-05 0.459328409108 0.0333386408929 0.072790313164 0.090003383976 -0.0759814337644 0.00844164181623 0.0059438456991 0.0078010575363
5.105 0.00737665562837 0.000528156003089 0.00118644544624 0.00144093668723 0.0161002426469 4.60893415844e-05 8.99379892014e-05 5.74773738504e-05 0.458170463026 0.0334531950294 0.073126297781 0.090235568074 -0.0760714465682 0.00846698195498 0.0059466929552 0.0078259646966
5.115 0.00733121589661 0.000528103527943 0.00118301123755 0.00143941600429 0.0160417095198 4.60045953699e-05 9.00597399266e-05 5.72555566572e-05 0.457009640249 0.0335681760291 0.073486904626 0.090464904768 -0.0761613411556 0.00849236286783 0.0059495293739 0.0078508697729
5.125 0.00728600190976 0.000528054890614 0.00118424480355 0.00143785019672 0.015983474607 4.5920295612e-05 9.01772415747e-05 5.70350095167e-05 0.455845933934 0.0336835944069 0.073842582184 0.090691381687 -0.0762511178368 0.00851778424782 0.0059523550014 0.0078757727067
5.135 0.00724101212604 0.000528010218082 0.00118624876177 0.00143623957686 0.0159255359373 4.58364374364e-05 9.0290525259e-05 5.68157266922e-05 0.454679337294 0.033799460756 0.074193241024 0.090914986495 -0.0763407769205 0.00854324579044 0.0059551698829 0.0079006734399
5.145 0.00719624501757 0.000527969636378 0.0011881472487 0.00143458445529 0.0158678915556 4.57530161286e-05 9.03996222579e-05 5.65977015982e-05 0.453509843595 0.0339157857454 0.074538791207 0.091135706889 -0.0764303187146 0.00856874719357 0.0059579740641 0.0079255719147
5.155 0.0071516990702 0.000527933270575 0.0011899397764 0.00143288514064 0.0158105395229 4.56700270983e-05 9.05045631311e-05 5.63809282816e-05 0.45233744616 0.0340325801184 0.074879142279 0.091353530606 -0.0765197435254 0.00859428815741 0.0059607675901 0.0079504680742
5.165 0.0071073727834 0.000527901244756 0.00119162585987 0.00143114193989 0.0157534779162 4.55874658556e-05 9.06468771953e-05 5.61654006799e-05 0.451162138369 0.0341498546921 0.075214203265 0.091568445417 -0.0766090516582 0.00861986838455 0.0059635505057 0.0079753618613
5.175 0.00706326467016 0.000527873682013 0.00119374770169 0.00142935515819 0.0156967048284 4.55053277958e-05 9.0869739354e-05 5.59511126245e-05 0.449983913656 0.0342676203548 0.075577350893 0.09178043913 -0.0766982434172 0.00864548757987 0.0059663228556 0.0080002532198
5.185 0.00701937325674 0.000527850704404 0.00119594438284 0.00142752509888 0.015640218368 4.54236088657e-05 9.10876248885e-05 5.57380579871e-05 0.448802765511 0.0343858880646 0.07601376511 0.091989499587 -0.0767873191052 0.00867114545064 0.0059690846844 0.0080251420935
5.195 0.00697569708261 0.000527832432962 0.00119797615567 0.00142565206359 0.0155840166591 4.53423042788e-05 9.13005689223e-05 5.5526230969e-05 0.447618687482 0.0345046688477 0.076464694433 0.09219561467 -0.0768762790238 0.00869684170633 0.0059718360359 0.0080500284272
5.205 0.00693223470029 0.000527818987647 0.00120029207943 0.0014237363522 0.0155280978409 4.52614102135e-05 9.15086059871e-05 5.53156252313e-05 0.44643167317 0.0346239737977 0.076910750618 0.092398772293 -0.0769651234737 0.0087225760588 0.0059745769545 0.0080749121655
5.215 0.0068889846752 0.000527810487357 0.00120347172355 0.00142177826285 0.0154724600683 4.51809226755e-05 9.17117701737e-05 5.510623534e-05 0.445241716235 0.0347438140722 0.077351834489 0.09259896041 -0.0770538527542 0.00874834822208 0.0059773074836 0.0080997932537
5.225 0.00684594558557 0.000527807049882 0.00120654089134 0.00141977809194 0.0154171015108 4.51008375614e-05 9.191009614e-05 5.48980550342e-05 0.444048810392 0.0348642008922 0.077787846297 0.092796167009 -0.0771424671635 0.00877415791254 0.0059800276669 0.0081246716374
5.235 0.00680311602223 0.000527808791905 0.00120949901775 0.00141773613418 0.015362020353 4.50211509729e-05 9.21036176725e-05 5.46910786663e-05 0.442852949412 0.0349851455404 0.078218685721 0.092990380116 -0.0772309669987 0.00880000484872 0.0059827375476 0.0081495472628
5.245 0.00676049458856 0.000527815828975 0.00121234554101 0.00141565268259 0.0153072147942 4.49418592428e-05 9.22923686947e-05 5.44853001972e-05 0.441654127122 0.035106659359 0.078644251867 0.093181587792 -0.0773193525556 0.00882588875142 0.0059854371687 0.0081744200763
5.255 0.00671807990031 0.00052782827549 0.00121507990278 0.00141352802851 0.0152526830483 4.48629583394e-05 9.24763829788e-05 5.42807139115e-05 0.440452337407 0.035228753748 0.079064443261 0.093369778136 -0.077407624129 0.0088518093436 0.0059881265731 0.0081992900247
5.265 0.00667587058546 0.000527846244682 0.00121770154796 0.00141136246158 0.0151984233437 4.47844448865e-05 9.26556938647e-05 5.40773139887e-05 0.439247574207 0.0353514401635 0.079479157852 0.093554939283 -0.0774957820126 0.00887776635046 0.0059908058034 0.0082241570552
5.275 0.00663386528414 0.000527869848603 0.00122020992474 0.00140915626979 0.0151444339232 4.47063152507e-05 9.28303345463e-05 5.38750946462e-05 0.438039831519 0.0354747301156 0.079888293011 0.093737059404 -0.0775838264987 0.00890375949929 0.0059934749018 0.0082490211157
5.285 0.00659206264849 0.000527899198092 0.00122260448458 0.0014069097395 0.0150907130437 4.46285661351e-05 9.30003383528e-05 5.36740502789e-05 0.436829103396 0.0355986351671 0.080291745524 0.093916126708 -0.0776717578787 0.00892978851964 0.0059961339105 0.008273882154
5.295 0.0065504613425 0.000527934402775 0.00122488468215 0.00140462315542 0.0150372589763 4.45511938884e-05 9.31657377659e-05 5.34741753174e-05 0.435615383951 0.0357231669309 0.080689411593 0.094092129441 -0.077759576443 0.0089558531431 0.0059987828716 0.0082987401185
5.305 0.0065090600419 0.000527975571037 0.00122704997539 0.0014022968006 0.0149840700056 4.44741954289e-05 9.33265661042e-05 5.32754636698e-05 0.434398667348 0.0358483370685 0.081081186839 0.094265055882 -0.0778472824805 0.00898195310346 0.0060014218266 0.0083235949581
5.315 0.0064678574341 0.000528022810015 0.00122909982533 0.00139993095651 0.0149311444306 4.43975673823e-05 9.34828551465e-05 5.30779102584e-05 0.433178947814 0.0359741572878 0.081466966289 0.094434894354 -0.0779348762793 0.00900808813654 0.0060040508171 0.0083484466218
5.325 0.00642685221798 0.000528076225571 0.00123103369622 0.00139752590304 0.0148784805633 4.43213069024e-05 9.36346379239e-05 5.28815090657e-05 0.431956219629 0.0361006393419 0.081846644385 0.094601633212 -0.0780223581263 0.00903425798032 0.0060066698844 0.0083732950593
5.335 0.00638604310384 0.000528135922276 0.00123285105547 0.00139508191842 0.0148260767299 4.42454104153e-05 9.37819459382e-05 5.26862548055e-05 0.430730477131 0.0362277950257 0.082220114976 0.094765260848 -0.0781097283072 0.00906046237481 0.0060092790694 0.0083981402205
5.345 0.00634542881323 0.000528202003407 0.00123455137355 0.00139259927936 0.0147739312692 4.4169875324e-05 9.39248117979e-05 5.24921416734e-05 0.429501714716 0.036355636175 0.082587271316 0.094925765694 -0.0781969871069 0.00908670106205 0.006011878413 0.0084229820556
5.355 0.00630500807888 0.000528274570917 0.0012361341241 0.00139007826095 0.0147220425339 4.40946988269e-05 9.40632668682e-05 5.22991645898e-05 0.428269926836 0.0364841746646 0.082948006066 0.095083136217 -0.0782841348089 0.00911297378619 0.006014467956 0.0084478205152
5.365 0.00626477964459 0.000528353725426 0.00123759878375 0.00138751913678 0.0146704088896 4.40198776553e-05 9.41973427925e-05 5.21073178213e-05 0.427035108001 0.0366134224054 0.083302211287 0.095237360921 -0.0783711716958 0.00913928029338 0.0060170477387 0.0084726555504
5.375 0.00622474226501 0.000528439566202 0.00123894483225 0.00138492217879 0.0146190287147 4.39454093535e-05 9.43270712139e-05 5.19165958097e-05 0.425797252778 0.0367433913428 0.083649778441 0.09538842835 -0.0784580980489 0.00916562033175 0.0060196178011 0.0084974871127
5.385 0.0061848947057 0.000528532191149 0.00124017175232 0.00138228765751 0.0145679004008 4.38712913441e-05 9.44524832303e-05 5.17269934398e-05 0.424556355792 0.0368740934549 0.083990598389 0.095536327082 -0.0785449141488 0.00919199365147 0.0060221781836 0.0085223151536
5.395 0.00614523574289 0.000528631696795 0.00124127902975 0.00137961584183 0.0145170223519 4.37975208067e-05 9.45736100784e-05 5.15385050865e-05 0.423312411725 0.0370055407499 0.084324561385 0.095681045734 -0.0786316202747 0.00921840000464 0.0060247289257 0.0085471396253
5.405 0.00610576416341 0.000528738178264 0.00124226615327 0.00137690699919 0.0144663929851 4.37240952392e-05 9.46904823205e-05 5.13511255664e-05 0.422065415316 0.0371377452642 0.084651557078 0.095822572962 -0.078718216705 0.00924483914537 0.0060272700672 0.0085719604802
5.415 0.00606647876462 0.000528851729281 0.00124313261459 0.00137416139549 0.0144160107296 4.36510121955e-05 9.48031310634e-05 5.11648494598e-05 0.420815361364 0.0372707190604 0.084971474509 0.095960897458 -0.0788047037167 0.00927131082968 0.0060298016473 0.0085967776713
5.425 0.00602737835421 0.000528972442145 0.00124581543042 0.00137137929513 0.0143658740271 4.35782693954e-05 9.49115866086e-05 5.09796716497e-05 0.419562244723 0.0374044742252 0.085285081614 0.096096007952 -0.0788910815861 0.00929781481553 0.0060323237053 0.0086215911515
5.435 0.0059884617502 0.000529100407719 0.00124862275995 0.00136856096108 0.0143159813315 4.35058642399e-05 9.50158795315e-05 5.07955866504e-05 0.418306060307 0.0375390228665 0.085757278902 0.096227893212 -0.0789773505883 0.00932435086282 0.0060348362801 0.0086464008744
5.445 0.00594972778078 0.000529235715414 0.00125127164662 0.00136570665474 0.0142663311091 4.3433794663e-05 9.51160400103e-05 5.06125892786e-05 0.417046803086 0.0376743771125 0.08622061318 0.096356542043 -0.0790635109974 0.00935091873331 0.0060373394106 0.0086712067939
5.455 0.0059111752842 0.000529378453184 0.00125376129105 0.00136281663612 0.0142169218379 4.33620584268e-05 9.52120980958e-05 5.04306745164e-05 0.415784468089 0.0378105491086 0.086674925304 0.096481943288 -0.0791495630864 0.00937751819067 0.0060398331352 0.008696008864
5.465 0.0058728031087 0.000529528707502 0.00125609089839 0.00135989116373 0.014167752008 4.32906534266e-05 9.53040835801e-05 5.02498368479e-05 0.414519050404 0.0379475510154 0.087120055217 0.09660408583 -0.0792355071274 0.00940414900044 0.0060423174925 0.0087208070394
5.475 0.00583461011239 0.000529686563362 0.00125825967841 0.00135693049466 0.0141188201214 4.32195775232e-05 9.53920262622e-05 5.00700715851e-05 0.413250545176 0.0380853950066 0.087555841946 0.096722958589 -0.0793213433912 0.00943081093004 0.0060447925205 0.008745601275
5.485 0.00579659516315 0.000529852104248 0.00126026684536 0.00135393488456 0.0140701246916 4.31488288562e-05 9.54759556841e-05 4.98913731473e-05 0.411978947609 0.0382240932667 0.0879821236 0.096838550522 -0.079407072148 0.00945750374868 0.0060472582574 0.0087703915258
5.495 0.00575875713855 0.000530025412144 0.001262111618 0.00135090458765 0.0140216642438 4.3078405206e-05 9.57537248389e-05 4.9713736647e-05 0.410704252964 0.0383636579891 0.088398737368 0.096950850624 -0.0794926936666 0.0094842272274 0.0060497147407 0.0087951777475
5.505 0.0057210949257 0.000530206567506 0.00126379321959 0.00134783985668 0.0139734373146 4.30083049666e-05 9.62970570259e-05 4.95371570959e-05 0.409426456562 0.0385041013735 0.08880551951 0.09705984793 -0.079578208215 0.00951098113911 0.0060521620083 0.008819959896
5.515 0.00568360742127 0.000530395649262 0.00126531087774 0.0013447409431 0.0139254424521 4.29385262052e-05 9.68197033234e-05 4.93616292767e-05 0.408145553782 0.0386454356238 0.089202305357 0.097165531514 -0.0796636160602 0.00953776525844 0.0060546000974 0.0088447379273
5.525 0.00564629353124 0.00053059273479 0.00126666382454 0.00134160809686 0.0138776782156 4.28690671389e-05 9.73215058214e-05 4.91871483952e-05 0.406861540061 0.0387876729459 0.089588929309 0.097267890485 -0.0797489174681 0.00956457936186 0.0060570290454 0.008869511798
5.535 0.00560915217094 0.000530797899927 0.00126785129641 0.0013384415666 0.0138301431753 4.27999261574e-05 9.78023082337e-05 4.90137091695e-05 0.405574410896 0.0389308255455 0.089965224827 0.097366913994 -0.0798341127037 0.00959142322757 0.0060594488892 0.008894281465
5.545 0.00557218226488 0.000531011218936 0.0012688725341 0.00133524159953 0.013782835913 4.27311015355e-05 9.82619548493e-05 4.88413069971e-05 0.404284161841 0.0390749056259 0.090331024435 0.097462591229 -0.079919202031 0.00961829663553 0.0060618596658 0.0089190468853
5.555 0.00553538274668 0.000531232764519 0.00126972678273 0.00133200844149 0.013735755021 4.26625916894e-05 9.87002906593e-05 4.86699366603e-05 0.402990788511 0.0392199253853 0.090698400383 0.097554911417 -0.0800041857128 0.00964519936746 0.0060642614116 0.0089438080167
5.565 0.00549875255898 0.000531462607789 0.00127197144114 0.001328742337 0.0136888991023 4.25943951085e-05 9.91171619942e-05 4.84995933602e-05 0.401694286579 0.0393658970155 0.09121329447 0.097643863824 -0.0800890640113 0.00967213120678 0.0060666541632 0.0089685648167
5.575 0.00546229065337 0.00053170081828 0.00127494356934 0.00132544352919 0.0136422667715 4.25265102971e-05 9.95124154889e-05 4.83302724552e-05 0.400394651775 0.0395128326989 0.091720531002 0.097729437753 -0.0801738371875 0.00969909193859 0.0060690379571 0.0089933172436
5.585 0.00542599599026 0.000531947463918 0.00127777736021 0.00132211225986 0.0135958566528 4.24589358145e-05 9.98858991041e-05 4.81619686958e-05 0.399091879891 0.0396607446063 0.092219971188 0.097811622548 -0.0802585055015 0.00972608134979 0.0060714128291 0.0090180652556
5.595 0.00538986753883 0.000532202611041 0.00128047215922 0.00131874876946 0.0135496673814 4.23916702642e-05 0.000100237461605 4.79946773751e-05 0.397785966778 0.0398096448952 0.092711475456 0.097890407593 -0.0803430692123 0.00975309922881 0.0060737788153 0.0090428088116
5.605 0.00535390427694 0.000532466324363 0.0012830273155 0.00131535329718 0.0135036976031 4.23247124916e-05 0.000100566952177 4.78283936889e-05 0.396476908345 0.0399595457069 0.093194903455 0.097965782308 -0.0804275285781 0.00978014536588 0.0060761359514 0.0090675478707
5.615 0.00531810519099 0.000532738666989 0.00128544218187 0.0013119260808 0.0134579459741 4.22580609943e-05 0.000100874290363 4.76631131152e-05 0.39516470056 0.040110459165 0.093670114049 0.098037736153 -0.080511883856 0.00980721955282 0.0060784842728 0.0090922823922
5.625 0.00528246927595 0.000533019700399 0.00128771611477 0.00130846735688 0.0134124111603 4.21917148752e-05 0.000101159738031 4.74988306568e-05 0.393849339453 0.0402623973726 0.094136965313 0.09810625863 -0.0805961353024 0.00983432158308 0.0060808238152 0.0091170123357
5.635 0.00524699553513 0.000533309484444 0.00128984847425 0.0013049773606 0.0133670918382 4.21256725487e-05 0.000101423660846 4.73355415997e-05 0.392530821111 0.0404153724101 0.094595314534 0.098171339276 -0.0806802831725 0.00986145125177 0.0060831546135 0.0091417376612
5.645 0.00521168298023 0.000533608077344 0.00129183862397 0.00130145632593 0.0133219866945 4.20599332034e-05 0.000101887014127 4.71732412596e-05 0.391209141681 0.0405693963336 0.095045018203 0.098232967671 -0.0807643277207 0.00988860835558 0.0060854767029 0.0091664583289
5.655 0.00517653063119 0.000533915535679 0.00129368593112 0.00129790448551 0.0132770944255 4.19944956454e-05 0.000102354432036 4.70119251063e-05 0.389884297372 0.0407244811721 0.095485932017 0.098291133433 -0.0808482692004 0.00991579269283 0.0060877901183 0.0091911742994
5.665 0.00514153751608 0.000534231914383 0.00129538976648 0.00129432207073 0.0132324137373 4.19293588489e-05 0.000102801646536 4.68515881406e-05 0.388556284449 0.0408806389255 0.095917910873 0.098345826218 -0.0809321078641 0.00994300406339 0.0060900948942 0.0092158855336
5.675 0.00510670267114 0.000534557266753 0.00129694950426 0.0012907093117 0.0131879433465 4.18645219162e-05 0.000103228641868 4.66922261391e-05 0.387225099241 0.0410378815626 0.096340808865 0.098397035726 -0.0810158439633 0.00997024226875 0.0060923910652 0.0092405919926
5.685 0.00507202514053 0.000534891644431 0.00129836452225 0.00128706643728 0.0131436819786 4.17999838855e-05 0.000103635633199 4.65850389372e-05 0.385890738134 0.041196221019 0.096754479284 0.098444751691 -0.0810994777487 0.00999750711188 0.0060946786657 0.0092652936378
5.695 0.00503750397642 0.000535235097407 0.00129963420167 0.00128339367509 0.0130996283692 4.17357437966e-05 0.000104022860386 4.65030591591e-05 0.384553197576 0.0413556691944 0.097158774608 0.098488963893 -0.08118300947 0.0100247983974 0.0060969577297 0.009289990431
5.705 0.0050031382388 0.000535587674018 0.00130075792717 0.00127969125151 0.0130557812632 4.1671800908e-05 0.000104390561863 4.64215648938e-05 0.383212474073 0.0415162379511 0.097553546508 0.098529662146 -0.081266439376 0.0100521159313 0.0060992282912 0.0093146823342
5.715 0.00496892699547 0.000535949420947 0.00130173508682 0.0012759593917 0.0130121394149 4.16081543115e-05 0.000104738974649 4.63405520697e-05 0.381868564194 0.0416779391116 0.097938645837 0.098566836308 -0.0813497677146 0.0100794595214 0.0061014903842 0.0093393693097
5.725 0.00493486932189 0.000536320383218 0.00130256507212 0.00127219831956 0.0129687015883 4.15448033057e-05 0.000105068334357 4.62600165298e-05 0.380521464566 0.0418407844569 0.09831392263 0.098600476276 -0.0814329947328 0.0101068289766 0.0061037440421 0.00936405132
5.735 0.00490096430119 0.000536700604196 0.00130324727791 0.00126840825782 0.0129254665561 4.14817471395e-05 0.000105378875812 4.61799540338e-05 0.379171171879 0.0420047857237 0.098679226099 0.098630571987 -0.0815161206768 0.0101342241076 0.0061059892987 0.009388728328
5.745 0.00486721102403 0.000537090125592 0.00130378110237 0.00126458942798 0.0128824331009 4.14189850528e-05 0.000105670832088 4.61003606218e-05 0.377817682879 0.0421699546028 0.099034404636 0.098657113417 -0.0815991457916 0.0101616447265 0.0061082261871 0.009413400297
5.755 0.00483360858859 0.000537488987456 0.00130416594705 0.00126074205035 0.0128396000137 4.13565166689e-05 0.000105944435362 4.6021231887e-05 0.376460994379 0.0423363027372 0.099379305795 0.098680090585 -0.0816820703216 0.0101890906469 0.0061104547404 0.0094380671903
5.765 0.00480015610042 0.000537897228182 0.00130440121678 0.00125686634404 0.0127969660949 4.12943412008e-05 0.000106199916197 4.59425640647e-05 0.375101103247 0.0425038417199 0.099713776307 0.098699493547 -0.0817648945103 0.0102165616837 0.0061126749917 0.0094627289715
5.775 0.00476685267245 0.000538314884507 0.00130448631962 0.00125296252702 0.0127545301539 4.12324581356e-05 0.000106437504279 4.58643530637e-05 0.373738006415 0.0426725830921 0.100037662062 0.098715312403 -0.0818476186001 0.0102440576535 0.0061148869738 0.0094873856047
5.785 0.00473369742485 0.000538741991517 0.00130442066702 0.00124903081601 0.0127122910086 4.1170866921e-05 0.000106657427817 4.57865945913e-05 0.372371700874 0.0428425383408 0.100350808112 0.098727537291 -0.0819302428328 0.0102715783741 0.0061170907195 0.0095120370541
5.795 0.00470068948502 0.00053917858264 0.00130420367352 0.00124507142663 0.0126702474859 4.11095669831e-05 0.000106859914034 4.57092847516e-05 0.371002183679 0.0430137188972 0.100653058662 0.098736158392 -0.0820127674491 0.0102991236648 0.006119286261 0.0095366832843
5.805 0.00466782798746 0.000539624689662 0.00130383475697 0.0012410845733 0.0126283984215 4.10485580067e-05 0.000107045188578 4.56324198027e-05 0.369629451942 0.0431861361349 0.100944257077 0.098741165926 -0.0820951926889 0.0103266933464 0.0061214736308 0.00956132426
5.815 0.00463511207376 0.000540080342718 0.00130331333839 0.00123707046933 0.0125867426597 4.09878395668e-05 0.000107213476124 4.55778703988e-05 0.368253502839 0.0433598013677 0.101224245865 0.098742550153 -0.0821775187913 0.010354287241 0.0061236528612 0.0095859599463
5.825 0.00460254089247 0.000540545570303 0.00130263884197 0.00123302932684 0.0125452790529 4.09274111889e-05 0.000107365000265 4.5544872795e-05 0.366874333607 0.043534725848 0.101492866681 0.098740301376 -0.0822597459944 0.010381905172 0.0061258239839 0.0096105903085
5.835 0.00457011359912 0.000541020399269 0.00130181069501 0.00122896135685 0.0125040064627 4.08672725255e-05 0.000107499983044 4.55122088225e-05 0.365491941544 0.0437109207647 0.101749960321 0.09873440994 -0.0823418745357 0.0104095469643 0.0061279870311 0.0096352153121
5.845 0.00453782935607 0.00054150485484 0.00130082832803 0.00122486676922 0.0124629237584 4.08074233999e-05 0.000107618645672 4.54798729575e-05 0.364106324008 0.0438883972418 0.101995366719 0.098724866227 -0.0824239046516 0.0104372124442 0.0061301420344 0.0096598349231
5.855 0.00450568733248 0.000541998960608 0.00129969117459 0.00122074577273 0.0124220298181 4.07478633212e-05 0.000107721208181 4.54478599682e-05 0.36271747842 0.0440671663362 0.102228924942 0.098711660663 -0.0825058365777 0.0104649014392 0.0061322890253 0.0096844491074
5.865 0.00447368670426 0.000542502738546 0.00129839867134 0.00121659857499 0.0123813235278 4.06885922585e-05 0.000107807888962 4.54161647938e-05 0.361325402264 0.0442472390361 0.102450473183 0.098694783716 -0.0825876705488 0.0104926137782 0.0061344280353 0.0097090578316
5.875 0.00444182665396 0.000543016209003 0.00129695025801 0.00121242538256 0.012340803782 4.0629609821e-05 0.000107878905712 4.53847821938e-05 0.359930093082 0.0444286262595 0.102659848765 0.098674225893 -0.0826694067988 0.0105203492915 0.0061365590954 0.0097336610621
5.885 0.00441010637077 0.000543539390723 0.00129534537739 0.00120822640088 0.0123004694829 4.05709158567e-05 0.000107934474973 4.5353706982e-05 0.358531548482 0.0446113388523 0.102856888125 0.098649977745 -0.0827510455609 0.0105481078106 0.006138682237 0.0097582587659
5.895 0.00437852505041 0.000544072300842 0.00129358347527 0.00120400183427 0.0122603195411 4.05125102726e-05 0.000107974811786 4.53229342577e-05 0.35712976613 0.0447953875867 0.103041426821 0.098622029863 -0.0828325870673 0.0105758891683 0.0061451404699 0.0097828509101
5.905 0.00434708189507 0.000544614954905 0.00129166400047 0.00119975188601 0.012220352875 4.04543928079e-05 0.000108000130289 4.52924587104e-05 0.355724743756 0.0449807831596 0.103213299521 0.098590372878 -0.0829140315495 0.0106036931988 0.0061566966724 0.009807437462
5.915 0.00431577611337 0.000545167366863 0.00128958640478 0.00119547675825 0.0121805684108 4.03965634774e-05 0.000108039719037 4.52622753146e-05 0.354316479153 0.0451675361907 0.103372339998 0.098554997468 -0.0829953792381 0.0106315197375 0.0061682453094 0.0098320183892
5.925 0.00428460692031 0.000545729549091 0.00128795081489 0.00119117665212 0.0121409650824 4.03390221024e-05 0.000108382085192 4.52323788688e-05 0.352904970174 0.045355657222 0.10351838113 0.098515894348 -0.0830766303628 0.0106593686211 0.0061797863832 0.0098565936598
5.935 0.00425357353716 0.000546301512389 0.00128645472164 0.00118685176768 0.012101541832 4.0281768707e-05 0.000108707309375 4.52027646824e-05 0.351490214736 0.0455451567148 0.103651256032 0.098473054277 -0.0831577851527 0.0106872396875 0.0061913198962 0.0098811632417
5.945 0.00422267519145 0.000546883265999 0.00128480583719 0.00118250230388 0.0120622976089 4.02248031714e-05 0.000109015561525 4.51734276583e-05 0.350072210816 0.0457360450493 0.103770851884 0.098426468054 -0.083238843836 0.010715132776 0.0062028458508 0.0099057271032
5.955 0.00419191111688 0.000547474817605 0.00128300362897 0.00117812845869 0.0120232313701 4.01681255797e-05 0.000109307011144 4.51443627527e-05 0.348650956457 0.0459283325229 0.103877133753 0.098376126523 -0.0833198066399 0.0107430477268 0.0062143642491 0.0099302852132
5.965 0.00416128055329 0.000548076173354 0.00128104756723 0.00117373042898 0.0119843420804 4.0111735928e-05 0.000109581826271 4.51155649748e-05 0.347226449761 0.0461220293487 0.104055368081 0.098322020569 -0.0834006737911 0.0107709843818 0.0062258750939 0.0099548375402
5.975 0.00413078274659 0.000548687337854 0.00127893712511 0.00116930841061 0.0119456287119 4.00556342901e-05 0.00010984017429 4.50870297249e-05 0.345798688894 0.0463171456539 0.104650141391 0.098264141118 -0.0834814455153 0.0107989425837 0.0062373783875 0.0099793840535
5.985 0.00410041694868 0.000549308314197 0.00127667177854 0.00116486259841 0.0119070902441 3.99998206003e-05 0.000110082221932 4.50587516633e-05 0.344367672086 0.0465136914792 0.105417989239 0.098202479141 -0.0835621220374 0.0108269221767 0.0062488741325 0.0100039247223
5.995 0.00407018241742 0.000549939103961 0.00127425100629 0.00116039318618 0.0118687256639 3.99442951718e-05 0.000110308134492 4.50307264043e-05 0.342933397628 0.0467116767767 0.106175838916 0.09813702565 -0.0836427035817 0.010854923006 0.0062603623316 0.0100284595162
6.005 0.0040400784166 0.000550579707228 0.00127167443673 0.00115590036671 0.0118305339654 3.9889057906e-05 0.000110518077071 4.50029487133e-05 0.341495863874 0.0469111114091 0.106923665452 0.098067771698 -0.0837231903713 0.010882944918 0.0062718429871 0.0100529884051
6.015 0.00401010421582 0.00055123012259 0.00126894277694 0.00115138433177 0.01179251415 3.98341089987e-05 0.000110712213459 4.49754140797e-05 0.340055069242 0.0471120051483 0.107661444126 0.097994708384 -0.0838035826291 0.0109109877603 0.0062833161022 0.0100775113588
6.025 0.00398025909047 0.000551890347165 0.00126680138261 0.00114684527212 0.0117546652262 3.97794486657e-05 0.000110890706816 4.49481174843e-05 0.338611012213 0.0473143676744 0.108389150466 0.097917826848 -0.0838838805767 0.0109390513818 0.0062947816794 0.0101020283477
6.035 0.00395054232173 0.000552560376611 0.00127109828683 0.00114228337755 0.0117169862098 3.97250771052e-05 0.000111053719114 4.49210544044e-05 0.337163691329 0.0475182085745 0.109106760255 0.097837118272 -0.0839640844351 0.0109671356324 0.0063062397213 0.0101287513525
6.045 0.00392095319639 0.000553240205135 0.00127524236568 0.00113769883685 0.0116794761231 3.96709944302e-05 0.000111201412036 4.48942199225e-05 0.335713105198 0.0477235373414 0.109814249526 0.097752573882 -0.0840441944246 0.0109952403631 0.006317690231 0.0101627664198
6.055 0.00389149100691 0.000553929825509 0.00127923472943 0.00113309183779 0.0116421339961 3.96172008534e-05 0.000111333945982 4.48676095035e-05 0.334259252489 0.0479303633729 0.110511594566 0.097664184947 -0.0841242107647 0.0110233654262 0.0063291332113 0.0101967839499
6.065 0.00386215505134 0.000554629229083 0.00128307648259 0.0011284625672 0.0116049588651 3.95636966234e-05 0.000111451480737 4.48412182206e-05 0.332802131937 0.0481386959703 0.111198771912 0.097571942781 -0.0842041336741 0.0110515106751 0.0063405686652 0.0102308038698
6.075 0.00383294463323 0.000555338405799 0.00128676872401 0.00112381121091 0.0115679497735 3.95104820142e-05 0.000111554175147 4.48150417468e-05 0.331341742339 0.0483485443381 0.111875758356 0.097475838737 -0.0842839633706 0.0110796759641 0.0063519965955 0.0102648261069
6.085 0.00380385906163 0.000556057344204 0.00129031254686 0.00111913795383 0.0115311057715 3.9457557258e-05 0.000111642187233 4.47890750358e-05 0.329878082554 0.0485599175822 0.112542530949 0.097375864215 -0.0843637000715 0.0111078611488 0.0063634170054 0.0102988505888
6.095 0.003774897651 0.000556786031467 0.00129370903871 0.00111444297987 0.011494425916 3.94049226584e-05 0.000111715674416 4.47633138572e-05 0.328411151508 0.0487728247097 0.113199066989 0.097272010656 -0.0844433439932 0.0111360660859 0.0063748298978 0.0103328772437
6.105 0.00374605972119 0.000557524453394 0.00129695928151 0.001109726472 0.0114579092706 3.93525784127e-05 0.000111774792975 4.47377533737e-05 0.326940948188 0.0489872746279 0.113845344035 0.097164269547 -0.0845228953514 0.0111642906331 0.006386235276 0.010366906
6.115 0.00371734459736 0.000558272594439 0.0013000643517 0.00110498861223 0.0114215549055 3.93005249893e-05 0.000111819698598 4.47123890155e-05 0.325467471647 0.0492032761431 0.1144813399 0.097052632417 -0.0846023543608 0.0111925346493 0.0063976331429 0.010400936787
6.125 0.00368875160998 0.000559030437726 0.00130302532015 0.00110022958163 0.0113853618974 3.92487627299e-05 0.000111850546062 4.46872164772e-05 0.323990721 0.0494208379602 0.115107032655 0.096937090839 -0.0846817212358 0.0112207979942 0.0064090235019 0.0104349695338
6.135 0.00366028009471 0.000559797965057 0.00130584325233 0.00109544956035 0.0113493293295 3.91972918442e-05 0.00011186748956 4.4662231068e-05 0.322510695427 0.0496399686819 0.115722400627 0.096817636429 -0.0847609961898 0.0112490805289 0.0064204063562 0.0104690041701
6.145 0.00363192939243 0.000560575156934 0.00130851920815 0.00109064872761 0.0113134562918 3.91461127002e-05 0.000111870682168 4.46374283618e-05 0.321027394172 0.049860676808 0.116327422401 0.096694260848 -0.0848401794353 0.0112773821154 0.0064317817089 0.0105030406263
6.155 0.00360369884913 0.000561361992573 0.00131105424222 0.00108582726168 0.0112777418801 3.90952257006e-05 0.000111860276497 4.4612803765e-05 0.319540816543 0.0500829707342 0.116922076821 0.096566955801 -0.0849192711844 0.0113057026166 0.0064431495635 0.0105370788328
6.165 0.00357558781591 0.000562158449922 0.00131344940367 0.00108098533995 0.011242185197 3.90446312538e-05 0.00011183642405 4.45883529464e-05 0.318050961914 0.0503068587526 0.117506342989 0.096435713039 -0.0849982716482 0.0113340418966 0.0064545099233 0.0105711187207
6.175 0.00354759564889 0.000562964505674 0.00131570573636 0.00107612313887 0.0112067853511 3.89943296593e-05 0.000111799275982 4.45640714076e-05 0.316557829719 0.0505323490499 0.118080200269 0.09630052435 -0.0850771810372 0.0113623998205 0.0064658627916 0.0106051602213
6.185 0.00351972170921 0.000563780135287 0.00131782427879 0.00107124083398 0.0111715414576 3.89443215281e-05 0.000111748982244 4.45399549102e-05 0.315061419462 0.0507594497076 0.118643628282 0.096161381576 -0.0851559995612 0.0113907762544 0.0064772081719 0.0106392032663
6.195 0.00349196536293 0.000564605312999 0.00131980606421 0.00106633859993 0.0111364526374 3.88946069864e-05 0.000111685692338 4.45159987321e-05 0.313561730708 0.0509881687015 0.119196606912 0.096018276597 -0.0852347274292 0.0114191710655 0.0064885460678 0.0106732477878
6.205 0.00346432598105 0.000565440011849 0.00132165212062 0.00106141661049 0.0111015180179 3.88451866915e-05 0.000111609554792 4.44921989393e-05 0.312058763087 0.0512185139006 0.119739116303 0.095871201339 -0.0853133648495 0.0114475841216 0.0064998764826 0.0107072937184
6.215 0.00343680293942 0.000566284203689 0.00132336347077 0.00105647503853 0.0110667367324 3.87960609565e-05 0.000111520717475 4.44685509036e-05 0.310552516295 0.0514504930673 0.120271136861 0.095720147773 -0.0853919120296 0.0114760152921 0.0065111994199 0.0107413409911
6.225 0.00340939561871 0.000567137859204 0.00132494113225 0.00105151405602 0.0110321079203 3.87472301277e-05 0.000111419327506 4.44450502558e-05 0.309042990092 0.0516841138569 0.120792649257 0.095565107916 -0.0854703691766 0.0115044644468 0.0065225148835 0.0107753895389
6.235 0.00338210340435 0.000568000947934 0.00132638611754 0.00104653383405 0.010997630727 3.86986950124e-05 0.000111305531146 4.44216930913e-05 0.307530184302 0.0519193838167 0.121303634423 0.095406073825 -0.0855487364964 0.011532931457 0.0065338228768 0.0108094392957
6.245 0.00335492568652 0.00056887343828 0.00132769943393 0.00104153454287 0.0109633043036 3.86504557436e-05 0.000111179474225 4.43984747129e-05 0.306014098816 0.0521563103866 0.121804073554 0.095243037608 -0.0856270141946 0.0115614161944 0.0065451234035 0.0108434901955
6.255 0.00332786186008 0.000569755297539 0.00132888208368 0.00103651635184 0.0109291278074 3.86025127984e-05 0.000111041301415 4.43753910975e-05 0.304494733589 0.0523949008977 0.12229394811 0.095075991415 -0.0857052024759 0.0115899185321 0.0065564164673 0.0108775421726
6.265 0.00330091132454 0.000570646491904 0.00132993506397 0.00103147942945 0.0108951004014 3.85548668594e-05 0.000110891156964 4.43524379536e-05 0.302972088641 0.0526351625733 0.122773239817 0.09490492744 -0.0857833015444 0.011618438344 0.006567702072 0.0109115951619
6.275 0.00327407348402 0.0005715469865 0.00133085936694 0.00102642394337 0.0108612212541 3.850751816e-05 0.000110729184282 4.43296110357e-05 0.301446164056 0.0528771025274 0.123241930667 0.094729837923 -0.0858613116034 0.0116469755049 0.0065789802212 0.0109456490986
6.285 0.00324734774721 0.000572456745384 0.00133165597977 0.00102753831598 0.0108274895402 3.84604674138e-05 0.000110555526055 4.43069062463e-05 0.299916959987 0.0531207277655 0.123700002914 0.095679775011 -0.0859392328556 0.0116755298906 0.006590250919 0.010979703918
6.295 0.00322073352729 0.000573375731578 0.00133232588468 0.00103659616651 0.0107939044399 3.84137149385e-05 0.000110370324244 4.42843193266e-05 0.298384476649 0.0533660451842 0.124147439083 0.09680589452 -0.0860170655029 0.0117041013776 0.0066015141689 0.0110137595563
6.305 0.00319423024197 0.000574303907083 0.00133287005892 0.00104597186897 0.0107604651388 3.83672613482e-05 0.00011017371999 4.42618463702e-05 0.296848714324 0.0536130615704 0.124584221965 0.098046075304 -0.0860948097467 0.0117326898437 0.0066127699751 0.0110478159495
6.315 0.00316783731338 0.000575241232894 0.00133328947489 0.00105839041313 0.0107271708283 3.83211070658e-05 0.000109965854028 4.42394828998e-05 0.295309673358 0.0538617836024 0.125284340732 0.099492682171 -0.0861724657874 0.0117612951673 0.0066240183413 0.0110818730345
6.325 0.00314155416803 0.000576187669022 0.00133622064497 0.00107072340479 0.0106940207055 3.82752527011e-05 0.000109746866075 4.42172250972e-05 0.293767354165 0.054112217849 0.125995803179 0.100938950874 -0.0862500338251 0.0117899172279 0.0066352592715 0.011115930748
6.335 0.00311538023684 0.000577143174512 0.00134089210719 0.00108297129242 0.0106610139725 3.8229698548e-05 0.000109516895451 4.41950686768e-05 0.292221757224 0.0543643707695 0.126698389516 0.102384872478 -0.0863275140589 0.0118185559056 0.0066464927696 0.0111499890275
6.345 0.00308931495503 0.000578107707461 0.00134545106116 0.00109513452226 0.0106281498373 3.81844453906e-05 0.000109276080467 4.41730097033e-05 0.290672883079 0.0546182487144 0.127392078303 0.103830438112 -0.0864049066875 0.0118472110817 0.0066577188398 0.0111840478105
6.355 0.0030633577621 0.000579081225041 0.00134989817925 0.00110721353831 0.0105954275133 3.8139493513e-05 0.000109024558739 4.41510440811e-05 0.28912073234 0.0548738579244 0.128076848305 0.105275638965 -0.0864822119086 0.0118758826381 0.006668937486 0.0112181070353
6.365 0.00303750810183 0.000580063683507 0.00135423413045 0.00111920878242 0.0105628462189 3.80948435011e-05 0.000108762467496 4.41291678596e-05 0.287565305684 0.0551312045316 0.128752678491 0.106720466292 -0.0865594299196 0.0119045704579 0.0066801487123 0.0112521666402
6.375 0.00301176542218 0.000581055038227 0.00135845958047 0.00113112069425 0.0105304051781 3.80504959208e-05 0.000108489943177 4.41073769294e-05 0.286006603852 0.0553902945587 0.129419548037 0.108164911408 -0.0866365609169 0.0119332744249 0.0066913525228 0.0112862265639
6.385 0.00298612917529 0.000582055243699 0.00136257519171 0.00114294971127 0.0104981036201 3.80064512503e-05 0.000108207121233 4.40856674258e-05 0.284444627655 0.0556511339196 0.130206212518 0.109608965697 -0.0867136050964 0.0119619944235 0.0067025489217 0.0113202867456
6.395 0.00296059881745 0.000583064253563 0.00136658162328 0.0011546962688 0.0104659407792 3.79627100814e-05 0.00010791413684 4.40640353256e-05 0.282879377965 0.0559137284196 0.130994935915 0.111052620598 -0.0867905626534 0.0119907303392 0.0067137379131 0.0113543471246
6.405 0.00293517380906 0.000584082020625 0.00137047953102 0.00116636080005 0.0104339158952 3.79192729003e-05 0.000107611124397 4.4042476649e-05 0.281310855726 0.0561780837551 0.131776329355 0.112495867622 -0.0868674337824 0.0120194820585 0.0067249195012 0.0113884076409
6.415 0.00290985361455 0.000585108496876 0.00137426956758 0.00117794373606 0.0104020282128 3.7876140161e-05 0.000107298217431 4.40209876578e-05 0.279739061943 0.0564442055145 0.132550365859 0.113938698335 -0.0869442186774 0.0120482494684 0.0067360936903 0.0114224682343
6.425 0.0028846377024 0.000586143633508 0.00137795238231 0.00118944550574 0.0103702769817 3.78333124297e-05 0.000106975549004 4.39995642574e-05 0.278163997692 0.0567120991779 0.133317018549 0.115381104371 -0.0870209175315 0.0120770324569 0.0067472604846 0.0114565288457
6.435 0.0028595255451 0.000587187380932 0.00138152862144 0.00120086653597 0.010338661457 3.77907901563e-05 0.000106643251611 4.39782025954e-05 0.276585664112 0.0569817701177 0.134076260655 0.116823077426 -0.0870975305375 0.0121058309128 0.0067584198884 0.0114905894155
6.445 0.00283451661907 0.000588239688804 0.00138499892794 0.00121220725147 0.0103071808984 3.77485740209e-05 0.000106301456692 4.39568988606e-05 0.275004062412 0.0572532235986 0.134828065507 0.118264609261 -0.0871740578872 0.0121346447256 0.0067695719061 0.011524649885
6.455 0.00280961040468 0.000589300506031 0.00138836394168 0.00122346807491 0.010275834571 3.77066643734e-05 0.000105995304252 4.39356491846e-05 0.273419193864 0.0575264647783 0.135572406544 0.119705691695 -0.087250499772 0.0121634737858 0.0067807165419 0.0115587101958
6.465 0.00278480638615 0.000590369780803 0.00139162429936 0.00123464942687 0.0102446217444 3.76650618743e-05 0.000106081149979 4.39144496431e-05 0.27183105981 0.0578014987076 0.136309257308 0.121146316615 -0.0873268563826 0.0121923179845 0.0067918538004 0.0115927702895
6.475 0.00276010405159 0.000591447460601 0.00139478063455 0.00124575172592 0.0102135416936 3.76237669134e-05 0.000106159984563 4.3893296647e-05 0.270239661658 0.0580783303307 0.137038591445 0.122586475972 -0.087403127909 0.0122211772137 0.0068029836858 0.0116268301083
6.485 0.00273550289295 0.00059253349222 0.00139783357771 0.00125677538854 0.0101825936979 3.75827800371e-05 0.000106231853458 4.38721861591e-05 0.268645000882 0.0583569644857 0.13776038271 0.124026161776 -0.0874793145405 0.0122500513663 0.0068141062025 0.0116608895949
6.495 0.00271100240592 0.000593627821785 0.00140078375624 0.00126772082921 0.0101517770418 3.75421016371e-05 0.000106296801678 4.38511146714e-05 0.267047079023 0.0586374059052 0.138474604963 0.125465366102 -0.0875554164661 0.0122789403357 0.0068252213553 0.0116949486917
6.505 0.00268660208998 0.000594730394772 0.00140363179445 0.00127858846039 0.0101210910146 3.75017324676e-05 0.000106354873901 4.38300783264e-05 0.265445897691 0.0589196592163 0.13918123217 0.12690408109 -0.0876314338738 0.0123078440162 0.0068363291483 0.0117290073421
6.515 0.00266230144831 0.000595841156024 0.00140637831361 0.00128937869251 0.0100905349099 3.74616728679e-05 0.000106406114852 4.38090732119e-05 0.263841458561 0.0592037289415 0.139880238405 0.128342298941 -0.0877073669512 0.0123367623029 0.0068474295863 0.0117630654894
6.525 0.00263809998781 0.000596960049769 0.00140902393191 0.00130009193406 0.0100601080266 3.74219233026e-05 0.000106450568827 4.37880958433e-05 0.262233763377 0.0594896194988 0.140571597848 0.129780011921 -0.0877832158851 0.0123656950917 0.0068585226736 0.0118004059869
6.535 0.00261399721901 0.000598087019637 0.0014115692646 0.00131072859147 0.0100298096678 3.73824843176e-05 0.000106488279979 4.37671425817e-05 0.26062281395 0.0597773352025 0.141255284787 0.131217212359 -0.0878589808619 0.0123946422791 0.0068696084151 0.0118511947472
6.545 0.00258999265609 0.000599222008682 0.0014140149239 0.00132128906927 0.00999963914141 3.73433564016e-05 0.000106519292418 4.37462094444e-05 0.259008612156 0.0600668802635 0.141931273621 0.132653892645 -0.0879346620672 0.0124236037625 0.0068806868151 0.0119020051509
6.555 0.00256608581681 0.000600364959391 0.00141636151904 0.00133177377001 0.00996959575994 3.73045399213e-05 0.000106543649539 4.37252930654e-05 0.257391159942 0.06035825879 0.142599538855 0.134090045235 -0.088010259686 0.0124525794399 0.0068917578784 0.011952837074
6.565 0.00254227622252 0.000601515813713 0.00141860965629 0.00134218309428 0.00993967884043 3.72660355027e-05 0.000106561395174 4.37043896386e-05 0.255770459322 0.060651474788 0.1432600551 0.13552566265 -0.0880857739027 0.0124815692101 0.0069028216095 0.0120036903933
6.575 0.00251856339806 0.000602674513063 0.00142075993901 0.00135251744074 0.00990988770429 3.72278434811e-05 0.000106572572446 4.36834955895e-05 0.254146512374 0.0609465321615 0.143912797084 0.136960737468 -0.0881612049013 0.0125105729726 0.0069138780132 0.0120545649847
6.585 0.00249494687182 0.00060384099835 0.0014228129676 0.00136277720614 0.00988022167763 3.71899643833e-05 0.000106577224531 4.36626072876e-05 0.252519321249 0.0612434347138 0.144557739637 0.138395262337 -0.0882365528648 0.0125395906277 0.0069249270941 0.0121054607262
6.595 0.00247142617564 0.000605015209992 0.00142476933955 0.0013729627853 0.00985068009082 3.71523986115e-05 0.000106575394375 4.36417211422e-05 0.250888888162 0.0615421861475 0.145194857704 0.139829229964 -0.088311817976 0.0125686220764 0.0069359688571 0.012156377496
6.605 0.00244800084481 0.000606197087926 0.0014266296495 0.00138307457115 0.00982126227883 3.71151466261e-05 0.00010656712451 4.36208336956e-05 0.249255215398 0.0618427900653 0.145824126337 0.141262633123 -0.0883870004167 0.0125976672202 0.0069470033067 0.0122073151733
6.615 0.00242467041802 0.000607386571632 0.00142839448917 0.00139311295473 0.00979196758093 3.70782089023e-05 0.000106552457427 4.35999413399e-05 0.247618305308 0.0621452499708 0.146445520702 0.142695464648 -0.0884621003685 0.0126267259617 0.0069580304479 0.0122582736355
6.625 0.00240143443737 0.000608583600148 0.00143006444746 0.0014030783252 0.00976279534045 3.70415857712e-05 0.000106531435486 4.35790403195e-05 0.245978160313 0.0624495692686 0.147059016075 0.14412771744 -0.0885371180122 0.0126557982037 0.0069690502855 0.0123092527638
6.635 0.0023782924483 0.000609788112081 0.0014316401104 0.00141297106985 0.00973374490549 3.70052777684e-05 0.000106504100729 4.35581274802e-05 0.244334782901 0.0627557512658 0.147664587842 0.145559384459 -0.0886120535279 0.0126848838501 0.0069800628241 0.0123602524371
6.645 0.00235524399958 0.000611000045633 0.0014331220612 0.00142279157411 0.00970481562807 3.69692852176e-05 0.000106470494881 4.35371990498e-05 0.242688175628 0.0630637991718 0.148262211504 0.146990458732 -0.0886869070953 0.0127139828054 0.0069910680687 0.0124112725367
6.655 0.00233228864329 0.000612219338609 0.00143451088031 0.00143254022158 0.00967600686454 3.69336084781e-05 0.000106430659725 4.35162516693e-05 0.24103834112 0.0633737160996 0.148851862671 0.148420933349 -0.0887616788934 0.0127430949745 0.0070020660242 0.0124623129426
6.665 0.00230942593477 0.000613445928433 0.00143580714531 0.00144221739402 0.00964731797556 3.68982480585e-05 0.000106384636732 4.34952818311e-05 0.239385282067 0.063685505066 0.149433517071 0.149850801461 -0.0888363691007 0.0127722202634 0.0070130566954 0.0125133735373
6.675 0.00228665543259 0.000614679752169 0.0014370114311 0.00145182347133 0.00961874832577 3.68632041373e-05 0.000106332467059 4.34742860657e-05 0.237729001233 0.0639991689928 0.150007150539 0.151280056286 -0.0889109778951 0.0128013585784 0.0070240400872 0.0125644542019
6.685 0.00226397669857 0.000615920746534 0.00143812430974 0.00146135883166 0.00959029728399 3.68284773304e-05 0.000106274191922 4.34532608499e-05 0.236069501447 0.0643147107069 0.150572739028 0.152708691103 -0.0889855054538 0.0128305098267 0.0070350162047 0.0126155548202
6.695 0.00224138929769 0.000617168847911 0.00143914635059 0.00147082385131 0.00956196422338 3.67940679008e-05 0.000106209851952 4.34322030664e-05 0.234406785607 0.0646321329418 0.151130258602 0.154136699256 -0.0890599519535 0.0128596739161 0.0070459850526 0.0126666752745
6.705 0.0022188927981 0.000618423992365 0.0014400781203 0.0014802189048 0.00953374852075 3.67599761108e-05 0.000106139488118 4.34111088988e-05 0.23274085668 0.0649514383375 0.151679685443 0.155564074151 -0.0891343175705 0.0128888507549 0.0070569466362 0.0127178154485
6.715 0.00219648677109 0.000619686115659 0.00144092018276 0.00148954436489 0.00950564955742 3.67262023544e-05 0.000106094065839 4.33899753955e-05 0.231071717701 0.0652726294416 0.152220995845 0.156990809259 -0.0892086024801 0.0129180402523 0.0070679009601 0.0127689752259
6.725 0.00217417079105 0.000620955153272 0.00144167309924 0.00149880060252 0.00947766671816 3.66927469471e-05 0.000106043957672 4.33687988167e-05 0.229399371775 0.0655957087104 0.152754166218 0.158416898114 -0.0892828068575 0.0129472423179 0.0070788480297 0.0128201544905
6.735 0.00215194443546 0.000622231040405 0.00144233742826 0.00150798798692 0.00944979939229 3.66596102882e-05 0.000105987875932 4.33475761003e-05 0.227723822075 0.0659206785088 0.153279173087 0.159842334314 -0.0893569308771 0.0129764568622 0.0070897878499 0.0128713531289
6.745 0.00212980728483 0.000623513712002 0.00144291372573 0.00151710688554 0.0094220469727 3.66267924479e-05 0.000105925861043 4.33263037642e-05 0.226045071843 0.0662475411119 0.153795993095 0.16126711152 -0.0894309747126 0.0130056837959 0.0071007204256 0.0129225710264
6.755 0.00210775892276 0.000624803102764 0.00144340254489 0.00152615766411 0.00939440885622 3.65942939879e-05 0.000105857952942 4.33049783648e-05 0.224363124388 0.0665762987053 0.154304603 0.162691223455 -0.0895049385375 0.0130349230309 0.0071116457622 0.0129738080675
6.765 0.00208579893578 0.000626099147158 0.00144380443636 0.00153514068659 0.00936688444366 3.65621150102e-05 0.000105784191356 4.32835967671e-05 0.222677983093 0.0669069533856 0.154804979676 0.164114663911 -0.0895788225244 0.0130641744792 0.0071225638645 0.0130250641386
6.775 0.00206392691345 0.000627401779438 0.00144411994814 0.00154405631528 0.00933947313977 3.65302558929e-05 0.000105704615716 4.32621556005e-05 0.220989651404 0.0672395071621 0.155297100116 0.165537426735 -0.0896526268455 0.0130934380538 0.0071334747378 0.0130763391285
6.785 0.00204214244828 0.00062871093365 0.00144434962563 0.00155290491072 0.00931217435297 3.64987166961e-05 0.000105619265425 4.32406518012e-05 0.21929813284 0.0675739619566 0.155780941431 0.166959505846 -0.0897263516724 0.0131227136679 0.0071443783872 0.0131276329226
6.795 0.00202044513567 0.000630026543654 0.00144449401167 0.00156168683175 0.00928498749538 3.64674978264e-05 0.000105528179679 4.32190818018e-05 0.217603430988 0.0679103196045 0.156256480848 0.168380895222 -0.0897999971762 0.0131520012358 0.0071552748179 0.0131789454098
6.805 0.00199883457398 0.00063134854313 0.00144455364647 0.00157040243556 0.00925791198307 3.64365994658e-05 0.00010543139756 4.3197442521e-05 0.215905549506 0.0682485818559 0.156723695712 0.169801588908 -0.0898735635274 0.013181300672 0.0071661640351 0.0132302764786
6.815 0.00197731036441 0.000632676865595 0.00144452906777 0.00157905207762 0.00923094723587 3.64060218367e-05 0.000105328957589 4.31757307332e-05 0.214204492117 0.068588750376 0.157182563492 0.171221581007 -0.0899470508959 0.0132106118917 0.0071770460438 0.0132816260161
6.825 0.00195587211105 0.000634011444414 0.00144442081069 0.00158763611176 0.00920409267712 3.63757650665e-05 0.000105220898708 4.31539431599e-05 0.212500262618 0.0689308267458 0.157633061771 0.172640865692 -0.0900204594512 0.0132399348109 0.0071879208494 0.0133329939138
6.835 0.00193451942077 0.000635352212814 0.00144422940789 0.0015961548901 0.00917734773396 3.63458294374e-05 0.000105107259211 4.31320766474e-05 0.210792864874 0.0692748124633 0.158075168252 0.174059437196 -0.0900937893621 0.0132692693458 0.0071987884571 0.0133843800589
6.845 0.00191325190332 0.000636699103893 0.00144395538949 0.00160460876317 0.00915071183709 3.63162150077e-05 0.000104988077372 4.31101279885e-05 0.209082302817 0.069620708944 0.158508860763 0.175477289816 -0.090167040797 0.0132986154136 0.0072096488722 0.013435784343
6.855 0.00189206917117 0.000638052050637 0.0014435992831 0.00161299807982 0.009124184421 3.62869219535e-05 0.000104863391264 4.30880940118e-05 0.207368580452 0.0699685175218 0.158934117247 0.176894417913 -0.0902402139236 0.0133279729317 0.0072205020998 0.0134872066574
6.865 0.00187097083961 0.000639410985927 0.00144316161387 0.00162132318727 0.00909776492364 3.6257950454e-05 0.000104733238762 4.30659716688e-05 0.205651701853 0.0703182394495 0.15935091577 0.178310815914 -0.0903133089092 0.0133573418182 0.0072313481454 0.0135386468908
6.875 0.00184995652663 0.000640775842554 0.00144264290448 0.00162958443112 0.00907145278659 3.62293006352e-05 0.000104597657545 4.30437577695e-05 0.203931671161 0.0706698759002 0.159759234522 0.179726478306 -0.0903863259205 0.013386721992 0.0072421870142 0.0135901049365
6.885 0.00182902585293 0.00064214655323 0.00144204367517 0.00163778215536 0.00904524745472 3.62009725713e-05 0.000104456685271 4.30214489849e-05 0.20220849259 0.0710234279673 0.16015905181 0.181141399642 -0.0904592651237 0.0134161133722 0.0072530187115 0.0136415806863
6.895 0.00180817844195 0.000643523050595 0.00144136444372 0.00164591670237 0.00901914837687 3.61729662721e-05 0.000104310359227 4.29990426328e-05 0.200482170423 0.0713788966661 0.160550346067 0.182555574539 -0.0905321266845 0.0134455158786 0.0072638432428 0.0136930740315
6.905 0.00178741391977 0.000644905267237 0.0014406057255 0.00165398841293 0.00899315500483 3.61452819617e-05 0.00010415871668 4.29765351049e-05 0.198752709011 0.0717362829339 0.160933095848 0.183968997675 -0.0906049107679 0.0134749294317 0.0072746606133 0.0137445848661
6.915 0.00176673191512 0.000646293135693 0.00143976803345 0.00166199762625 0.0089672667943 3.61179196215e-05 0.000104001794534 4.29539237864e-05 0.197020112777 0.072095587631 0.161307279829 0.185381663795 -0.0906776175386 0.0135043539523 0.0072854708284 0.0137961130824
6.925 0.00174613205937 0.000647686588465 0.00143885187814 0.00166994467995 0.00894148320425 3.60908792872e-05 0.000103839629671 4.29312054003e-05 0.195284386213 0.0724568115419 0.161672876813 0.186793567706 -0.0907502471606 0.0135337893619 0.0072962738935 0.0138476585744
6.935 0.00172561398648 0.000649085558031 0.00143785776775 0.00167782991007 0.0089158036968 3.60641609984e-05 0.00010367225887 4.29083767923e-05 0.193545533882 0.0728199553754 0.162029865724 0.188204704281 -0.0908227997974 0.0135632355826 0.0073070698139 0.0138992212366
6.945 0.00170517733303 0.000650489976851 0.00143678620807 0.00168565365113 0.00889022773788 3.6037764762e-05 0.000103499718462 4.28854351871e-05 0.191803560415 0.0731850197659 0.162378225612 0.189615068452 -0.0908952756122 0.0135926925367 0.0073178585952 0.0139508009638
6.955 0.00168482173812 0.000651899777383 0.00143563770258 0.00169341623604 0.00886475479644 3.60116905866e-05 0.000103322044933 4.2862377326e-05 0.190058470516 0.0735520052739 0.162717935651 0.19102465522 -0.0909676747675 0.0136221601475 0.0073286402429 0.0140023976495
6.965 0.00166454684342 0.000653314892086 0.00143666771355 0.00170111799623 0.00883938434495 3.59859384464e-05 0.000103139274324 4.28392003287e-05 0.188310268957 0.0739209123869 0.16304897514 0.192433459648 -0.0910399974251 0.0136516383384 0.0073394147622 0.0140540111909
6.975 0.00164435229312 0.000654735253436 0.00143873735098 0.00170875926155 0.0088141158591 3.59605082154e-05 0.000102951442661 4.2815901262e-05 0.186558960581 0.0742917415202 0.163709223823 0.193841476861 -0.0911122437466 0.0136811270336 0.0073501821587 0.0141056414834
6.985 0.0016242377339 0.000656160793929 0.00144074368526 0.00171634036034 0.00878894881776 3.59353999285e-05 0.000102758585783 4.27924769702e-05 0.184804550302 0.0746644930176 0.164410806522 0.19524870205 -0.0911844138931 0.0137106261577 0.0073609424379 0.0141572884219
6.995 0.00160420281493 0.000657591446099 0.00144268705023 0.00172386161945 0.00876388270325 3.59106135096e-05 0.000102560739348 4.27689245874e-05 0.183047043103 0.075039167152 0.165107260867 0.19665513047 -0.0912565080249 0.0137401356359 0.0073716956053 0.0142089519051
7.005 0.00158424718785 0.000659027142515 0.00144623487347 0.00173132336418 0.00873891700096 3.58861488515e-05 0.000102357938827 4.27452411107e-05 0.181286444038 0.0754157641265 0.165798566057 0.198060757438 -0.091328526302 0.0137696553937 0.0073824416664 0.014260631829
7.015 0.00156437050672 0.000660467815803 0.00145257356202 0.00173872591836 0.00871405119956 3.58620057459e-05 0.000102150219593 4.27214237397e-05 0.179522758232 0.075794284075 0.166484701339 0.199465578336 -0.0914004688838 0.0137991853574 0.0073931806266 0.0143123280912
7.025 0.00154457242803 0.000661913398644 0.00145886629855 0.00174606960432 0.00868928479082 3.58381842189e-05 0.00010193761684 4.26974693686e-05 0.177755990879 0.0761747270629 0.167676858398 0.200869588609 -0.0914723359294 0.0138287254536 0.0074039124917 0.0143640405906
7.035 0.00152485261068 0.000663363823787 0.00146511320077 0.00175335474291 0.00866461726979 3.58146840155e-05 0.000101720165411 4.26733752624e-05 0.175986147247 0.076557093088 0.16887972435 0.202272783769 -0.0915441275971 0.0138582756094 0.0074146372669 0.0144157692249
7.045 0.00150521071593 0.000664819024059 0.00147131438587 0.00176058165351 0.00864004813446 3.57915049951e-05 0.000101497900389 4.2649138298e-05 0.17421323267 0.0769413820809 0.170082200266 0.203675159386 -0.091615844045 0.0138878357524 0.0074253549582 0.014467513892
7.055 0.00148564640743 0.000666278932369 0.00147746997048 0.00176775065402 0.00861557688611 3.57686469556e-05 0.000101270856261 4.26247558054e-05 0.172437252556 0.0773275939063 0.171284264986 0.2050767111 -0.0916874854304 0.0139174058109 0.0074360655708 0.0145192744926
7.065 0.00146615935115 0.000667743481718 0.00148358007073 0.00177486206091 0.00859120302903 3.57461098193e-05 0.000101039067587 4.2600224811e-05 0.170658212383 0.0777157283633 0.172485897299 0.206477434613 -0.0917590519104 0.0139469857135 0.0074467691106 0.0145710509266
7.075 0.0014467492154 0.000669212605207 0.00148964480219 0.00178191618919 0.0085669260705 3.57238931679e-05 0.000100802568831 4.25755424582e-05 0.168876117698 0.0781057851862 0.173687075935 0.207877325686 -0.0918305436415 0.0139765753891 0.0074574655831 0.0146228430925
7.085 0.00142741567078 0.000670686236044 0.00149566427995 0.00178891335242 0.00854274552101 3.57019968379e-05 0.000100561394118 4.25507060052e-05 0.167090974122 0.0784977640452 0.174887779566 0.209276380152 -0.0919019607795 0.0140061747674 0.0074681549937 0.0146746508915
7.095 0.00140815839019 0.00067216430755 0.00150163861856 0.00179585386272 0.00851866089384 3.56804206643e-05 0.00010031557748 4.25257124104e-05 0.165302787344 0.0788916645476 0.176087986812 0.210674593902 -0.09197330348 0.0140357837784 0.0074788373483 0.014726474224
7.105 0.00138897704879 0.000673646753169 0.00150756793205 0.00180273803082 0.00849467170548 3.56591642787e-05 0.000100065152856 4.25005591618e-05 0.163511563125 0.0792874862377 0.177287676233 0.212071962893 -0.092044571898 0.0140654023527 0.0074895126525 0.014778312993
7.115 0.001369871324 0.000675133506473 0.00151345233392 0.001809566166 0.00847077747519 3.56382273431e-05 9.98101539323e-05 4.24752431173e-05 0.161717307298 0.079685228598 0.178486826331 0.213468483147 -0.0921157661881 0.0140950304212 0.0075001809119 0.0148301670979
7.125 0.00135084089547 0.000676624501168 0.0015192919372 0.00181633857616 0.00844697772526 3.56176097255e-05 9.9550614386e-05 4.24497616626e-05 0.159920025765 0.0800848910502 0.179685415557 0.214864150747 -0.0921868865042 0.0141246679154 0.0075108421322 0.0148820364428
7.135 0.00133188544504 0.000678119671104 0.00152798469531 0.00182305556778 0.00842327198106 3.55973108846e-05 9.92865674771e-05 4.24241120497e-05 0.158119724501 0.080486472955 0.180883422301 0.216258961843 -0.092257933 0.0141543147671 0.0075214963191 0.014933920928
7.145 0.00131300465678 0.000679618950276 0.0015368490404 0.00182971744594 0.00839965977058 3.55773306352e-05 9.90180467051e-05 4.23982914798e-05 0.15631640955 0.0808899736137 0.182080824899 0.217652912646 -0.0923289058285 0.0141839709088 0.0075321434783 0.0149858204585
7.155 0.00129419821692 0.000681122272836 0.00154568506988 0.00183632451437 0.00837614062491 3.55576684647e-05 9.87450849909e-05 4.2372297186e-05 0.154510087028 0.0812953922684 0.183336066613 0.219045999432 -0.0923998051424 0.0142136362732 0.0075427836155 0.0150377349366
7.165 0.00127546581384 0.000682629573097 0.00155449279786 0.00184287707538 0.00835271407787 3.55383240298e-05 9.84677154139e-05 4.23461263514e-05 0.152700763124 0.0817027281028 0.184913464406 0.220438218544 -0.0924706310937 0.0142433107936 0.0075534167363 0.0150896642663
7.175 0.00125680713811 0.000684140785536 0.00156327223837 0.00184937542994 0.00832937966621 3.55192969601e-05 9.81859707228e-05 4.23197764342e-05 0.150888444096 0.0821119802428 0.186494281813 0.221829566385 -0.0925413838342 0.0142729944036 0.0075640428467 0.0151416083508
7.185 0.00123822188237 0.000685655844805 0.00157202340541 0.00185581987766 0.00830613692933 3.55005868019e-05 9.78998837431e-05 4.22932444368e-05 0.149073136273 0.0825231477574 0.188078506756 0.223220039422 -0.092612063515 0.0143026870375 0.0075746619521 0.015193567096
7.195 0.0012197097414 0.000687174685732 0.00158074631289 0.00186221071677 0.0082829854097 3.54821931376e-05 9.76094868101e-05 4.2266527879e-05 0.147254846057 0.0829362296592 0.18966612708 0.224609634188 -0.0926826702869 0.0143323886298 0.0075852740585 0.0152455404051
7.205 0.00120127041207 0.000688697243328 0.00158944097469 0.00186854824418 0.00825992465239 3.54641154407e-05 9.73148124183e-05 4.2239624068e-05 0.14543357992 0.0833512249047 0.19125713055 0.225998347279 -0.0927532043001 0.0143620991154 0.0075958791716 0.0152975281849
7.215 0.00118290359333 0.000690223452798 0.00159810740464 0.00187483275544 0.00823695420527 3.54463532307e-05 9.70158927363e-05 4.22125303415e-05 0.143609344407 0.0837681323958 0.192851504853 0.227386175356 -0.0928236657045 0.0143918184299 0.0076064772973 0.0153495303395
7.225 0.00116460898616 0.000691753249531 0.0016067456165 0.00188106454478 0.00821407361877 3.54289060256e-05 9.67127600102e-05 4.21852437476e-05 0.141782146133 0.0841869509796 0.194449237598 0.228773115144 -0.0928940546493 0.0144215465091 0.0076170684411 0.0154015467757
7.235 0.00114638629364 0.000693286569125 0.00161535562397 0.00188724390511 0.00819128244644 3.54117733278e-05 9.64054459232e-05 4.21577620062e-05 0.139951991783 0.0846076794495 0.196050316318 0.230159163427 -0.0929643712834 0.0144512832893 0.0076276526089 0.0154535773996
7.245 0.00112823522081 0.000694823347377 0.00162393744072 0.00189337112802 0.00816858024409 3.53949545665e-05 9.60939824773e-05 4.21300823066e-05 0.138118888118 0.0850303165458 0.197654728462 0.231544317061 -0.0930346157553 0.0144810287072 0.0076382298066 0.0155056221187
7.255 0.00111015547478 0.000696363520291 0.00163249108035 0.00189944650379 0.0081459665705 3.53784491621e-05 9.57784012736e-05 4.21022019492e-05 0.136282841966 0.085454860956 0.199262461404 0.23292857296 -0.093104788213 0.0145107826999 0.00764880004 0.01555768084
7.265 0.00109214676462 0.000697907024086 0.0016410165564 0.00190547032138 0.0081234409869 3.53622565296e-05 9.54587338332e-05 4.20741183445e-05 0.134443860228 0.085881311316 0.200873502441 0.234311928103 -0.0931748888038 0.0145405452051 0.0076593633148 0.0156097534702
7.275 0.00107420880138 0.0006994537952 0.00164951388239 0.00191144286848 0.00810100305739 3.5346376093e-05 9.51350113601e-05 4.20458290118e-05 0.132601949879 0.08630966621 0.202487838785 0.235694379537 -0.0932449176749 0.0145703161605 0.007669919637 0.0156618399171
7.285 0.0010563412981 0.000701003770289 0.00165798307175 0.00191736443147 0.00807865234847 3.5330807195e-05 9.48072653747e-05 4.20173312624e-05 0.130757117961 0.0867399241716 0.204105457577 0.237075924366 -0.0933148749729 0.0146000955046 0.0076804690123 0.0157139400901
7.295 0.00103854396973 0.000702556886238 0.00166642413789 0.00192323529548 0.0080563884294 3.53155491702e-05 9.44755266082e-05 4.19886225171e-05 0.128909371592 0.0871720836845 0.205726345872 0.238456559764 -0.093384760844 0.0146298831761 0.0076910114468 0.015766053896
7.305 0.00102081653319 0.000704113080161 0.00167483709412 0.00192905574433 0.00803421087188 3.53006014459e-05 9.41440931317e-05 4.1959700226e-05 0.127058717959 0.0876061431824 0.20735049065 0.239836282966 -0.0934545754338 0.0146596791143 0.007701546946 0.0158181812462
7.315 0.0010031587073 0.000705672289405 0.00168322195374 0.00193482606062 0.00801211925017 3.52859632536e-05 9.38455625482e-05 4.1930561634e-05 0.125205164322 0.0880421010503 0.208977878812 0.241215091272 -0.0935243188875 0.0146894832586 0.0077120755159 0.0158703220485
7.325 0.000985570212762 0.000707234451556 0.00169157873 0.00194054652561 0.00799011314133 3.52716339566e-05 9.35427577754e-05 4.1901204564e-05 0.123348718013 0.0884799556248 0.210608497177 0.242592982046 -0.0935939913501 0.014719295549 0.0077225971626 0.0159224762129
7.335 0.00096805077221 0.000708799504439 0.00169990743608 0.0019462174194 0.00796819212464 3.52576128026e-05 9.32357110234e-05 4.18716262411e-05 0.121489386434 0.0889197051947 0.212242332489 0.243969952714 -0.0936635929659 0.014749115926 0.0077331118917 0.0159746436491
7.345 0.00095060011012 0.000710367386126 0.00170820808509 0.00195183902079 0.00794635578196 3.5243899045e-05 9.29244541844e-05 4.18418240778e-05 0.119627177061 0.0893613480014 0.21387937141 0.245346000769 -0.0937331238788 0.0147789443301 0.0077436197093 0.0160268242692
7.355 0.000933217952828 0.000711938034934 0.00171648069015 0.00195741160734 0.00792460369774 3.52304919111e-05 9.26090188348e-05 4.18117957484e-05 0.11776209744 0.0898048822397 0.215519600522 0.246721123766 -0.0938025842324 0.0148087807025 0.0077541206212 0.0160790179816
7.365 0.000915904028529 0.000713511389435 0.00172472526426 0.0019629354554 0.0079029354589 3.5217390648e-05 9.22959709604e-05 4.17815387229e-05 0.11589415519 0.0902503060583 0.217163006331 0.248095319325 -0.0938719741696 0.0148386249848 0.0077646146333 0.0161312246994
7.375 0.000898658067229 0.000715087388454 0.00173294182041 0.00196841084008 0.00788135065458 3.52045944531e-05 9.19856918285e-05 4.17510503457e-05 0.114023358002 0.09069761756 0.218809575261 0.249468585128 -0.0939412938332 0.0148684771188 0.0077751017516 0.0161834443328
7.385 0.000881479800755 0.000716665971072 0.00174113037154 0.00197383803527 0.00785984887663 3.51921024841e-05 9.16723607519e-05 4.1730310213e-05 0.112149713638 0.0911468148029 0.220459293656 0.250840918923 -0.0940105433652 0.0148983370467 0.0077855819819 0.0162356767948
7.395 0.000864368962739 0.000718247076631 0.00174929093052 0.00197921731366 0.00783842971922 3.51799139461e-05 9.13560027602e-05 4.17550658013e-05 0.110273229933 0.0915978958004 0.222112147784 0.252212318522 -0.0940797229075 0.0149282047113 0.0077960553302 0.0162879219975
7.405 0.000847325288603 0.000719830644739 0.00175742351018 0.00198454894673 0.00781709277886 3.51680279586e-05 9.10366428447e-05 4.17795665797e-05 0.108393914793 0.0920508585217 0.223768123829 0.253582781799 -0.0941488326014 0.0149580800554 0.0078065218026 0.0163401798526
7.415 0.000830348515533 0.000721416615264 0.0017655281233 0.00198983320475 0.00779583765452 3.51564436495e-05 9.07143060353e-05 4.18038081712e-05 0.106511776197 0.0925057008928 0.225427207899 0.254952306694 -0.0942178725879 0.0149879630226 0.0078169814049 0.0163924502741
7.425 0.000813438382464 0.000723004928348 0.00177360478261 0.00199507035679 0.00777466394756 3.51451601606e-05 9.03890168653e-05 4.18277862464e-05 0.104626822195 0.0929624207964 0.227089386021 0.256320891209 -0.0942868430073 0.0150178535565 0.007827434143 0.0164447331747
7.435 0.000796594630107 0.000724595524402 0.0017816535008 0.00200026067077 0.00775357126146 3.51341764856e-05 9.00608002892e-05 4.18514964473e-05 0.10273906091 0.0934210160729 0.228754644141 0.257688533412 -0.0943557439997 0.0150477516012 0.0078378800229 0.0164970284683
7.445 0.00077981700087 0.000726188344108 0.00178967429049 0.0020054044134 0.00773255920243 3.51234917338e-05 8.97296805393e-05 4.18749345389e-05 0.100848500537 0.0938814845206 0.230422968128 0.259055231435 -0.0944245757049 0.0150776571012 0.0078483190508 0.0165493360681
7.455 0.000763105238911 0.000727783328427 0.00179766716426 0.00201050185022 0.00771162737853 3.5113104997e-05 8.93956824197e-05 4.18980959546e-05 0.0989551493414 0.0943438238964 0.23209434377 0.260420983469 -0.0944933382619 0.0151075700013 0.0078587512324 0.0166016558901
7.465 0.000746459090066 0.000729380418597 0.00180563213466 0.00201555324562 0.00769077540059 3.51030152676e-05 8.90588298648e-05 4.19209767808e-05 0.0970590156632 0.0948080319161 0.233768756773 0.261785787777 -0.0945620318096 0.0151374902467 0.0078691765738 0.0166539878474
7.475 0.000729878301878 0.000730979556133 0.00181356921417 0.0020205588628 0.0076700028813 3.50932215741e-05 8.8719147455e-05 4.19435724698e-05 0.095160107913 0.0952741062549 0.235446192767 0.26314964268 -0.0946306564863 0.0151674177829 0.007879595081 0.0167063318557
7.485 0.000713362623567 0.000732580682835 0.00182147841522 0.00202551896384 0.0076493094359 3.5083722865e-05 8.8376659206e-05 4.19658789736e-05 0.0932584345741 0.0957420445481 0.237126637299 0.264512546564 -0.0946992124301 0.0151973525558 0.00789000676 0.0167586878299
7.495 0.000696911806016 0.000734183740786 0.00182935975021 0.00203043380964 0.00762869468182 3.5074518183e-05 8.80313889504e-05 4.19878919145e-05 0.0913540042017 0.0962118443911 0.238810075837 0.26587449788 -0.0947676997784 0.0152272945115 0.0079004116168 0.0168110556866
7.505 0.000680525601761 0.000735788672352 0.00183721323148 0.00203530365998 0.00760815823859 3.50656063562e-05 8.76833608614e-05 4.20096071864e-05 0.0894468254234 0.0966835033404 0.240496493771 0.267235495141 -0.0948361186684 0.0152572435968 0.0079108096574 0.0168634353416
7.515 0.00066420376498 0.000737395420189 0.00184503887131 0.00204012877349 0.0075876997281 3.50569865201e-05 8.73579382681e-05 4.20310205795e-05 0.0875369069389 0.0971570189138 0.242185876407 0.268595536928 -0.0949044692368 0.0152871997584 0.0079212008878 0.0169158267102
7.525 0.000647946051478 0.000739003927241 0.00185283668197 0.00204490940769 0.0075673187744 3.50486574166e-05 8.71428345816e-05 4.20521278558e-05 0.0856242575201 0.0976323885908 0.243878208975 0.26995462188 -0.09497275162 0.0153171629436 0.0079315853142 0.016968229711
7.535 0.000631752218676 0.000740614136742 0.00186060667564 0.00204964581896 0.00754701500379 3.50406180585e-05 8.69259951256e-05 4.20729249719e-05 0.0837088860114 0.0981096098129 0.245573476621 0.271312748705 -0.0950409659538 0.0153471331 0.0079419629424 0.0170206442592
7.545 0.000615622025595 0.000742225992219 0.00186834886449 0.00205433826255 0.00752678804455 3.50328672783e-05 8.67074343284e-05 4.20934077811e-05 0.0817908013291 0.0985886799845 0.247271664413 0.272669916172 -0.0951091123737 0.0153771101755 0.0079523337785 0.0170730702733
7.555 0.000599555232849 0.000743839437488 0.0018760632606 0.00205898699263 0.00750663752725 3.5025403917e-05 8.64871662143e-05 4.21135720346e-05 0.0798700124619 0.0990695964731 0.24897275734 0.274026123115 -0.0951771910148 0.0154070941183 0.0079626978286 0.0171255076712
7.565 0.000583551602631 0.000745454416663 0.00188374987606 0.00206359226225 0.00748656308469 3.50182268576e-05 8.62652047021e-05 4.21334137511e-05 0.077946528471 0.0995523566093 0.250676740308 0.275381368431 -0.0952452020118 0.0154370848771 0.0079730550987 0.0171779563692
7.575 0.000567610898697 0.000747070874158 0.00189140872288 0.00206815432335 0.00746656435167 3.50113349228e-05 8.60415638265e-05 4.21529289197e-05 0.0760203584896 0.100036957688 0.252383598143 0.276735651082 -0.0953131454991 0.0154670824006 0.0079834055949 0.0172304162879
7.585 0.000551732886359 0.000748688754674 0.001899039813 0.00207267342679 0.00744664096501 3.50047269146e-05 8.58162577363e-05 4.2172113281e-05 0.0740915117233 0.100523396968 0.254093315595 0.278088970091 -0.0953810216104 0.0154970866382 0.0079937493232 0.0172828873446
7.595 0.000535917332473 0.000750308003216 0.00190664315836 0.00207714982233 0.0074267925639 3.49984016591e-05 8.55893000348e-05 4.21909629874e-05 0.0721599974502 0.101011671674 0.255805877327 0.27944132455 -0.0954488304794 0.0155270975394 0.0080040862898 0.0173353694586
7.605 0.000520164005424 0.000751928565087 0.00191421877084 0.00208158375867 0.00740701878934 3.49923578663e-05 8.53607046606e-05 4.22094738697e-05 0.0702258250204 0.101501778994 0.257706027683 0.28079271361 -0.095516572239 0.015557115054 0.0080144165007 0.01738786255
7.615 0.000504472675116 0.00075355038589 0.00192176666225 0.0020859754834 0.00738731928461 3.49865943724e-05 8.51304852292e-05 4.22276420954e-05 0.0682890038567 0.101993716083 0.260000274591 0.282143136488 -0.095584247022 0.0155871391323 0.0080247399618 0.017440366537
7.625 0.00048884311296 0.000755173411522 0.00193127253171 0.00209032524308 0.0073676936948 3.49811098704e-05 8.48986556888e-05 4.22454634393e-05 0.066349543454 0.102487480061 0.262301977345 0.283492592464 -0.0956518549608 0.0156171697246 0.0080350566795 0.0174928813412
7.635 0.000473275091865 0.000756797588196 0.00194309880743 0.00209463328317 0.00734814166733 3.4975903102e-05 8.46652294481e-05 4.22629341568e-05 0.0644074533796 0.102983068015 0.264611120449 0.284841080882 -0.0957193961871 0.0156472067818 0.0080453666596 0.0175454068819
7.645 0.000457768386223 0.000758422862419 0.00195490881664 0.00209889984808 0.0073286628514 3.49709727536e-05 8.44302201756e-05 4.22800501119e-05 0.0624627432732 0.103480476998 0.266927688245 0.286188601149 -0.0957868708326 0.0156772502551 0.0080556699084 0.0175979430794
7.655 0.0004423227719 0.000760049180999 0.00196670242439 0.00210312518118 0.00730925689833 3.49663175495e-05 8.41936413651e-05 4.22968074304e-05 0.060515422847 0.10397970403 0.269251664907 0.287535152738 -0.0958542790284 0.0157073000958 0.0080659664319 0.0176504898556
7.665 0.000426938026225 0.000761676491049 0.00197847949638 0.00210730952478 0.0072899234614 3.49619361402e-05 8.39555064083e-05 4.23132022808e-05 0.0585655018854 0.104480746101 0.271583034452 0.288880735183 -0.0959216209052 0.0157373562557 0.0080762562361 0.0177030471308
7.675 0.000411613927977 0.00076330473998 0.00199023989886 0.00211145312016 0.00727066219595 3.49578272036e-05 8.37158288112e-05 4.23292306594e-05 0.0566129902452 0.104983600164 0.273921780726 0.290225348085 -0.0959888965935 0.0157674186868 0.0080865393274 0.0177556148275
7.685 0.000396350257376 0.000764933875524 0.00200198349867 0.00211555620754 0.00725147275921 3.49539893718e-05 8.34746218346e-05 4.23448886784e-05 0.0546578978557 0.105488263145 0.276267887413 0.291568991105 -0.0960561062231 0.0157974873413 0.0080968157116 0.0178081928669
7.695 0.00038114679607 0.0007665638457 0.00201371016324 0.00211961902612 0.00723235481032 3.49504212623e-05 8.32318987822e-05 4.23601724931e-05 0.0527002347184 0.105994731935 0.278621338036 0.292911663968 -0.0961232499237 0.0158275621721 0.0081070853949 0.0178607811713
7.705 0.000366003327129 0.000768194598843 0.00202541976059 0.0021236418141 0.00721330801043 3.49471215074e-05 8.29876728569e-05 4.23750782303e-05 0.0507400109075 0.106503003396 0.280982115947 0.294253366467 -0.0961903278245 0.0158576431318 0.0081173483835 0.0179133796635
7.715 0.000350919635029 0.000769826083595 0.00203711215927 0.00212762480861 0.0071943320227 3.49440886598e-05 8.27419572333e-05 4.23896021311e-05 0.0487772365692 0.107013074359 0.283350204338 0.295594098455 -0.0962573400543 0.0158877301739 0.0081276046834 0.0179659882657
7.725 0.000335895505641 0.000771458248891 0.00204878722846 0.0021315682458 0.00717542651199 3.49413213834e-05 8.2494765128e-05 4.24037403368e-05 0.0468119219225 0.107524941623 0.285725586232 0.296933859849 -0.0963242867417 0.0159178232517 0.0081378543009 0.0180186069013
7.735 0.000320930726227 0.000773091043986 0.00206044483785 0.0021354723608 0.00715659114531 3.4938818159e-05 8.22461093748e-05 4.24174889611e-05 0.0448440772585 0.108038601958 0.288108244492 0.298272650629 -0.0963911680147 0.0159479223192 0.008148097242 0.0180712354943
7.745 0.000306025085423 0.000774724418437 0.00207208485775 0.00213933738775 0.00713782559126 3.49365775715e-05 8.19960032046e-05 4.24308443017e-05 0.0428737129409 0.108554052105 0.29049816181 0.29961047084 -0.0964579840009 0.0159780273302 0.0081583335127 0.0181238739681
7.755 0.000291178373233 0.000776358322109 0.002083707159 0.00214316355976 0.00711912952067 3.49345981348e-05 8.17444593961e-05 4.24438025574e-05 0.0409008394056 0.109071288775 0.292895320715 0.300947320591 -0.0965247348278 0.0160081382393 0.0081685631194 0.0181765222462
7.765 0.000276390381014 0.000777992705159 0.002095311613 0.00214695110898 0.00710050260591 3.49328783755e-05 8.14914909123e-05 4.24563599691e-05 0.0389254671611 0.109590308649 0.295299703573 0.302283200053 -0.0965914206223 0.0160382550011 0.0081787860681 0.0182291802527
7.775 0.000261660901472 0.00077962751808 0.00210689809173 0.00215070026655 0.00708194452141 3.49314168176e-05 8.12371106181e-05 4.24685128201e-05 0.0369476067881 0.11011110838 0.297711292579 0.303618109462 -0.096658041511 0.0160683775705 0.008189002365 0.018281847913
7.785 0.000246989728648 0.000781262711641 0.00211846646769 0.00215441126262 0.00706345494331 3.49302119146e-05 8.09813312113e-05 4.24802573653e-05 0.0349672689398 0.110633684593 0.300130069766 0.304952049116 -0.0967245976201 0.0160985059026 0.0081992120161 0.0183345251519
7.795 0.000232376657908 0.000782898236934 0.00213001661396 0.00215808432639 0.0070450335497 3.49292621958e-05 8.07241653632e-05 4.24915899711e-05 0.0329844643419 0.111158033885 0.302556016999 0.306285019379 -0.0967910890755 0.0161286399531 0.0082094150278 0.0183872118945
7.805 0.000217821485933 0.00078453404536 0.00214154840414 0.00216171968607 0.00702668002031 3.49285660811e-05 8.04656258578e-05 4.25025067669e-05 0.0309992037921 0.111684152823 0.304989115977 0.307617020675 -0.0968575160026 0.0161587796777 0.0082196114059 0.0184399080664
7.815 0.000203324010712 0.000786170088621 0.00215306171241 0.00216531756889 0.00700839403686 3.49281220215e-05 8.02057252438e-05 4.25130043412e-05 0.029011498161 0.11221203795 0.307429348234 0.308948053494 -0.0969238785267 0.0161889250323 0.008229801157 0.0184926135933
7.825 0.000188884031531 0.000787806318711 0.00216455641347 0.00216887820114 0.00699017528269 3.49279284527e-05 7.99444761821e-05 4.25230787678e-05 0.0270213583911 0.112741685778 0.309876695136 0.31027811839 -0.0969901767724 0.0162190759733 0.0082399842869 0.0185453284016
7.835 0.00017450134896 0.000789442687956 0.00217603238256 0.00217240180814 0.00697202344303 3.49279837915e-05 7.96818910306e-05 4.25327265784e-05 0.0250287954976 0.113273092795 0.312331137882 0.311607215979 -0.0970564108641 0.0162492324573 0.0082501608018 0.0185980524169
7.845 0.000160175764848 0.000791079148977 0.00218748949543 0.00217588861426 0.00695393820475 3.49282864777e-05 7.94179823983e-05 4.25419440684e-05 0.0230338205677 0.113806255462 0.314792657507 0.312935346939 -0.0971225809259 0.0162793944411 0.0082603307079 0.0186507855661
7.855 0.000145907082313 0.000792715654692 0.00219892762843 0.00217933884293 0.0069359192567 3.49288348318e-05 7.91527625233e-05 4.25507277123e-05 0.0210364447614 0.114341170212 0.317261234876 0.314262512015 -0.0971886870815 0.0163095618819 0.0082704940115 0.0187035277765
7.865 0.000131695105728 0.000794352158332 0.00221034665838 0.00218275271661 0.00691796628912 3.49296273027e-05 7.8886243894e-05 4.25590737502e-05 0.0190366793106 0.114877833453 0.319736850686 0.315588712014 -0.0972547294542 0.0163397347369 0.0082806507187 0.0187562789758
7.875 0.000117539640719 0.000795988613435 0.00222174646265 0.00218613045686 0.00690007899434 3.4930662218e-05 7.86184386987e-05 4.25669788064e-05 0.0170345355198 0.115416241569 0.322219485473 0.316913947805 -0.0973207081669 0.0163699129638 0.0082908008355 0.0188090390901
7.885 0.000103440494148 0.000797624973837 0.00223312691914 0.00218947228428 0.00688225706619 3.49319379654e-05 7.83493592382e-05 4.25744391341e-05 0.0150300247656 0.115956390915 0.324709119598 0.318238220321 -0.0973866233422 0.0164000965205 0.0083009443681 0.0188618080488
7.895 8.93974741118e-05 0.000799261193681 0.00224448790625 0.00219277841854 0.00686450020023 3.49334528652e-05 7.80790176517e-05 4.25814513009e-05 0.0130231584972 0.116498277824 0.327205733261 0.319561530559 -0.0974524751025 0.0164302853652 0.008311081323 0.0189145857785
7.905 7.54103899249e-05 0.000800897227416 0.00225582930294 0.0021960490784 0.00684680809371 3.49352052566e-05 7.780742619e-05 4.25880116417e-05 0.0110139482358 0.117041898602 0.32970930649 0.320883879581 -0.0975182635696 0.0164604794562 0.008321211706 0.0189673722094
7.915 6.14790521172e-05 0.000802533029791 0.00226715098864 0.00219928448171 0.00682918044564 3.49371934167e-05 7.75345968755e-05 4.25941168037e-05 0.00900240557511 0.117587249531 0.332219819147 0.322205268508 -0.0975839888651 0.0164906787522 0.0083313355235 0.0190201672679
7.925 4.7603272421e-05 0.000804168555856 0.00227845284332 0.00220248484538 0.00681161695658 3.49394156714e-05 7.72605417742e-05 4.25997631344e-05 0.00698854218085 0.11813432687 0.334737250925 0.323525698527 -0.0976496511101 0.0165208832121 0.0083414527815 0.0190729708859
7.935 3.3782863764e-05 0.000805803760968 0.00228973474745 0.00220565038543 0.00679411732893 3.49418703769e-05 7.69852727931e-05 4.26049472247e-05 0.00497236979118 0.118683126853 0.337261581353 0.324845170889 -0.0977152504256 0.0165510927951 0.0083515634864 0.0191257829894
7.945 2.00176402596e-05 0.000807438600785 0.00230099658203 0.00220878131696 0.00677668126646 3.49445557427e-05 7.67088019509e-05 4.26096655697e-05 0.00295390021641 0.119233645689 0.339792789787 0.326163686905 -0.097780786932 0.0165813074606 0.0083616676442 0.01917860351
7.955 6.30741719891e-06 0.000809073031256 0.00231223822854 0.0022118778542 0.00675930847486 3.49474700558e-05 7.64311410403e-05 4.26139147044e-05 0.000933145339111 0.119785879565 0.342330855416 0.327481247954 -0.0978462607494 0.0166115271681 0.008371765261 0.0192314323776
7.965 -7.34798895823e-06 0.000810707008645 0.00232345956896 0.00221494021044 0.00674199866124 3.49506115901e-05 7.61523020325e-05 4.26176912029e-05 -0.00108988288599 0.120339824645 0.344875757264 0.328797855474 -0.0979116719978 0.0166417518777 0.0083818563433 0.0192842695212
7.975 -2.09487605918e-05 0.000812340489504 0.0023346604858 0.00221796859812 0.00672475153442 3.49539785867e-05 7.58722966736e-05 4.26209915517e-05 -0.00311517243196 0.120895477068 0.347427474184 0.330113510967 -0.0979770207965 0.0166719815495 0.008391940897 0.0193371148715
7.985 -3.44950789301e-05 0.000813973430691 0.00234584086204 0.00222096322877 0.00670756680487 3.49575692801e-05 7.55911366208e-05 4.262381247e-05 -0.00514271119971 0.121452832952 0.34998598486 0.331428216 -0.0980423072648 0.0167022161438 0.0084020189285 0.0193899683592
7.995 -4.79871240579e-05 0.00081560578936 0.00235700058118 0.00222392431305 0.00669044418449 3.49613819173e-05 7.53088336418e-05 4.2626150449e-05 -0.00717248701802 0.122011888392 0.352551267807 0.332741972202 -0.0981075315213 0.0167324556212 0.0084120904438 0.0194428299147
8.005 -6.14250749252e-05 0.000817237522971 0.00236813952719 0.00222685206075 0.00667338338688 3.49654146671e-05 7.5025399415e-05 4.26280020924e-05 -0.00920448764354 0.122572639461 0.355123301376 0.334054781263 -0.0981726936846 0.0167626999427 0.0084221554492 0.0194956994704
8.015 -7.48091093552e-05 0.000818868589261 0.00237925758453 0.00222974668076 0.00665638412724 3.49696657703e-05 7.47408453969e-05 4.26293640958e-05 -0.0112387007608 0.123135082209 0.357702063742 0.335366644941 -0.0982377938728 0.0167929490692 0.0084322139509 0.0195485769562
8.025 -8.81394040521e-05 0.000820498946277 0.00239035463817 0.00223260838113 0.00663944612224 3.49741334631e-05 7.44551832217e-05 4.26302330472e-05 -0.0132751139823 0.123699212666 0.360287532915 0.336677565053 -0.0983028322036 0.0168232029622 0.0084422659551 0.0196014623044
8.035 -0.000101416134611 0.000822128552372 0.00240143057354 0.00223543736903 0.00662256909017 3.49788158864e-05 7.41684243684e-05 4.26306056263e-05 -0.0153137148484 0.12426502684 0.362879686738 0.337987543479 -0.0983678087944 0.0168534615832 0.0084523114678 0.0196543554476
8.045 -0.000114639475523 0.000823757366167 0.00241248527656 0.00223823385079 0.00660575275077 3.49837112121e-05 7.38805802947e-05 4.26304784587e-05 -0.0173544908276 0.124832520716 0.365478502882 0.339296582163 -0.0984327237625 0.0168837248939 0.0084623504955 0.0197072563175
8.055 -0.000127809600186 0.00082538534661 0.00242351863363 0.00224099803186 0.00658899682544 3.49888176668e-05 7.35916623707e-05 4.26298482611e-05 -0.0193974293161 0.125401690259 0.368083958847 0.340604683115 -0.0984975772244 0.0169139928565 0.0084723830441 0.0197601648466
8.065 -0.000140926680911 0.000827012452903 0.00243453053165 0.00224373011686 0.00657230103699 3.4994133329e-05 7.33016820108e-05 4.26287117159e-05 -0.0214425176384 0.125972531415 0.370696031968 0.341989172118 -0.0985623692968 0.0169442654331 0.00848240912 0.0198130809672
8.075 -0.000153990888931 0.00082863864458 0.00244552085796 0.00224717585458 0.00655566510984 3.49996563962e-05 7.30106503461e-05 4.26270655826e-05 -0.0234897430469 0.126545040108 0.373314699409 0.343489593709 -0.0986271000957 0.0169745425863 0.0084924287293 0.0198660046133
8.085 -0.000167002394408 0.00083026388144 0.00245648950038 0.00225161730649 0.00653908876973 3.50053850262e-05 7.27185789447e-05 4.2624906456e-05 -0.025539092722 0.12711921224 0.375939938162 0.345056443806 -0.0986917697369 0.0170048242787 0.0085024418783 0.0199189357181
8.095 -0.000179961366439 0.000831888123589 0.00246743634721 0.0022560227686 0.00652257174406 3.50113173161e-05 7.24254787653e-05 4.26222311389e-05 -0.0275905537724 0.127695043696 0.378571725053 0.346636396882 -0.0987563783358 0.0170351104732 0.0085124485731 0.0199718742142
8.105 -0.000192867973071 0.000833511331406 0.00247836128723 0.00226039243636 0.00650611376174 3.50174513936e-05 7.21313610081e-05 4.2619036458e-05 -0.0296441132348 0.128272530339 0.381210036736 0.348216149608 -0.0988209260077 0.0170654011331 0.00852244882 0.0200248200353
8.115 -0.000205722381297 0.00083513346558 0.00248926420965 0.00226472650443 0.00648971455297 3.50237854523e-05 7.1836236852e-05 4.26153190695e-05 -0.031699758074 0.128851668015 0.383854849696 0.34979570098 -0.0988854128671 0.0170956962216 0.0085324426249 0.0200777731169
8.125 -0.000218524757075 0.000836754487066 0.00250014500417 0.00226902516667 0.00647337384948 3.50303175101e-05 7.15401174552e-05 4.26110757131e-05 -0.033757475183 0.129432452546 0.386506140247 0.351375050028 -0.0989498390288 0.0171259957023 0.0085424299944 0.0201307333922
8.135 -0.000231275265326 0.000838374357121 0.00251100356093 0.00227328861615 0.00645709138463 3.50370456771e-05 7.12430136327e-05 4.26063033528e-05 -0.035817251383 0.13001487974 0.389163884536 0.352954195825 -0.0990142046067 0.0171562995391 0.0085524109344 0.0201837007953
8.145 -0.000243974069948 0.000839993037296 0.00252183977056 0.00227751704514 0.00644086689293 3.50439681334e-05 7.09449364385e-05 4.26009986474e-05 -0.0378790734236 0.130598945383 0.391828058537 0.354533137481 -0.0990785097148 0.017186607696 0.0085623854513 0.0202366752632
8.155 -0.000256621333822 0.000841610489405 0.00253265352411 0.00228171064512 0.00642470011046 3.50510828781e-05 7.06458969701e-05 4.25951583902e-05 -0.0399429279825 0.131184645244 0.394498638053 0.356111874147 -0.0991427544665 0.0172169201371 0.0085723535511 0.0202896567285
8.165 -0.000269217218817 0.000843226675558 0.0025434447131 0.00228586960679 0.00640859077485 3.5058388031e-05 7.034590592e-05 4.2588779552e-05 -0.0420088016657 0.131771975071 0.397175598723 0.357690405008 -0.0992069389751 0.017247236827 0.0085823152402 0.0203426451279
8.175 -0.000281761885798 0.000844841558164 0.00255421322949 0.00228999412008 0.00639253862489 3.50658816453e-05 7.00449742184e-05 4.25818588456e-05 -0.0440766810076 0.132360930598 0.399858916008 0.359268729295 -0.0992710633535 0.0172775577302 0.0085922705248 0.0203956403965
8.185 -0.000294255494636 0.00084645509989 0.00256495896572 0.00229408437413 0.00637654340098 3.50735618321e-05 6.97431126479e-05 4.25743931997e-05 -0.0461465524709 0.132951507536 0.402548565202 0.360846846273 -0.0993351277141 0.0173078828117 0.0086022194109 0.0204486424709
8.195 -0.00030669820421 0.00084806726369 0.00257568181462 0.00229814055731 0.00636060484474 3.508142662e-05 6.94403320358e-05 4.25663793946e-05 -0.0482184024469 0.133543701582 0.40524452143 0.362424755246 -0.0993991321692 0.0173382120365 0.0086121619048 0.0205016512858
8.205 -0.00031909017242 0.00084967801282 0.00258638166954 0.00230216285724 0.00634472269942 3.5089474046e-05 6.91366429991e-05 4.25578144569e-05 -0.0502922172549 0.134137508414 0.407946759644 0.364002455559 -0.0994630768308 0.0173685453699 0.0086220980127 0.0205546667792
8.215 -0.000331431556189 0.00085128731079 0.00259705842419 0.00230615146077 0.00632889670935 3.50977022154e-05 6.88320562639e-05 4.25486951252e-05 -0.0523679831432 0.134732923693 0.410655254626 0.365579946593 -0.0995269618105 0.0173988827774 0.0086320277408 0.0206076888865
8.225 -0.000343722511474 0.000852895121408 0.00260771197277 0.00231010655396 0.00631312662044 3.51061091155e-05 6.85683606931e-05 4.25390183717e-05 -0.0544456862882 0.135329943063 0.413369980989 0.367157227769 -0.0995907872195 0.0174292242246 0.0086419510953 0.0206607175445
8.235 -0.000355963193268 0.000854501408745 0.00261834220991 0.00231402832214 0.00629741217989 3.51146928759e-05 6.83111634715e-05 4.25287811279e-05 -0.0565253127952 0.13592856215 0.416090913173 0.368734298546 -0.0996545531689 0.0174595696775 0.0086518680824 0.0207137526911
8.245 -0.000368153755612 0.000856106137164 0.00262894903067 0.0023179169499 0.00628175313625 3.51234514472e-05 6.80533468e-05 4.25179803112e-05 -0.0586068486976 0.136528776564 0.41881802545 0.370311158421 -0.0997182597694 0.0174899191021 0.0086617787083 0.0207667942636
8.255 -0.000380294351598 0.00085770927129 0.00263953233053 0.00232177262105 0.00626614923942 3.5132382874e-05 6.77949233342e-05 4.25066128745e-05 -0.0606902799579 0.1371305819 0.421551291917 0.37188780693 -0.0997819071312 0.0175202724647 0.0086716829791 0.0208198421978
8.265 -0.000392385133379 0.000859310776039 0.00265009200543 0.00232559551868 0.00625060024062 3.5141485174e-05 6.75359056387e-05 4.24946757564e-05 -0.062775592467 0.137733973735 0.424290686503 0.373464243648 -0.0998454953646 0.0175506297318 0.0086815809011 0.0208728964344
8.275 -0.000404426252172 0.00086091061659 0.0026606279517 0.00232938582513 0.00623510589239 3.51507563747e-05 6.72763063689e-05 4.24821659374e-05 -0.0648627720446 0.13833894763 0.427036182967 0.375040468186 -0.0999090245792 0.0175809908701 0.0086914724805 0.0209259569088
8.285 -0.000416417858268 0.000862508758392 0.00267114006613 0.002333143722 0.00621966594862 3.5160194502e-05 6.7016137958e-05 4.24690803958e-05 -0.066951804439 0.138945499131 0.429787754893 0.376616480195 -0.0999724948845 0.0176113558465 0.0087013577235 0.0209790235605
8.295 -0.000428360101035 0.000864105167183 0.00268162824591 0.00233686939015 0.00620428016445 3.51697975746e-05 6.67554129986e-05 4.24554161203e-05 -0.0690426753275 0.139553623768 0.432545375699 0.378192279362 -0.10003590639 0.017641724628 0.0087112366365 0.021032096328
8.305 -0.00044025312893 0.000865699808962 0.00269209238869 0.00234056300972 0.00618894829638 3.51795635677e-05 6.64941437878e-05 4.24411701288e-05 -0.071135370316 0.140163317055 0.435309018626 0.379767865416 -0.100099259204 0.0176720971819 0.0087211092253 0.02108517515
8.315 -0.000452097089498 0.000867292649991 0.00270253239247 0.00234422476014 0.00617367010215 3.51894905146e-05 6.62323428004e-05 4.24263394182e-05 -0.0732298749394 0.140774574493 0.438078656749 0.381343238118 -0.100162553435 0.0177024734756 0.0087309754961 0.021138259965
8.325 -0.000463892129385 0.000868883656817 0.00271294815574 0.00234790386492 0.00615844534081 3.51995763854e-05 6.59700222667e-05 4.24109210456e-05 -0.0753261746615 0.141387391565 0.440854262971 0.382918397272 -0.100225789191 0.0177328534769 0.0087408354546 0.021191350714
8.335 -0.000475638394342 0.000870472796242 0.00272333957736 0.0023516510439 0.00614327377267 3.52098191795e-05 6.57071945386e-05 4.23949120283e-05 -0.0774242548749 0.142001763742 0.443635810019 0.384493342717 -0.100288966581 0.0177632371535 0.0087506891082 0.021244447334
8.345 -0.00048733602923 0.000872060035345 0.00273370655662 0.00235536689245 0.00612815515932 3.52202169372e-05 6.5443871719e-05 4.23783094434e-05 -0.0795241009015 0.142617686478 0.446423270454 0.386209758861 -0.100352085712 0.0177936244734 0.0087605364625 0.021297549767
8.355 -0.000498985178027 0.000873645341475 0.00274404899321 0.00236579671881 0.00611308926358 3.52307675805e-05 6.5180066161e-05 4.27700789983e-05 -0.081625697992 0.143235155215 0.449216616662 0.389666165368 -0.100415146692 0.017824015405 0.0087703775242 0.021350657951
8.365 -0.000510585983836 0.00087522868223 0.00275436678725 0.00238048331875 0.00609807584955 3.52414691444e-05 6.4915789847e-05 4.3198206179e-05 -0.0837290313261 0.14385416538 0.452015820861 0.393133741735 -0.100478149627 0.0178544099165 0.0087802122985 0.021403771827
8.375 -0.000522138588889 0.000876810025487 0.00276465983926 0.00239514398075 0.00608311468255 3.52523195969e-05 6.46510548682e-05 4.36262051435e-05 -0.0858340860129 0.144474712385 0.454820855095 0.396612448513 -0.100541094624 0.0178848079765 0.0087900407919 0.021456891336
8.385 -0.000533643134553 0.000878389339382 0.00277492805013 0.00240977839579 0.00606820552915 3.52633168848e-05 6.43858732838e-05 4.41131577672e-05 -0.0879408470906 0.14509679163 0.457631691237 0.400102245819 -0.10060398179 0.0179152095538 0.0087998630109 0.021510016417
8.395 -0.000545099761338 0.00087996659232 0.00278517132121 0.00242438625608 0.00605334815712 3.52744590578e-05 6.41202570596e-05 4.50425174693e-05 -0.0900492995264 0.145720398501 0.460448300986 0.403603093339 -0.100666811231 0.0179456146174 0.0088096789618 0.021563147013
8.405 -0.000556508608902 0.000881541752949 0.00279538955421 0.00243896725508 0.00603854233547 3.52857440297e-05 6.38542181297e-05 4.59724647378e-05 -0.0921594282171 0.14634552837 0.463270655876 0.407114950318 -0.100729583052 0.0179760231363 0.0088194886497 0.021616283064
8.415 -0.000567869816055 0.000883114790199 0.00280558265125 0.00245352108749 0.00602378783441 3.52971697962e-05 6.3587768348e-05 4.69029710337e-05 -0.0942712179886 0.146972176597 0.466098727263 0.410637775565 -0.10079229736 0.0180064350799 0.0088292920822 0.021669424511
8.425 -0.000579183520769 0.000884685673248 0.00281575051485 0.00246804744924 0.00600908442535 3.53087343521e-05 6.33209195794e-05 4.78340079266e-05 -0.0963846535963 0.147600338528 0.468932486332 0.41417152745 -0.100854954259 0.0180368504176 0.0088390892643 0.021722571296
8.435 -0.00059044986018 0.000886254371536 0.00282589304793 0.00248292413964 0.00599443188092 3.53204356187e-05 6.30536835551e-05 4.87655471061e-05 -0.098499719725 0.148230009499 0.4717719041 0.41772454526 -0.100917553855 0.0180672691191 0.008848880203 0.021775723361
8.445 -0.000601668970598 0.000887820854761 0.00283601015378 0.00249789650769 0.00597982997488 3.5332271632e-05 6.27860720955e-05 4.9697560363e-05 -0.100616400989 0.148861184829 0.474616951409 0.42136347401 -0.100980096253 0.0180976911543 0.0088586649049 0.021828880647
8.455 -0.000612840987506 0.000889385092878 0.0028461017361 0.0025128275686 0.00596527848223 3.53442403094e-05 6.25180968639e-05 5.06300196011e-05 -0.102734681932 0.149493859831 0.47746759893 0.425011409003 -0.101042581556 0.018128116493 0.0088684433747 0.021882043098
8.465 -0.000623966045574 0.000890947056095 0.00285616769899 0.00252771691252 0.00595077717911 3.53563396525e-05 6.22497694988e-05 5.15628968604e-05 -0.104854547027 0.150128029799 0.480323817161 0.428668270524 -0.101105009869 0.0181585451056 0.0088782156195 0.021935210654
8.475 -0.000635044278656 0.000892506714875 0.0028662079469 0.00254256413128 0.00593632584283 3.53685676139e-05 6.19811015489e-05 5.24961642627e-05 -0.106975980677 0.150763690022 0.483185576431 0.43233397819 -0.101167381296 0.0181889769623 0.0088879816454 0.02198838326
8.485 -0.000646075819804 0.000894064039947 0.0028762223847 0.00255736881833 0.00592192425185 3.53809221546e-05 6.17121046518e-05 5.34297940708e-05 -0.109098967216 0.151400835772 0.486052846896 0.43600845094 -0.10122969594 0.0182194120337 0.0088977414581 0.022041560858
8.495 -0.000657060801275 0.000895619002273 0.00288621091763 0.00257213056872 0.0059075721858 3.5393401236e-05 6.14427902483e-05 5.43637586164e-05 -0.111223490904 0.152039462313 0.488925598537 0.439691607046 -0.101291953905 0.0182498502905 0.0089074950645 0.022094743391
8.505 -0.000667999354515 0.000897171573075 0.0028961734513 0.00258684897918 0.00589326942542 3.54060028489e-05 6.11731697968e-05 5.52980303888e-05 -0.113349535936 0.152679564897 0.491803801169 0.443383364092 -0.101354155293 0.0182802917034 0.0089172424697 0.022147930802
8.515 -0.000678891610196 0.00089872172383 0.00290610989172 0.00260152364798 0.00587901575262 3.54187249354e-05 6.09032547975e-05 5.62325819514e-05 -0.115477086432 0.153321138765 0.494687424429 0.447083638987 -0.101416300208 0.0183107362436 0.0089269836811 0.022201123035
8.525 -0.000689737698204 0.00090026942627 0.00291602014526 0.00261615417504 0.00586481095042 3.54315654663e-05 6.0633056537e-05 5.71673859942e-05 -0.117606126444 0.153964179146 0.497576437785 0.450792347955 -0.101478388752 0.0183411838822 0.0089367187045 0.022254320034
8.535 -0.00070053774764 0.000901814652355 0.00292590411868 0.00263074016185 0.00585065480296 3.54445224096e-05 6.03625863381e-05 5.81024153097e-05 -0.119736639955 0.154608681262 0.500470810533 0.454509406528 -0.101540421027 0.0183716345906 0.0089464475459 0.022307521742
8.545 -0.000711291886842 0.000903357374319 0.00293576171911 0.00264528121151 0.00583654709548 3.54575937434e-05 6.00918555005e-05 5.90376427926e-05 -0.121868610876 0.155254640321 0.503370511797 0.458234729553 -0.101602397135 0.0184020883402 0.0089561702113 0.022360728105
8.555 -0.000722000243366 0.000904897564624 0.00294559285403 0.00265977692867 0.00582248761438 3.54707774438e-05 5.98208752771e-05 5.99730414742e-05 -0.12400202305 0.155902051523 0.506275510529 0.46196823118 -0.101664317177 0.0184325451029 0.0089658867065 0.022413939066
8.565 -0.000732662944022 0.000906435195988 0.00295539743133 0.00267422691955 0.0058084761471 3.54840714488e-05 5.9549656798e-05 6.09085844516e-05 -0.126136860248 0.156550910058 0.509185775507 0.465709824865 -0.101726181255 0.0184630048504 0.0089755970382 0.022467154569
8.575 -0.000743280114851 0.000907970241367 0.00296517535923 0.00268863079197 0.00579451248219 3.54974737683e-05 5.9278211341e-05 6.18442449518e-05 -0.128273106173 0.157201211105 0.51210127534 0.469459423361 -0.10178798947 0.0184934675546 0.0089853012125 0.022520374561
8.585 -0.000753851881144 0.000909502673966 0.00297492654633 0.00270298815528 0.00578059640932 3.55109823191e-05 5.90065498448e-05 6.27799963133e-05 -0.130410744457 0.157852949837 0.515021978462 0.473216938723 -0.101849741923 0.0185239331879 0.0089949992358 0.022573598985
8.595 -0.000764378367458 0.000911032467242 0.00298465090161 0.00271729862036 0.00576672771919 3.55245951209e-05 5.87346834718e-05 6.37158119566e-05 -0.132549758664 0.158506121414 0.517947853138 0.476982282296 -0.101911438714 0.0185544017225 0.0090046911135 0.022626827788
8.605 -0.000774859697592 0.000912559594874 0.00299434833439 0.00273156179966 0.0057529062036 3.55383101224e-05 5.8462623187e-05 6.46516654245e-05 -0.134690132285 0.15916072099 0.520878867457 0.480755364721 -0.101973079944 0.0185848731308 0.0090143768527 0.022680060913
8.615 -0.000785295994609 0.000914084030799 0.00300401875435 0.00274577730716 0.00573913165542 3.55521252829e-05 5.81903799685e-05 6.55875303698e-05 -0.136831848746 0.159816743707 0.52381498934 0.484536095924 -0.102034665712 0.0186153473856 0.0090240564585 0.022733298309
8.625 -0.000795687380856 0.000915605749192 0.00301366207156 0.00275994475834 0.00572540386856 3.55660386039e-05 5.79179647726e-05 6.65233805258e-05 -0.138974891401 0.160474184703 0.526756186534 0.488324385117 -0.102096196119 0.0186458244596 0.0090337299383 0.022786539918
8.635 -0.00080603397794 0.000917124724467 0.00302327819641 0.00277406377022 0.005711722638 3.55800480958e-05 5.76453884584e-05 6.74591897524e-05 -0.141119243533 0.161133039103 0.529702426612 0.492120140797 -0.102157671263 0.0186763043257 0.0090433972967 0.02283978569
8.645 -0.000816335906755 0.000918640931264 0.00303286703968 0.00278813396131 0.00569808775975 3.55941516726e-05 5.73726618695e-05 6.83949320004e-05 -0.143264888358 0.161793302028 0.532653676978 0.495923270737 -0.102219091244 0.0187067869571 0.0090530585408 0.022893035569
8.655 -0.000826593287469 0.000920154344492 0.00304242851246 0.00280215495165 0.00568449903088 3.56083473462e-05 5.70997958167e-05 6.93305813232e-05 -0.145411809022 0.162454968589 0.535609904863 0.49973368199 -0.102280456161 0.018737272327 0.0090627136768 0.022946289502
8.665 -0.000836806239545 0.000921664939262 0.00305196252623 0.00281612636276 0.00567095624949 3.56226331228e-05 5.68268010434e-05 7.02661118756e-05 -0.147559988603 0.16311803389 0.538571077326 0.503551280878 -0.102341766112 0.0187677604088 0.0090723627101 0.022999547436
8.675 -0.000846974881732 0.000923172690938 0.00306146899281 0.00283004781765 0.00565745921468 3.56370069493e-05 5.6553688278e-05 7.12014979253e-05 -0.149709410107 0.163782493027 0.541537161252 0.507375972998 -0.102403021196 0.018798251176 0.0090820056474 0.023052809318
8.685 -0.000857099332094 0.000924677575131 0.00307094782436 0.00284391894079 0.0056440077266 3.56514668633e-05 5.62804681762e-05 7.21367138236e-05 -0.151860056473 0.164448341089 0.544508123357 0.51120766321 -0.102464221511 0.0188287446024 0.0090916424949 0.023106075094
8.695 -0.000867179707983 0.000926179567658 0.0030803989334 0.00285773935816 0.00563060158641 3.5666010806e-05 5.60071513849e-05 7.30717340334e-05 -0.15401191057 0.16511557316 0.547483930181 0.515046255642 -0.102525367154 0.0188592406618 0.0091012732576 0.023159344714
8.705 -0.00087721612606 0.000927678644596 0.00308982223278 0.00287150869719 0.00561724059627 3.56806368084e-05 5.57337484787e-05 7.40065331175e-05 -0.156164955199 0.165784184316 0.550464548097 0.518891653681 -0.102586458224 0.0188897393282 0.0091108979432 0.023212618122
8.715 -0.000887208702297 0.000929174782245 0.0030992176357 0.00288522658676 0.00560392455934 3.56953428699e-05 5.54602700177e-05 7.49410857264e-05 -0.158319173091 0.166454169624 0.553449943301 0.522743759974 -0.102647494818 0.0189202405757 0.0091205165575 0.023265895267
8.725 -0.000897157551993 0.000930667957129 0.00310858505571 0.00289889265721 0.00559065327978 3.57101269918e-05 5.5186726502e-05 7.58753666323e-05 -0.160474546908 0.16712552415 0.55644008182 0.526602476421 -0.102708477033 0.0189507443787 0.0091301291064 0.023319176098
8.735 -0.000907062789756 0.000932158146014 0.00311792440669 0.00291250654034 0.00557742656275 3.57249871679e-05 5.49131284005e-05 7.68093506774e-05 -0.162631059244 0.16779824295 0.559434929507 0.530467704177 -0.102769404964 0.0189812507115 0.0091397355943 0.023372460564
8.745 -0.000916924529533 0.000933645325895 0.00312723560287 0.00292606786934 0.00556424421437 3.57399214209e-05 5.46394861448e-05 7.77430128188e-05 -0.164788692625 0.168472321075 0.562434452045 0.534339343642 -0.102830278711 0.0190117595488 0.0091493360307 0.023425748609
8.755 -0.000926742884588 0.00093512947399 0.00313651855879 0.0029395762789 0.00555110604176 3.57549277654e-05 5.4365810102e-05 7.86763281163e-05 -0.166947429506 0.169147753573 0.565438614943 0.538217294468 -0.102891098367 0.0190422708652 0.0091589304184 0.023479040186
8.765 -0.000936517967529 0.00093661056775 0.00314577318935 0.00295303140507 0.005538011853 3.57700041942e-05 5.40921106363e-05 7.96092717101e-05 -0.169107252276 0.169824535483 0.56844738354 0.542101455543 -0.10295186403 0.0190727846357 0.0091685187654 0.023532335242
8.775 -0.000946249890309 0.000938088584856 0.00315499940979 0.00296643288537 0.00552496145714 3.57851487746e-05 5.38183980364e-05 8.05418188479e-05 -0.171268143253 0.170502661842 0.571460723001 0.545991725002 -0.103012575795 0.0191033008352 0.0091781010772 0.023585633726
8.785 -0.000955938764205 0.000939563503214 0.00316419713565 0.00297978035868 0.00551195466418 3.58003595138e-05 5.35446825714e-05 8.14739448735e-05 -0.173430084688 0.17118212768 0.574478598319 0.549888000213 -0.103073233758 0.0191338194389 0.0091876773601 0.023638935587
8.795 -0.00096558469986 0.000941035300953 0.00317336628284 0.00299307346534 0.00549899128509 3.58156344014e-05 5.32709744693e-05 8.24056252205e-05 -0.175593058763 0.171862928025 0.577500974317 0.553790177779 -0.103133838014 0.019164340422 0.0091972476201 0.023692240774
8.805 -0.000975187807271 0.00094250395643 0.00318250676755 0.00300631184702 0.00548607113177 3.58309715237e-05 5.29972839107e-05 8.33368354232e-05 -0.177757047593 0.172545057898 0.580527815645 0.557698153533 -0.103194388658 0.01919486376 0.0092068118632 0.023745549238
8.815 -0.000984748195776 0.000943969448225 0.00319161850635 0.00301949514684 0.00547319401708 3.58463689029e-05 5.27236210411e-05 8.42675511105e-05 -0.179922033223 0.173228512317 0.58355908678 0.561611822538 -0.103254885784 0.0192253894284 0.0092163700947 0.023798860927
8.825 -0.000994265974095 0.000945431755152 0.00320070141609 0.00303262300928 0.0054603597548 3.58618245772e-05 5.24499959701e-05 8.51977479944e-05 -0.182087997631 0.173913286298 0.58659475203 0.565531079081 -0.103315329488 0.019255917403 0.0092259223221 0.023852175792
8.835 -0.0010037412503 0.000946890856232 0.00320975541398 0.00304569508018 0.00544756815965 3.58773366015e-05 5.2176418767e-05 8.61274018972e-05 -0.184254922726 0.174599374851 0.589634775527 0.56945581667 -0.103375719864 0.0192864476594 0.0092354685513 0.023905493782
8.845 -0.00101317413184 0.000948346730718 0.00321878041754 0.00305871100678 0.00543481904729 3.5892903042e-05 5.19028994437e-05 8.70564887344e-05 -0.18642279035 0.175286772984 0.592753866918 0.573385928032 -0.103436057005 0.0193169801739 0.0092450087873 0.023958814848
8.855 -0.00102256472554 0.000949799358079 0.00322777634459 0.00307167043766 0.00542211223425 3.59085219281e-05 5.16294480103e-05 8.79849844923e-05 -0.188591582276 0.175975475702 0.595953601154 0.577321305113 -0.103496341006 0.0193475149223 0.0092545430374 0.02401213894
8.865 -0.00103191313758 0.000951248718018 0.00323674311329 0.00308457302278 0.00540944753803 3.59241913574e-05 5.13560744093e-05 8.8912865266e-05 -0.190761280209 0.176665478005 0.59915896338 0.581261839067 -0.10355657196 0.0193780518809 0.0092640713071 0.024065466009
8.875 -0.00104121947356 0.000952694790436 0.00324568064212 0.00309741841343 0.005396824777 3.59399093693e-05 5.10827885597e-05 8.98401072428e-05 -0.192931865788 0.177356774894 0.602369923183 0.585207420261 -0.103616749959 0.0194085910262 0.0092735936013 0.024118796007
8.885 -0.00105048383844 0.000954137555475 0.00325461754081 0.00311020626225 0.00538424377046 3.59556740433e-05 5.0809600324e-05 9.07666867121e-05 -0.195103320582 0.178049361366 0.605586449986 0.589157938269 -0.103676875098 0.0194391323345 0.0092831099278 0.024172128883
8.895 -0.00105970633658 0.00095557699348 0.00326432576541 0.00312293622322 0.00537170433859 3.59714834797e-05 5.05365195472e-05 9.16925800216e-05 -0.197275626094 0.178743232415 0.608808513054 0.593113281867 -0.103736947469 0.0194696757826 0.0092926202921 0.024225464589
8.905 -0.00106888707175 0.000957013085024 0.00327400829304 0.00313560795166 0.00535920630247 3.59873357448e-05 5.02635560238e-05 9.2617763648e-05 -0.199448763758 0.179438383035 0.612036081486 0.597073339032 -0.103796967165 0.0195002213471 0.0093021247006 0.024278803076
8.915 -0.00107802614708 0.000958445810892 0.00328366504505 0.00314822110419 0.00534674948406 3.6003228956e-05 4.99907195256e-05 9.35422141254e-05 -0.201622714941 0.180134808218 0.61526912422 0.601037996942 -0.103856934277 0.019530769005 0.009311623158 0.024332144296
8.925 -0.00108712366515 0.000959875152089 0.00329329594313 0.00316077533877 0.0053343337062 3.60191611685e-05 4.97180197686e-05 9.44659081047e-05 -0.203797460943 0.180832502953 0.618507610033 0.605007141967 -0.103916848898 0.0195613187333 0.0093211156713 0.024385488202
8.935 -0.0010961797279 0.000961301089831 0.00330290090926 0.00317327031466 0.00532195879261 3.60351305236e-05 4.9445466441e-05 9.53888223047e-05 -0.205972982997 0.181531462232 0.62175150754 0.608980659667 -0.10397671112 0.019591870509 0.0093306022468 0.024438834744
8.945 -0.00110519443673 0.000962723605552 0.0033124798657 0.00318570569245 0.00530962456789 3.60511351408e-05 4.91730691923e-05 9.63109335437e-05 -0.208149262268 0.182231681042 0.625000785195 0.612958434794 -0.104036521034 0.0196224243096 0.0093400828899 0.024492183875
8.955 -0.00111416789241 0.000964142680901 0.00332203273505 0.00319808113399 0.0052973308575 3.60671730821e-05 4.89008376388e-05 9.72322187394e-05 -0.210326279852 0.182933154373 0.628255411287 0.616940351287 -0.104096278732 0.0196529801122 0.0093495576072 0.024545535547
8.965 -0.00112310019515 0.000965558297737 0.00333155944018 0.00321039630246 0.00528507748774 3.60832425095e-05 4.86287813638e-05 9.81526548652e-05 -0.212504016782 0.183635877212 0.631515353946 0.620926292265 -0.104155984305 0.0196835378946 0.0093590264048 0.024598889713
8.975 -0.00113199144459 0.000966970438136 0.00334105990426 0.00322265086231 0.00527286428579 3.60993415393e-05 4.83569098854e-05 9.90722190252e-05 -0.21468245402 0.184339844548 0.634780581139 0.624916140027 -0.104215637843 0.0197140976342 0.0093684892878 0.024652246325
8.985 -0.00114084173978 0.000968379084392 0.00335053405076 0.00323484447928 0.00526069107968 3.61154683133e-05 4.8085232727e-05 9.99908883677e-05 -0.216861572462 0.18504505137 0.63805106067 0.628909776052 -0.104275239437 0.0197446593089 0.0093779462625 0.024705605337
8.995 -0.00114965117921 0.000969784218993 0.00335998180345 0.00324697682036 0.00524855769827 3.61316209879e-05 4.7813759347e-05 0.000100908640165 -0.219041352939 0.185751492666 0.641326760185 0.63290708099 -0.104334789178 0.0197752228966 0.0093873973356 0.024758966701
9.005 -0.0011584198608 0.000971185824657 0.00336940308637 0.00325904755385 0.00523646397125 3.61477976801e-05 4.7542499193e-05 0.000101825451745 -0.221221776214 0.186459163429 0.644607647166 0.636907934662 -0.104394287155 0.0198057883752 0.009396842512 0.024812330371
9.015 -0.00116714788191 0.000972583884306 0.00337879782388 0.00327105634928 0.00522440972919 3.61639965866e-05 4.72714616377e-05 0.000102741300542 -0.223402822982 0.187168058649 0.647893688932 0.64091221606 -0.104453733459 0.0198363557229 0.0094062817988 0.0248656963
9.025 -0.00117583533934 0.000973978381065 0.0033881659406 0.00328300287745 0.00521239480344 3.618021581e-05 4.70006560486e-05 0.00010365616408 -0.225584473872 0.187878173319 0.651184852642 0.644919803339 -0.10451312818 0.0198669249179 0.0094157152022 0.02491906444
9.035 -0.00118448232934 0.000975369298273 0.00339750736147 0.00329488681043 0.00520041902621 3.61964535925e-05 4.67300917559e-05 0.000104570019944 -0.227766709447 0.188589502435 0.654481105293 0.648930573816 -0.104572471406 0.0198974959386 0.0094251427269 0.024972434748
9.045 -0.0011930889476 0.000976756619488 0.00340682201168 0.00330670782149 0.0051884822305 3.62127080528e-05 4.64597780529e-05 0.000105482845819 -0.229949510204 0.189302040993 0.657782413722 0.652944403969 -0.104631763227 0.0199280687634 0.0094345643795 0.025025807175
9.055 -0.00120165528927 0.000978140328454 0.00341610981673 0.00331846558518 0.00517658425015 3.62289773971e-05 4.61897241853e-05 0.000106394619483 -0.232132856571 0.190015783993 0.6610887446 0.656961169432 -0.104691003732 0.0199586433711 0.0094439801662 0.025079181677
9.065 -0.00121018144894 0.000979520409149 0.00342537070242 0.00333015977727 0.0051647249198 3.62452598414e-05 4.59199393731e-05 0.000107305318785 -0.234316728913 0.190730726437 0.664400064443 0.66098074499 -0.10475019301 0.0199892197402 0.0094533900931 0.025132558207
9.075 -0.00121866752069 0.000980896845735 0.00343460459478 0.00334179007475 0.0051529040749 3.62615535409e-05 4.56504327994e-05 0.000108214921651 -0.236501107526 0.191446863329 0.667716339601 0.665003004583 -0.104809331149 0.0200197978496 0.0094627941657 0.02518593672
9.085 -0.00122711359803 0.000982269622588 0.00344381142018 0.00335335615585 0.0051411215517 3.62778567262e-05 4.53812136218e-05 0.000109123406116 -0.238685972641 0.192164189679 0.671037536262 0.669062663162 -0.104868418238 0.0200503776784 0.0094721923906 0.02523931717
9.095 -0.00123551977396 0.000983638724301 0.00345299110522 0.0033648577731 0.00512937718723 3.62941676212e-05 4.51122909459e-05 0.000110030750277 -0.240871304422 0.192882700497 0.674363620457 0.67320845174 -0.104927454364 0.0200809592054 0.0094815847729 0.025292699514
9.105 -0.00124388614094 0.000985004135653 0.00346214357681 0.0033762950843 0.00511767081933 3.63104844193e-05 4.48436738676e-05 0.00011093693231 -0.243057082968 0.1936023908 0.677694558051 0.677361174641 -0.104986439615 0.02011154241 0.0094909713186 0.025346083705
9.115 -0.0012522127909 0.00098636584164 0.00347126876214 0.00338782422719 0.00510600228663 3.63268053819e-05 4.45753714155e-05 0.000111841930492 -0.245243288312 0.194323255608 0.681030314752 0.681520754135 -0.10504537408 0.0201421272714 0.009500352035 0.025399469697
9.125 -0.00126049981526 0.000987723827466 0.00348036658865 0.00339973918967 0.00509437142852 3.63431287233e-05 4.43073926088e-05 0.000112745723171 -0.24742990042 0.195045289943 0.684370856103 0.685687111886 -0.105104257844 0.0201727137689 0.0095097269258 0.025452857449
9.135 -0.00126874730491 0.000989078078518 0.00348943698408 0.00341160788996 0.00508277808519 3.63594527035e-05 4.4039746431e-05 0.000113648288778 -0.249616899192 0.195768488836 0.687716147488 0.689860168947 -0.105163090997 0.0202033018823 0.0095190959997 0.025506246912
9.145 -0.00127695535022 0.000990428580411 0.00349847987642 0.00342343009842 0.00507122209759 3.63757755831e-05 4.37724418304e-05 0.000114549605814 -0.251804264465 0.19649284732 0.691066154131 0.694039845752 -0.105221873624 0.020233891591 0.0095284592608 0.025559638045
9.155 -0.00128512404106 0.00099177531895 0.00350749519396 0.00343520558629 0.00505970330743 3.63920956116e-05 4.35054877096e-05 0.000115449652879 -0.253991976006 0.197218360435 0.694420841092 0.698226062125 -0.105280605812 0.0202644828748 0.0095378167153 0.025613030803
9.165 -0.00129325346679 0.000993118280141 0.00351648286525 0.00344693412564 0.00504822155721 3.64084110321e-05 4.32388929469e-05 0.000116348408646 -0.256180013521 0.197945023225 0.697780173272 0.702418737265 -0.105339287647 0.0202950757135 0.0095471683686 0.025666425143
9.175 -0.00130134371624 0.000994457450194 0.00352544281908 0.00345861548941 0.00503677669017 3.64247201939e-05 4.29726664009e-05 0.000117245851862 -0.258368356647 0.198672830741 0.701144115412 0.706617789755 -0.105397919217 0.0203256700871 0.0095565142285 0.025719821018
9.185 -0.00130939487776 0.000995792815524 0.00353437498456 0.00347024945139 0.00502536855031 3.64410213245e-05 4.27068168647e-05 0.000118141961366 -0.260556984956 0.199401778042 0.704512632088 0.710823137551 -0.105456500606 0.0203562659758 0.0095658542988 0.025773218387
9.195 -0.00131740703921 0.000997124362736 0.00354327929103 0.00348183578621 0.00501399698237 3.64573127301e-05 4.24413531277e-05 0.00011903671606 -0.262745877957 0.20013186019 0.707898825336 0.715034697981 -0.105515031902 0.0203868633595 0.0095751885876 0.025826617205
9.205 -0.00132538028792 0.000998452078649 0.00355215566811 0.00349337426935 0.00500266183185 3.64735927558e-05 4.21762839398e-05 0.000119930094935 -0.264935015092 0.200863072257 0.711302770358 0.719252387747 -0.105573513188 0.0204174622188 0.0095845170982 0.025880017431
9.215 -0.00133331471076 0.000999775950267 0.00356100404569 0.00350486467713 0.004991362945 3.64898596585e-05 4.19116180066e-05 0.000120822077061 -0.267124375737 0.201595409321 0.714711323598 0.723476122918 -0.105631944552 0.0204480625338 0.0095938398392 0.025933419018
9.225 -0.00134121039408 0.00100109596481 0.0035698243539 0.00351630678672 0.00498010016877 3.6506111788e-05 4.16473640146e-05 0.00012171264158 -0.269313939204 0.202328866467 0.718124449004 0.72770581893 -0.105690326077 0.0204786642851 0.0096031568143 0.025986821926
9.235 -0.00134906742378 0.00100241210968 0.00357861652316 0.00352770037608 0.00496887335088 3.65223474775e-05 4.13835306115e-05 0.000122601767721 -0.271503684741 0.20306343879 0.721542110361 0.731941390579 -0.10574865785 0.0205092674534 0.0096124680315 0.026040226111
9.245 -0.00135688588523 0.00100372437249 0.00358738048413 0.00353904522406 0.00495768233977 3.65385650795e-05 4.11201264164e-05 0.000123489434773 -0.273693591528 0.20379912139 0.724964271286 0.736182752032 -0.105806939953 0.0205398720193 0.009621773494 0.026093631532
9.255 -0.00136466586336 0.00100503274104 0.00359611616774 0.00355034111027 0.00494652698459 3.65547628947e-05 4.08571600096e-05 0.000124375622123 -0.275883638684 0.204535909379 0.728390895238 0.740429816796 -0.105865172473 0.0205704779637 0.0096310732101 0.026147038143
9.265 -0.0013724074426 0.00100633720334 0.00360482350518 0.00356158781519 0.00493540713523 3.65709393339e-05 4.0594639948e-05 0.000125260309229 -0.27807380526 0.205273797876 0.731821945505 0.74468249775 -0.105923355494 0.0206010852674 0.0096403671855 0.026200445904
9.275 -0.00138011070691 0.00100763774758 0.00361350242789 0.00357278512009 0.00492432264227 3.6587092744e-05 4.03325747503e-05 0.000126143475605 -0.280264070243 0.20601278201 0.735257385214 0.748940707117 -0.105981489099 0.0206316939114 0.0096496554249 0.026253854773
9.285 -0.00138777573979 0.00100893436217 0.00362215286758 0.00358393280706 0.00491327335703 3.66032214879e-05 4.00709729069e-05 0.000127025100871 -0.282454412557 0.206752856918 0.738697177328 0.753204356483 -0.106039573372 0.020662303877 0.0096589379344 0.026307264708
9.295 -0.00139540262426 0.00101022703569 0.00363077475619 0.003595030659 0.00490225913153 3.66193239569e-05 3.98098428754e-05 0.000127905164708 -0.28464481106 0.20749401775 0.742141284646 0.75747335678 -0.106097608397 0.0206929151453 0.0096682147202 0.026360675665
9.305 -0.00140299144287 0.00101151575694 0.00363936802594 0.00360607845962 0.00489127981848 3.66353985689e-05 3.95491930853e-05 0.000128783646865 -0.286835244545 0.208236259663 0.745589669801 0.761747618265 -0.106155594258 0.0207235276975 0.0096774857887 0.026414087604
9.315 -0.00141054227772 0.00101280051489 0.00364793260928 0.00361707599343 0.0048803352713 3.6651443711e-05 3.92890319287e-05 0.000129660527174 -0.289025691743 0.208979577828 0.749042295265 0.766027050557 -0.106213531037 0.0207541415153 0.0096867511446 0.026467500484
9.325 -0.00141805521045 0.00101408129874 0.00365646843895 0.00362802304569 0.00486942534411 3.6667457772e-05 3.90293677748e-05 0.000130535785545 -0.291216131317 0.209723967423 0.752499123342 0.770311562613 -0.106271418818 0.02078475658 0.0096960107947 0.026520914263
9.335 -0.00142553032223 0.00101535809784 0.00366497544788 0.00363891940257 0.00485854989172 3.66834392214e-05 3.87702089505e-05 0.000131409401965 -0.29340654187 0.210469423641 0.755960116177 0.77460106274 -0.106329257684 0.0208153728732 0.0097052647451 0.026574328898
9.345 -0.00143296769379 0.00101663090177 0.0036734535693 0.00364976485093 0.00484770876961 3.66993864639e-05 3.85115637706e-05 0.000132281356474 -0.295596901938 0.211215941685 0.759425235746 0.778895458562 -0.106387047716 0.0208459903768 0.009714513 0.02662774435
9.355 -0.00144036740541 0.0010178997003 0.00368190273666 0.00366055917846 0.00483690183396 3.67152979332e-05 3.82534405023e-05 0.000133151629206 -0.297787189993 0.21196351677 0.762894443865 0.783194657047 -0.106444788999 0.0208766090725 0.009723755568 0.026681160577
9.365 -0.00144772953691 0.00101916448338 0.00369032288367 0.00367130217359 0.00482612894164 3.67311721209e-05 3.79958473813e-05 0.000134020200367 -0.299977384445 0.212712144124 0.766367702185 0.787498564485 -0.106502481612 0.0209072289423 0.0097329924515 0.026734577539
9.375 -0.00145505416766 0.00102042524115 0.00369871394429 0.00368199362558 0.00481538995016 3.67470074677e-05 3.7738792631e-05 0.000134887050217 -0.302167463637 0.213461818987 0.769844972193 0.791807086503 -0.10656012564 0.0209378499681 0.0097422236597 0.026787995194
9.385 -0.00146234137663 0.00102168196396 0.00370707585272 0.00369263332445 0.00480468471775 3.67628024097e-05 3.74822844234e-05 0.000135752159111 -0.304357405852 0.214212536614 0.773326215214 0.796120128058 -0.106617721163 0.020968472132 0.0097514491964 0.026841413503
9.395 -0.0014695912423 0.00102293464235 0.00371540854338 0.003703221061 0.00479401310327 3.67785554958e-05 3.72263309137e-05 0.000136615507471 -0.306547189306 0.21496429227 0.776811392407 0.800437593414 -0.106675268263 0.0209990954163 0.009760669068 0.026894832425
9.405 -0.00147680384274 0.00102418326704 0.00372371195098 0.00371375662674 0.00478337496625 3.67942651466e-05 3.69709402257e-05 0.00013747707578 -0.308736792152 0.215717081239 0.780300464769 0.804759386188 -0.106732767021 0.0210297198033 0.0097698832799 0.026948251921
9.415 -0.00148397925558 0.00102542782895 0.00373198601042 0.00372423981406 0.0047727701669 3.68099299192e-05 3.6716120447e-05 0.000138336844601 -0.310926192481 0.216470898814 0.783793393133 0.809085409269 -0.106790217518 0.0210603452753 0.0097790918379 0.027001671949
9.425 -0.00149111755802 0.00102666831919 0.00374023065687 0.00373467041599 0.00476219856606 3.68255483068e-05 3.64618796487e-05 0.000139194794566 -0.31311536832 0.217225740306 0.787290138171 0.8134155649 -0.106847619837 0.0210909718148 0.0097882947498 0.027055092469
9.435 -0.00149821882684 0.00102790472906 0.00374844582574 0.00374504822646 0.00475166002525 3.68411188397e-05 3.62082258561e-05 0.000140050906377 -0.315304297631 0.217981601041 0.790790660389 0.817749754629 -0.106904974056 0.0211215994045 0.0097974920186 0.027108513443
9.445 -0.00150528313838 0.00102913705007 0.00375663145266 0.00375537303998 0.00474115440662 3.68566400219e-05 3.59551670786e-05 0.000140905160809 -0.317492958314 0.218738476358 0.794294920131 0.822087879316 -0.106962280257 0.0211522280269 0.0098066836516 0.02716193483
9.455 -0.00151231056856 0.00103036527388 0.00376478747352 0.00376564465195 0.00473068157297 3.68721104216e-05 3.57027112847e-05 0.00014175753871 -0.319681328205 0.219496361615 0.797802877577 0.826429839115 -0.10701953852 0.0211828576649 0.0098158696544 0.027215356592
9.465 -0.00151930119289 0.00103158939238 0.00377291382443 0.00377586285843 0.00472024138774 3.68875285861e-05 3.54508664175e-05 0.000142608020987 -0.321869385077 0.220255252183 0.801314492744 0.830775533513 -0.107076748925 0.0212134883012 0.0098250500325 0.027268778689
9.475 -0.00152625508645 0.00103280939764 0.00378101044174 0.00378602745633 0.00470983371502 3.69028930845e-05 3.51996404088e-05 0.000143456588626 -0.324057106641 0.221015143453 0.804829725488 0.835124861279 -0.107133911552 0.021244119919 0.0098342247918 0.027322201081
9.485 -0.00153317232392 0.00103402528191 0.00378907726202 0.00379613824326 0.00469945841951 3.69182024745e-05 3.49490411311e-05 0.000144303222683 -0.326244470544 0.221776030829 0.808348535501 0.839477720486 -0.107191026481 0.0212747525011 0.0098433939384 0.027375623731
9.495 -0.00154005297955 0.00103523703763 0.00379719960258 0.00380619501743 0.00468911536657 3.69334553483e-05 3.46990764509e-05 0.000145147904276 -0.32843145437 0.222537909737 0.811870882312 0.84383400852 -0.107248093792 0.0213053860307 0.0098525574785 0.027429046597
9.505 -0.0015468971272 0.00103644465743 0.00380533707525 0.00381619757798 0.00467880442217 3.69486502989e-05 3.44497541949e-05 0.000145990614599 -0.330618035639 0.223300775618 0.815396725285 0.848193622061 -0.107305113563 0.021336020491 0.0098617154166 0.027482469643
9.515 -0.0015537048403 0.00103764813416 0.00381344472962 0.00382614572472 0.00466852545291 3.69637859484e-05 3.42010821646e-05 0.000146831334908 -0.332804191811 0.22406462393 0.818926023627 0.852556457069 -0.107362085874 0.0213666558654 0.0098708677592 0.02753589283
9.525 -0.00156047619191 0.00103884746081 0.00382152250268 0.00383603925814 0.00465827832599 3.69788608762e-05 3.39530681415e-05 0.000147670046522 -0.334989900282 0.224829450153 0.822458736379 0.856922408818 -0.107419010804 0.0213972921372 0.0098800145123 0.027589316119
9.535 -0.00156721125465 0.0010400426306 0.00382957033168 0.00384587797952 0.00464806290927 3.69938737383e-05 3.37057198581e-05 0.000148506730847 -0.337175138383 0.225595249784 0.825994822418 0.861897617347 -0.107475888431 0.0214279292899 0.0098891556808 0.027642739472
9.545 -0.00157391010076 0.00104123363691 0.00383758815409 0.00385566169078 0.00463787907118 3.70088231641e-05 3.3459045046e-05 0.000149341369343 -0.339359883387 0.226362018339 0.829534240462 0.866995449583 -0.107532718835 0.0214585673071 0.009898291272 0.02769616285
9.555 -0.00158057280208 0.00104242047332 0.0038455759076 0.00386539019464 0.00462772668078 3.70237078146e-05 3.32130513837e-05 0.000150173943536 -0.3415441125 0.227129751356 0.833076949063 0.87210426856 -0.107589502093 0.0214892061725 0.0099074212902 0.027749586217
9.565 -0.00158719943006 0.00104360313361 0.00385353353015 0.00387506329448 0.00461760560773 3.70385263181e-05 3.29677465393e-05 0.000151004435018 -0.343727802868 0.227898444391 0.836622906614 0.877224016332 -0.107646238283 0.0215198458697 0.0099165457411 0.027803009534
9.575 -0.00159379005575 0.00104478161173 0.00386146095987 0.00388468079445 0.0046075157223 3.70532773609e-05 3.27231381423e-05 0.000151832825455 -0.345910931576 0.228668093022 0.840172071347 0.882354634414 -0.107702927484 0.0215504863826 0.0099256646313 0.027856432763
9.585 -0.00160034474982 0.00104595590183 0.00386935813516 0.0038942425092 0.00459745689536 3.70679596393e-05 3.24792338026e-05 0.00015265909658 -0.348093475642 0.229438692849 0.843724401325 0.887496063748 -0.107759569773 0.0215811276952 0.0099347779659 0.027909855867
9.595 -0.00160686358255 0.00104712599823 0.00387722499461 0.00390419250546 0.00458742899837 3.70825718126e-05 3.2236041106e-05 0.000153483230176 -0.350275412028 0.23021023949 0.847279854459 0.892648244722 -0.107816165229 0.0216117697914 0.0099438857521 0.027963278808
9.605 -0.00161334662383 0.00104829189546 0.00388506147705 0.0039167464124 0.00457743190337 3.7097112622e-05 3.19935675952e-05 0.000154305208109 -0.352456717628 0.230982728589 0.850838388488 0.897811117152 -0.107872713927 0.0216424126552 0.0099529879931 0.02801670155
9.615 -0.00161979394317 0.00104945358824 0.00389286752151 0.00392926245831 0.00456746548302 3.7111580743e-05 3.1751820789e-05 0.000155125012307 -0.354637369278 0.231756155811 0.854399960998 0.902984620302 -0.107929215946 0.021673056271 0.0099620846966 0.028070124054
9.625 -0.0016262056097 0.00105061107145 0.00390064306727 0.00394174046618 0.00455752961055 3.71259749095e-05 3.15108081966e-05 0.000155942624755 -0.356817343751 0.232530516844 0.857964529408 0.908168692849 -0.107985671363 0.0217037006228 0.0099711758681 0.028123546284
9.635 -0.00163258169218 0.00105176434018 0.0039083880538 0.00395418025981 0.00454762415976 3.71402938814e-05 3.12705372894e-05 0.00015675802751 -0.358996617757 0.233305807398 0.861532050977 0.913363272913 -0.108042080254 0.0217343456952 0.0099802615127 0.028176968203
9.645 -0.00163892225899 0.00105291338971 0.00391610242082 0.00396658166339 0.00453774900505 3.71545363922e-05 3.10310155056e-05 0.000157571202689 -0.361175167945 0.234082023209 0.865102482802 0.918568298035 -0.108098442695 0.0217649914724 0.0099893416354 0.028230389775
9.655 -0.00164522737813 0.00105405821548 0.00392378610824 0.00397894450202 0.00452790402139 3.71687012007e-05 3.079225026e-05 0.000158382132477 -0.363352970903 0.234859160037 0.86867578182 0.923783705167 -0.108154758764 0.0217956379389 0.0099984162434 0.028283810963
9.665 -0.00165149711725 0.00105519881314 0.00393143905621 0.00399126860116 0.00451808908432 3.7182787073e-05 3.05542489489e-05 0.000159190799122 -0.365530003155 0.235637213664 0.872251904803 0.929009430715 -0.108211028537 0.0218262850794 0.0100074853422 0.02833723173
9.675 -0.0016577315436 0.00105633517853 0.00393906120509 0.00400355378708 0.00450830406995 3.71967927767e-05 3.03170189404e-05 0.000159997184932 -0.367706241167 0.2364161799 0.875830808369 0.934245410453 -0.10826725209 0.0218569328785 0.0100165489375 0.02839065204
9.685 -0.0016639307241 0.00105746730767 0.00394665249543 0.00401579988665 0.00449854885496 3.72107171407e-05 3.0080567561e-05 0.000160801272283 -0.369881661341 0.237196054579 0.879412448967 0.939491579609 -0.108323429497 0.021887581321 0.0100256070331 0.028444071858
9.695 -0.00167009472527 0.00105859519675 0.00395421286802 0.00402800672728 0.0044888233166 3.72245589476e-05 2.98449021327e-05 0.000161603043612 -0.372056240017 0.237976833563 0.88299678289 0.944747872803 -0.108379560836 0.0219182303916 0.0100346596369 0.028497491146
9.705 -0.00167622361331 0.00105971884219 0.00396174226388 0.00404017413703 0.00447912733266 3.72383170104e-05 2.96100299266e-05 0.000162402481421 -0.374229953475 0.238758512739 0.886583766267 0.950014224075 -0.108435646182 0.0219488800753 0.0100437067541 0.028550909869
9.715 -0.00168231745403 0.00106083824054 0.00396924062419 0.0040523019446 0.0044694607815 3.72519901589e-05 2.9375958219e-05 0.000163199568268 -0.376402777934 0.239541088022 0.890173355068 0.955290566866 -0.10849168561 0.0219795303571 0.0100527483902 0.028604327991
9.725 -0.00168837631288 0.00106195338858 0.00397670789039 0.00406438997932 0.00445982354204 3.72655772486e-05 2.91426942403e-05 0.000163994286776 -0.378574689551 0.240324555352 0.893765505104 0.960576834019 -0.108547679195 0.0220101812219 0.0100617845505 0.028657745477
9.735 -0.00169440025498 0.00106306428326 0.0039841440041 0.00407643807102 0.00445021549374 3.72790770866e-05 2.8910245189e-05 0.00016478661964 -0.380745664421 0.241108910701 0.89736017202 0.965872957789 -0.108603627012 0.022040832655 0.0100708152409 0.028711162292
9.745 -0.00170038934509 0.00106417092171 0.00399154890717 0.00408844605031 0.00444063651663 3.72924885778e-05 2.86786182503e-05 0.0001655765496 -0.382915678579 0.241894150066 0.900957311306 0.971178869811 -0.108659529136 0.0220714846415 0.0100798404672 0.028764578399
9.755 -0.0017063436476 0.00106527330127 0.00399892254163 0.00410041374826 0.00443108649124 3.7305810591e-05 2.84478205917e-05 0.000166364059466 -0.385084707999 0.242680269474 0.904556878288 0.976494501151 -0.108715385641 0.0221021371668 0.0100888602346 0.028817993764
9.765 -0.00171226322658 0.00106637141945 0.00400626484976 0.00411234099665 0.0044215652987 3.73190419992e-05 2.82178593309e-05 0.000167149132115 -0.387252728594 0.243467264984 0.908158828133 0.981819782216 -0.108771196602 0.0221327902161 0.0100978745491 0.028871408352
9.775 -0.00171814814573 0.00106746527394 0.004013575774 0.00412422762771 0.00441207282063 3.73321816966e-05 2.79887415817e-05 0.00016793175047 -0.389419716216 0.24425513268 0.911763115849 0.987154642844 -0.108826962093 0.0221634437751 0.0101068834164 0.028924822127
9.785 -0.00172399846843 0.00106855486262 0.00402085525703 0.00413607347434 0.00440260893921 3.73452286061e-05 2.77604744221e-05 0.000168711897526 -0.391585646655 0.245043868681 0.915369696281 0.992499012255 -0.108882682188 0.0221940978291 0.0101158868419 0.028978235055
9.795 -0.0017298142577 0.00106964018357 0.00402810324172 0.00414787837019 0.00439317353715 3.7358181632e-05 2.75330649037e-05 0.000169489556339 -0.393750495643 0.245833469135 0.918978524117 0.997852819037 -0.108938356961 0.0222247523638 0.0101248848315 0.029031647101
9.805 -0.00173559557622 0.00107072123504 0.00403531967116 0.00415964214921 0.00438376649769 3.73710397265e-05 2.73065200651e-05 0.00017026471001 -0.395914238848 0.246623930221 0.922589553882 1.00321599118 -0.108993986486 0.0222554073648 0.0101338773911 0.029085058229
9.815 -0.00174134248635 0.00107179801547 0.0040425044886 0.00417136464618 0.0043743877046 3.73838018336e-05 2.70808469097e-05 0.000171037341726 -0.39807685188 0.24741524815 0.926202739944 1.00858845605 -0.109049570835 0.0222860628179 0.0101428645248 0.029138468409
9.825 -0.00174705505009 0.0010728705235 0.00404965763754 0.0041830456963 0.00436503704216 3.73964668982e-05 2.68560524148e-05 0.000171807434706 -0.400238310287 0.248207419168 0.92981803651 1.01397014037 -0.109105110083 0.0223167187089 0.01015184624 0.029191877602
9.835 -0.00175273332913 0.00107393875794 0.00405677906167 0.0041946851355 0.00435571439519 3.74090338805e-05 2.6632143545e-05 0.000172574972245 -0.402398589556 0.24900043955 0.933435397627 1.01936097026 -0.109160604303 0.0223473750237 0.010160822542 0.029245285775
9.845 -0.00175837738482 0.00107500271779 0.00406386870485 0.00420628280021 0.00434641964902 3.74215017884e-05 2.64091272254e-05 0.000173339937693 -0.404557665116 0.249794305607 0.937054777183 1.02476087122 -0.109216053566 0.0223780317482 0.0101697934346 0.029298692896
9.855 -0.00176398727818 0.00107606240224 0.00407092651118 0.00421783852737 0.0043371526895 3.74338695977e-05 2.61870103599e-05 0.000174102314458 -0.406715512333 0.250589013685 0.940676128907 1.03016976809 -0.109271457948 0.0224086888686 0.0101787589265 0.029352098929
9.865 -0.00176956306988 0.00107711781066 0.00407795242493 0.00422935215461 0.00432791340298 3.74461363298e-05 2.59657998401e-05 0.000174862086008 -0.408872106513 0.251384560161 0.944299406367 1.03558758509 -0.109326817519 0.0224393463709 0.0101877190207 0.02940550384
9.875 -0.00177510482032 0.00107816894262 0.00408494639058 0.00424082352012 0.00431870167635 3.74583009693e-05 2.57455025229e-05 0.000175619235863 -0.411027422905 0.252180941451 0.947924562975 1.0410142458 -0.109382132352 0.0224700042412 0.0101966737235 0.029458907598
9.885 -0.00178061258953 0.00107921579786 0.0040919083528 0.00425225246263 0.00430951739695 3.74703625849e-05 2.55261252443e-05 0.000176373747606 -0.413181436692 0.252978154003 0.95155155198 1.04644967318 -0.109437402519 0.0225006624659 0.01020562304 0.029512310167
9.895 -0.00178608643722 0.00108025837632 0.00409883825648 0.00426363882136 0.0043003604527 3.74823202057e-05 2.53076748057e-05 0.000177125604888 -0.415334123003 0.253776194306 0.955180326476 1.05189378952 -0.109492628094 0.0225313210314 0.0102145669779 0.029565711513
9.905 -0.00179152642281 0.00108129667811 0.00410573604665 0.00427498243629 0.00429123073197 3.74941728713e-05 2.50901580104e-05 0.000177874791392 -0.417485456902 0.25457505888 0.958810839395 1.05734651649 -0.109547809146 0.0225619799238 0.0102235055397 0.029619111606
9.915 -0.00179693260538 0.00108233070355 0.0041126016686 0.00428628314773 0.00428212812364 3.75059196716e-05 2.48735816002e-05 0.000178621290887 -0.419635413396 0.255374744286 0.962443043511 1.06280777509 -0.109602945749 0.0225926391298 0.0102324387333 0.02967251041
9.925 -0.0018023050437 0.00108336045313 0.00411943506777 0.0042975407968 0.00427305251709 3.75175596735e-05 2.4657952337e-05 0.000179365087172 -0.42178396743 0.256175247123 0.966076891439 1.0682774857 -0.109658037974 0.022623298636 0.0102413665638 0.029725907892
9.935 -0.00180764379622 0.00108438592753 0.0041262361898 0.00430875522491 0.00426400380219 3.75290919748e-05 2.44432769216e-05 0.000180106164124 -0.423931093892 0.256976564025 0.969712335639 1.07375556802 -0.109713085892 0.0226539584288 0.0102502890362 0.02977930402
9.945 -0.0018129489211 0.00108540712762 0.00413300498054 0.00431992627429 0.00425498186931 3.7540515657e-05 2.42295620525e-05 0.000180844505669 -0.426076767606 0.25777869167 0.973349328407 1.07924194111 -0.109768089574 0.0226846184949 0.0102592061559 0.029832698761
9.955 -0.00181822047616 0.00108642405446 0.004139741386 0.00433105378749 0.00424598660931 3.7551829875e-05 2.40168143943e-05 0.000181580095784 -0.428220963339 0.258581626771 0.976987821883 1.08473652337 -0.109823049092 0.0227152788212 0.0102681179294 0.029886092083
9.965 -0.00182345851894 0.00108743670927 0.00414644535241 0.00434213760778 0.00423701791351 3.75630337314e-05 2.38050406003e-05 0.000182312918509 -0.430363655799 0.259385366082 0.980627768052 1.09023923253 -0.109877964516 0.0227459393944 0.0102770243614 0.029939483952
9.975 -0.00182866310666 0.00108844509351 0.00415311682617 0.00435317757886 0.00422807567374 3.75741263904e-05 2.35942472815e-05 0.000183042957933 -0.432504819632 0.260189906401 0.984269118735 1.09574998567 -0.109932835916 0.0227766002014 0.0102859254566 0.029992874338
9.985 -0.00183383429623 0.00108944920878 0.00415975575387 0.00436417354511 0.00421915978231 3.75851069857e-05 2.34580045586e-05 0.00018377019821 -0.434644429425 0.260995244563 0.9879118256 1.10126869921 -0.109987663365 0.0228072612292 0.0102948212232 0.030046263205
9.995 -0.00183897214427 0.00109044905688 0.0041663620823 0.0043751253513 0.00421027013198 3.75959746982e-05 2.34456358346e-05 0.000184494623537 -0.436782459706 0.261801377447 0.991555840153 1.10679528886 -0.110042446931 0.0228379224647 0.0103037116642 0.030099650524


==> aux/fits/World/CrossSectionsOnly/Pade.dat <==
0.005 0.981990138727 0.000551987277594 0.0 -0.0 0.986852412682 0.000394780491809 0.0 0.0 0.995072947184 0.000556039064918 0.0 0.0
0.015 0.94971591203 0.000868333354122 0.0 -0.0 0.960755772093 0.000921544704698 0.0 0.0 0.988509192053 0.00107196736442 0.0 0.0
0.025 0.920687218262 0.000903395719839 0.0 -0.0 0.935023945387 0.00119781376413 0.0 0.0 0.984666994682 0.00133157270483 0.0 0.0
0.035 0.89386042578 0.000877915155317 0.0 -0.0 0.909774347864 0.00131348462768 0.0 0.0 0.982507836017 0.00145444895319 0.0 0.0
0.045 0.868704110712 0.000842911936805 0.0 -0.0 0.885113933766 0.00133387104057 0.0 0.0 0.981460213843 0.00149099785072 0.0 0.0
0.055 0.844909806962 0.000812814353531 0.0 -0.0 0.86113326682 0.00130485415463 0.0 0.0 0.981160337798 0.00148341855877 0.0 0.0
0.065 0.82227959977 0.000791389175663 0.0 -0.0 0.837903187446 0.00125621741686 0.0 0.0 0.981353946482 0.00146425232695 0.0 0.0
0.075 0.800676026489 0.000778383891491 0.0 -0.0 0.815473831825 0.00120468020148 0.0 0.0 0.981853733671 0.00145337186764 0.0 0.0
0.085 0.779997353394 0.000771937874948 0.0 -0.0 0.793875497839 0.00115726275652 0.0 0.0 0.982518487492 0.00145799085835 0.0 0.0
0.095 0.760164366002 0.000769776181836 0.0 -0.0 0.773120759594 0.00111492592435 0.0 0.0 0.983241436177 0.00147593344726 0.0 0.0
0.105 0.741112841828 0.000769831913117 0.0 -0.0 0.753207265397 0.00107586204402 0.0 0.0 0.983942768314 0.00150052593779 0.0 0.0
0.115 0.722789024356 0.000770508378994 0.0 -0.0 0.734120760835 0.00103780911404 0.0 0.0 0.984564206486 0.00152474613348 0.0 0.0
0.125 0.705146773466 0.000770724745648 0.0 -0.0 0.715838011374 0.000999228510057 0.0 0.0 0.985064724507 0.00154346762921 0.0 0.0
0.135 0.688145697733 0.000769855070485 0.0 -0.0 0.698329424695 0.000959616078195 0.0 0.0 0.985417015808 0.00155406706179 0.0 0.0
0.145 0.671749885679 0.000767630570309 0.0 -0.0 0.681561274993 0.000919339782875 0.0 0.0 0.985604538178 0.00155614225845 0.0 0.0
0.155 0.655927015672 0.000764041250996 0.0 -0.0 0.665497504496 0.000879308170085 0.0 0.0 0.985619046264 0.00155091760593 0.0 0.0
0.165 0.64064771288 0.00075925165152 0.0 0.0 0.650101123776 0.000840638460221 0.0 -0.0 0.985458553215 0.00154063070081 0.0 0.0
0.175 0.625885072081 0.000753534139946 0.0 0.0 0.635335257667 0.000804395381386 0.0 -0.0 0.985125671098 0.00152800908655 0.0 0.0
0.185 0.611614294731 0.000747218368157 0.0 0.0 0.621163893759 0.000771418486378 0.0 -0.0 0.984626281206 0.00151585942499 0.0 0.0
0.195 0.597812406636 0.000740653911714 0.0 0.0 0.607552391089 0.000742233293282 0.0 -0.0 0.983968486345 0.00150676091704 0.0 0.0
0.205 0.584458033754 0.000734183290027 0.0 0.0 0.594467801869 0.000717032543527 0.0 -0.0 0.983161799372 0.0015028518106 0.0 0.0
0.215 0.571531220803 0.000728122865849 0.0 0.0 0.58187905178 0.000695710128857 0.0 -0.0 0.98221652602 0.00150570153776 0.0 0.0
0.225 0.559013281971 0.000722749989093 0.0 0.0 0.569757016422 0.000677928778926 0.0 -0.0 0.981143304706 0.00151626390738 0.0 0.0
0.235 0.546886676164 0.000718294797173 0.0 0.0 0.558074523846 0.000663201674315 0.0 -0.0 0.979952771174 0.00153490362079 0.0 0.0
0.245 0.535134901318 0.000714936088682 0.0 0.0 0.546806306442 0.000650971740841 0.0 -0.0 0.978655320931 0.00156148091197 0.0 0.0
0.255 0.523742403771 0.000712800434858 0.0 0.0 0.535928919782 0.000640676921833 0.0 -0.0 0.977260947186 0.00159547170584 0.0 0.0
0.265 0.512694499686 0.000711963924563 0.0 0.0 0.525420641455 0.000631796401882 0.0 -0.0 0.975779136249 0.00163609833527 0.0 0.0
0.275 0.501977306287 0.000712456261942 0.0 0.0 0.515261359348 0.00062387778262 0.0 -0.0 0.974218806011 0.00168244997837 0.0 0.0
0.285 0.491577681151 0.000714266232544 0.0 0.0 0.505432456052 0.000616548415017 0.0 -0.0 0.972588276168 0.00173357993205 0.0 0.0
0.295 0.481483168225 0.000717348474492 0.0 0.0 0.495916693967 0.000609515574435 0.0 -0.0 0.970895261406 0.00178857513199 0.0 0.0
0.305 0.471681949501 0.000721630582492 0.0 0.0 0.486698104142 0.000602559793803 0.0 -0.0 0.96914688076 0.00184659981044 0.0 0.0
0.315 0.462162801508 0.000727020207472 0.0 0.0 0.477761880741 0.00059552476504 0.0 -0.0 0.967349678028 0.00190691811727 0.0 0.0
0.325 0.452915055936 0.000733411781624 0.0 0.0 0.469094282211 0.000588306231128 0.0 -0.0 0.965509649363 0.00196890181998 0.0 0.0
0.335 0.44392856384 0.000740692432958 0.0 0.0 0.460682539669 0.000580841321262 0.0 -0.0 0.963632275189 0.00203202829416 0.0 0.0
0.345 0.435193662977 0.000748747018923 0.0 0.0 0.452514772601 0.000573099073712 0.0 -0.0 0.961722554328 0.00209587279064 0.0 0.0
0.355 0.426701147877 0.000757462123684 0.0 0.0 0.444579911751 0.000565072435 0.0 -0.0 0.959785038858 0.00216009811934 0.0 0.0
0.365 0.418442242355 0.000766729130571 0.0 0.0 0.436867628864 0.000556771711254 0.0 -0.0 0.957823868623 0.00222444336882 0.0 0.0
0.375 0.410408574175 0.000776446396899 0.0 0.0 0.429368272867 0.000548219382983 0.0 -0.0 0.955842804675 0.00228871294603 0.0 0.0
0.385 0.402592151655 0.000786520593487 0.0 0.0 0.422072812054 0.000539446103782 0.0 -0.0 0.95384526119 0.00235276637541 0.0 0.0
0.395 0.394985341996 0.000796867530007 0.0 0.0 0.414972781755 0.000530487629446 0.0 -0.0 0.951834335556 0.00241650923846 0.0 0.0
0.405 0.387580851187 0.00080741235197 0.0 0.0 0.408060237026 0.000521382482319 0.0 0.0 0.949812836486 0.00247988521426 0.0 0.0
0.415 0.380371705324 0.000818089477072 0.0 0.0 0.401327709898 0.000512170276941 0.0 0.0 0.947783310104 0.00254286926294 0.0 0.0
0.425 0.373351233215 0.000828842161735 0.0 0.0 0.394768170747 0.000502890474444 0.0 0.0 0.945748064009 0.00260546173945 0.0 0.0
0.435 0.36651305016 0.000839621952163 0.0 0.0 0.388374993361 0.000493581443033 0.0 0.0 0.943709189375 0.00266768349872 0.0 0.0
0.445 0.359851042811 0.000850388006308 0.0 0.0 0.382141923393 0.00048427988072 0.0 0.0 0.94166858118 0.00272957161295 0.0 0.0
0.455 0.353359355006 0.00086110635272 0.0 0.0 0.376063049745 0.000475020350773 0.0 0.0 0.939627956658 0.00279117591154 0.0 0.0
0.465 0.347032374514 0.000871749143803 0.0 0.0 0.370132778702 0.000465834996545 0.0 0.0 0.937588872108 0.00285255592856 0.0 0.0
0.475 0.340864720608 0.000882293929504 0.0 0.0 0.364345810454 0.000456753401008 0.0 0.0 0.935552738159 0.00291377842697 0.0 0.0
0.485 0.334851232412 0.000892722944908 0.0 0.0 0.358697117783 0.000447802460938 0.0 0.0 0.933520833628 0.00297491523774 0.0 0.0
0.495 0.328986957947 0.00090302243883 0.0 0.0 0.353181926679 0.000439006367918 0.0 0.0 0.931494318074 0.00303604150196 0.0 0.0
0.505 0.323267143846 0.000913182105439 0.0 0.0 0.347795698722 0.00043038664321 0.0 0.0 0.92947424317 0.00309723413163 0.0 0.0
0.515 0.317687225669 0.000923194508942 0.0 0.0 0.342534114994 0.00042196217101 0.0 0.0 0.927461562986 0.00315857055355 0.0 0.0
0.525 0.312242818786 0.0009330546137 0.0 0.0 0.337393061416 0.000413749265446 0.0 0.0 0.925457143299 0.00322012767677 0.0 0.0
0.535 0.30692970979 0.000942759332095 0.0 0.0 0.332368615315 0.000405761772456 0.0 0.0 0.923461769996 0.00328198095199 0.0 0.0
0.545 0.301743848394 0.000952307155739 0.0 0.0 0.327457033162 0.000398011187588 0.0 0.0 0.921476156676 0.00334420365818 0.0 0.0
0.555 0.296681339783 0.000961697820378 0.0 0.0 0.322654739284 0.000390506748769 0.0 0.0 0.919500951521 0.00340686631631 0.0 0.0
0.565 0.291738437403 0.000970932023244 0.0 0.0 0.317958315535 0.000383255570098 0.0 0.0 0.917536743494 0.00347003615478 0.0 0.0
0.575 0.28691153613 0.000980011174912 0.0 0.0 0.313364491776 0.000376262792129 0.0 0.0 0.91558406795 0.00353377673204 0.0 0.0
0.585 0.28219716583 0.000988937193682 0.0 0.0 0.3088701371 0.000369531682424 0.0 0.0 0.913643411698 0.00359814762076 0.0 0.0
0.595 0.277591985249 0.000997712332806 0.0 0.0 0.304472251747 0.000363063772816 0.0 0.0 0.911715217579 0.0036632041814 0.0 0.0
0.605 0.273092776242 0.00100633903987 0.0 0.0 0.300167959642 0.000356859038762 0.0 0.0 0.9097998886 0.00372899736336 0.0 0.0
0.615 0.2686964383 0.00101481982995 0.0 0.0 0.295954501449 0.00035091597608 0.0 0.0 0.907897791672 0.00379557362526 0.0 0.0
0.625 0.264399983368 0.00102315720335 0.0 0.0 0.291829228191 0.000345231782247 0.0 0.0 0.906009260991 0.00386297483533 0.0 0.0
0.635 0.260200530929 0.00103135356125 0.0 0.0 0.287789595282 0.000339802480056 0.0 0.0 0.904134601092 0.00393123827349 0.0 0.0
0.645 0.256095303341 0.00103941115399 0.0 0.0 0.283833157011 0.000334623029411 0.0 0.0 0.902274089607 0.00400039665932 0.0 0.0
0.655 0.252081621416 0.00104733203688 0.0 0.0 0.279957561381 0.000329687498638 0.0 0.0 0.900427979771 0.00407047817984 0.0 0.0
0.665 0.248156900212 0.00105511803499 0.0 0.0 0.27616054533 0.000324989136115 0.0 0.0 0.898596502678 0.00414150658624 0.0 0.0
0.675 0.24431864505 0.00106277073265 0.0 0.0 0.272439930253 0.000320520536016 0.0 0.0 0.896779869325 0.0042135012973 0.0 0.0
0.685 0.240564447718 0.00107029145121 0.0 0.0 0.268793617811 0.000316273746411 0.0 0.0 0.894978272463 0.00428647754048 0.0 0.0
0.695 0.236891982864 0.00107768125779 0.0 0.0 0.265219586043 0.000312240340107 0.0 0.0 0.893191888272 0.00436044647753 0.0 0.0
0.705 0.233299004571 0.00108494095817 0.0 0.0 0.261715885684 0.000308411584824 0.0 0.0 0.891420877879 0.00443541536749 0.0 0.0
0.715 0.229783343089 0.00109207110508 0.0 0.0 0.258280636744 0.000304778471099 0.0 0.0 0.889665388723 0.00451138775612 0.0 0.0
0.725 0.226342901732 0.00109907201695 0.0 0.0 0.254912025285 0.000301331848193 0.0 0.0 0.887925555804 0.00458836364674 0.0 0.0
0.735 0.222975653919 0.0011059437807 0.0 0.0 0.251608300384 0.000298062473435 0.0 0.0 0.886201502806 0.0046663396626 0.0 0.0
0.745 0.219679640358 0.00111268627797 0.0 0.0 0.2483677713 0.000294961126347 0.0 0.0 0.884493343108 0.00474530927841 0.0 0.0
0.755 0.216452966358 0.00111929919425 0.0 0.0 0.245188804779 0.000292018624696 0.0 -0.0 0.882801180717 0.00482526298997 0.0 0.0
0.765 0.213293799269 0.00112578204572 0.0 0.0 0.24206982253 0.000289225912251 0.0 -0.0 0.88112511109 0.00490618851578 0.0 0.0
0.775 0.210200366044 0.00113213419356 0.0 0.0 0.239009298846 0.000286574115541 0.0 -0.0 0.879465221899 0.0049880709739 0.0 0.0
0.785 0.207170950906 0.00113835486375 0.0 0.0 0.236005758337 0.000284054559011 0.0 -0.0 0.877821593706 0.0050708931011 0.0 0.0
0.795 0.204203893127 0.00114444316797 0.0 0.0 0.233057773819 0.000281658832794 0.0 -0.0 0.876194300587 0.00515463540237 0.0 0.0
0.805 0.201297584906 0.00115039812261 0.0 0.0 0.230163964291 0.000279378787551 0.0 -0.0 0.874583410686 0.005239276377 0.0 0.0
0.815 0.198450469342 0.00115621866778 0.0 0.0 0.227322993027 0.000277206604397 0.0 -0.0 0.872988986725 0.00532479266328 0.0 0.0
0.825 0.195661038498 0.0011619036844 0.0 0.0 0.224533565775 0.000275134764903 0.0 -0.0 0.871411086456 0.00541115922431 0.0 0.0
0.835 0.192927831551 0.00116745201189 0.0 0.0 0.221794429038 0.000273156093648 0.0 -0.0 0.86984976308 0.0054983495118 0.0 0.0
0.845 0.190249433027 0.00117286246465 0.0 0.0 0.219104368456 0.000271263760258 0.0 -0.0 0.868305065612 0.00558633562426 0.0 0.0
0.855 0.187624471104 0.00117813384579 0.0 0.0 0.216462207251 0.000269451284777 0.0 -0.0 0.866777039222 0.00567508846348 0.0 0.0
0.865 0.185051615999 0.00118326496303 0.0 0.0 0.213866804771 0.000267712528984 0.0 -0.0 0.865265725538 0.00576457787988 0.0 0.0
0.875 0.18252957842 0.00118825464396 0.0 0.0 0.21131705509 0.000266041707466 0.0 -0.0 0.863771162919 0.0058547728079 0.0 0.0
0.885 0.180057108086 0.00119310174157 0.0 0.0 0.208811885682 0.000264433375049 0.0 -0.0 0.862293386697 0.00594564140017 0.0 0.0
0.895 0.177632992307 0.00119780515267 0.0 0.0 0.206350256147 0.000262882421744 0.0 -0.0 0.860832429404 0.00603715115627 0.0 0.0
0.905 0.175256054629 0.00120236382572 0.0 0.0 0.203931157025 0.000261384059094 0.0 -0.0 0.859388320968 0.00612926903169 0.0 0.0
0.915 0.172925153531 0.00120677676804 0.0 0.0 0.201553608633 0.000259933826779 0.0 -0.0 0.857961088889 0.00622196155807 0.0 0.0
0.925 0.170639181184 0.00121104305623 0.0 0.0 0.199216659971 0.000258527551135 0.0 -0.0 0.856550758402 0.00631519494163 0.0 0.0
0.935 0.168397062251 0.00121516184473 0.0 0.0 0.196919387683 0.000257161362982 0.0 -0.0 0.855157352618 0.00640893516824 0.0 0.0
0.945 0.166197752746 0.00121913236729 0.0 0.0 0.194660895056 0.000255831665967 0.0 -0.0 0.853780892654 0.00650314808424 0.0 0.0
0.955 0.164040238939 0.00122295394933 0.0 0.0 0.192440311063 0.000254535123808 0.0 -0.0 0.852421397741 0.00659779949745 0.0 0.0
0.965 0.161923536296 0.00122662600652 0.0 0.0 0.190256789455 0.000253268660836 0.0 -0.0 0.85107888533 0.0066928552394 0.0 0.0
0.975 0.159846688478 0.00123014805435 0.0 0.0 0.188109507887 0.000252029436608 0.0 -0.0 0.849753371181 0.00678828126314 0.0 0.0
0.985 0.157808766364 0.00123351970838 0.0 0.0 0.185997667082 0.000250814823825 0.0 -0.0 0.84844486944 0.00688404368411 0.0 0.0
0.995 0.155808867126 0.00123674068586 0.0 0.0 0.18392049004 0.000249622421516 0.0 -0.0 0.84715339271 0.00698010887178 0.0 0.0
1.005 0.153846113336 0.00123981081243 0.0 0.0 0.181877221265 0.000248450019304 0.0 -0.0 0.845878952112 0.00707644349358 0.0 0.0
1.015 0.151919652104 0.00124273001862 0.0 0.0 0.179867126033 0.000247295578032 0.0 -0.0 0.84462155734 0.00717301457065 0.0 0.0
1.025 0.150028654258 0.00124549834453 0.0 0.0 0.177889489694 0.000246157258042 0.0 -0.0 0.843381216705 0.00726978953902 0.0 0.0
1.035 0.148172313552 0.00124811593752 0.0 0.0 0.175943616999 0.000245033356599 0.0 -0.0 0.842157937179 0.00736673628179 0.0 0.0
1.045 0.146349845906 0.00125058305454 0.0 0.0 0.174028831448 0.000243922329211 0.0 -0.0 0.840951724425 0.00746382317956 0.0 0.0
1.055 0.144560488673 0.00125290006041 0.0 0.0 0.172144474674 0.000242822768771 0.0 -0.0 0.839762582832 0.00756101915199 0.0 0.0
1.065 0.142803499937 0.0012550674261 0.0 0.0 0.17028990585 0.000241733406925 0.0 -0.0 0.838590515537 0.00765829368806 0.0 0.0
1.075 0.141078157838 0.00125708573122 0.0 0.0 0.168464501111 0.000240653071366 0.0 -0.0 0.837435524445 0.00775561687558 0.0 0.0
1.085 0.139383759919 0.00125895565737 0.0 0.0 0.166667653011 0.000239580721349 0.0 -0.0 0.836297610252 0.00785295944074 0.0 0.0
1.095 0.137719622506 0.00126067798934 0.0 0.0 0.164898769994 0.000238515407119 0.0 -0.0 0.835176772451 0.00795029276268 0.0 0.0
1.105 0.136085080099 0.00126225361389 0.0 0.0 0.163157275889 0.000237456278568 0.0 0.0 0.834073009351 0.00804758890095 0.0 0.0
1.115 0.134479484799 0.00126368351448 0.0 0.0 0.161442609417 0.000236402557938 0.0 0.0 0.832986318081 0.00814482061676 0.0 0.0
1.125 0.132902205747 0.00126496877094 0.0 0.0 0.159754223722 0.000235353565342 0.0 0.0 0.831916694596 0.00824196138642 0.0 0.0
1.135 0.131352628587 0.00126611055532 0.0 0.0 0.15809158593 0.000234308676213 0.0 0.0 0.830864133686 0.00833898542228 0.0 0.0
1.145 0.12983015495 0.00126711012954 0.0 0.0 0.156454176703 0.000233267343556 0.0 0.0 0.829828628975 0.00843586768064 0.0 0.0
1.155 0.128334201955 0.0012679688428 0.0 0.0 0.154841489822 0.00023222907582 0.0 0.0 0.828810172922 0.00853258387551 0.0 0.0
1.165 0.126864201729 0.00126868812685 0.0 0.0 0.153253031794 0.000231193436691 0.0 0.0 0.827808756823 0.00862911048574 0.0 0.0
1.175 0.125419600945 0.00126926949284 0.0 0.0 0.151688321454 0.000230160045286 0.0 0.0 0.826824370809 0.00872542475541 0.0 0.0
1.185 0.123999860374 0.00126971453016 0.0 0.0 0.150146889591 0.000229128558318 0.0 0.0 0.825857003842 0.008821504712 0.0 0.0
1.195 0.12260445446 0.00127002489914 0.0 0.0 0.148628278599 0.000228098687372 0.0 0.0 0.824906643716 0.00891732915887 0.0 0.0
1.205 0.121232870901 0.00127020233027 0.0 0.0 0.147132042116 0.000227070169963 0.0 0.0 0.823973277049 0.0090128776787 0.0 0.0
1.215 0.119884610249 0.00127024861896 0.0 0.0 0.145657744695 0.000226042781215 0.0 0.0 0.823056889282 0.00910813063398 0.0 0.0
1.225 0.118559185528 0.00127016562302 0.0 0.0 0.144204961485 0.000225016332899 0.0 0.0 0.822157464673 0.00920306916511 0.0 0.0
1.235 0.11725612186 0.00126995525721 0.0 0.0 0.142773277911 0.000223990663208 0.0 0.0 0.821274986295 0.00929767518405 0.0 0.0
1.245 0.115974956105 0.00126961949046 0.0 0.0 0.14136228938 0.000222965632341 0.0 0.0 0.820409436027 0.0093919313759 0.0 0.0
1.255 0.114715236517 0.00126916034341 0.0 0.0 0.139971600984 0.000221941126787 0.0 0.0 0.819560794552 0.00948582118594 0.0 0.0
1.265 0.113476522407 0.00126857988118 0.0 0.0 0.138600827228 0.000220917055883 0.0 0.0 0.818729041351 0.0095793288163 0.0 0.0
1.275 0.112258383821 0.00126788021347 0.0 0.0 0.137249591753 0.000219893347328 0.0 0.0 0.817914154699 0.00967243921945 0.0 0.0
1.285 0.11106040123 0.00126706348809 0.0 0.0 0.135917527076 0.000218869942233 0.0 0.0 0.817116111659 0.00976513808155 0.0 0.0
1.295 0.109882165226 0.00126613188852 0.0 0.0 0.134604274337 0.000217846802217 0.0 0.0 0.81633488808 0.00985741182234 0.0 0.0
1.305 0.108723276232 0.00126508762983 0.0 0.0 0.133309483059 0.000216823897926 0.0 0.0 0.81557045859 0.00994924757654 0.0 0.0
1.315 0.107583344221 0.00126393295579 0.0 0.0 0.132032810902 0.000215801215925 0.0 0.0 0.814822796592 0.0100406331834 0.0 0.0
1.325 0.106461988446 0.00126267013418 0.0 0.0 0.130773923449 0.000214778755051 0.0 0.0 0.814091874265 0.0101315571775 0.0 0.0
1.335 0.105358837174 0.00126130145453 0.0 -0.0 0.129532493974 0.000213756519359 0.0 0.0 0.813377662555 0.01022200877 0.0 0.0
1.345 0.104273527434 0.00125982922379 0.0 -0.0 0.128308203233 0.000212734519787 0.0 0.0 0.812680131175 0.010311977839 0.0 0.0
1.355 0.103205704773 0.00125825576403 0.0 -0.0 0.127100739256 0.000211712785517 0.0 0.0 0.811999248605 0.0104014549092 0.0 0.0
1.365 0.102155023017 0.00125658340849 0.0 -0.0 0.125909797153 0.000210691344432 0.0 0.0 0.811334982086 0.0104904311484 0.0 0.0
1.375 0.101121144041 0.00125481449869 0.0 -0.0 0.124735078911 0.000209670232255 0.0 0.0 0.81068729762 0.0105788983373 0.0 0.0
1.385 0.100103737548 0.00125295138124 0.0 -0.0 0.123576293218 0.000208649490303 0.0 0.0 0.810056159972 0.0106668488634 0.0 0.0
1.395 0.0991024808529 0.00125099640583 0.0 -0.0 0.122433155273 0.000207629164679 0.0 0.0 0.809441532667 0.0107542757007 0.0 0.0
1.405 0.0981170586774 0.001248951921 0.0 -0.0 0.121305386615 0.000206609303928 0.0 0.0 0.808843377991 0.0108411723954 0.0 0.0
1.415 0.0971471629462 0.0012468202723 0.0 -0.0 0.120192714954 0.000205589962099 0.0 0.0 0.808261656991 0.010927533049 0.0 0.0
1.425 0.0961924925927 0.00124460379995 0.0 -0.0 0.119094874004 0.000204571195096 0.0 0.0 0.807696329479 0.0110133522943 0.0 0.0
1.435 0.0952527533712 0.00124230483561 0.0 -0.0 0.118011603327 0.000203553063555 0.0 0.0 0.807147354034 0.0110986252885 0.0 0.0
1.445 0.094327657674 0.00123992570038 0.0 -0.0 0.116942648177 0.000202535629387 0.0 0.0 0.806614688001 0.0111833476937 0.0 0.0
1.455 0.0934169243542 0.00123746870287 0.0 -0.0 0.11588775935 0.000201518953232 0.0 0.0 0.806098287497 0.0112675156509 0.0 0.0
1.465 0.0925202785552 0.00123493613598 0.0 -0.0 0.114846693039 0.000200503101896 0.0 0.0 0.805598107416 0.0113511257728 0.0 0.0
1.475 0.0916374515444 0.00123233027619 0.0 -0.0 0.113819210696 0.000199488140631 0.0 0.0 0.805114101432 0.0114341751227 0.0 0.0
1.485 0.0907681805524 0.00122965338042 0.0 -0.0 0.112805078891 0.000198474135662 0.0 0.0 0.804646222002 0.0115166611973 0.0 0.0
1.495 0.0899122086176 0.00122690768532 0.0 -0.0 0.11180406919 0.000197461158286 0.0 0.0 0.804194420375 0.011598581907 0.0 0.0
1.505 0.0890692844347 0.00122409540465 0.0 -0.0 0.110815958014 0.000196449270055 0.0 0.0 0.803758646599 0.0116799355641 0.0 0.0
1.515 0.088239162209 0.0012212187278 0.0 -0.0 0.109840526525 0.000195438546985 0.0 0.0 0.803338849523 0.0117607208633 0.0 0.0
1.525 0.087421601514 0.00121827981928 0.0 -0.0 0.108877560499 0.00019442905366 0.0 0.0 0.802934976808 0.011840936863 0.0 0.0
1.535 0.0866163671544 0.0012152808154 0.0 -0.0 0.107926850215 0.000193420860057 0.0 0.0 0.802546974934 0.0119205829716 0.0 0.0
1.545 0.0858232290321 0.00121222382498 0.0 -0.0 0.106988190337 0.000192414035923 0.0 0.0 0.802174789209 0.0119996589328 0.0 0.0
1.555 0.0850419620176 0.00120911092697 0.0 -0.0 0.106061379808 0.000191408649334 0.0 0.0 0.801818363779 0.012078164805 0.0 0.0
1.565 0.0842723458237 0.00120594416982 0.0 -0.0 0.105146221736 0.000190404767604 0.0 0.0 0.801477641632 0.012156100952 0.0 0.0
1.575 0.0835141648841 0.00120272557026 0.0 -0.0 0.1042425233 0.000189402462699 0.0 0.0 0.801152564616 0.0122334680223 0.0 0.0
1.585 0.0827672082354 0.0011994571127 0.0 -0.0 0.103350095643 0.000188401798615 0.0 0.0 0.800843073445 0.0123102669373 0.0 0.0
1.595 0.0820312694023 0.00119614074779 0.0 -0.0 0.102468753774 0.000187402845101 0.0 0.0 0.800549107709 0.0123864988788 0.0 0.0
1.605 0.0813061462863 0.0011927783928 0.0 -0.0 0.101598316479 0.000186405667736 0.0 0.0 0.800270605891 0.0124621652659 0.0 0.0
1.615 0.0805916410576 0.00118937193004 0.0 -0.0 0.100738606221 0.000185410332513 0.0 0.0 0.800007505372 0.0125372677565 0.0 0.0
1.625 0.0798875600503 0.00118592320664 0.0 -0.0 0.0998894490557 0.000184416906499 0.0 0.0 0.79975974245 0.0126118082203 0.0 0.0
1.635 0.0791937136607 0.00118243403435 0.0 -0.0 0.0990506745428 0.000183425451128 0.0 0.0 0.799527252348 0.0126857887315 0.0 0.0
1.645 0.0785099162481 0.00117890618878 0.0 -0.0 0.0982221156624 0.000182436034144 0.0 0.0 0.799309969229 0.0127592115637 0.0 0.0
1.655 0.0778359860387 0.00117534140951 0.0 -0.0 0.0974036087312 0.000181448717345 0.0 0.0 0.799107826213 0.0128320791642 0.0 0.0
1.665 0.0771717450327 0.00117174139947 0.0 -0.0 0.0965949933238 0.000180463563228 0.0 0.0 0.798920755386 0.0129043941515 0.0 0.0
1.675 0.0765170189134 0.00116810782526 0.0 -0.0 0.0957961121949 0.000179480635826 0.0 0.0 0.798748687817 0.0129761593063 0.0 0.0
1.685 0.0758716369588 0.00116444231669 0.0 -0.0 0.095006811203 0.000178499993042 0.0 0.0 0.798591553576 0.013047377554 0.0 0.0
1.695 0.0752354319561 0.00116074646687 0.0 -0.0 0.094226939239 0.000177521696113 0.0 0.0 0.798449281743 0.0131180519621 0.0 0.0
1.705 0.074608240119 0.0011570218325 0.0 -0.0 0.0934563481526 0.000176545805243 0.0 0.0 0.798321800429 0.0131881857254 0.0 0.0
1.715 0.073989901006 0.00115326993366 0.0 -0.0 0.0926948926855 0.000175572379417 0.0 0.0 0.798209036789 0.0132577821613 0.0 0.0
1.725 0.0733802574424 0.00114949225434 0.0 -0.0 0.0919424304012 0.00017460147501 0.0 0.0 0.79811091704 0.0133268446997 0.0 0.0
1.735 0.0727791554432 0.0011456902423 0.0 -0.0 0.0911988216199 0.000173633148845 0.0 0.0 0.798027366479 0.0133953768743 0.0 0.0
1.745 0.0721864441395 0.00114186530951 0.0 -0.0 0.0904639293565 0.000172667457797 0.0 0.0 0.797958309495 0.0134633823191 0.0 0.0
1.755 0.0716019757054 0.00113801883264 0.0 -0.0 0.0897376192572 0.000171704457698 0.0 0.0 0.797903669591 0.0135308647551 0.0 0.0
1.765 0.0710256052878 0.00113415215324 0.0 -0.0 0.0890197595375 0.000170744201612 0.0 0.0 0.7978633694 0.0135978279908 0.0 0.0
1.775 0.0704571909384 0.00113026657815 0.0 -0.0 0.0883102209273 0.000169786744672 0.0 0.0 0.797837330702 0.0136642759136 0.0 -0.0
1.785 0.0698965935465 0.00112636337997 0.0 -0.0 0.0876088766096 0.000168832138385 0.0 0.0 0.797825474443 0.0137302124811 0.0 -0.0
1.795 0.0693436767747 0.00112244379764 0.0 -0.0 0.086915602167 0.000167880433366 0.0 0.0 0.797827720753 0.0137956417234 0.0 -0.0
1.805 0.0687983069954 0.00111850903696 0.0 -0.0 0.0862302755265 0.000166931682555 0.0 0.0 0.797843988962 0.0138605677315 0.0 -0.0
1.815 0.0682603532294 0.0011145602709 0.0 -0.0 0.0855527769072 0.000165985936812 0.0 0.0 0.797874197623 0.0139249946604 0.0 -0.0
1.825 0.0677296870865 0.00111059864047 0.0 -0.0 0.0848829887686 0.000165043243486 0.0 0.0 0.797918264527 0.0139889267165 0.0 -0.0
1.835 0.0672061827068 0.00110662525519 0.0 -0.0 0.084220795761 0.000164103651728 0.0 0.0 0.797976106724 0.0140523681612 0.0 -0.0
1.845 0.0666897167047 0.00110264119377 0.0 -0.0 0.0835660846755 0.000163167209234 0.0 0.0 0.798047640541 0.0141153233097 0.0 -0.0
1.855 0.0661801681127 0.00109864750464 0.0 -0.0 0.0829187443976 0.000162233963777 0.0 0.0 0.7981327816 0.0141777965223 0.0 -0.0
1.865 0.0656774183288 0.00109464520653 0.0 -0.0 0.08227866586 0.000161303959397 0.0 0.0 0.798231444842 0.0142397922073 0.0 -0.0
1.875 0.0651813510632 0.00109063528957 0.0 -0.0 0.0816457419982 0.000160377243268 0.0 0.0 0.798343544538 0.0143013148148 0.0 -0.0
1.885 0.0646918522879 0.0010866187157 0.0 -0.0 0.0810198677069 0.000159453859617 0.0 0.0 0.798468994319 0.0143623688417 0.0 -0.0
1.895 0.0642088101864 0.00108259641913 0.0 -0.0 0.0804009397964 0.000158533852307 0.0 0.0 0.798607707187 0.0144229588268 0.0 -0.0
1.905 0.0637321151061 0.00107856930738 0.0 -0.0 0.0797888569502 0.000157617261555 0.0 0.0 0.798759595538 0.0144830893502 0.0 -0.0
1.915 0.0632616595104 0.00107453826212 0.0 -0.0 0.0791835196865 0.000156704131984 0.0 0.0 0.798924571181 0.014542765034 0.0 -0.0
1.925 0.0627973379328 0.00107050413934 0.0 -0.0 0.0785848303167 0.000155794504222 0.0 0.0 0.799102545359 0.0146019905454 0.0 -0.0
1.935 0.0623390469323 0.00106646777059 0.0 -0.0 0.0779926929066 0.000154888419873 0.0 0.0 0.799293428769 0.0146607705884 0.0 -0.0
1.945 0.0618866850496 0.00106242996353 0.0 -0.0 0.07740701324 0.000153985916407 0.0 0.0 0.799497131577 0.0147191099128 0.0 -0.0
1.955 0.0614401527644 0.00105839150256 0.0 -0.0 0.0768276987825 0.000153087034192 0.0 0.0 0.799713563444 0.0147770133163 0.0 -0.0
1.965 0.0609993524537 0.00105435314969 0.0 -0.0 0.0762546586413 0.000152191810972 0.0 0.0 0.799942633543 0.0148344856359 0.0 -0.0
1.975 0.0605641883519 0.00105031564506 0.0 -0.0 0.0756878035377 0.000151300283867 0.0 0.0 0.800184250577 0.014891531756 0.0 -0.0
1.985 0.0601345665102 0.00104627970793 0.0 -0.0 0.0751270457663 0.000150412490857 0.0 0.0 0.800438322803 0.0149481566138 0.0 -0.0
1.995 0.059710394759 0.00104224603731 0.0 -0.0 0.0745722991639 0.000149528467126 0.0 0.0 0.800704758048 0.0150043651937 0.0 -0.0
2.005 0.0592915826698 0.00103821531218 0.0 -0.0 0.0740234790792 0.000148648248003 0.0 0.0 0.800983463728 0.0150601625286 0.0 -0.0
2.015 0.0588780415188 0.00103418819315 0.0 -0.0 0.0734805023382 0.000147771867934 0.0 0.0 0.801274346872 0.0151155537108 0.0 -0.0
2.025 0.0584696842505 0.00103016532211 0.0 -0.0 0.072943287215 0.000146899360005 0.0 0.0 0.801577314139 0.015170543888 0.0 -0.0
2.035 0.0580664254435 0.00102614732357 0.0 -0.0 0.0724117534026 0.000146030758509 0.0 0.0 0.801892271834 0.0152251382656 0.0 -0.0
2.045 0.0576681812759 0.00102213480525 0.0 -0.0 0.0718858219799 0.000145166094682 0.0 0.0 0.802219125934 0.0152793421111 0.0 -0.0
2.055 0.057274869492 0.00101812835838 0.0 -0.0 0.0713654153873 0.000144305400886 0.0 0.0 0.802557782102 0.0153331607553 0.0 -0.0
2.065 0.05688640937 0.0010141285587 0.0 -0.0 0.0708504573952 0.000143448706714 0.0 0.0 0.80290814571 0.0153865995997 0.0 -0.0
2.075 0.0565027216904 0.00101013596678 0.0 -0.0 0.0703408730804 0.000142596043823 0.0 0.0 0.803270121852 0.0154396641128 0.0 -0.0
2.085 0.0561237287044 0.00100615112913 0.0 -0.0 0.0698365887947 0.000141747441175 0.0 0.0 0.803643615371 0.015492359838 0.0 -0.0
2.095 0.0557493541044 0.00100217457786 0.0 -0.0 0.0693375321445 0.000140902926688 0.0 0.0 0.804028530871 0.0155446923944 0.0 -0.0
2.105 0.0553795229939 0.00099820683257 0.0 -0.0 0.0688436319601 0.000140062530594 0.0 0.0 0.80442477274 0.0155966674788 0.0 -0.0
2.115 0.0550141618591 0.00099424839965 0.0 -0.0 0.0683548182739 0.000139226278079 0.0 0.0 0.804832245165 0.0156482908733 0.0 -0.0
2.125 0.0546531985401 0.000990299773617 0.0 -0.0 0.0678710222954 0.000138394197915 0.0 0.0 0.805250852155 0.0156995684446 0.0 -0.0
2.135 0.0542965622041 0.000986361437269 0.0 -0.0 0.0673921763891 0.000137566313785 0.0 0.0 0.805680497552 0.015750506149 0.0 -0.0
2.145 0.0539441833179 0.000982433862531 0.0 -0.0 0.0669182140475 0.000136742652436 0.0 0.0 0.806121085057 0.015801110033 0.0 -0.0
2.155 0.0535959936219 0.000978517510469 0.0 -0.0 0.0664490698722 0.000135923239649 0.0 0.0 0.806572518242 0.015851386241 0.0 -0.0
2.165 0.0532519261043 0.000974612832336 0.0 -0.0 0.0659846795518 0.000135108098011 0.0 0.0 0.807034700571 0.0159013410156 0.0 -0.0
2.175 0.0529119149765 0.000970720269563 0.0 -0.0 0.0655249798368 0.000134297252224 0.0 0.0 0.807507535417 0.0159509806999 0.0 -0.0
2.185 0.0525758956476 0.000966840254384 0.0 -0.0 0.0650699085233 0.000133490723669 0.0 0.0 0.807990926075 0.016000311743 0.0 -0.0
2.195 0.0522438047012 0.00096297321046 0.0 -0.0 0.064619404429 0.000132688535745 0.0 0.0 0.808484775787 0.0160493407034 0.0 -0.0
2.205 0.0519155798719 0.000959119552992 0.0 -0.0 0.0641734073737 0.000131890709255 0.0 0.0 0.808988987752 0.0160980742485 0.0 -0.0
2.215 0.0515911600219 0.000955279689152 0.0 -0.0 0.0637318581614 0.000131097265871 0.0 0.0 0.809503465147 0.0161465191603 0.0 -0.0
2.225 0.0512704851194 0.000951454018511 0.0 -0.0 0.0632946985598 0.000130308224534 0.0 0.0 0.810028111141 0.0161946823412 0.0 -0.0
2.235 0.0509534962159 0.000947642933699 0.0 -0.0 0.0628618712804 0.000129523606327 0.0 0.0 0.810562828912 0.0162425708096 0.0 -0.0
2.245 0.0506401354252 0.000943846820198 0.0 -0.0 0.0624333199639 0.000128743430208 0.0 0.0 0.811107521663 0.0162901917079 0.0 -0.0
2.255 0.0503303459026 0.000940066057023 0.0 -0.0 0.062008989158 0.000127967713158 0.0 0.0 0.81166209264 0.0163375523051 0.0 -0.0
2.265 0.0500240718238 0.000936301017013 0.0 -0.0 0.0615888243025 0.000127196474691 0.0 0.0 0.812226445143 0.0163846599975 0.0 -0.0
2.275 0.0497212583658 0.000932552067022 0.0 -0.0 0.0611727717117 0.000126429731328 0.0 0.0 0.812800482547 0.0164315223114 0.0 -0.0
2.285 0.0494218516866 0.00092881956814 0.0 -0.0 0.0607607785563 0.000125667500741 0.0 0.0 0.813384108312 0.0164781469089 0.0 -0.0
2.295 0.049125798906 0.000925103876245 0.0 -0.0 0.0603527928505 0.000124909797127 0.0 0.0 0.813977226003 0.016524541583 0.0 -0.0
2.305 0.0488330480874 0.000921405341789 0.0 -0.0 0.0599487634317 0.000124156637924 0.0 0.0 0.814579739298 0.0165707142707 0.0 -0.0
2.315 0.0485435482191 0.000917724310571 0.0 -0.0 0.0595486399479 0.000123408036318 0.0 0.0 0.815191552011 0.0166166730378 0.0 -0.0
2.325 0.0482572491964 0.000914061123465 0.0 -0.0 0.0591523728405 0.000122664009045 0.0 0.0 0.8158125681 0.0166624261031 0.0 -0.0
2.335 0.0479741018038 0.000910416116936 0.0 -0.0 0.0587599133319 0.000121924567436 0.0 0.0 0.816442691682 0.0167079818208 0.0 -0.0
2.345 0.0476940576983 0.000906789623 0.0 -0.0 0.0583712134078 0.000121189725097 0.0 0.0 0.817081827048 0.016753348692 0.0 -0.0
2.355 0.0474170693925 0.000903181969787 0.0 -0.0 0.0579862258051 0.000120459496197 0.0 0.0 0.817729878679 0.0167985353651 0.0 -0.0
2.365 0.0471430902375 0.000899593480924 0.0 -0.0 0.0576049039961 0.000119733891514 0.0 0.0 0.818386751252 0.0168435506345 0.0 -0.0
2.375 0.0468720744075 0.000896024476641 0.0 -0.0 0.057227202177 0.000119012922487 0.0 0.0 0.81905234966 0.016888403445 0.0 -0.0
2.385 0.0466039768839 0.000892475273204 0.0 -0.0 0.0568530752531 0.000118296602018 0.0 0.0 0.819726579023 0.0169331028878 0.0 -0.0
2.395 0.0463387534396 0.000888946183209 0.0 -0.0 0.0564824788248 0.000117584937951 0.0 0.0 0.820409344698 0.0169776582054 0.0 -0.0
2.405 0.046076360624 0.000885437515983 0.0 -0.0 0.0561153691778 0.000116877942744 0.0 0.0 0.821100552294 0.0170220787947 0.0 -0.0
2.415 0.0458167557482 0.000881949577176 0.0 -0.0 0.0557517032669 0.00011617562388 0.0 0.0 0.821800107685 0.0170663742 0.0 -0.0
2.425 0.0455598968708 0.000878482669101 0.0 -0.0 0.0553914387064 0.000115477992184 0.0 0.0 0.822507917016 0.0171105541213 0.0 -0.0
2.435 0.045305742783 0.00087503709103 0.0 -0.0 0.0550345337564 0.000114785053559 0.0 0.0 0.823223886722 0.0171546284069 0.0 -0.0
2.445 0.0450542529956 0.000871613138717 0.0 -0.0 0.0546809473134 0.00011409681815 0.0 0.0 0.823947923534 0.0171986070603 0.0 -0.0
2.455 0.0448053877246 0.000868211104942 0.0 -0.0 0.0543306388945 0.000113413292181 0.0 0.0 0.824679934494 0.0172425002347 0.0 -0.0
2.465 0.0445591078782 0.000864831279234 0.0 -0.0 0.0539835686313 0.000112734482688 0.0 0.0 0.825419826962 0.0172863182368 0.0 -0.0
2.475 0.0443153750442 0.00086147394818 0.0 -0.0 0.0536396972542 0.000112060396463 0.0 0.0 0.826167508628 0.0173300715234 0.0 -0.0
2.485 0.0440741514761 0.000858139395002 0.0 -0.0 0.0532989860859 0.000111391038529 0.0 0.0 0.826922887524 0.0173737707026 0.0 -0.0
2.495 0.0438354000818 0.000854827899992 0.0 -0.0 0.0529613970265 0.000110726414797 0.0 0.0 0.827685872032 0.0174174265274 0.0 -0.0
2.505 0.0435990844104 0.000851539740552 0.0 -0.0 0.0526268925464 0.000110066530447 0.0 0.0 0.828456370894 0.0174610499072 0.0 -0.0
2.515 0.0433651686408 0.000848275190471 0.0 -0.0 0.0522954356752 0.000109411389109 0.0 0.0 0.829234293223 0.0175046518928 0.0 -0.0
2.525 0.0431336175696 0.000845034520962 0.0 -0.0 0.0519669899907 0.00010876099539 0.0 0.0 0.830019548511 0.0175482436808 0.0 -0.0
2.535 0.0429043965995 0.000841817999679 0.0 -0.0 0.0516415196111 0.00010811535263 0.0 0.0 0.830812046638 0.0175918366143 0.0 -0.0
2.545 0.0426774717282 0.000838625891326 0.0 -0.0 0.0513189891833 0.000107474463132 0.0 0.0 0.831611697881 0.017635442178 0.0 -0.0
2.555 0.0424528095374 0.000835458457446 0.0 -0.0 0.0509993638756 0.000106838330552 0.0 0.0 0.832418412924 0.017679071997 0.0 -0.0
2.565 0.0422303771816 0.000832315956178 0.0 -0.0 0.0506826093671 0.000106206955825 0.0 0.0 0.833232102864 0.0177227378318 0.0 -0.0
2.575 0.0420101423777 0.000829198642319 0.0 -0.0 0.0503686918395 0.000105580341013 0.0 0.0 0.834052679222 0.0177664515837 0.0 -0.0
2.585 0.0417920733947 0.00082610676741 0.0 -0.0 0.0500575779682 0.000104958487778 0.0 0.0 0.834880053947 0.0178102252829 0.0 -0.0
2.595 0.0415761390429 0.000823040579497 0.0 -0.0 0.0497492349136 0.000104341395314 0.0 0.0 0.835714139426 0.0178540710937 0.0 -0.0
2.605 0.0413623086648 0.000820000323097 0.0 -0.0 0.049443630312 0.000103729065804 0.0 0.0 0.836554848494 0.0178980013055 0.0 -0.0
2.615 0.0411505521244 0.000816986239256 0.0 -0.0 0.0491407322693 0.000103121497128 0.0 0.0 0.837402094434 0.0179420283344 0.0 -0.0
2.625 0.040940839798 0.000813998565238 0.0 -0.0 0.0488405093504 0.000102518690726 0.0 0.0 0.838255790993 0.017986164717 0.0 -0.0
2.635 0.040733142565 0.00081103753457 0.0 -0.0 0.0485429305731 0.000101920642936 0.0 0.0 0.83911585238 0.0180304231092 0.0 -0.0
2.645 0.0405274317981 0.000808103377047 0.0 -0.0 0.0482479654004 0.000101327354307 0.0 0.0 0.839982193279 0.01807481628 0.0 -0.0
2.655 0.0403236793546 0.000805196318482 0.0 -0.0 0.0479555837304 0.000100738822425 0.0 0.0 0.840854728851 0.0181193571099 0.0 -0.0
2.665 0.0401218575674 0.000802316580693 0.0 -0.0 0.0476657558928 0.000100155044071 0.0 0.0 0.841733374743 0.0181640585871 0.0 -0.0
2.675 0.0399219392363 0.000799464381339 0.0 -0.0 0.0473784526384 9.95760169194e-05 0.0 0.0 0.842618047092 0.0182089338041 0.0 -0.0
2.685 0.0397238976195 0.000796639933932 0.0 -0.0 0.0470936451325 9.9001738276e-05 0.0 0.0 0.843508662532 0.0182539959474 0.0 -0.0
2.695 0.0395277064253 0.000793843447638 0.0 -0.0 0.0468113049498 9.84322034001e-05 0.0 0.0 0.844405138198 0.0182992583043 0.0 -0.0
2.705 0.0393333398035 0.000791075127247 0.0 -0.0 0.0465314040648 9.7867409217e-05 0.0 0.0 0.845307391731 0.018344734249 0.0 -0.0
2.715 0.039140772338 0.000788335172978 0.0 -0.0 0.0462539148468 9.73073506699e-05 0.0 0.0 0.846215341286 0.0183904372394 0.0 -0.0
2.725 0.0389499790381 0.000785623780595 0.0 -0.0 0.0459788100531 9.6752023327e-05 0.0 0.0 0.847128905531 0.0184363808178 0.0 -0.0
2.735 0.0387609353316 0.000782941140831 0.0 -0.0 0.0457060628225 9.62014214633e-05 0.0 0.0 0.848048003659 0.0184825785997 0.0 -0.0
2.745 0.0385736170564 0.000780287439847 0.0 -0.0 0.0454356466672 9.56555396233e-05 0.0 0.0 0.848972555384 0.0185290442722 0.0 -0.0
2.755 0.0383880004539 0.00077766285874 0.0 -0.0 0.0451675354694 9.51143716446e-05 0.0 0.0 0.849902480954 0.018575791588 0.0 -0.0
2.765 0.0382040621607 0.000775067573652 0.0 -0.0 0.0449017034731 9.45779110558e-05 0.0 0.0 0.850837701148 0.0186228343589 0.0 -0.0
2.775 0.0380217792024 0.000772501755354 0.0 -0.0 0.0446381252797 9.40461506682e-05 0.0 0.0 0.851778137282 0.0186701864518 0.0 -0.0
2.785 0.0378411289861 0.00076996556963 0.0 -0.0 0.0443767758401 9.35190839956e-05 0.0 0.0 0.852723711213 0.0187178617853 0.0 -0.0
2.795 0.0376620892932 0.000767459176655 0.0 -0.0 0.0441176304509 9.29967018465e-05 0.0 0.0 0.853674345343 0.0187658743172 0.0 -0.0
2.805 0.0374846382733 0.000764982731232 0.0 -0.0 0.0438606647471 9.24789977759e-05 0.0 0.0 0.854629962621 0.018814238048 0.0 -0.0
2.815 0.0373087544373 0.000762536382584 0.0 -0.0 0.0436058546978 9.19659627837e-05 0.0 0.0 0.855590486546 0.0188629670062 0.0 -0.0
2.825 0.0371344166506 0.000760120274157 0.0 -0.0 0.0433531766008 9.14575872575e-05 0.0 0.0 0.856555841171 0.0189120752475 0.0 -0.0
2.835 0.0369616041272 0.000757734543736 0.0 -0.0 0.0431026070753 9.09538628746e-05 0.0 0.0 0.857525951103 0.0189615768485 0.0 -0.0
2.845 0.0367902964232 0.000755379323014 0.0 -0.0 0.0428541230592 9.0454780666e-05 0.0 0.0 0.85850074151 0.0190114858989 0.0 -0.0
2.855 0.0366204734304 0.000753054737958 0.0 -0.0 0.0426077018027 8.99603286615e-05 0.0 0.0 0.859480138119 0.0190618164977 0.0 -0.0
2.865 0.0364521153709 0.000750760908216 0.0 -0.0 0.0423633208634 8.94704981882e-05 0.0 0.0 0.86046406722 0.0191125827417 0.0 -0.0
2.875 0.0362852027907 0.000748497947347 0.0 -0.0 0.0421209581006 8.89852778286e-05 0.0 0.0 0.861452455667 0.0191637987266 0.0 -0.0
2.885 0.0361197165538 0.000746265962593 0.0 -0.0 0.0418805916716 8.85046571704e-05 0.0 0.0 0.862445230882 0.0192154785362 0.0 -0.0
2.895 0.0359556378372 0.000744065055026 0.0 -0.0 0.0416422000273 8.80286241974e-05 0.0 0.0 0.863442320854 0.0192676362347 0.0 -0.0
2.905 0.0357929481245 0.00074189531896 0.0 -0.0 0.0414057619059 8.75571672744e-05 0.0 0.0 0.864443654142 0.0193202858629 0.0 -0.0
2.915 0.0356316292008 0.00073975684237 0.0 -0.0 0.0411712563287 8.70902740783e-05 0.0 0.0 0.865449159877 0.0193734414324 0.0 -0.0
2.925 0.0354716631476 0.000737649706674 0.0 -0.0 0.040938662597 8.66279321024e-05 0.0 0.0 0.866458767761 0.0194271169177 0.0 -0.0
2.935 0.0353130323369 0.00073557398649 0.0 -0.0 0.0407079602861 8.61701287462e-05 0.0 0.0 0.867472408068 0.0194813262481 0.0 -0.0
2.945 0.0351557194265 0.000733529749744 0.0 -0.0 0.0404791292413 8.57168505171e-05 0.0 0.0 0.86849001165 0.0195360833041 0.0 -0.0
2.955 0.0349997073549 0.000731517057576 0.0 -0.0 0.0402521495751 8.52680842603e-05 0.0 0.0 0.86951150993 0.0195914019076 0.0 0.0
2.965 0.034844979336 0.000729535964221 0.0 -0.0 0.04002700166 8.48238154991e-05 0.0 0.0 0.870536834908 0.0196472958206 0.0 0.0
2.975 0.0346915188545 0.000727586516997 0.0 -0.0 0.0398036661277 8.43840302576e-05 0.0 0.0 0.871565919161 0.0197037787328 0.0 0.0
2.985 0.034539309661 0.000725668756168 0.0 0.0 0.0395821238626 8.39487134706e-05 0.0 0.0 0.87259869584 0.0197608642587 0.0 0.0
2.995 0.0343883357673 0.000723782715067 0.0 0.0 0.039362355999 8.35178507748e-05 0.0 0.0 0.873635098675 0.0198185659297 0.0 0.0
3.005 0.0342385814418 0.000721928419973 0.0 0.0 0.0391443439177 8.30914267983e-05 0.0 0.0 0.874675061969 0.0198768971885 0.0 0.0
3.015 0.0340900312049 0.000720105889866 0.0 0.0 0.0389280692398 8.26694258375e-05 0.0 0.0 0.875718520605 0.019935871381 0.0 0.0
3.025 0.0339426698246 0.000718315136806 0.0 0.0 0.0387135138268 8.22518313389e-05 0.0 0.0 0.876765410042 0.0199955017527 0.0 0.0
3.035 0.0337964823122 0.000716556165557 0.0 0.0 0.0385006597733 8.18386273776e-05 0.0 0.0 0.877815666312 0.0200558014404 0.0 0.0
3.045 0.0336514539178 0.000714828973716 0.0 0.0 0.0382894894045 8.14297976048e-05 0.0 0.0 0.878869226026 0.0201167834672 0.0 0.0
3.055 0.0335075701264 0.000713133551632 0.0 0.0 0.038079985274 8.10253249138e-05 0.0 0.0 0.879926026368 0.0201784607357 0.0 0.0
3.065 0.0333648166534 0.000711469882464 0.0 0.0 0.037872130159 8.06251915969e-05 0.0 0.0 0.880986005098 0.0202408460191 0.0 0.0
3.075 0.0332231794409 0.00070983794216 0.0 0.0 0.0376659070569 8.02293802793e-05 0.0 0.0 0.882049100548 0.0203039519635 0.0 0.0
3.085 0.0330826446534 0.000708237699322 0.0 0.0 0.0374612991821 7.98378733346e-05 0.0 0.0 0.883115251624 0.0203677910722 0.0 0.0
3.095 0.0329431986743 0.000706669115464 0.0 0.0 0.0372582899631 7.94506524644e-05 0.0 0.0 0.884184397804 0.0204323757037 0.0 0.0
3.105 0.0328048281017 0.000705132144801 0.0 0.0 0.037056863039 7.90676984987e-05 0.0 0.0 0.885256479137 0.0204977180727 0.0 0.0
3.115 0.0326675197447 0.000703626734291 0.0 0.0 0.0368570022558 7.86889932682e-05 0.0 0.0 0.886331436239 0.0205638302317 0.0 0.0
3.125 0.0325312606197 0.000702152823848 0.0 0.0 0.0366586916636 7.83145176869e-05 0.0 0.0 0.887409210298 0.020630724076 0.0 0.0
3.135 0.0323960379472 0.000700710346097 0.0 0.0 0.0364619155146 7.79442509854e-05 0.0 0.0 0.888489743068 0.0206984113345 0.0 0.0
3.145 0.0322618391474 0.000699299226545 0.0 0.0 0.0362666582578 7.75781746023e-05 0.0 0.0 0.889572976867 0.0207669035651 0.0 0.0
3.155 0.0321286518376 0.000697919383632 0.0 0.0 0.0360729045386 7.72162680232e-05 0.0 0.0 0.890658854579 0.0208362121493 0.0 0.0
3.165 0.0319964638281 0.000696570728821 0.0 0.0 0.0358806391937 7.68585111926e-05 0.0 0.0 0.891747319649 0.0209063482857 0.0 0.0
3.175 0.0318652631192 0.000695253166421 0.0 0.0 0.035689847249 7.65048827595e-05 0.0 0.0 0.892838316085 0.02097732299 0.0 0.0
3.185 0.0317350378979 0.000693966593868 0.0 0.0 0.0355005139182 7.61553622367e-05 0.0 0.0 0.893931788452 0.0210491470857 0.0 0.0
3.195 0.0316057765342 0.000692710901752 0.0 0.0 0.0353126245974 7.58099280036e-05 0.0 0.0 0.895027681872 0.0211218312056 0.0 0.0
3.205 0.0314774675786 0.000691485973778 0.0 0.0 0.0351261648643 7.54685589511e-05 0.0 0.0 0.896125942023 0.0211953857756 0.0 0.0
3.215 0.0313500997584 0.000690291686875 0.0 0.0 0.0349411204747 7.51312333832e-05 0.0 0.0 0.897226515137 0.0212698210284 0.0 0.0
3.225 0.0312236619751 0.000689127911358 0.0 0.0 0.0347574773605 7.47979283603e-05 0.0 0.0 0.898329347996 0.0213451469823 0.0 0.0
3.235 0.0310981433009 0.000687994510822 0.0 0.0 0.0345752216263 7.44686221986e-05 0.0 0.0 0.89943438793 0.0214213734472 0.0 0.0
3.245 0.0309735329761 0.000686891342444 0.0 0.0 0.0343943395476 7.41432919418e-05 0.0 0.0 0.900541582817 0.0214985100237 0.0 0.0
3.255 0.0308498204061 0.000685818256988 0.0 0.0 0.0342148175677 7.38219149079e-05 0.0 0.0 0.901650881081 0.0215765660879 0.0 0.0
3.265 0.0307269951584 0.000684775098669 0.0 0.0 0.0340366422962 7.35044674968e-05 0.0 0.0 0.902762231685 0.0216555508013 0.0 0.0
3.275 0.0306050469602 0.000683761705749 0.0 0.0 0.0338598005051 7.31909271155e-05 0.0 0.0 0.903875584133 0.0217354730997 0.0 0.0
3.285 0.0304839656951 0.000682777910101 0.0 0.0 0.0336842791277 7.2881269299e-05 0.0 0.0 0.904990888466 0.0218163416921 0.0 0.0
3.295 0.0303637414008 0.000681823537713 0.0 0.0 0.0335100652555 7.25754701071e-05 0.0 0.0 0.906108095261 0.0218981650611 0.0 0.0
3.305 0.0302443642664 0.00068089840857 0.0 0.0 0.0333371461368 7.22735056626e-05 0.0 0.0 0.907227155626 0.0219809514572 0.0 0.0
3.315 0.0301258246295 0.000680002336895 0.0 0.0 0.0331655091732 7.19753520042e-05 0.0 0.0 0.908348021197 0.0220647088983 0.0 0.0
3.325 0.0300081129741 0.00067913513116 0.0 0.0 0.0329951419184 7.16809837196e-05 0.0 0.0 0.90947064414 0.0221494451661 0.0 0.0
3.335 0.0298912199278 0.000678296594317 0.0 0.0 0.0328260320758 7.13903763531e-05 0.0 0.0 0.910594977143 0.0222351678079 0.0 0.0
3.345 0.0297751362593 0.000677486523815 0.0 0.0 0.0326581674959 7.11035045053e-05 0.0 0.0 0.911720973414 0.0223218841321 0.0 0.0
3.355 0.0296598528762 0.00067670471184 0.0 0.0 0.0324915361747 7.08203431514e-05 0.0 0.0 0.912848586683 0.0224096012072 0.0 0.0
3.365 0.0295453608226 0.00067595094531 0.0 0.0 0.0323261262516 7.05408663021e-05 0.0 0.0 0.913977771192 0.0224983258595 0.0 0.0
3.375 0.0294316512763 0.000675225006227 0.0 0.0 0.0321619260067 7.02650489948e-05 0.0 0.0 0.915108481698 0.0225880646744 0.0 0.0
3.385 0.0293187155474 0.000674526671498 0.0 0.0 0.0319989238596 6.99928643353e-05 0.0 0.0 0.916240673467 0.0226788239992 0.0 0.0
3.395 0.029206545075 0.000673855713374 0.0 0.0 0.0318371083675 6.97242869304e-05 0.0 0.0 0.91737430227 0.0227706099315 0.0 0.0
3.405 0.029095131426 0.000673211899446 0.0 0.0 0.0316764682227 6.94592902504e-05 0.0 0.0 0.918509324385 0.0228634283308 0.0 0.0
3.415 0.0289844662922 0.000672594992733 0.0 0.0 0.0315169922502 6.91978474053e-05 0.0 0.0 0.919645696587 0.022957284809 0.0 0.0
3.425 0.0288745414884 0.00067200475206 0.0 0.0 0.0313586694072 6.89399320871e-05 0.0 0.0 0.920783376151 0.0230521847378 0.0 0.0
3.435 0.0287653489505 0.000671440931841 0.0 0.0 0.0312014887805 6.86855168698e-05 0.0 0.0 0.921922320846 0.0231481332457 0.0 0.0
3.445 0.0286568807332 0.000670903282623 0.0 0.0 0.031045439585 6.84345754523e-05 0.0 0.0 0.923062488931 0.023245135216 0.0 0.0
3.455 0.0285491290081 0.000670391550984 0.0 0.0 0.0308905111608 6.81870798775e-05 0.0 0.0 0.924203839154 0.0233431952904 0.0 0.0
3.465 0.0284420860617 0.000669905479699 0.0 0.0 0.0307366929727 6.79430032093e-05 0.0 0.0 0.925346330748 0.0234423178699 0.0 0.0
3.475 0.0283357442933 0.000669444808027 0.0 0.0 0.0305839746088 6.77023173556e-05 0.0 0.0 0.926489923426 0.0235425071138 0.0 0.0
3.485 0.0282300962136 0.000669009271719 0.0 0.0 0.030432345777 6.7464995149e-05 0.0 0.0 0.92763457738 0.0236437669451 0.0 0.0
3.495 0.028125134442 0.000668598603268 0.0 0.0 0.0302817963051 6.72310085239e-05 0.0 0.0 0.928780253279 0.0237461010436 0.0 0.0
3.505 0.0280208517055 0.000668212531997 0.0 0.0 0.0301323161381 6.7000329167e-05 0.0 0.0 0.929926912261 0.0238495128529 0.0 0.0
3.515 0.0279172408367 0.000667850784309 0.0 0.0 0.0299838953371 6.67729297127e-05 0.0 0.0 0.931074515933 0.0239540055855 0.0 0.0
3.525 0.0278142947716 0.000667513083679 0.0 0.0 0.0298365240771 6.65487814477e-05 0.0 0.0 0.932223026368 0.024059582216 0.0 0.0
3.535 0.0277120065485 0.000667199151013 0.0 0.0 0.029690192647 6.63278557195e-05 0.0 0.0 0.9333724061 0.024166245487 0.0 0.0
3.545 0.027610369306 0.000666908704627 0.0 0.0 0.0295448914458 6.61101243723e-05 0.0 0.0 0.93452261812 0.0242739979155 0.0 0.0
3.555 0.027509376281 0.000666641460482 0.0 0.0 0.0294006109825 6.589555914e-05 0.0 0.0 0.935673625876 0.0243828417854 0.0 0.0
3.565 0.0274090208076 0.000666397132337 0.0 0.0 0.0292573418747 6.56841302959e-05 0.0 0.0 0.936825393266 0.0244927791584 0.0 0.0
3.575 0.0273092963151 0.000666175431865 0.0 0.0 0.029115074846 6.54758103326e-05 0.0 0.0 0.937977884636 0.0246038118728 0.0 0.0
3.585 0.0272101963267 0.000665976068908 0.0 0.0 0.0289738007262 6.5270569276e-05 0.0 0.0 0.939131064778 0.0247159415448 0.0 0.0
3.595 0.0271117144575 0.000665798751409 0.0 0.0 0.0288335104484 6.50683791458e-05 0.0 0.0 0.940284898924 0.0248291695723 0.0 0.0
3.605 0.0270138444135 0.000665643185827 0.0 0.0 0.0286941950479 6.48692102161e-05 0.0 0.0 0.941439352743 0.024943497141 0.0 0.0
3.615 0.0269165799896 0.000665509077143 0.0 0.0 0.0285558456622 6.46730334093e-05 0.0 0.0 0.94259439234 0.0250589252207 0.0 0.0
3.625 0.0268199150685 0.000665396128921 0.0 0.0 0.028418453527 6.44798201406e-05 0.0 0.0 0.94374998425 0.0251754545727 0.0 0.0
3.635 0.0267238436192 0.000665304043615 0.0 0.0 0.0282820099777 6.42895403037e-05 0.0 0.0 0.944906095433 0.0252930857517 0.0 0.0
3.645 0.0266283596949 0.000665232522688 0.0 0.0 0.0281465064461 6.41021652464e-05 0.0 0.0 0.946062693277 0.0254118191087 0.0 0.0
3.655 0.0265334574326 0.00066518126667 0.0 0.0 0.02801193446 6.39176658527e-05 0.0 0.0 0.947219745587 0.0255316547961 0.0 0.0
3.665 0.0264391310512 0.000665149975377 0.0 0.0 0.0278782856413 6.37360121879e-05 0.0 0.0 0.948377220586 0.0256525927651 0.0 0.0
3.675 0.0263453748505 0.000665138347895 0.0 0.0 0.0277455517059 6.35571750824e-05 0.0 0.0 0.94953508691 0.0257746327773 0.0 0.0
3.685 0.0262521832088 0.000665146083017 0.0 0.0 0.027613724461 6.33811252984e-05 0.0 0.0 0.950693313606 0.0258977744013 0.0 0.0
3.695 0.0261595505834 0.000665172879023 0.0 0.0 0.027482795805 6.3207833065e-05 0.0 0.0 0.951851870126 0.026022017018 0.0 0.0
3.705 0.0260674715071 0.000665218434083 0.0 0.0 0.0273527577255 6.30372694248e-05 0.0 0.0 0.953010726326 0.0261473598306 0.0 0.0
3.715 0.0259759405888 0.000665282446244 0.0 0.0 0.0272236022988 6.28694047177e-05 0.0 0.0 0.954169852459 0.0262738018522 0.0 0.0
3.725 0.0258849525122 0.000665364613561 0.0 0.0 0.0270953216886 6.27042097969e-05 0.0 0.0 0.955329219177 0.0264013419282 0.0 0.0
3.735 0.0257945020325 0.000665464634285 0.0 0.0 0.0269679081442 6.25416549144e-05 0.0 0.0 0.956488797522 0.0265299787281 0.0 0.0
3.745 0.0257045839781 0.00066558220694 0.0 0.0 0.0268413540002 6.23817104717e-05 0.0 0.0 0.957648558927 0.0266597107513 0.0 0.0
3.755 0.0256151932469 0.000665717030438 0.0 0.0 0.0267156516751 6.22243472551e-05 0.0 0.0 0.958808475208 0.0267905363327 0.0 0.0
3.765 0.0255263248068 0.000665868804241 0.0 0.0 0.0265907936701 6.20695364104e-05 0.0 0.0 0.959968518566 0.0269224536463 0.0 0.0
3.775 0.0254379736943 0.000666037228339 0.0 0.0 0.0264667725677 6.19172484277e-05 0.0 0.0 0.961128661577 0.0270554607068 0.0 0.0
3.785 0.0253501350124 0.000666222003561 0.0 0.0 0.0263435810319 6.17674534124e-05 0.0 0.0 0.962288877196 0.0271895553741 0.0 0.0
3.795 0.0252628039305 0.000666422831508 0.0 0.0 0.0262212118051 6.16201226993e-05 0.0 0.0 0.963449138746 0.0273247353591 0.0 0.0
3.805 0.0251759756831 0.000666639414713 0.0 0.0 0.0260996577094 6.14752270909e-05 0.0 0.0 0.96460941992 0.0274609982238 0.0 0.0
3.815 0.0250896455687 0.000666871456829 0.0 0.0 0.0259789116438 6.13327369724e-05 0.0 0.0 0.965769694776 0.0275983413886 0.0 0.0
3.825 0.0250038089485 0.000667118662514 0.0 0.0 0.0258589665837 6.11926241611e-05 0.0 0.0 0.966929937732 0.0277367621376 0.0 0.0
3.835 0.024918461246 0.000667380737824 0.0 0.0 0.0257398155806 6.10548588325e-05 0.0 0.0 0.968090123566 0.0278762576123 0.0 0.0
3.845 0.0248335979453 0.000667657389997 0.0 0.0 0.0256214517605 6.09194126624e-05 0.0 0.0 0.969250227408 0.0280168248279 0.0 0.0
3.855 0.0247492145905 0.000667948327754 0.0 0.0 0.0255038683223 6.07862567969e-05 0.0 0.0 0.970410224741 0.0281584606702 0.0 0.0
3.865 0.0246653067847 0.000668253261292 0.0 0.0 0.0253870585387 6.06553621053e-05 0.0 0.0 0.971570091396 0.028301161899 0.0 0.0
3.875 0.0245818701888 0.000668571902354 0.0 0.0 0.0252710157532 6.05267002115e-05 0.0 0.0 0.972729803545 0.0284449251563 0.0 0.0
3.885 0.0244989005215 0.000668903964454 0.0 0.0 0.0251557333805 6.04002426052e-05 0.0 0.0 0.973889337706 0.0285897469652 0.0 0.0
3.895 0.0244163935567 0.00066924916267 0.0 0.0 0.0250412049056 6.02759607951e-05 0.0 0.0 0.975048670732 0.0287356237338 0.0 0.0
3.905 0.0243343451243 0.000669607214043 0.0 0.0 0.0249274238821 6.01538263041e-05 0.0 0.0 0.976207779809 0.0288825517656 0.0 0.0
3.915 0.0242527511082 0.000669977837422 0.0 0.0 0.0248143839318 6.00338113705e-05 0.0 0.0 0.977366642457 0.0290305272535 0.0 0.0
3.925 0.024171607446 0.000670360753583 0.0 0.0 0.0247020787444 5.991588711e-05 0.0 0.0 0.978525236522 0.0291795462895 0.0 0.0
3.935 0.0240909101278 0.000670755685389 0.0 0.0 0.0245905020754 5.98000263167e-05 0.0 0.0 0.979683540174 0.0293296048655 0.0 0.0
3.945 0.0240106551956 0.000671162357677 0.0 0.0 0.0244796477461 5.96862007516e-05 0.0 0.0 0.980841531907 0.0294806988797 0.0 0.0
3.955 0.0239308387429 0.000671580497502 0.0 0.0 0.0243695096429 5.95743828666e-05 0.0 0.0 0.981999190529 0.0296328241373 0.0 0.0
3.965 0.0238514569123 0.000672009834025 0.0 0.0 0.024260081716 5.9464544856e-05 0.0 -0.0 0.983156495165 0.0297859763538 0.0 0.0
3.975 0.0237725058969 0.000672450098751 0.0 0.0 0.0241513579789 5.93566598333e-05 0.0 -0.0 0.984313425252 0.0299401511621 0.0 0.0
3.985 0.0236939819374 0.000672901025388 0.0 0.0 0.0240433325077 5.92506998019e-05 0.0 -0.0 0.985469960534 0.0300953441084 0.0 0.0
3.995 0.0236158813234 0.000673362350034 0.0 0.0 0.0239359994396 5.91466381133e-05 0.0 -0.0 0.986626081061 0.0302515506662 0.0 0.0
4.005 0.023538200391 0.000673833811126 0.0 0.0 0.0238293529735 5.90444475224e-05 0.0 -0.0 0.987781767183 0.0304087662293 0.0 0.0
4.015 0.0234609355225 0.000674315149618 0.0 0.0 0.0237233873677 5.89441015804e-05 0.0 -0.0 0.988936999551 0.0305669861207 0.0 0.0
4.025 0.0233840831463 0.000674806108821 0.0 0.0 0.02361809694 5.88455731695e-05 0.0 -0.0 0.99009175911 0.0307262055939 0.0 0.0
4.035 0.0233076397351 0.000675306434653 0.0 0.0 0.0235134760673 5.87488361256e-05 0.0 -0.0 0.9912460271 0.0308864198363 0.0 0.0
4.045 0.0232316018065 0.000675815875489 0.0 0.0 0.0234095191842 5.86538636904e-05 0.0 -0.0 0.992399785046 0.0310476239726 0.0 0.0
4.055 0.0231559659211 0.000676334182369 0.0 0.0 0.0233062207825 5.85606304963e-05 0.0 -0.0 0.993553014765 0.0312098130673 0.0 0.0
4.065 0.0230807286829 0.000676861108853 0.0 0.0 0.0232035754104 5.84691101515e-05 0.0 -0.0 0.994705698352 0.0313729821275 0.0 0.0
4.075 0.0230058867371 0.000677396411182 0.0 0.0 0.0231015776719 5.83792767572e-05 0.0 -0.0 0.995857818185 0.0315371261067 0.0 0.0
4.085 0.0229314367712 0.000677939848269 0.0 0.0 0.0230002222267 5.82911047705e-05 0.0 -0.0 0.997009356918 0.031702239907 0.0 0.0
4.095 0.0228573755135 0.000678491181688 0.0 0.0 0.0228995037883 5.82045689999e-05 0.0 -0.0 0.998160297481 0.0318683183805 0.0 0.0
4.105 0.0227836997323 0.000679050175732 0.0 0.0 0.0227994171243 5.81196440273e-05 0.0 -0.0 0.999310623073 0.0320353563346 0.0 0.0
4.115 0.0227104062356 0.000679616597387 0.0 0.0 0.0226999570556 5.8036304828e-05 0.0 -0.0 1.00046031716 0.0322033485344 0.0 0.0
4.125 0.0226374918703 0.00068019021645 0.0 0.0 0.0226011184554 5.79545267787e-05 0.0 -0.0 1.00160936348 0.0323722897014 0.0 0.0
4.135 0.0225649535216 0.000680770805394 0.0 0.0 0.022502896249 5.78742845994e-05 0.0 -0.0 1.00275774603 0.0325421745201 0.0 0.0
4.145 0.0224927881133 0.000681358139534 0.0 0.0 0.0224052854124 5.77955545167e-05 0.0 -0.0 1.00390544906 0.0327129976428 0.0 0.0
4.155 0.0224209926054 0.000681951996986 0.0 0.0 0.0223082809732 5.77183121033e-05 0.0 -0.0 1.00505245708 0.032884753683 0.0 0.0
4.165 0.0223495639949 0.000682552158574 0.0 0.0 0.0222118780079 5.76425334913e-05 0.0 -0.0 1.00619875487 0.0330574372265 0.0 0.0
4.175 0.0222784993152 0.000683158407976 0.0 0.0 0.0221160716436 5.7568194618e-05 0.0 -0.0 1.00734432742 0.0332310428298 0.0 0.0
4.185 0.0222077956348 0.000683770531697 0.0 0.0 0.0220208570555 5.74952718356e-05 0.0 -0.0 1.00848916002 0.0334055650231 0.0 0.0
4.195 0.0221374500575 0.000684388319037 0.0 0.0 0.0219262294669 5.74237418209e-05 0.0 -0.0 1.00963323817 0.0335809983148 0.0 0.0
4.205 0.0220674597215 0.000685011562106 0.0 0.0 0.0218321841494 5.73535815458e-05 0.0 -0.0 1.01077654762 0.0337573371874 0.0 0.0
4.215 0.0219978217989 0.000685640055871 0.0 0.0 0.0217387164213 5.7284767714e-05 0.0 -0.0 1.01191907436 0.0339345761054 0.0 0.0
4.225 0.0219285334953 0.00068627359809 0.0 0.0 0.0216458216477 5.72172779072e-05 0.0 -0.0 1.01306080463 0.0341127095171 0.0 0.0
4.235 0.0218595920491 0.000686911989343 0.0 0.0 0.0215534952396 5.71510894159e-05 0.0 -0.0 1.01420172488 0.0342917318531 0.0 0.0
4.245 0.021790994731 0.000687555033026 0.0 0.0 0.021461732653 5.70861798389e-05 0.0 -0.0 1.01534182181 0.0344716375302 0.0 0.0
4.255 0.0217227388444 0.000688202535358 0.0 0.0 0.0213705293897 5.70225273062e-05 0.0 -0.0 1.01648108234 0.0346524209541 0.0 0.0
4.265 0.0216548217229 0.000688854305386 0.0 0.0 0.0212798809954 5.69601098195e-05 0.0 -0.0 1.01761949362 0.0348340765202 0.0 0.0
4.275 0.0215872407321 0.000689510154938 0.0 0.0 0.0211897830596 5.68989054785e-05 0.0 -0.0 1.01875704303 0.0350165986153 0.0 0.0
4.285 0.0215199932679 0.000690169898595 0.0 0.0 0.0211002312151 5.6838893205e-05 0.0 -0.0 1.01989371816 0.0351999816205 0.0 0.0
4.295 0.0214530767561 0.000690833353821 0.0 0.0 0.0210112211379 5.67800515757e-05 0.0 -0.0 1.02102950681 0.0353842199106 0.0 0.0
4.305 0.021386488652 0.00069150034076 0.0 0.0 0.0209227485461 5.67223596847e-05 0.0 -0.0 1.02216439703 0.0355693078581 0.0 0.0
4.315 0.0213202264403 0.000692170682397 0.0 0.0 0.0208348091998 5.6665796678e-05 0.0 -0.0 1.02329837705 0.0357552398332 0.0 0.0
4.325 0.0212542876347 0.000692844204415 0.0 0.0 0.0207473989005 5.6610342165e-05 0.0 -0.0 1.02443143532 0.0359420102075 0.0 0.0
4.335 0.0211886697765 0.000693520735267 0.0 0.0 0.02066051349 5.65559756553e-05 0.0 -0.0 1.0255635605 0.0361296133514 0.0 0.0
4.345 0.0211233704355 0.000694200106138 0.0 0.0 0.0205741488512 5.65026770542e-05 0.0 -0.0 1.02669474145 0.036318043641 0.0 0.0
4.355 0.0210583872088 0.00069488215092 0.0 0.0 0.0204883009069 5.64504266122e-05 0.0 -0.0 1.02782496726 0.0365072954535 0.0 0.0
4.365 0.0209937177206 0.000695566706186 0.0 0.0 0.0204029656188 5.6399204726e-05 0.0 -0.0 1.02895422718 0.0366973631742 0.0 0.0
4.375 0.0209293596218 0.000696253611184 0.0 0.0 0.0203181389883 5.63489917322e-05 0.0 -0.0 1.03008251069 0.0368882411944 0.0 0.0
4.385 0.0208653105893 0.000696942707878 0.0 0.0 0.0202338170549 5.62997688355e-05 0.0 -0.0 1.03120980745 0.0370799239128 0.0 0.0
4.395 0.0208015683262 0.000697633840831 0.0 0.0 0.0201499958967 5.62515165977e-05 0.0 -0.0 1.03233610731 0.0372724057392 0.0 0.0
4.405 0.0207381305614 0.000698326857254 0.0 0.0 0.0200666716287 5.62042167345e-05 0.0 -0.0 1.03346140033 0.0374656810914 0.0 0.0
4.415 0.0206749950483 0.000699021606958 0.0 0.0 0.0199838404038 5.61578505113e-05 0.0 -0.0 1.03458567675 0.0376597444022 0.0 0.0
4.425 0.0206121595655 0.000699717942345 0.0 0.0 0.0199014984119 5.61123994026e-05 0.0 -0.0 1.03570892698 0.0378545901131 0.0 0.0
4.435 0.020549621916 0.000700415718392 0.0 0.0 0.0198196418786 5.6067845802e-05 0.0 -0.0 1.03683114165 0.0380502126835 0.0 0.0
4.445 0.020487379927 0.000701114792629 0.0 0.0 0.0197382670662 5.60241715801e-05 0.0 -0.0 1.03795231153 0.0382466065847 0.0 0.0
4.455 0.0204254314488 0.000701815025126 0.0 0.0 0.0196573702721 5.59813592203e-05 0.0 -0.0 1.0390724276 0.0384437663048 0.0 0.0
4.465 0.0203637743561 0.000702516278386 0.0 0.0 0.0195769478291 5.59393913553e-05 0.0 -0.0 1.040191481 0.0386416863493 0.0 0.0
4.475 0.0203024065455 0.000703218417495 0.0 0.0 0.0194969961049 5.58982507076e-05 0.0 -0.0 1.04130946307 0.038840361242 0.0 0.0
4.485 0.0202413259375 0.000703921309953 0.0 0.0 0.0194175115013 5.58579204194e-05 0.0 -0.0 1.0424263653 0.0390397855216 0.0 0.0
4.495 0.0201805304739 0.000704624825689 0.0 0.0 0.0193384904543 5.58183836858e-05 0.0 -0.0 1.04354217935 0.0392399537516 0.0 0.0
4.505 0.0201200181197 0.000705328837073 0.0 0.0 0.0192599294334 5.57796240334e-05 0.0 -0.0 1.04465689706 0.0394408605105 0.0 0.0
4.515 0.0200597868604 0.000706033218849 0.0 0.0 0.0191818249416 5.57416250981e-05 0.0 -0.0 1.04577051044 0.039642500402 0.0 0.0
4.525 0.0199998347039 0.000706737848121 0.0 0.0 0.0191041735145 5.57043711035e-05 0.0 -0.0 1.04688301165 0.0398448680494 0.0 0.0
4.535 0.019940159679 0.000707442604377 0.0 0.0 0.0190269717202 5.56678456994e-05 0.0 -0.0 1.04799439302 0.0400479580984 0.0 0.0
4.545 0.0198807598352 0.000708147369383 0.0 0.0 0.0189502161592 5.56320336312e-05 0.0 -0.0 1.04910464705 0.0402517652187 0.0 0.0
4.555 0.0198216332427 0.000708852027239 0.0 0.0 0.0188739034635 5.55969193647e-05 0.0 -0.0 1.05021376638 0.0404562841032 0.0 0.0
4.565 0.0197627779918 0.000709556464256 0.0 0.0 0.0187980302965 5.55624876045e-05 0.0 -0.0 1.05132174382 0.0406615094701 0.0 0.0
4.575 0.0197041921931 0.000710260569051 0.0 0.0 0.0187225933531 5.55287233968e-05 0.0 -0.0 1.05242857233 0.040867436061 0.0 0.0
4.585 0.0196458739763 0.00071096423243 0.0 0.0 0.0186475893586 5.54956119265e-05 0.0 -0.0 1.05353424502 0.0410740586445 0.0 0.0
4.595 0.0195878214915 0.000711667347415 0.0 0.0 0.0185730150687 5.54631387756e-05 0.0 -0.0 1.05463875515 0.0412813720162 0.0 0.0
4.605 0.0195300329069 0.000712369809161 0.0 0.0 0.0184988672692 5.54312892164e-05 0.0 -0.0 1.05574209614 0.0414893709948 0.0 0.0
4.615 0.0194725064103 0.000713071515012 0.0 0.0 0.0184251427755 5.54000493074e-05 0.0 -0.0 1.05684426154 0.0416980504301 0.0 0.0
4.625 0.0194152402077 0.000713772364398 0.0 0.0 0.0183518384327 5.53694051514e-05 0.0 -0.0 1.05794524505 0.0419074051968 0.0 0.0
4.635 0.0193582325238 0.000714472258867 0.0 0.0 0.0182789511145 5.53393428968e-05 0.0 -0.0 1.05904504052 0.0421174301994 0.0 0.0
4.645 0.0193014816012 0.000715171102001 0.0 0.0 0.018206477724 5.53098488772e-05 0.0 -0.0 1.06014364194 0.0423281203698 0.0 0.0
4.655 0.0192449857006 0.000715868799469 0.0 0.0 0.0181344151922 5.52809099271e-05 0.0 -0.0 1.06124104343 0.0425394706681 0.0 0.0
4.665 0.0191887430998 0.000716565258899 0.0 0.0 0.0180627604784 5.52525126765e-05 0.0 -0.0 1.06233723925 0.0427514760861 0.0 0.0
4.675 0.0191327520948 0.000717260389966 0.0 0.0 0.0179915105699 5.52246443709e-05 0.0 -0.0 1.0634322238 0.042964131643 0.0 0.0
4.685 0.0190770109979 0.000717954104285 0.0 0.0 0.0179206624809 5.51972919354e-05 0.0 -0.0 1.06452599161 0.043177432389 0.0 0.0
4.695 0.0190215181388 0.000718646315402 0.0 0.0 0.0178502132538 5.51704431968e-05 0.0 -0.0 1.06561853735 0.0433913734034 0.0 0.0
4.705 0.0189662718639 0.000719336938803 0.0 0.0 0.0177801599569 5.5144085454e-05 0.0 -0.0 1.0667098558 0.0436059497978 0.0 0.0
4.715 0.0189112705356 0.000720025891822 0.0 0.0 0.0177104996859 5.51182066202e-05 0.0 -0.0 1.0677999419 0.0438211567116 0.0 0.0
4.725 0.0188565125332 0.000720713093698 0.0 0.0 0.0176412295624 5.50927947421e-05 0.0 -0.0 1.06888879067 0.0440369893186 0.0 0.0
4.735 0.0188019962513 0.000721398465486 0.0 0.0 0.0175723467344 5.50678380523e-05 0.0 -0.0 1.06997639731 0.0442534428234 0.0 0.0
4.745 0.0187477201008 0.000722081930043 0.0 0.0 0.0175038483753 5.5043324531e-05 0.0 -0.0 1.07106275711 0.0444705124592 0.0 0.0
4.755 0.0186936825082 0.000722763412041 0.0 0.0 0.0174357316841 5.50192432713e-05 0.0 -0.0 1.07214786548 0.044688193494 0.0 0.0
4.765 0.018639881915 0.000723442837892 0.0 0.0 0.0173679938853 5.49955826806e-05 0.0 -0.0 1.07323171796 0.044906481227 0.0 0.0
4.775 0.0185863167782 0.00072412013575 0.0 0.0 0.017300632228 5.49723317257e-05 0.0 -0.0 1.0743143102 0.045125370987 0.0 0.0
4.785 0.0185329855695 0.000724795235489 0.0 0.0 0.0172336439861 5.49494795104e-05 0.0 -0.0 1.07539563799 0.0453448581397 0.0 0.0
4.795 0.0184798867756 0.000725468068646 0.0 0.0 0.0171670264582 5.49270153023e-05 0.0 -0.0 1.0764756972 0.0455649380783 0.0 0.0
4.805 0.0184270188976 0.000726138568458 0.0 0.0 0.0171007769666 5.49049286823e-05 0.0 -0.0 1.07755448385 0.0457856062325 0.0 0.0
4.815 0.0183743804513 0.000726806669788 0.0 0.0 0.0170348928577 5.48832089125e-05 0.0 -0.0 1.07863199403 0.0460068580622 0.0 0.0
4.825 0.0183219699661 0.000727472309082 0.0 0.0 0.0169693715015 5.48618461894e-05 0.0 -0.0 1.07970822398 0.0462286890597 0.0 0.0
4.835 0.0182697859859 0.000728135424425 0.0 0.0 0.0169042102918 5.48408301591e-05 0.0 -0.0 1.08078317003 0.0464510947518 0.0 0.0
4.845 0.0182178270686 0.000728795955421 0.0 0.0 0.0168394066448 5.48201511133e-05 0.0 -0.0 1.08185682862 0.0466740706982 0.0 0.0
4.855 0.018166091785 0.000729453843264 0.0 0.0 0.0167749580004 5.47997994369e-05 0.0 -0.0 1.08292919629 0.0468976124893 0.0 0.0
4.865 0.0181145787201 0.000730109030635 0.0 0.0 0.0167108618203 5.47797652577e-05 0.0 -0.0 1.0840002697 0.047121715751 0.0 0.0
4.875 0.0180632864716 0.000730761461694 0.0 0.0 0.0166471155895 5.47600395008e-05 0.0 -0.0 1.08507004559 0.0473463761405 0.0 0.0
4.885 0.0180122136508 0.000731411082127 0.0 0.0 0.0165837168146 5.47406127412e-05 0.0 -0.0 1.08613852082 0.0475715893491 0.0 0.0
4.895 0.0179613588817 0.000732057839037 0.0 0.0 0.0165206630244 5.47214760403e-05 0.0 -0.0 1.08720569235 0.0477973511005 0.0 0.0
4.905 0.0179107208011 0.000732701680951 0.0 0.0 0.0164579517694 5.47026203894e-05 0.0 -0.0 1.08827155724 0.048023657152 0.0 0.0
4.915 0.0178602980585 0.000733342557787 0.0 0.0 0.0163955806216 5.46840371724e-05 0.0 -0.0 1.08933611262 0.0482505032934 0.0 0.0
4.925 0.0178100893155 0.000733980420904 0.0 0.0 0.016333547174 5.46657175907e-05 0.0 -0.0 1.09039935575 0.0484778853489 0.0 0.0
4.935 0.0177600932469 0.000734615222942 0.0 0.0 0.0162718490409 5.46476532495e-05 0.0 -0.0 1.09146128398 0.0487057991741 0.0 0.0
4.945 0.0177103085385 0.00073524691794 0.0 0.0 0.0162104838577 5.46298360632e-05 0.0 -0.0 1.09252189472 0.0489342406574 0.0 0.0
4.955 0.0176607338889 0.000735875461214 0.0 0.0 0.0161494492798 5.46122575954e-05 0.0 -0.0 1.09358118552 0.0491632057227 0.0 0.0
4.965 0.0176113680081 0.000736500809406 0.0 0.0 0.0160887429834 5.45949100822e-05 0.0 -0.0 1.09463915398 0.0493926903249 0.0 0.0
4.975 0.017562209618 0.000737122920403 0.0 0.0 0.0160283626649 5.45777852809e-05 0.0 -0.0 1.09569579782 0.0496226904524 0.0 0.0
4.985 0.0175132574521 0.000737741753365 0.0 0.0 0.0159683060407 5.45608759222e-05 0.0 -0.0 1.09675111483 0.0498532021252 0.0 0.0
4.995 0.0174645102549 0.00073835726868 0.0 0.0 0.0159085708465 5.45441741152e-05 0.0 -0.0 1.09780510289 0.0500842213981 0.0 0.0
5.005 0.0174159667827 0.00073896942792 0.0 0.0 0.0158491548381 5.45276724953e-05 0.0 -0.0 1.09885775996 0.050315744357 0.0 0.0
5.015 0.0173676258024 0.000739578193887 0.0 0.0 0.0157900557905 5.45113638829e-05 0.0 -0.0 1.0999090841 0.050547767122 0.0 0.0
5.025 0.0173194860924 0.000740183530512 0.0 0.0 0.015731271498 5.44952407753e-05 0.0 -0.0 1.10095907344 0.0507802858441 0.0 0.0
5.035 0.0172715464413 0.000740785402921 0.0 0.0 0.0156727997734 5.44792965364e-05 0.0 -0.0 1.1020077262 0.0510132967075 0.0 0.0
5.045 0.017223805649 0.000741383777347 0.0 0.0 0.0156146384487 5.44635239618e-05 0.0 -0.0 1.10305504067 0.0512467959292 0.0 0.0
5.055 0.0171762625256 0.000741978621109 0.0 0.0 0.0155567853746 5.44479163662e-05 0.0 -0.0 1.10410101522 0.0514807797571 0.0 0.0
5.065 0.0171289158917 0.000742569902666 0.0 0.0 0.0154992384198 5.44324671107e-05 0.0 -0.0 1.10514564832 0.0517152444739 0.0 0.0
5.075 0.0170817645785 0.000743157591529 0.0 0.0 0.0154419954713 5.44171697185e-05 0.0 -0.0 1.10618893849 0.0519501863912 0.0 0.0
5.085 0.0170348074269 0.000743741658237 0.0 0.0 0.0153850544344 5.44020176314e-05 0.0 -0.0 1.10723088434 0.0521856018541 0.0 0.0
5.095 0.0169880432883 0.000744322074403 0.0 0.0 0.0153284132319 5.43870047627e-05 0.0 -0.0 1.10827148454 0.0524214872403 0.0 0.0
5.105 0.0169414710236 0.000744898812641 0.0 0.0 0.0152720698045 5.43721247278e-05 0.0 -0.0 1.10931073787 0.0526578389567 0.0 0.0
5.115 0.0168950895041 0.000745471846561 0.0 0.0 0.0152160221102 5.43573716307e-05 0.0 -0.0 1.11034864314 0.0528946534451 0.0 0.0
5.125 0.0168488976102 0.000746041150743 0.0 0.0 0.0151602681245 5.43427395496e-05 0.0 -0.0 1.11138519925 0.0531319271759 0.0 0.0
5.135 0.0168028942323 0.000746606700762 0.0 0.0 0.0151048058397 5.43282227047e-05 0.0 -0.0 1.11242040517 0.0533696566521 0.0 0.0
5.145 0.0167570782701 0.000747168473127 0.0 0.0 0.0150496332654 5.4313815289e-05 0.0 -0.0 1.11345425995 0.0536078384071 0.0 0.0
5.155 0.0167114486326 0.000747726445233 0.0 0.0 0.014994748428 5.42995117017e-05 0.0 -0.0 1.11448676268 0.053846469007 0.0 0.0
5.165 0.0166660042384 0.000748280595452 0.0 0.0 0.01494014937 5.42853067661e-05 0.0 -0.0 1.11551791255 0.0540855450464 0.0 0.0
5.175 0.0166207440147 0.000748830903017 0.0 0.0 0.0148858341508 5.42711946572e-05 0.0 -0.0 1.1165477088 0.0543250631522 0.0 0.0
5.185 0.016575666898 0.000749377348025 0.0 0.0 0.0148318008462 5.42571705352e-05 0.0 -0.0 1.11757615073 0.0545650199805 0.0 0.0
5.195 0.0165307718339 0.000749919911473 0.0 0.0 0.0147780475477 5.42432291093e-05 0.0 -0.0 1.11860323771 0.0548054122203 0.0 0.0
5.205 0.0164860577764 0.000750458575173 0.0 0.0 0.014724572363 5.422936524e-05 0.0 -0.0 1.11962896917 0.055046236588 0.0 0.0
5.215 0.0164415236885 0.000750993321787 0.0 0.0 0.0146713734158 5.42155740918e-05 0.0 -0.0 1.12065334462 0.0552874898323 0.0 0.0
5.225 0.0163971685419 0.000751524134769 0.0 0.0 0.0146184488448 5.42018508787e-05 0.0 -0.0 1.1216763636 0.0555291687293 0.0 0.0
5.235 0.0163529913164 0.000752050998401 0.0 0.0 0.014565796805 5.41881907413e-05 0.0 -0.0 1.12269802575 0.0557712700873 0.0 0.0
5.245 0.0163089910008 0.000752573897716 0.0 0.0 0.0145134154661 5.4174589127e-05 0.0 -0.0 1.12371833073 0.0560137907436 0.0 0.0
5.255 0.0162651665914 0.000753092818552 0.0 0.0 0.0144613030133 5.41610413803e-05 0.0 -0.0 1.12473727827 0.0562567275632 0.0 0.0
5.265 0.0162215170936 0.000753607747455 0.0 0.0 0.0144094576466 5.41475431777e-05 0.0 -0.0 1.12575486819 0.0565000774434 0.0 0.0
5.275 0.0161780415203 0.000754118671761 0.0 0.0 0.0143578775813 5.41340901412e-05 0.0 -0.0 1.12677110031 0.0567438373073 0.0 0.0
5.285 0.0161347388929 0.000754625579489 0.0 0.0 0.014306561047 5.41206780281e-05 0.0 -0.0 1.12778597455 0.0569880041098 0.0 0.0
5.295 0.0160916082401 0.000755128459389 0.0 0.0 0.0142555062881 5.41073026459e-05 0.0 -0.0 1.12879949088 0.057232574832 0.0 0.0
5.305 0.0160486485991 0.000755627300918 0.0 0.0 0.0142047115633 5.40939598339e-05 0.0 -0.0 1.12981164929 0.0574775464852 0.0 0.0
5.315 0.0160058590144 0.000756122094197 0.0 0.0 0.0141541751459 5.40806457874e-05 0.0 -0.0 1.13082244987 0.0577229161083 0.0 0.0
5.325 0.0159632385385 0.000756612830019 0.0 0.0 0.014103895323 5.40673564201e-05 0.0 -0.0 1.13183189274 0.0579686807688 0.0 0.0
5.335 0.0159207862312 0.000757099499852 0.0 0.0 0.0140538703962 5.40540880564e-05 0.0 -0.0 1.13283997805 0.058214837562 0.0 0.0
5.345 0.01587850116 0.000757582095777 0.0 0.0 0.0140040986806 5.40408368959e-05 0.0 -0.0 1.13384670604 0.0584613836111 0.0 0.0
5.355 0.0158363823998 0.000758060610509 0.0 0.0 0.0139545785049 5.40275992054e-05 0.0 -0.0 1.13485207698 0.0587083160659 0.0 0.0
5.365 0.0157944290325 0.000758535037422 0.0 0.0 0.013905308212 5.40143717113e-05 0.0 -0.0 1.13585609119 0.0589556321055 0.0 0.0
5.375 0.0157526401478 0.00075900537045 0.0 0.0 0.0138562861578 5.40011506973e-05 0.0 -0.0 1.13685874904 0.0592033289354 0.0 0.0
5.385 0.0157110148421 0.000759471604138 0.0 0.0 0.0138075107118 5.3987932723e-05 0.0 -0.0 1.13786005095 0.059451403788 0.0 0.0
5.395 0.0156695522191 0.000759933733608 0.0 0.0 0.0137589802569 5.39747145782e-05 0.0 -0.0 1.13885999737 0.0596998539226 0.0 0.0
5.405 0.0156282513895 0.000760391754549 0.0 0.0 0.0137106931884 5.39614929883e-05 0.0 -0.0 1.13985858882 0.0599486766252 0.0 0.0
5.415 0.0155871114709 0.000760845663203 0.0 0.0 0.0136626479154 5.39482648168e-05 0.0 -0.0 1.14085582586 0.0601978692087 0.0 0.0
5.425 0.0155461315878 0.000761295456376 0.0 0.0 0.0136148428593 5.39350267379e-05 0.0 -0.0 1.14185170908 0.0604474290121 0.0 0.0
5.435 0.0155053108712 0.000761741131376 0.0 0.0 0.0135672764547 5.39217759719e-05 0.0 -0.0 1.14284623912 0.0606973534003 0.0 0.0
5.445 0.0154646484593 0.000762182686072 0.0 0.0 0.0135199471482 5.39085095206e-05 0.0 -0.0 1.14383941667 0.0609476397638 0.0 0.0
5.455 0.0154241434967 0.000762620118808 0.0 0.0 0.0134728533994 5.38952244559e-05 0.0 -0.0 1.14483124246 0.0611982855209 0.0 0.0
5.465 0.0153837951342 0.000763053428443 0.0 0.0 0.0134259936801 5.38819179104e-05 0.0 -0.0 1.14582171725 0.0614492881124 0.0 0.0
5.475 0.0153436025298 0.000763482614342 0.0 0.0 0.0133793664741 5.3868587262e-05 0.0 -0.0 1.14681084186 0.0617006450071 0.0 0.0
5.485 0.0153035648473 0.000763907676316 0.0 0.0 0.0133329702778 5.38552297425e-05 0.0 -0.0 1.14779861714 0.0619523536981 0.0 0.0
5.495 0.0152636812571 0.000764328614673 0.0 0.0 0.0132868035994 5.38418427127e-05 0.0 -0.0 1.14878504397 0.0622044117033 0.0 0.0
5.505 0.015223950936 0.00076474543016 0.0 0.0 0.0132408649588 5.38284237412e-05 0.0 -0.0 1.14977012329 0.0624568165652 0.0 0.0
5.515 0.0151843730669 0.000765158123997 0.0 0.0 0.0131951528878 5.3814970271e-05 0.0 -0.0 1.15075385606 0.062709565852 0.0 0.0
5.525 0.0151449468387 0.000765566697803 0.0 0.0 0.0131496659301 5.38014798512e-05 0.0 -0.0 1.15173624328 0.0629626571546 0.0 0.0
5.535 0.0151056714465 0.000765971153671 0.0 0.0 0.0131044026408 5.37879500562e-05 0.0 -0.0 1.15271728599 0.0632160880902 0.0 0.0
5.545 0.0150665460917 0.00076637149408 0.0 0.0 0.0130593615863 5.37743787552e-05 0.0 -0.0 1.15369698527 0.0634698562992 0.0 0.0
5.555 0.0150275699812 0.000766767721932 0.0 0.0 0.0130145413446 5.37607636665e-05 0.0 -0.0 1.15467534224 0.0637239594451 0.0 0.0
5.565 0.014988742328 0.000767159840533 0.0 0.0 0.0129699405048 5.37471025159e-05 0.0 -0.0 1.15565235803 0.0639783952161 0.0 0.0
5.575 0.0149500623509 0.000767547853568 0.0 0.0 0.0129255576672 5.37333933426e-05 0.0 -0.0 1.15662803384 0.0642331613239 0.0 0.0
5.585 0.0149115292745 0.000767931765118 0.0 0.0 0.012881391443 5.37196338868e-05 0.0 -0.0 1.15760237087 0.0644882555037 0.0 0.0
5.595 0.0148731423293 0.000768311579636 0.0 0.0 0.0128374404545 5.37058222344e-05 0.0 -0.0 1.15857537037 0.0647436755132 0.0 0.0
5.605 0.014834900751 0.000768687301928 0.0 0.0 0.0127937033349 5.36919564404e-05 0.0 -0.0 1.15954703362 0.0649994191325 0.0 0.0
5.615 0.0147968037812 0.000769058937165 0.0 0.0 0.0127501787276 5.3678034573e-05 0.0 -0.0 1.16051736194 0.0652554841662 0.0 0.0
5.625 0.0147588506671 0.000769426490877 0.0 0.0 0.0127068652872 5.36640547536e-05 0.0 -0.0 1.16148635667 0.0655118684416 0.0 0.0
5.635 0.0147210406612 0.0007697899689 0.0 0.0 0.0126637616787 5.36500153534e-05 0.0 -0.0 1.16245401918 0.0657685698053 0.0 0.0
5.645 0.0146833730215 0.000770149377442 0.0 0.0 0.0126208665772 5.36359143936e-05 0.0 -0.0 1.16342035087 0.0660255861301 0.0 0.0
5.655 0.0146458470114 0.000770504723025 0.0 0.0 0.0125781786685 5.36217503233e-05 0.0 -0.0 1.16438535319 0.0662829153084 0.0 0.0
5.665 0.0146084618994 0.000770856012467 0.0 0.0 0.0125356966485 5.36075213975e-05 0.0 -0.0 1.16534902758 0.0665405552553 0.0 0.0
5.675 0.0145712169596 0.000771203252907 0.0 0.0 0.0124934192232 5.35932261014e-05 0.0 -0.0 1.16631137555 0.0667985039074 0.0 0.0
5.685 0.0145341114709 0.000771546451788 0.0 0.0 0.0124513451087 5.35788628299e-05 0.0 -0.0 1.16727239862 0.0670567592236 0.0 0.0
5.695 0.014497144718 0.000771885616852 0.0 0.0 0.012409473031 5.35644301706e-05 0.0 -0.0 1.16823209832 0.0673153191815 0.0 0.0
5.705 0.0144603159899 0.000772220756109 0.0 0.0 0.0123678017259 5.35499265163e-05 0.0 -0.0 1.16919047624 0.0675741817846 0.0 0.0
5.715 0.0144236245812 0.000772551877854 0.0 0.0 0.0123263299391 5.35353506477e-05 0.0 -0.0 1.17014753397 0.067833345053 0.0 0.0
5.725 0.0143870697913 0.000772878990675 0.0 0.0 0.0122850564261 5.35207009707e-05 0.0 -0.0 1.17110327314 0.0680928070297 0.0 0.0
5.735 0.0143506509246 0.000773202103397 0.0 0.0 0.0122439799516 5.3505976365e-05 0.0 -0.0 1.1720576954 0.0683525657778 0.0 0.0
5.745 0.0143143672904 0.000773521225112 0.0 0.0 0.01220309929 5.34911753451e-05 0.0 -0.0 1.17301080243 0.0686126193811 0.0 0.0
5.755 0.0142782182028 0.000773836365179 0.0 0.0 0.0121624132253 5.34762968538e-05 0.0 -0.0 1.17396259593 0.0688729659439 0.0 0.0
5.765 0.0142422029808 0.000774147533185 0.0 0.0 0.0121219205506 5.34613395323e-05 0.0 -0.0 1.17491307762 0.0691336035899 0.0 0.0
5.775 0.014206320948 0.000774454738948 0.0 0.0 0.0120816200682 5.34463023755e-05 0.0 -0.0 1.17586224926 0.0693945304638 0.0 0.0
5.785 0.0141705714329 0.000774757992551 0.0 0.0 0.0120415105896 5.34311841834e-05 0.0 -0.0 1.17681011261 0.0696557447283 0.0 0.0
5.795 0.0141349537686 0.000775057304267 0.0 0.0 0.0120015909357 5.34159838491e-05 0.0 -0.0 1.17775666946 0.069917244568 0.0 0.0
5.805 0.0140994672928 0.000775352684618 0.0 0.0 0.0119618599358 5.34007004005e-05 0.0 -0.0 1.17870192164 0.0701790281858 0.0 0.0
5.815 0.0140641113477 0.000775644144319 0.0 0.0 0.0119223164286 5.33853327461e-05 0.0 -0.0 1.17964587099 0.0704410938035 0.0 0.0
5.825 0.0140288852801 0.000775931694306 0.0 0.0 0.0118829592615 5.33698799862e-05 0.0 -0.0 1.18058851935 0.0707034396625 0.0 0.0
5.835 0.0139937884413 0.000776215345705 0.0 0.0 0.0118437872905 5.33543411745e-05 0.0 -0.0 1.18152986862 0.0709660640237 0.0 0.0
5.845 0.0139588201872 0.000776495109858 0.0 0.0 0.0118047993805 5.33387153771e-05 0.0 -0.0 1.18246992068 0.0712289651656 0.0 0.0
5.855 0.0139239798777 0.000776770998277 0.0 0.0 0.0117659944048 5.3323001746e-05 0.0 -0.0 1.18340867747 0.0714921413866 0.0 0.0
5.865 0.0138892668773 0.000777043022684 0.0 0.0 0.0117273712451 5.33071994793e-05 0.0 -0.0 1.18434614092 0.071755591002 0.0 0.0
5.875 0.013854680555 0.000777311194953 0.0 0.0 0.0116889287921 5.32913077407e-05 0.0 -0.0 1.18528231299 0.072019312347 0.0 0.0
5.885 0.013820220284 0.000777575527151 0.0 0.0 0.0116506659442 5.32753257859e-05 0.0 -0.0 1.18621719566 0.0722833037741 0.0 0.0
5.895 0.0137858854412 0.000777836031507 0.0 0.0 0.0116125816084 5.32592529203e-05 0.0 -0.0 1.18715079093 0.0725475636539 0.0 0.0
5.905 0.0137516754084 0.000778092720435 0.0 0.0 0.0115746747 5.32430883595e-05 0.0 -0.0 1.1880831008 0.0728120903753 0.0 0.0
5.915 0.0137175895713 0.000778345606477 0.0 0.0 0.0115369441423 5.32268315913e-05 0.0 -0.0 1.18901412732 0.0730768823439 0.0 0.0
5.925 0.0136836273196 0.000778594702355 0.0 0.0 0.0114993888666 5.32104817758e-05 0.0 -0.0 1.18994387252 0.0733419379831 0.0 0.0
5.935 0.0136497880472 0.00077884002093 0.0 0.0 0.0114620078124 5.3194038396e-05 0.0 -0.0 1.19087233848 0.0736072557345 0.0 0.0
5.945 0.0136160711521 0.000779081575205 0.0 0.0 0.0114247999268 5.317750087e-05 0.0 -0.0 1.19179952728 0.073872834057 0.0 0.0
5.955 0.0135824760362 0.000779319378333 0.0 0.0 0.0113877641654 5.31608687224e-05 0.0 -0.0 1.19272544101 0.0741386714242 0.0 0.0
5.965 0.0135490021053 0.000779553443607 0.0 0.0 0.0113508994905 5.31441412841e-05 0.0 -0.0 1.19365008179 0.0744047663293 0.0 0.0
5.975 0.0135156487693 0.000779783784437 0.0 0.0 0.0113142048733 5.31273181629e-05 0.0 -0.0 1.19457345175 0.0746711172817 0.0 0.0
5.985 0.0134824154419 0.00078001041437 0.0 0.0 0.0112776792919 5.31103988793e-05 0.0 -0.0 1.19549555303 0.0749377228058 -0.0 0.0
5.995 0.0134493015408 0.000780233347077 0.0 0.0 0.0112413217322 5.30933829754e-05 0.0 -0.0 1.19641638779 0.0752045814444 -0.0 0.0
6.005 0.0134163064873 0.000780452596347 0.0 0.0 0.0112051311875 5.30762700246e-05 0.0 -0.0 1.19733595821 0.0754716917552 -0.0 0.0
6.015 0.0133834297065 0.000780668176077 0.0 0.0 0.0111691066587 5.30590596049e-05 0.0 -0.0 1.19825426647 0.0757390523125 -0.0 0.0
6.025 0.0133506706276 0.000780880100279 0.0 0.0 0.0111332471541 5.30417514521e-05 0.0 -0.0 1.19917131478 0.0760066617072 -0.0 0.0
6.035 0.0133180286831 0.000781088383077 0.0 0.0 0.0110975516892 5.30243451824e-05 0.0 -0.0 1.20008710534 0.0762745185464 -0.0 0.0
6.045 0.0132855033093 0.000781293038699 0.0 0.0 0.0110620192867 5.30068404106e-05 0.0 -0.0 1.20100164038 0.0765426214501 -0.0 0.0
6.055 0.0132530939463 0.00078149408146 0.0 0.0 0.0110266489766 5.29892369325e-05 0.0 -0.0 1.20191492215 0.0768109690582 -0.0 0.0
6.065 0.0132208000378 0.000781691525785 0.0 0.0 0.010991439796 5.29715344053e-05 0.0 -0.0 1.2028269529 0.0770795600221 -0.0 0.0
6.075 0.013188621031 0.000781885386176 0.0 0.0 0.0109563907892 5.29537326041e-05 0.0 -0.0 1.20373773488 0.0773483930106 -0.0 0.0
6.085 0.0131565563766 0.000782075677239 0.0 0.0 0.010921501007 5.29358313044e-05 0.0 -0.0 1.20464727039 0.077617466707 -0.0 0.0
6.095 0.013124605529 0.000782262413652 0.0 0.0 0.0108867695077 5.291783033e-05 0.0 -0.0 1.20555556169 0.0778867798104 0.0 0.0
6.105 0.0130927679458 0.000782445610181 0.0 0.0 0.0108521953563 5.28997295045e-05 0.0 -0.0 1.2064626111 0.078156331034 0.0 0.0
6.115 0.0130610430885 0.00078262528166 0.0 0.0 0.0108177776246 5.28815285007e-05 0.0 -0.0 1.20736842093 0.0784261191057 0.0 0.0
6.125 0.0130294304218 0.000782801443023 0.0 0.0 0.010783515391 5.28632274321e-05 0.0 -0.0 1.20827299348 0.078696142769 0.0 0.0
6.135 0.0129979294136 0.000782974109234 0.0 0.0 0.0107494077408 5.28448259427e-05 0.0 -0.0 1.2091763311 0.07896640078 0.0 0.0
6.145 0.0129665395355 0.000783143295371 0.0 0.0 0.010715453766 5.28263241554e-05 0.0 -0.0 1.21007843612 0.0792368919112 0.0 0.0
6.155 0.0129352602624 0.000783309016539 0.0 0.0 0.0106816525649 5.28077217535e-05 0.0 -0.0 1.2109793109 0.0795076149475 0.0 0.0
6.165 0.0129040910722 0.000783471287929 0.0 0.0 0.0106480032427 5.27890188465e-05 0.0 -0.0 1.21187895778 0.0797785686898 0.0 0.0
6.175 0.0128730314465 0.000783630124779 0.0 0.0 0.0106145049107 5.27702152808e-05 0.0 -0.0 1.21277737915 0.0800497519514 0.0 0.0
6.185 0.0128420808701 0.000783785542384 0.0 0.0 0.0105811566868 5.27513110226e-05 0.0 -0.0 1.21367457739 0.0803211635601 0.0 0.0
6.195 0.0128112388306 0.000783937556098 0.0 0.0 0.0105479576953 5.27323061367e-05 0.0 -0.0 1.21457055486 0.0805928023573 0.0 0.0
6.205 0.0127805048194 0.00078408618132 0.0 0.0 0.0105149070668 5.27132006071e-05 0.0 -0.0 1.21546531398 0.0808646671977 0.0 0.0
6.215 0.0127498783306 0.000784231433496 0.0 0.0 0.010482003938 5.26939944391e-05 0.0 -0.0 1.21635885714 0.08113675695 0.0 0.0
6.225 0.0127193588617 0.000784373328125 0.0 0.0 0.010449247452 5.26746876145e-05 0.0 -0.0 1.21725118676 0.0814090704953 0.0 0.0
6.235 0.0126889459133 0.000784511880732 0.0 0.0 0.0104166367579 5.26552802242e-05 0.0 -0.0 1.21814230525 0.0816816067289 0.0 0.0
6.245 0.0126586389889 0.000784647106897 0.0 0.0 0.010384171011 5.26357724071e-05 0.0 -0.0 1.21903221505 0.0819543645588 0.0 0.0
6.255 0.0126284375954 0.000784779022229 0.0 0.0 0.0103518493725 5.26161641382e-05 0.0 -0.0 1.21992091857 0.0822273429058 0.0 0.0
6.265 0.0125983412424 0.000784907642375 0.0 0.0 0.0103196710097 5.25964555921e-05 0.0 -0.0 1.22080841828 0.0825005407044 0.0 0.0
6.275 0.0125683494429 0.00078503298301 0.0 0.0 0.0102876350958 5.25766468046e-05 0.0 -0.0 1.2216947166 0.082773956899 0.0 0.0
6.285 0.0125384617124 0.000785155059846 0.0 0.0 0.01025574081 5.25567379676e-05 0.0 -0.0 1.222579816 0.0830475904508 0.0 0.0
6.295 0.0125086775698 0.000785273888612 0.0 0.0 0.0102239873371 5.2536729206e-05 0.0 -0.0 1.22346371893 0.08332144033 0.0 0.0
6.305 0.0124789965367 0.000785389485065 0.0 0.0 0.0101923738679 5.25166206004e-05 0.0 -0.0 1.22434642787 0.0835955055209 0.0 0.0
6.315 0.0124494181378 0.000785501865 0.0 0.0 0.010160899599 5.24964124699e-05 0.0 -0.0 1.22522794528 0.0838697850193 0.0 0.0
6.325 0.0124199419005 0.000785611044204 0.0 0.0 0.0101295637323 5.24761048841e-05 0.0 -0.0 1.22610827364 0.0841442778336 0.0 0.0
6.335 0.0123905673552 0.000785717038503 0.0 0.0 0.0100983654758 5.245569804e-05 0.0 -0.0 1.22698741543 0.0844189829845 0.0 0.0
6.345 0.0123612940351 0.000785819863739 0.0 0.0 0.0100673040428 5.24351921447e-05 0.0 -0.0 1.22786537315 0.0846938995033 0.0 0.0
6.355 0.0123321214762 0.000785919535752 0.0 0.0 0.0100363786523 5.24145874256e-05 0.0 -0.0 1.22874214928 0.0849690264341 0.0 0.0
6.365 0.0123030492174 0.000786016070416 0.0 0.0 0.0100055885287 5.23938841286e-05 0.0 -0.0 1.22961774633 0.0852443628331 0.0 0.0
6.375 0.0122740768001 0.000786109483602 0.0 0.0 0.00997493290194 5.23730825067e-05 0.0 -0.0 1.2304921668 0.0855199077664 0.0 0.0
6.385 0.012245203769 0.000786199791191 0.0 0.0 0.00994441100737 5.23521827821e-05 0.0 -0.0 1.23136541318 0.0857956603133 0.0 0.0
6.395 0.0122164296709 0.000786287009066 0.0 0.0 0.00991402208564 5.23311851802e-05 0.0 -0.0 1.23223748801 0.0860716195641 0.0 0.0
6.405 0.0121877540556 0.000786371153129 0.0 0.0 0.00988376538275 5.23100900709e-05 0.0 -0.0 1.23310839378 0.0863477846186 0.0 0.0
6.415 0.0121591764758 0.000786452239269 0.0 0.0 0.00985364014999 5.22888976306e-05 0.0 -0.0 1.23397813303 0.0866241545906 0.0 0.0
6.425 0.0121306964866 0.000786530283384 0.0 0.0 0.00982364564387 5.22676082158e-05 0.0 -0.0 1.23484670827 0.0869007286021 0.0 0.0
6.435 0.0121023136456 0.000786605301369 0.0 0.0 0.00979378112609 5.22462221348e-05 0.0 -0.0 1.23571412203 0.0871775057883 0.0 0.0
6.445 0.0120740275134 0.000786677309121 0.0 0.0 0.00976404586348 5.22247396845e-05 0.0 -0.0 1.23658037685 0.0874544852949 0.0 0.0
6.455 0.012045837653 0.000786746322523 0.0 0.0 0.00973443912801 5.22031611635e-05 0.0 -0.0 1.23744547524 0.0877316662751 0.0 0.0
6.465 0.01201774363 0.000786812357463 0.0 0.0 0.00970496019668 5.21814869016e-05 0.0 -0.0 1.23830941976 0.0880090478978 0.0 0.0
6.475 0.0119897450124 0.00078687542982 0.0 0.0 0.00967560835151 5.2159717301e-05 0.0 -0.0 1.23917221293 0.0882866293391 0.0 0.0
6.485 0.0119618413712 0.000786935555452 0.0 0.0 0.00964638287951 5.21378526695e-05 0.0 -0.0 1.24003385731 0.0885644097854 0.0 0.0
6.495 0.0119340322794 0.000786992750227 0.0 0.0 0.00961728307262 5.21158933914e-05 0.0 -0.0 1.24089435543 0.0888423884364 0.0 0.0
6.505 0.0119063173129 0.000787047029981 0.0 0.0 0.00958830822767 5.20938397293e-05 0.0 -0.0 1.24175370985 0.0891205644984 0.0 0.0
6.515 0.0118786960498 0.000787098410555 0.0 0.0 0.00955945764634 5.20716922312e-05 0.0 -0.0 1.2426119231 0.0893989371891 0.0 0.0
6.525 0.0118511680707 0.000787146907757 0.0 0.0 0.00953073063515 5.20494511191e-05 0.0 -0.0 1.24346899775 0.0896775057373 0.0 0.0
6.535 0.0118237329589 0.000787192537399 0.0 0.0 0.00950212650539 5.20271168397e-05 0.0 -0.0 1.24432493633 0.0899562693807 0.0 0.0
6.545 0.0117963902998 0.000787235315257 0.0 0.0 0.00947364457305 5.20046898258e-05 0.0 -0.0 1.24517974142 0.0902352273664 0.0 0.0
6.555 0.0117691396814 0.000787275257096 0.0 0.0 0.00944528415886 5.19821704048e-05 0.0 -0.0 1.24603341556 0.0905143789526 0.0 0.0
6.565 0.0117419806941 0.000787312378668 0.0 0.0 0.00941704458819 5.19595590607e-05 0.0 -0.0 1.24688596132 0.0907937234064 0.0 0.0
6.575 0.0117149129306 0.0007873466957 0.0 0.0 0.00938892519103 5.19368562492e-05 0.0 -0.0 1.24773738124 0.091073260004 0.0 0.0
6.585 0.0116879359857 0.000787378223882 0.0 0.0 0.00936092530196 5.19140622396e-05 0.0 -0.0 1.24858767789 0.0913529880315 0.0 0.0
6.595 0.0116610494571 0.000787406978903 0.0 0.0 0.00933304426011 5.1891177552e-05 0.0 -0.0 1.24943685384 0.0916329067846 0.0 0.0
6.605 0.0116342529443 0.000787432976417 0.0 0.0 0.00930528140909 5.1868202659e-05 0.0 -0.0 1.25028491163 0.091913015568 0.0 0.0
6.615 0.0116075460494 0.000787456232044 0.0 0.0 0.00927763609704 5.18451379785e-05 0.0 -0.0 1.25113185384 0.0921933136955 0.0 0.0
6.625 0.0115809283766 0.000787476761399 0.0 0.0 0.00925010767647 5.18219838988e-05 0.0 -0.0 1.25197768303 0.09247380049 0.0 0.0
6.635 0.0115543995325 0.000787494580041 0.0 0.0 0.00922269550435 5.17987409558e-05 0.0 -0.0 1.25282240176 0.092754475284 0.0 0.0
6.645 0.0115279591258 0.000787509703526 0.0 0.0 0.00919539894196 5.17754095688e-05 0.0 -0.0 1.2536660126 0.0930353374171 0.0 0.0
6.655 0.0115016067676 0.000787522147362 0.0 0.0 0.00916821735494 5.17519902073e-05 0.0 -0.0 1.2545085181 0.093316386241 0.0 0.0
6.665 0.011475342071 0.000787531927034 0.0 0.0 0.00914115011324 5.17284833388e-05 0.0 -0.0 1.25534992083 0.093597621113 0.0 0.0
6.675 0.0114491646515 0.00078753905799 0.0 0.0 0.00911419659103 5.17048894195e-05 0.0 -0.0 1.25619022337 0.0938790414 0.0 0.0
6.685 0.0114230741267 0.000787543555654 0.0 0.0 0.00908735616672 5.16812090075e-05 0.0 -0.0 1.25702942826 0.0941606464786 0.0 0.0
6.695 0.0113970701162 0.000787545435411 0.0 0.0 0.00906062822294 5.16574424831e-05 0.0 -0.0 1.25786753808 0.0944424357328 0.0 0.0
6.705 0.0113711522421 0.000787544712607 0.0 0.0 0.00903401214643 5.16335904086e-05 0.0 -0.0 1.25870455539 0.0947244085553 0.0 0.0
6.715 0.0113453201283 0.000787541402557 0.0 0.0 0.00900750732809 5.16096532607e-05 0.0 -0.0 1.25954048274 0.0950065643464 0.0 0.0
6.725 0.011319573401 0.000787535520545 0.0 0.0 0.00898111316291 5.15856315228e-05 0.0 -0.0 1.26037532271 0.0952889025162 0.0 0.0
6.735 0.0112939116884 0.0007875270818 0.0 0.0 0.00895482904992 5.15615256806e-05 0.0 -0.0 1.26120907785 0.0955714224817 0.0 0.0
6.745 0.0112683346208 0.000787516101536 0.0 0.0 0.00892865439218 5.15373363168e-05 0.0 -0.0 1.26204175073 0.0958541236694 0.0 0.0
6.755 0.0112428418306 0.000787502594908 0.0 0.0 0.00890258859676 5.15130638379e-05 0.0 -0.0 1.2628733439 0.096137005511 0.0 0.0
6.765 0.0112174329522 0.000787486577051 0.0 0.0 0.00887663107467 5.14887087884e-05 0.0 -0.0 1.26370385993 0.0964200674487 0.0 0.0
6.775 0.0111921076222 0.000787468063037 0.0 0.0 0.00885078124088 5.14642717491e-05 0.0 -0.0 1.26453330136 0.0967033089327 0.0 0.0
6.785 0.011166865479 0.000787447067919 0.0 0.0 0.00882503851423 5.14397531974e-05 0.0 -0.0 1.26536167076 0.0969867294196 0.0 0.0
6.795 0.011141706163 0.00078742360669 0.0 0.0 0.00879940231745 5.14151536111e-05 0.0 -0.0 1.26618897069 0.0972703283736 0.0 0.0
6.805 0.0111166293169 0.000787397694313 0.0 0.0 0.0087738720771 5.13904735947e-05 0.0 -0.0 1.26701520368 0.0975541052677 0.0 0.0
6.815 0.011091634585 0.000787369345709 0.0 0.0 0.00874844722354 5.13657136384e-05 0.0 -0.0 1.26784037231 0.0978380595819 0.0 0.0
6.825 0.0110667216139 0.000787338575737 0.0 0.0 0.00872312719092 5.13408742476e-05 0.0 -0.0 1.26866447911 0.098122190803 0.0 0.0
6.835 0.0110418900518 0.000787305399235 0.0 0.0 0.00869791141713 5.1315956008e-05 0.0 -0.0 1.26948752663 0.0984064984266 0.0 0.0
6.845 0.0110171395492 0.000787269830983 0.0 0.0 0.00867279934378 5.12909594646e-05 0.0 -0.0 1.27030951743 0.0986909819553 0.0 0.0
6.855 0.0109924697582 0.000787231885718 0.0 0.0 0.00864779041618 5.12658851018e-05 0.0 -0.0 1.27113045405 0.0989756408975 0.0 0.0
6.865 0.0109678803331 0.000787191578132 0.0 0.0 0.00862288408328 5.12407334705e-05 0.0 -0.0 1.27195033902 0.0992604747704 0.0 0.0
6.875 0.0109433709298 0.000787148922868 0.0 0.0 0.00859807979769 5.12155051939e-05 0.0 -0.0 1.2727691749 0.0995454830977 0.0 0.0
6.885 0.0109189412063 0.000787103934529 0.0 0.0 0.00857337701557 5.11902007373e-05 0.0 0.0 1.27358696421 0.0998306654105 0.0 0.0
6.895 0.0108945908224 0.000787056627657 0.0 0.0 0.00854877519671 5.11648206427e-05 0.0 0.0 1.2744037095 0.100116021246 0.0 0.0
6.905 0.0108703194397 0.000787007016759 0.0 0.0 0.00852427380443 5.11393655013e-05 0.0 0.0 1.2752194133 0.10040155015 0.0 0.0
6.915 0.0108461267217 0.000786955116287 0.0 0.0 0.00849987230556 5.11138358788e-05 0.0 0.0 1.27603407814 0.100687251673 0.0 0.0
6.925 0.0108220123338 0.000786900940647 0.0 0.0 0.00847557017041 5.10882323106e-05 0.0 0.0 1.27684770655 0.100973125374 0.0 0.0
6.935 0.010797975943 0.000786844504191 0.0 0.0 0.00845136687278 5.10625553136e-05 0.0 0.0 1.27766030106 0.101259170818 0.0 0.0
6.945 0.0107740172183 0.000786785821225 0.0 0.0 0.00842726188991 5.10368054985e-05 0.0 0.0 1.27847186418 0.101545387576 0.0 0.0
6.955 0.0107501358305 0.000786724906006 0.0 0.0 0.00840325470242 5.10109834405e-05 0.0 0.0 1.27928239845 0.101831775227 0.0 0.0
6.965 0.010726331452 0.000786661772733 0.0 0.0 0.00837934479433 5.09850896662e-05 0.0 0.0 1.28009190638 0.102118333356 0.0 0.0
6.975 0.0107026037571 0.000786596435564 0.0 0.0 0.00835553165302 5.09591247202e-05 0.0 0.0 1.28090039049 0.102405061554 0.0 0.0
6.985 0.0106789524218 0.000786528908598 0.0 0.0 0.00833181476921 5.09330891843e-05 0.0 0.0 1.28170785328 0.102691959419 0.0 0.0
6.995 0.0106553771238 0.000786459205884 0.0 0.0 0.00830819363691 5.09069835969e-05 0.0 0.0 1.28251429727 0.102979026554 0.0 0.0
7.005 0.0106318775428 0.000786387341417 0.0 0.0 0.00828466775341 5.08808085972e-05 0.0 0.0 1.28331972497 0.10326626257 0.0 0.0
7.015 0.0106084533597 0.000786313329143 0.0 0.0 0.00826123661927 5.08545646925e-05 0.0 0.0 1.28412413887 0.103553667084 0.0 0.0
7.025 0.0105851042577 0.000786237182954 0.0 0.0 0.00823789973826 5.0828252466e-05 0.0 0.0 1.28492754148 0.103841239716 0.0 0.0
7.035 0.0105618299212 0.000786158916693 0.0 0.0 0.00821465661738 5.08018724938e-05 0.0 0.0 1.2857299353 0.104128980098 0.0 0.0
7.045 0.0105386300365 0.000786078544137 0.0 0.0 0.0081915067668 5.07754253111e-05 0.0 0.0 1.28653132281 0.104416887864 0.0 0.0
7.055 0.0105155042917 0.000785996079024 0.0 0.0 0.00816844969982 5.07489115399e-05 0.0 0.0 1.28733170652 0.104704962652 0.0 0.0
7.065 0.0104924523762 0.000785911535029 0.0 0.0 0.00814548493292 5.07223317123e-05 0.0 0.0 1.2881310889 0.104993204111 0.0 0.0
7.075 0.0104694739815 0.000785824925774 0.0 0.0 0.00812261198564 5.06956863934e-05 0.0 0.0 1.28892947244 0.105281611893 0.0 0.0
7.085 0.0104465688002 0.00078573626483 0.0 0.0 0.00809983038065 5.06689761855e-05 0.0 0.0 1.28972685961 0.105570185656 0.0 0.0
7.095 0.0104237365271 0.000785645565711 0.0 0.0 0.00807713964363 5.0642201624e-05 0.0 0.0 1.29052325291 0.105858925063 0.0 0.0
7.105 0.0104009768581 0.00078555284187 0.0 0.0 0.00805453930335 5.06153633174e-05 0.0 0.0 1.29131865479 0.106147829784 0.0 0.0
7.115 0.0103782894911 0.000785458106722 0.0 0.0 0.00803202889156 5.05884618151e-05 0.0 0.0 1.29211306772 0.106436899495 0.0 0.0
7.125 0.0103556741253 0.000785361373603 0.0 0.0 0.008009607943 5.05614976873e-05 0.0 0.0 1.29290649418 0.106726133877 0.0 0.0
7.135 0.0103331304617 0.000785262655815 0.0 0.0 0.0079872759954 5.05344715529e-05 0.0 0.0 1.29369893662 0.107015532614 0.0 0.0
7.145 0.0103106582027 0.000785161966592 0.0 0.0 0.00796503258941 5.05073838886e-05 0.0 0.0 1.2944903975 0.107305095399 0.0 0.0
7.155 0.0102882570524 0.000785059319121 0.0 0.0 0.00794287726863 5.04802353171e-05 0.0 0.0 1.29528087927 0.10759482193 0.0 0.0
7.165 0.0102659267164 0.000784954726514 0.0 0.0 0.00792080957954 5.04530264458e-05 0.0 0.0 1.29607038438 0.107884711908 0.0 0.0
7.175 0.0102436669016 0.000784848201853 0.0 0.0 0.00789882907151 5.042575778e-05 0.0 0.0 1.29685891528 0.108174765041 0.0 0.0
7.185 0.010221477317 0.00078473975814 0.0 0.0 0.00787693529676 5.03984299579e-05 0.0 0.0 1.29764647441 0.108464981042 0.0 0.0
7.195 0.0101993576725 0.000784629408338 0.0 0.0 0.00785512781036 5.0371043472e-05 0.0 0.0 1.2984330642 0.108755359629 0.0 0.0
7.205 0.0101773076799 0.000784517165348 0.0 0.0 0.00783340617018 5.03435989807e-05 0.0 0.0 1.29921868709 0.109045900525 0.0 0.0
7.215 0.0101553270523 0.000784403042004 0.0 0.0 0.00781176993688 5.03160970005e-05 0.0 0.0 1.30000334551 0.109336603458 0.0 0.0
7.225 0.0101334155044 0.0007842870511 0.0 0.0 0.00779021867392 5.02885381e-05 0.0 0.0 1.30078704188 0.109627468163 0.0 0.0
7.235 0.0101115727524 0.000784169205364 0.0 0.0 0.00776875194748 5.02609228638e-05 0.0 0.0 1.30156977862 0.109918494376 0.0 0.0
7.245 0.0100897985139 0.000784049517463 0.0 0.0 0.00774736932649 5.02332518718e-05 0.0 0.0 1.30235155815 0.110209681842 0.0 0.0
7.255 0.0100680925079 0.000783928000016 0.0 0.0 0.00772607038258 5.02055256435e-05 0.0 0.0 1.30313238287 0.110501030307 0.0 0.0
7.265 0.010046454455 0.000783804665579 0.0 0.0 0.00770485469007 5.01777447845e-05 0.0 0.0 1.3039122552 0.110792539527 0.0 0.0
7.275 0.010024884077 0.000783679526654 0.0 0.0 0.00768372182597 5.01499098645e-05 0.0 0.0 1.30469117754 0.111084209257 0.0 0.0
7.285 0.0100033810975 0.000783552595683 0.0 0.0 0.0076626713699 5.01220214638e-05 0.0 0.0 1.30546915229 0.11137603926 0.0 0.0
7.295 0.00998194524128 0.00078342388505 0.0 0.0 0.00764170290416 5.00940801053e-05 0.0 0.0 1.30624618183 0.111668029304 0.0 0.0
7.305 0.0099605762344 0.000783293407086 0.0 0.0 0.00762081601363 5.00660863404e-05 0.0 0.0 1.30702226856 0.111960179159 0.0 0.0
7.315 0.00993927380471 0.000783161174055 0.0 0.0 0.00760001028578 5.00380407809e-05 0.0 0.0 1.30779741487 0.112252488604 0.0 0.0
7.325 0.00991803768106 0.000783027198181 0.0 0.0 0.00757928531066 5.00099439725e-05 0.0 0.0 1.30857162312 0.112544957417 0.0 0.0
7.335 0.00989686759398 0.000782891491611 0.0 0.0 0.00755864068087 4.9981796456e-05 0.0 0.0 1.3093448957 0.112837585385 0.0 0.0
7.345 0.00987576327514 0.000782754066456 0.0 0.0 0.00753807599156 4.99535988532e-05 0.0 0.0 1.31011723498 0.113130372298 0.0 0.0
7.355 0.00985472445782 0.000782614934737 0.0 0.0 0.00751759084036 4.99253516287e-05 0.0 0.0 1.31088864333 0.113423317949 0.0 0.0
7.365 0.00983375087641 0.000782474108451 0.0 0.0 0.00749718482745 4.98970554037e-05 0.0 0.0 1.31165912309 0.113716422137 0.0 0.0
7.375 0.00981284226688 0.000782331599524 0.0 0.0 0.00747685755543 4.98687107384e-05 0.0 0.0 1.31242867664 0.114009684665 0.0 0.0
7.385 0.0097919983663 0.000782187419815 0.0 0.0 0.0074566086294 4.98403181592e-05 0.0 0.0 1.31319730631 0.11430310534 0.0 0.0
7.395 0.00977121891338 0.000782041581145 0.0 0.0 0.00743643765688 4.98118782327e-05 0.0 0.0 1.31396501446 0.114596683974 0.0 0.0
7.405 0.00975050364779 0.000781894095258 0.0 0.0 0.00741634424784 4.97833914986e-05 0.0 0.0 1.31473180343 0.114890420382 0.0 0.0
7.415 0.00972985231085 0.000781744973856 0.0 0.0 0.00739632801462 4.97548585209e-05 0.0 0.0 1.31549767555 0.115184314384 0.0 0.0
7.425 0.00970926464498 0.000781594228579 0.0 0.0 0.00737638857198 4.97262798625e-05 0.0 0.0 1.31626263316 0.115478365803 0.0 0.0
7.435 0.00968874039391 0.000781441871 0.0 0.0 0.00735652553703 4.96976560565e-05 0.0 0.0 1.31702667858 0.115772574468 0.0 0.0
7.445 0.00966827930279 0.000781287912649 0.0 0.0 0.00733673852924 4.96689876469e-05 0.0 0.0 1.31778981413 0.11606694021 0.0 0.0
7.455 0.00964788111796 0.000781132364983 0.0 0.0 0.00731702717043 4.96402752089e-05 0.0 0.0 1.31855204214 0.116361462866 0.0 0.0
7.465 0.00962754558698 0.000780975239428 0.0 0.0 0.00729739108472 4.96115192448e-05 0.0 0.0 1.3193133649 0.116656142275 0.0 0.0
7.475 0.00960727245882 0.000780816547319 0.0 0.0 0.00727782989854 4.95827203153e-05 0.0 0.0 1.32007378474 0.11695097828 0.0 0.0
7.485 0.00958706148363 0.000780656299961 0.0 0.0 0.00725834324061 4.95538789683e-05 0.0 0.0 1.32083330394 0.117245970731 0.0 0.0
7.495 0.00956691241271 0.000780494508591 0.0 0.0 0.00723893074191 4.9524995757e-05 0.0 0.0 1.3215919248 0.117541119477 0.0 0.0
7.505 0.00954682499886 0.000780331184373 0.0 0.0 0.00721959203569 4.94960711804e-05 0.0 0.0 1.32234964963 0.117836424373 0.0 0.0
7.515 0.00952679899587 0.000780166338457 0.0 0.0 0.00720032675741 4.94671058073e-05 0.0 0.0 1.32310648069 0.11813188528 0.0 0.0
7.525 0.00950683415881 0.000779999981889 0.0 0.0 0.00718113454476 4.9438100151e-05 0.0 0.0 1.32386242028 0.11842750206 0.0 0.0
7.535 0.009486930244 0.000779832125694 0.0 0.0 0.00716201503764 4.94090547641e-05 0.0 0.0 1.32461747067 0.118723274579 0.0 0.0
7.545 0.00946708700911 0.000779662780817 0.0 0.0 0.00714296787814 4.93799701818e-05 0.0 0.0 1.32537163412 0.119019202705 0.0 0.0
7.555 0.00944730421284 0.000779491958153 0.0 0.0 0.00712399271052 4.93508468954e-05 0.0 0.0 1.32612491291 0.119315286315 0.0 0.0
7.565 0.00942758161503 0.00077931966854 0.0 0.0 0.00710508918118 4.93216854822e-05 0.0 0.0 1.32687730929 0.119611525284 0.0 0.0
7.575 0.00940791897685 0.000779145922781 0.0 0.0 0.00708625693868 4.92924864723e-05 0.0 0.0 1.32762882552 0.119907919492 0.0 0.0
7.585 0.00938831606066 0.000778970731578 0.0 0.0 0.00706749563371 4.92632503364e-05 0.0 0.0 1.32837946385 0.120204468825 0.0 0.0
7.595 0.00936877262989 0.000778794105623 0.0 0.0 0.00704880491904 4.92339776361e-05 0.0 0.0 1.32912922651 0.120501173169 0.0 0.0
7.605 0.00934928844924 0.000778616055521 0.0 0.0 0.00703018444956 4.92046688924e-05 0.0 0.0 1.32987811576 0.120798032416 0.0 0.0
7.615 0.00932986328448 0.00077843659183 0.0 0.0 0.00701163388224 4.91753246237e-05 0.0 0.0 1.33062613382 0.12109504646 0.0 0.0
7.625 0.00931049690259 0.000778255725053 0.0 0.0 0.00699315287611 4.91459453107e-05 0.0 0.0 1.33137328292 0.121392215198 0.0 0.0
7.635 0.00929118907179 0.000778073465652 0.0 0.0 0.00697474109225 4.91165315264e-05 0.0 0.0 1.33211956528 0.121689538532 0.0 0.0
7.645 0.00927193956114 0.000777889824001 0.0 0.0 0.00695639819376 4.90870837552e-05 0.0 0.0 1.33286498313 0.121987016366 0.0 0.0
7.655 0.00925274814118 0.000777704810446 0.0 0.0 0.00693812384578 4.90576024874e-05 0.0 0.0 1.33360953866 0.122284648606 0.0 0.0
7.665 0.00923361458329 0.000777518435275 0.0 0.0 0.00691991771546 4.90280882901e-05 0.0 0.0 1.3343532341 0.122582435164 0.0 0.0
7.675 0.00921453866025 0.000777330708707 0.0 0.0 0.00690177947194 4.89985416168e-05 0.0 0.0 1.33509607163 0.122880375954 0.0 0.0
7.685 0.00919552014568 0.000777141640901 0.0 0.0 0.00688370878631 4.89689630007e-05 0.0 0.0 1.33583805346 0.123178470893 0.0 0.0
7.695 0.00917655881448 0.000776951242001 0.0 0.0 0.00686570533166 4.89393529515e-05 0.0 0.0 1.33657918178 0.1234767199 0.0 0.0
7.705 0.00915765444262 0.000776759522046 0.0 0.0 0.00684776878301 4.89097119601e-05 0.0 0.0 1.33731945876 0.1237751229 0.0 0.0
7.715 0.00913880680711 0.000776566491048 0.0 0.0 0.00682989881734 4.88800405178e-05 0.0 0.0 1.3380588866 0.124073679818 0.0 0.0
7.725 0.00912001568602 0.000776372158966 0.0 0.0 0.00681209511351 4.88503391381e-05 0.0 0.0 1.33879746745 0.124372390583 0.0 0.0
7.735 0.00910128085859 0.000776176535693 0.0 0.0 0.00679435735232 4.88206083084e-05 0.0 0.0 1.3395352035 0.124671255129 0.0 0.0
7.745 0.00908260210517 0.000775979631074 0.0 0.0 0.00677668521647 4.87908485231e-05 0.0 0.0 1.34027209691 0.124970273389 0.0 0.0
7.755 0.00906397920699 0.000775781454902 0.0 0.0 0.00675907839052 4.87610602941e-05 0.0 0.0 1.34100814982 0.125269445302 0.0 0.0
7.765 0.00904541194645 0.000775582016905 0.0 0.0 0.00674153656091 4.87312440768e-05 0.0 0.0 1.3417433644 0.125568770809 0.0 0.0
7.775 0.00902690010703 0.000775381326771 0.0 0.0 0.00672405941593 4.87014003807e-05 0.0 0.0 1.34247774279 0.125868249855 0.0 0.0
7.785 0.00900844347329 0.000775179394138 0.0 0.0 0.00670664664573 4.86715296948e-05 0.0 0.0 1.34321128712 0.126167882384 0.0 0.0
7.795 0.00899004183072 0.000774976228566 0.0 0.0 0.00668929794227 4.86416324873e-05 0.0 0.0 1.34394399955 0.126467668349 0.0 0.0
7.805 0.0089716949658 0.000774771839581 0.0 0.0 0.00667201299933 4.86117092501e-05 0.0 0.0 1.34467588219 0.126767607699 0.0 0.0
7.815 0.00895340266629 0.000774566236655 0.0 0.0 0.0066547915125 4.85817604649e-05 0.0 0.0 1.34540693716 0.127067700391 0.0 0.0
7.825 0.00893516472071 0.000774359429204 0.0 0.0 0.00663763317915 4.85517865914e-05 0.0 0.0 1.3461371666 0.127367946382 0.0 0.0
7.835 0.00891698091873 0.000774151426584 0.0 0.0 0.00662053769845 4.85217881304e-05 0.0 0.0 1.34686657261 0.127668345633 0.0 0.0
7.845 0.008898851051 0.000773942238123 0.0 0.0 0.00660350477132 4.84917655537e-05 0.0 0.0 1.34759515729 0.127968898106 0.0 0.0
7.855 0.00888077490913 0.000773731873069 0.0 0.0 0.00658653410042 4.84617193223e-05 0.0 0.0 1.34832292276 0.128269603768 0.0 0.0
7.865 0.00886275228585 0.000773520340623 0.0 0.0 0.00656962539019 4.84316498856e-05 0.0 0.0 1.3490498711 0.128570462587 0.0 0.0
7.875 0.00884478297473 0.000773307649955 0.0 0.0 0.00655277834677 4.84015577459e-05 0.0 0.0 1.34977600442 0.128871474533 0.0 0.0
7.885 0.00882686677042 0.000773093810146 0.0 0.0 0.00653599267802 4.83714433208e-05 0.0 0.0 1.35050132478 0.12917263958 0.0 0.0
7.895 0.00880900346858 0.000772878830268 0.0 0.0 0.00651926809351 4.83413071278e-05 0.0 0.0 1.35122583428 0.129473957705 0.0 0.0
7.905 0.00879119286567 0.000772662719306 0.0 0.0 0.00650260430452 4.8311149577e-05 0.0 0.0 1.35194953499 0.129775428885 0.0 0.0
7.915 0.00877343475941 0.000772445486212 0.0 0.0 0.00648600102397 4.82809711817e-05 0.0 0.0 1.35267242897 0.130077053101 0.0 0.0
7.925 0.00875572894819 0.000772227139885 0.0 0.0 0.0064694579665 4.82507723392e-05 0.0 0.0 1.35339451829 0.130378830338 0.0 0.0
7.935 0.00873807523152 0.000772007689175 0.0 0.0 0.00645297484838 4.82205535349e-05 0.0 0.0 1.35411580501 0.13068076058 0.0 0.0
7.945 0.00872047340981 0.000771787142865 0.0 0.0 0.00643655138753 4.81903152271e-05 0.0 0.0 1.35483629117 0.130982843816 0.0 0.0
7.955 0.00870292328446 0.000771565509711 0.0 0.0 0.00642018730351 4.81600578471e-05 0.0 0.0 1.35555597883 0.131285080037 0.0 0.0
7.965 0.00868542465782 0.000771342798404 0.0 0.0 0.0064038823175 4.81297818377e-05 0.0 0.0 1.35627487002 0.131587469235 0.0 0.0
7.975 0.00866797733304 0.000771119017588 0.0 0.0 0.00638763615229 4.80994876501e-05 0.0 0.0 1.35699296679 0.131890011406 0.0 0.0
7.985 0.00865058111438 0.00077089417586 0.0 0.0 0.00637144853229 4.80691757438e-05 0.0 0.0 1.35771027115 0.132192706548 0.0 0.0
7.995 0.00863323580698 0.000770668281754 0.0 0.0 0.00635531918349 4.8038846522e-05 0.0 0.0 1.35842678514 0.132495554659 0.0 0.0
8.005 0.00861594121672 0.000770441343771 0.0 0.0 0.00633924783345 4.80085004556e-05 0.0 0.0 1.35914251077 0.132798555743 0.0 0.0
8.015 0.00859869715069 0.000770213370362 0.0 0.0 0.00632323421132 4.79781379637e-05 0.0 0.0 1.35985745005 0.133101709803 0.0 0.0
8.025 0.00858150341661 0.000769984369918 0.0 0.0 0.0063072780478 4.79477594938e-05 0.0 0.0 1.360571605 0.133405016846 0.0 0.0
8.035 0.00856435982336 0.000769754350788 0.0 0.0 0.00629137907511 4.79173654602e-05 0.0 0.0 1.3612849776 0.13370847688 0.0 0.0
8.045 0.0085472661805 0.000769523321268 0.0 0.0 0.00627553702707 4.78869563075e-05 0.0 0.0 1.36199756987 0.134012089918 0.0 0.0
8.055 0.00853022229863 0.00076929128961 0.0 0.0 0.00625975163898 4.78565324239e-05 0.0 0.0 1.36270938379 0.134315855971 0.0 0.0
8.065 0.00851322798909 0.000769058264015 0.0 0.0 0.00624402264764 4.7826094295e-05 0.0 0.0 1.36342042134 0.134619775054 0.0 0.0
8.075 0.00849628306431 0.000768824252628 0.0 0.0 0.00622834979143 4.77956422912e-05 0.0 0.0 1.36413068451 0.134923847185 0.0 0.0
8.085 0.00847938733743 0.000768589263568 0.0 0.0 0.00621273281014 4.77651768652e-05 0.0 0.0 1.36484017526 0.135228072383 0.0 0.0
8.095 0.00846254062249 0.000768353304881 0.0 0.0 0.0061971714451 4.77346983906e-05 0.0 0.0 1.36554889557 0.135532450669 0.0 0.0
8.105 0.00844574273444 0.000768116384582 0.0 0.0 0.0061816654391 4.77042073404e-05 0.0 0.0 1.36625684739 0.135836982067 0.0 0.0
8.115 0.00842899348915 0.000767878510635 0.0 0.0 0.0061662145364 4.7673704106e-05 0.0 0.0 1.36696403269 0.136141666601 0.0 0.0
8.125 0.00841229270316 0.000767639690946 0.0 0.0 0.00615081848271 4.7643189064e-05 0.0 0.0 1.36767045342 0.1364465043 0.0 0.0
8.135 0.00839564019409 0.000767399933397 0.0 0.0 0.00613547702519 4.76126626737e-05 0.0 0.0 1.36837611152 0.136751495192 0.0 0.0
8.145 0.00837903578018 0.000767159245793 0.0 0.0 0.00612018991243 4.75821253017e-05 0.0 0.0 1.36908100894 0.137056639309 0.0 0.0
8.155 0.00836247928074 0.000766917635924 0.0 0.0 0.00610495689445 4.75515773601e-05 0.0 0.0 1.3697851476 0.137361936683 0.0 0.0
8.165 0.00834597051571 0.000766675111507 0.0 0.0 0.00608977772269 4.75210192716e-05 0.0 0.0 1.37048852943 0.13766738735 0.0 0.0
8.175 0.00832950930608 0.000766431680227 0.0 0.0 0.00607465214999 4.74904514209e-05 0.0 0.0 1.37119115637 0.137972991346 0.0 0.0
8.185 0.00831309547352 0.000766187349717 0.0 0.0 0.00605957993061 4.74598742017e-05 0.0 0.0 1.37189303032 0.138278748711 0.0 0.0
8.195 0.00829672884044 0.000765942127576 0.0 0.0 0.00604456082015 4.74292880031e-05 0.0 0.0 1.37259415321 0.138584659484 0.0 0.0
8.205 0.0082804092304 0.000765696021336 0.0 0.0 0.00602959457564 4.73986932404e-05 0.0 0.0 1.37329452693 0.138890723709 0.0 0.0
8.215 0.00826413646737 0.000765449038504 0.0 0.0 0.00601468095546 4.73680902803e-05 0.0 0.0 1.3739941534 0.139196941429 0.0 0.0
8.225 0.00824791037641 0.000765201186537 0.0 0.0 0.00599981971935 4.7337479542e-05 0.0 0.0 1.3746930345 0.13950331269 0.0 0.0
8.235 0.00823173078334 0.000764952472835 0.0 0.0 0.00598501062839 4.73068613565e-05 0.0 0.0 1.37539117212 0.139809837541 0.0 0.0
8.245 0.00821559751467 0.000764702904773 0.0 0.0 0.00597025344501 4.72762361563e-05 0.0 0.0 1.37608856816 0.14011651603 0.0 0.0
8.255 0.00819951039788 0.000764452489657 0.0 0.0 0.005955547933 4.7245604309e-05 0.0 0.0 1.37678522449 0.140423348209 0.0 0.0
8.265 0.00818346926105 0.00076420123477 0.0 0.0 0.00594089385743 4.72149661794e-05 0.0 0.0 1.37748114298 0.14073033413 0.0 0.0
8.275 0.00816747393316 0.000763949147345 0.0 0.0 0.00592629098473 4.71843221732e-05 0.0 0.0 1.3781763255 0.141037473849 0.0 0.0
8.285 0.00815152424405 0.000763696234566 0.0 0.0 0.00591173908258 4.71536726212e-05 0.0 0.0 1.37887077392 0.14134476742 0.0 0.0
8.295 0.00813562002411 0.000763442503576 0.0 0.0 0.00589723792003 4.71230179343e-05 0.0 0.0 1.3795644901 0.141652214904 0.0 0.0
8.305 0.00811976110477 0.000763187961475 0.0 0.0 0.00588278726735 4.70923584757e-05 0.0 0.0 1.38025747587 0.141959816358 0.0 0.0
8.315 0.00810394731798 0.000762932615317 0.0 0.0 0.00586838689615 4.70616946079e-05 0.0 0.0 1.38094973311 0.142267571845 0.0 0.0
8.325 0.00808817849673 0.000762676472118 0.0 0.0 0.00585403657926 4.7031026697e-05 0.0 0.0 1.38164126363 0.142575481426 0.0 0.0
8.335 0.00807245447455 0.000762419538856 0.0 0.0 0.00583973609082 4.70003550807e-05 0.0 0.0 1.38233206929 0.142883545166 0.0 0.0
8.345 0.00805677508575 0.000762161822441 0.0 0.0 0.0058254852062 4.69696801662e-05 0.0 0.0 1.3830221519 0.143191763131 0.0 0.0
8.355 0.00804114016553 0.00076190332977 0.0 0.0 0.00581128370202 4.69390022776e-05 0.0 0.0 1.3837115133 0.143500135389 0.0 0.0
8.365 0.00802554954977 0.000761644067686 0.0 0.0 0.00579713135614 4.6908321782e-05 0.0 0.0 1.3844001553 0.143808662008 0.0 0.0
8.375 0.008010003075 0.000761384042986 0.0 0.0 0.00578302794765 4.68776390519e-05 0.0 0.0 1.38508807972 0.144117343059 0.0 0.0
8.385 0.00799450057864 0.000761123262434 0.0 0.0 0.00576897325687 4.68469544041e-05 0.0 0.0 1.38577528837 0.144426178614 0.0 0.0
8.395 0.00797904189882 0.000760861732743 0.0 0.0 0.00575496706534 4.68162682241e-05 0.0 0.0 1.38646178305 0.144735168746 0.0 0.0
8.405 0.00796362687427 0.000760599460581 0.0 0.0 0.00574100915578 4.67855808325e-05 0.0 0.0 1.38714756555 0.14504431353 0.0 0.0
8.415 0.00794825534462 0.000760336452601 0.0 0.0 0.00572709931215 4.675489258e-05 0.0 0.0 1.38783263768 0.145353613043 0.0 0.0
8.425 0.00793292715012 0.000760072715381 0.0 0.0 0.00571323731955 4.67242038238e-05 0.0 0.0 1.38851700121 0.145663067362 0.0 0.0
8.435 0.00791764213183 0.000759808255476 0.0 0.0 0.00569942296431 4.66935148755e-05 0.0 0.0 1.38920065793 0.145972676567 0.0 0.0
8.445 0.00790240013139 0.000759543079404 0.0 0.0 0.00568565603391 4.6662826114e-05 0.0 0.0 1.38988360961 0.146282440738 0.0 0.0
8.455 0.00788720099134 0.000759277193626 0.0 0.0 0.005671936317 4.66321378305e-05 0.0 0.0 1.39056585803 0.146592359958 0.0 0.0
8.465 0.00787204455475 0.000759010604583 0.0 0.0 0.0056582636034 4.66014504152e-05 0.0 0.0 1.39124740495 0.146902434309 0.0 0.0
8.475 0.00785693066554 0.000758743318659 0.0 0.0 0.00564463768407 4.65707641557e-05 0.0 0.0 1.39192825214 0.147212663877 0.0 0.0
8.485 0.00784185916822 0.00075847534221 0.0 0.0 0.00563105835113 4.65400794116e-05 0.0 0.0 1.39260840134 0.147523048747 0.0 0.0
8.495 0.00782682990803 0.000758206681548 0.0 0.0 0.00561752539783 4.6509396474e-05 0.0 0.0 1.3932878543 0.147833589007 0.0 0.0
8.505 0.00781184273098 0.000757937342936 0.0 0.0 0.00560403861854 4.64787156989e-05 0.0 0.0 1.39396661278 0.148144284745 0.0 0.0
8.515 0.00779689748369 0.000757667332617 0.0 0.0 0.00559059780877 4.64480373909e-05 0.0 0.0 1.39464467851 0.148455136053 0.0 0.0
8.525 0.0077819940135 0.000757396656776 0.0 0.0 0.00557720276514 4.64173618973e-05 0.0 0.0 1.39532205322 0.14876614302 0.0 0.0
8.535 0.00776713216838 0.000757125321578 0.0 0.0 0.00556385328537 4.6386689517e-05 0.0 0.0 1.39599873865 0.14907730574 0.0 0.0
8.545 0.00775231179709 0.000756853333127 0.0 0.0 0.00555054916829 4.63560205769e-05 0.0 0.0 1.39667473651 0.149388624307 0.0 0.0
8.555 0.00773753274899 0.000756580697513 0.0 0.0 0.00553729021382 4.63253553662e-05 0.0 0.0 1.39735004852 0.149700098814 0.0 0.0
8.565 0.00772279487403 0.000756307420763 0.0 0.0 0.00552407622297 4.62946942392e-05 0.0 0.0 1.3980246764 0.15001172936 0.0 0.0
8.575 0.00770809802307 0.000756033508887 0.0 0.0 0.00551090699783 4.62640374862e-05 0.0 0.0 1.39869862186 0.150323516041 0.0 0.0
8.585 0.00769344204733 0.000755758967846 0.0 0.0 0.00549778234156 4.62333854022e-05 0.0 0.0 1.39937188659 0.150635458956 0.0 0.0
8.595 0.00767882679902 0.000755483803569 0.0 0.0 0.00548470205838 4.62027383136e-05 0.0 0.0 1.40004447229 0.150947558205 0.0 0.0
8.605 0.00766425213071 0.000755208021937 0.0 0.0 0.00547166595359 4.6172096536e-05 0.0 0.0 1.40071638066 0.151259813889 0.0 0.0
8.615 0.0076497178958 0.000754931628809 0.0 0.0 0.00545867383352 4.61414603404e-05 0.0 0.0 1.40138761338 0.15157222611 0.0 0.0
8.625 0.00763522394826 0.000754654629992 0.0 0.0 0.00544572550556 4.61108300512e-05 0.0 0.0 1.40205817213 0.151884794972 0.0 0.0
8.635 0.0076207701428 0.000754377031269 0.0 0.0 0.00543282077813 4.60802059437e-05 0.0 0.0 1.4027280586 0.15219752058 0.0 0.0
8.645 0.00760635633472 0.000754098838382 0.0 0.0 0.00541995946068 4.60495883418e-05 0.0 0.0 1.40339727444 0.152510403038 0.0 0.0
8.655 0.00759198237989 0.000753820057025 0.0 0.0 0.00540714136371 4.601897752e-05 0.0 0.0 1.40406582134 0.152823442455 0.0 0.0
8.665 0.00757764813498 0.000753540692872 0.0 0.0 0.0053943662987 4.59883737615e-05 0.0 0.0 1.40473370094 0.153136638937 0.0 0.0
8.675 0.00756335345709 0.000753260751557 0.0 0.0 0.00538163407816 4.59577773911e-05 0.0 0.0 1.4054009149 0.153449992593 0.0 0.0
8.685 0.00754909820414 0.00075298023867 0.0 0.0 0.00536894451563 4.59271886735e-05 0.0 0.0 1.40606746488 0.153763503534 0.0 0.0
8.695 0.00753488223459 0.000752699159777 0.0 0.0 0.00535629742561 4.58966078947e-05 0.0 0.0 1.40673335251 0.154077171872 0.0 0.0
8.705 0.00752070540751 0.000752417520404 0.0 0.0 0.00534369262363 4.58660353255e-05 0.0 0.0 1.40739857945 0.154390997717 0.0 0.0
8.715 0.00750656758263 0.000752135326033 0.0 0.0 0.00533112992616 4.58354712903e-05 0.0 0.0 1.40806314733 0.154704981183 0.0 0.0
8.725 0.0074924686203 0.000751852582118 0.0 0.0 0.00531860915071 4.58049160279e-05 0.0 0.0 1.40872705777 0.155019122385 0.0 0.0
8.735 0.00747840838142 0.000751569294079 0.0 0.0 0.00530613011571 4.57743698311e-05 0.0 0.0 1.4093903124 0.155333421438 0.0 0.0
8.745 0.00746438672757 0.000751285467312 0.0 0.0 0.00529369264059 4.57438329788e-05 0.0 0.0 1.41005291284 0.155647878457 0.0 0.0
8.755 0.0074504035209 0.000751001107155 0.0 0.0 0.00528129654574 4.5713305739e-05 0.0 0.0 1.41071486071 0.155962493561 0.0 0.0
8.765 0.00743645862418 0.000750716218925 0.0 0.0 0.0052689416525 4.56827883996e-05 0.0 0.0 1.41137615762 0.156277266867 0.0 0.0
8.775 0.00742255190085 0.000750430807902 0.0 0.0 0.00525662778314 4.56522811863e-05 0.0 0.0 1.41203680517 0.156592198495 0.0 0.0
8.785 0.00740868321481 0.000750144879335 0.0 0.0 0.00524435476091 4.56217844173e-05 0.0 0.0 1.41269680496 0.156907288565 0.0 0.0
8.795 0.00739485243065 0.00074985843844 0.0 0.0 0.00523212240999 4.55912983502e-05 0.0 0.0 1.41335615858 0.157222537198 0.0 0.0
8.805 0.00738105941348 0.000749571490397 0.0 0.0 0.00521993055547 4.55608232156e-05 0.0 0.0 1.41401486764 0.157537944517 0.0 0.0
8.815 0.00736730402912 0.000749284040353 0.0 0.0 0.00520777902338 4.55303593056e-05 0.0 0.0 1.41467293371 0.157853510643 0.0 0.0
8.825 0.00735358614382 0.000748996093411 0.0 0.0 0.00519566764067 4.54999068625e-05 0.0 0.0 1.41533035837 0.158169235702 0.0 0.0
8.835 0.00733990562458 0.000748707654668 0.0 0.0 0.00518359623521 4.54694661488e-05 0.0 0.0 1.4159871432 0.158485119817 0.0 0.0
8.845 0.00732626233886 0.000748418729157 0.0 0.0 0.00517156463578 4.5439037444e-05 0.0 0.0 1.41664328976 0.158801163115 0.0 0.0
8.855 0.00731265615473 0.0007481293219 0.0 0.0 0.00515957267204 4.54086209775e-05 0.0 0.0 1.41729879964 0.159117365723 0.0 0.0
8.865 0.00729908694082 0.000747839437882 0.0 0.0 0.00514762017457 4.53782170015e-05 0.0 0.0 1.41795367437 0.159433727767 0.0 0.0
8.875 0.00728555456631 0.000747549082047 0.0 0.0 0.00513570697484 4.53478257744e-05 0.0 0.0 1.41860791553 0.159750249377 0.0 0.0
8.885 0.00727205890111 0.000747258259309 0.0 0.0 0.0051238329052 4.53174475441e-05 0.0 0.0 1.41926152465 0.160066930681 0.0 0.0
8.895 0.00725859981546 0.00074696697456 0.0 0.0 0.00511199779889 4.52870825535e-05 0.0 0.0 1.4199145033 0.160383771809 0.0 0.0
8.905 0.0072451771803 0.00074667523265 0.0 0.0 0.00510020149 4.52567310527e-05 0.0 0.0 1.420566853 0.160700772893 0.0 0.0
8.915 0.00723179086712 0.000746383038407 0.0 0.0 0.00508844381352 4.52263932725e-05 0.0 0.0 1.4212185753 0.161017934065 0.0 0.0
8.925 0.00721844074791 0.000746090396619 0.0 0.0 0.0050767246053 4.51960694781e-05 0.0 0.0 1.42186967172 0.161335255456 0.0 0.0
8.935 0.00720512669533 0.000745797312045 0.0 0.0 0.00506504370202 4.5165759877e-05 0.0 0.0 1.42252014379 0.161652737201 0.0 0.0
8.945 0.00719184858239 0.00074550378941 0.0 0.0 0.00505340094125 4.51354647269e-05 0.0 0.0 1.42316999304 0.161970379433 0.0 0.0
8.955 0.00717860628284 0.000745209833424 0.0 0.0 0.00504179616139 4.51051842552e-05 0.0 0.0 1.42381922098 0.162288182287 0.0 0.0
8.965 0.00716539967089 0.000744915448734 0.0 0.0 0.00503022920169 4.5074918706e-05 0.0 0.0 1.42446782912 0.1626061459 0.0 0.0
8.975 0.00715222862134 0.000744620639994 0.0 0.0 0.00501869990222 4.50446682864e-05 0.0 0.0 1.42511581897 0.162924270407 0.0 0.0
8.985 0.00713909300941 0.000744325411802 0.0 0.0 0.00500720810391 4.5014433264e-05 0.0 0.0 1.42576319203 0.163242555947 0.0 0.0
8.995 0.00712599271101 0.000744029768735 0.0 0.0 0.00499575364849 4.49842138253e-05 0.0 0.0 1.42640994981 0.163561002657 0.0 0.0
9.005 0.0071129276025 0.000743733715344 0.0 0.0 0.00498433637853 4.495401024e-05 0.0 0.0 1.42705609379 0.163879610676 0.0 0.0
9.015 0.00709989756074 0.000743437256135 0.0 0.0 0.00497295613743 4.49238226915e-05 0.0 0.0 1.42770162546 0.164198380144 0.0 0.0
9.025 0.00708690246325 0.000743140395599 0.0 0.0 0.00496161276936 4.48936514237e-05 0.0 0.0 1.42834654631 0.1645173112 0.0 0.0
9.035 0.00707394218793 0.000742843138197 0.0 0.0 0.00495030611934 4.48634966451e-05 0.0 0.0 1.42899085781 0.164836403987 0.0 0.0
9.045 0.00706101661327 0.00074254548835 0.0 0.0 0.00493903603317 4.48333585986e-05 0.0 0.0 1.42963456145 0.165155658646 0.0 0.0
9.055 0.00704812561826 0.000742247450462 0.0 0.0 0.00492780235745 4.48032374763e-05 0.0 0.0 1.43027765868 0.165475075319 0.0 0.0
9.065 0.00703526908241 0.000741949028897 0.0 0.0 0.00491660493957 4.47731335094e-05 0.0 0.0 1.43092015098 0.165794654149 0.0 0.0
9.075 0.00702244688583 0.000741650227996 0.0 0.0 0.00490544362772 4.47430468928e-05 0.0 0.0 1.4315620398 0.16611439528 0.0 0.0
9.085 0.00700965890895 0.000741351052075 0.0 0.0 0.00489431827086 4.47129778473e-05 0.0 0.0 1.4322033266 0.166434298858 0.0 0.0
9.095 0.00699690503296 0.000741051505411 0.0 0.0 0.00488322871874 4.46829266118e-05 0.0 0.0 1.43284401284 0.166754365026 0.0 0.0
9.105 0.00698418513928 0.000740751592264 0.0 0.0 0.00487217482186 4.46528933506e-05 0.0 0.0 1.43348409995 0.167074593931 0.0 0.0
9.115 0.00697149911008 0.000740451316859 0.0 0.0 0.00486115643151 4.46228782927e-05 0.0 0.0 1.43412358938 0.16739498572 0.0 0.0
9.125 0.00695884682794 0.0007401506834 0.0 0.0 0.00485017339974 4.45928816373e-05 0.0 0.0 1.43476248257 0.16771554054 0.0 0.0
9.135 0.00694622817582 0.000739849696046 0.0 0.0 0.00483922557936 4.4562903592e-05 0.0 0.0 1.43540078095 0.168036258538 0.0 0.0
9.145 0.0069336430374 0.000739548358955 0.0 0.0 0.00482831282393 4.45329443547e-05 0.0 0.0 1.43603848595 0.168357139863 0.0 0.0
9.155 0.00692109129665 0.000739246676226 0.0 0.0 0.00481743498776 4.45030041136e-05 0.0 0.0 1.43667559899 0.168678184665 0.0 0.0
9.165 0.00690857283816 0.000738944651963 0.0 0.0 0.00480659192589 4.44730831065e-05 0.0 0.0 1.4373121215 0.168999393092 0.0 0.0
9.175 0.00689608754704 0.00073864229022 0.0 0.0 0.00479578349415 4.44431814819e-05 0.0 0.0 1.43794805488 0.169320765295 0.0 0.0
9.185 0.00688363530868 0.00073833959503 0.0 0.0 0.00478500954904 4.4413299456e-05 0.0 0.0 1.43858340054 0.169642301426 0.0 0.0
9.195 0.00687121600922 0.000738036570402 0.0 0.0 0.00477426994783 4.43834372203e-05 0.0 0.0 1.4392181599 0.169964001636 0.0 0.0
9.205 0.00685882953503 0.000737733220318 0.0 0.0 0.00476356454853 4.43535949764e-05 0.0 0.0 1.43985233436 0.170285866077 0.0 0.0
9.215 0.00684647577319 0.000737429548729 0.0 0.0 0.00475289320984 4.43237729052e-05 0.0 0.0 1.4404859253 0.170607894902 0.0 0.0
9.225 0.00683415461114 0.000737125559568 0.0 0.0 0.00474225579119 4.42939711887e-05 0.0 0.0 1.44111893412 0.170930088264 0.0 0.0
9.235 0.00682186593677 0.00073682125673 0.0 0.0 0.00473165215274 4.42641900281e-05 0.0 0.0 1.44175136222 0.171252446316 0.0 0.0
9.245 0.00680960963843 0.000736516644092 0.0 0.0 0.00472108215535 4.42344295829e-05 0.0 0.0 1.44238321096 0.171574969215 0.0 0.0
9.255 0.00679738560513 0.000736211725509 0.0 0.0 0.00471054566056 4.42046900659e-05 0.0 0.0 1.44301448175 0.171897657114 0.0 0.0
9.265 0.00678519372606 0.000735906504796 0.0 0.0 0.00470004253065 4.41749716403e-05 0.0 0.0 1.44364517593 0.172220510169 0.0 0.0
9.275 0.00677303389112 0.000735600985757 0.0 0.0 0.00468957262858 4.41452744896e-05 0.0 0.0 1.4442752949 0.172543528537 0.0 0.0
9.285 0.00676090599052 0.000735295172162 0.0 0.0 0.00467913581801 4.41155987856e-05 0.0 0.0 1.44490484001 0.172866712373 0.0 0.0
9.295 0.00674880991498 0.000734989067755 0.0 0.0 0.00466873196327 4.40859447295e-05 0.0 0.0 1.44553381262 0.173190061836 0.0 0.0
9.305 0.0067367455557 0.000734682676267 0.0 0.0 0.00465836092939 4.40563124779e-05 0.0 0.0 1.4461622141 0.173513577084 0.0 0.0
9.315 0.00672471280437 0.000734376001388 0.0 0.0 0.00464802258208 4.40267021911e-05 0.0 0.0 1.44679004579 0.173837258273 0.0 0.0
9.325 0.006712711553 0.000734069046792 0.0 0.0 0.00463771678773 4.39971140657e-05 0.0 0.0 1.44741730905 0.174161105564 0.0 0.0
9.335 0.00670074169418 0.000733761816129 0.0 0.0 0.00462744341338 4.39675482662e-05 0.0 0.0 1.44804400521 0.174485119115 0.0 0.0
9.345 0.00668880312093 0.000733454313014 0.0 0.0 0.00461720232677 4.39380049571e-05 0.0 0.0 1.44867013562 0.174809299087 0.0 0.0
9.355 0.00667689572658 0.000733146541057 0.0 0.0 0.00460699339629 4.39084843035e-05 0.0 0.0 1.44929570161 0.175133645639 0.0 0.0
9.365 0.00666501940515 0.000732838503824 0.0 0.0 0.00459681649098 4.38789864744e-05 0.0 0.0 1.44992070452 0.175458158933 0.0 0.0
9.375 0.00665317405089 0.000732530204861 0.0 0.0 0.00458667148055 4.38495116489e-05 0.0 0.0 1.45054514567 0.17578283913 0.0 0.0
9.385 0.00664135955861 0.00073222164771 0.0 0.0 0.00457655823537 4.38200599683e-05 0.0 0.0 1.45116902638 0.176107686391 0.0 0.0
9.395 0.00662957582344 0.000731912835858 0.0 0.0 0.00456647662642 4.37906315864e-05 0.0 0.0 1.45179234798 0.176432700879 0.0 0.0
9.405 0.00661782274114 0.000731603772787 0.0 0.0 0.00455642652538 4.37612266862e-05 0.0 0.0 1.45241511177 0.176757882757 0.0 0.0
9.415 0.00660610020768 0.000731294461955 0.0 0.0 0.00454640780452 4.37318454279e-05 0.0 0.0 1.45303731907 0.177083232188 0.0 0.0
9.425 0.00659440811966 0.00073098490679 0.0 0.0 0.00453642033679 4.37024879511e-05 0.0 0.0 1.45365897119 0.177408749336 0.0 0.0
9.435 0.00658274637395 0.000730675110707 0.0 0.0 0.00452646399574 4.36731544163e-05 0.0 0.0 1.45428006942 0.177734434364 0.0 0.0
9.445 0.00657111486793 0.00073036507709 0.0 0.0 0.00451653865557 4.36438449824e-05 0.0 0.0 1.45490061506 0.178060287437 0.0 0.0
9.455 0.00655951349945 0.000730054809291 0.0 0.0 0.0045066441911 4.36145597924e-05 0.0 0.0 1.45552060941 0.17838630872 0.0 0.0
9.465 0.00654794216661 0.000729744310657 0.0 0.0 0.00449678047776 4.3585299017e-05 0.0 0.0 1.45614005376 0.178712498379 0.0 0.0
9.475 0.00653640076814 0.000729433584508 0.0 0.0 0.00448694739161 4.35560627725e-05 0.0 0.0 1.45675894939 0.17903885658 0.0 0.0
9.485 0.00652488920311 0.000729122634129 0.0 0.0 0.00447714480934 4.35268512464e-05 0.0 0.0 1.45737729758 0.179365383489 0.0 0.0
9.495 0.0065134073709 0.000728811462803 0.0 0.0 0.00446737260822 4.34976645469e-05 0.0 0.0 1.45799509961 0.179692079273 0.0 0.0
9.505 0.00650195517145 0.000728500073768 0.0 0.0 0.00445763066616 4.34685028496e-05 0.0 0.0 1.45861235675 0.180018944098 0.0 0.0
9.515 0.00649053250509 0.000728188470258 0.0 0.0 0.00444791886164 4.34393662833e-05 0.0 0.0 1.45922907027 0.180345978133 0.0 0.0
9.525 0.00647913927251 0.000727876655479 0.0 0.0 0.00443823707376 4.34102549921e-05 0.0 0.0 1.45984524144 0.180673181545 0.0 0.0
9.535 0.00646777537478 0.000727564632605 0.0 0.0 0.00442858518222 4.3381169122e-05 0.0 0.0 1.46046087151 0.181000554503 0.0 0.0
9.545 0.0064564407135 0.000727252404807 0.0 0.0 0.00441896306731 4.33521088085e-05 0.0 0.0 1.46107596175 0.181328097176 0.0 0.0
9.555 0.00644513519061 0.000726939975224 0.0 0.0 0.00440937060991 4.33230741719e-05 0.0 0.0 1.46169051341 0.181655809732 0.0 0.0
9.565 0.00643385870838 0.000726627346969 0.0 0.0 0.00439980769148 4.32940653889e-05 0.0 0.0 1.46230452773 0.181983692342 0.0 0.0
9.575 0.00642261116956 0.000726314523144 0.0 0.0 0.00439027419406 4.32650825662e-05 0.0 0.0 1.46291800595 0.182311745176 0.0 0.0
9.585 0.00641139247734 0.000726001506825 0.0 0.0 0.00438077000029 4.32361258391e-05 0.0 0.0 1.46353094933 0.182639968403 0.0 0.0
9.595 0.00640020253521 0.000725688301061 0.0 0.0 0.00437129499337 4.32071953404e-05 0.0 0.0 1.4641433591 0.182968362194 0.0 0.0
9.605 0.00638904124711 0.000725374908895 0.0 0.0 0.00436184905707 4.31782912198e-05 0.0 0.0 1.46475523648 0.183296926721 0.0 0.0
9.615 0.00637790851734 0.000725061333331 0.0 0.0 0.00435243207574 4.31494135865e-05 0.0 0.0 1.46536658272 0.183625662155 0.0 0.0
9.625 0.00636680425067 0.000724747577365 0.0 0.0 0.00434304393431 4.31205625717e-05 0.0 0.0 1.46597739902 0.183954568668 0.0 0.0
9.635 0.00635572835214 0.00072443364397 0.0 0.0 0.00433368451822 4.30917383141e-05 0.0 0.0 1.46658768662 0.184283646432 0.0 0.0
9.645 0.0063446807273 0.000724119536095 0.0 0.0 0.00432435371354 4.30629409301e-05 0.0 0.0 1.46719744674 0.18461289562 0.0 0.0
9.655 0.00633366128198 0.000723805256665 0.0 0.0 0.00431505140684 4.30341705622e-05 0.0 0.0 1.46780668057 0.184942316404 0.0 0.0
9.665 0.00632266992245 0.000723490808606 0.0 0.0 0.00430577748528 4.30054273017e-05 0.0 0.0 1.46841538934 0.185271908957 0.0 0.0
9.675 0.00631170655541 0.000723176194795 0.0 0.0 0.00429653183653 4.29767112966e-05 0.0 0.0 1.46902357425 0.185601673454 0.0 0.0
9.685 0.00630077108776 0.000722861418106 0.0 0.0 0.00428731434886 4.29480226468e-05 0.0 0.0 1.4696312365 0.185931610068 0.0 0.0
9.695 0.00628986342704 0.000722546481395 0.0 0.0 0.00427812491104 4.29193614898e-05 0.0 0.0 1.47023837729 0.186261718974 0.0 0.0
9.705 0.00627898348093 0.000722231387486 0.0 0.0 0.00426896341241 4.28907279345e-05 0.0 0.0 1.4708449978 0.186592000346 0.0 0.0
9.715 0.00626813115767 0.000721916139194 0.0 0.0 0.00425982974281 4.28621221026e-05 0.0 0.0 1.47145109924 0.186922454358 0.0 0.0
9.725 0.0062573063657 0.00072160073931 0.0 0.0 0.00425072379265 4.28335441024e-05 0.0 0.0 1.47205668279 0.187253081187 0.0 0.0
9.735 0.00624650901395 0.000721285190607 0.0 0.0 0.00424164545287 4.28049940543e-05 0.0 0.0 1.47266174963 0.187583881007 0.0 0.0
9.745 0.00623573901166 0.000720969495838 0.0 0.0 0.0042325946149 4.27764720687e-05 0.0 0.0 1.47326630094 0.187914853995 0.0 0.0
9.755 0.00622499626855 0.000720653657743 0.0 0.0 0.00422357117075 4.27479782695e-05 0.0 0.0 1.47387033789 0.188246000327 0.0 0.0
9.765 0.00621428069454 0.000720337679025 0.0 0.0 0.00421457501291 4.27195127461e-05 0.0 0.0 1.47447386166 0.188577320179 0.0 0.0
9.775 0.00620359220001 0.00072002156239 0.0 0.0 0.00420560603441 4.269107562e-05 0.0 0.0 1.4750768734 0.188908813728 0.0 0.0
9.785 0.00619293069568 0.000719705310514 0.0 0.0 0.00419666412878 4.26626670009e-05 0.0 0.0 1.4756793743 0.189240481151 0.0 0.0
9.795 0.00618229609267 0.000719388926056 0.0 0.0 0.00418774919008 4.26342869968e-05 0.0 0.0 1.4762813655 0.189572322626 0.0 0.0
9.805 0.00617168830242 0.000719072411656 0.0 0.0 0.00417886111287 4.26059356978e-05 0.0 0.0 1.47688284816 0.18990433833 0.0 0.0
9.815 0.00616110723671 0.000718755769934 0.0 0.0 0.00416999979222 4.25776132256e-05 0.0 0.0 1.47748382343 0.190236528442 0.0 0.0
9.825 0.00615055280772 0.000718439003496 0.0 0.0 0.0041611651237 4.25493196737e-05 0.0 0.0 1.47808429247 0.190568893138 0.0 0.0
9.835 0.00614002492793 0.00071812211493 0.0 0.0 0.0041523570034 4.25210551513e-05 0.0 0.0 1.47868425642 0.190901432599 0.0 0.0
9.845 0.00612952351027 0.000717805106802 0.0 0.0 0.00414357532788 4.24928197529e-05 0.0 0.0 1.47928371641 0.191234147002 0.0 0.0
9.855 0.00611904846789 0.000717487981661 0.0 0.0 0.00413481999422 4.24646135786e-05 0.0 0.0 1.47988267359 0.191567036527 0.0 0.0
9.865 0.00610859971435 0.000717170742038 0.0 0.0 0.00412609089997 4.24364367383e-05 0.0 0.0 1.4804811291 0.191900101354 0.0 0.0
9.875 0.00609817716362 0.000716853390448 0.0 0.0 0.0041173879432 4.24082893149e-05 0.0 0.0 1.48107908405 0.192233341661 0.0 0.0
9.885 0.0060877807299 0.000716535929385 0.0 0.0 0.00410871102244 4.23801714085e-05 0.0 0.0 1.48167653959 0.192566757629 0.0 0.0
9.895 0.00607741032779 0.000716218361336 0.0 0.0 0.00410006003672 4.23520831208e-05 0.0 0.0 1.48227349682 0.192900349439 0.0 0.0
9.905 0.00606706587229 0.000715900688753 0.0 0.0 0.00409143488555 4.23240245326e-05 0.0 0.0 1.48286995688 0.193234117269 0.0 0.0
9.915 0.00605674727867 0.000715582914084 0.0 0.0 0.00408283546891 4.22959957485e-05 0.0 0.0 1.48346592087 0.193568061302 0.0 0.0
9.925 0.00604645446247 0.000715265039763 0.0 0.0 0.00407426168727 4.22679968526e-05 0.0 0.0 1.48406138992 0.193902181717 0.0 0.0
9.935 0.00603618733979 0.00071494706819 0.0 0.0 0.00406571344156 4.22400279531e-05 0.0 0.0 1.48465636512 0.194236478697 0.0 0.0
9.945 0.00602594582679 0.00071462900176 0.0 0.0 0.00405719063319 4.221208911e-05 0.0 0.0 1.48525084759 0.194570952422 0.0 0.0
9.955 0.00601572984014 0.000714310842854 0.0 0.0 0.00404869316404 4.21841804402e-05 0.0 0.0 1.48584483842 0.194905603075 0.0 0.0
9.965 0.00600553929686 0.000713992593833 0.0 0.0 0.00404022093644 4.21563020144e-05 0.0 0.0 1.48643833872 0.195240430837 0.0 0.0
9.975 0.00599537411415 0.00071367425703 0.0 0.0 0.00403177385322 4.2128453913e-05 0.0 0.0 1.48703134958 0.19557543589 0.0 0.0
9.985 0.00598523420968 0.000713355834778 0.0 0.0 0.00402335181761 4.2100636236e-05 0.0 0.0 1.48762387209 0.195910618417 0.0 0.0
9.995 0.00597511950145 0.00071303732939 0.0 0.0 0.00401495473336 4.20728490626e-05 0.0 0.0 1.48821590734 0.1962459786 0.0 0.0


==> aux/fits/World/CrossSectionsOnly/SplinesWithVariableKnots.dat <==
0.005 0.983787398915 9.17736256759e-05 0.000472054048692 0.00115570468596 0.987271501834 0.000180763185043 0.000684831670429 0.00101713847273 0.996470977932 0.000227691596659 0.000951105887 0.001479124953
0.015 0.952965453853 0.000236728601077 0.00113456271943 0.00237980911524 0.961941121518 0.000463182393449 0.00128036038917 0.00291263543824 0.990669213044 0.000600188868365 0.002288398962 0.003075097331
0.025 0.924092747823 0.000339647748996 0.00149077202843 0.00262528604577 0.93689067139 0.000656757574801 0.00121637583648 0.00455006035854 0.986340003207 0.000878189613629 0.002989372747 0.003280039328
0.035 0.896964651728 0.000410484954578 0.00161339925246 0.00233425578029 0.912234643496 0.000779301298089 0.000791407936084 0.00586733703485 0.983260894685 0.00107879547859 0.004168969151 0.00259737469
0.045 0.8713989077 0.000457728154008 0.00156453963914 0.00184303020745 0.888068128615 0.000846416962537 0.000558041101003 0.00682842073598 0.981229794907 0.00121715167808 0.00626218824 0.001605359035
0.055 0.847233423179 0.000488449600122 0.00139679731323 0.00130100616694 0.864468944457 0.000871737144145 0.000766458215117 0.0074201297231 0.98006230138 0.0013068147025 0.008120429573 0.000630999342
0.065 0.82432429263 0.000508326688723 0.00115429527118 0.000881697100191 0.841499533507 0.000867120697166 0.00106994398087 0.0076493343093 0.979589720264 0.00135996779635 0.009515246446 0.000879812545
0.075 0.802544021553 0.000521664542734 0.000967090869758 0.000590824813456 0.819208656532 0.000842797606776 0.00136263868378 0.00754046143344 0.979657642964 0.00138748719952 0.010292582109 0.001454683639
0.085 0.781779930575 0.000531458829525 0.0012096782246 0.000447991536832 0.797632905188 0.000807442196503 0.00161916911226 0.00713327848392 0.980124974143 0.00139886575821 0.010374682466 0.002060165954
0.095 0.761932719971 0.000539535556397 0.0011834458343 0.000440218757619 0.776798053823 0.000768156494945 0.00189693150729 0.00652857571237 0.980863322483 0.00140202016743 0.009849773691 0.00272730474
0.105 0.742915177341 0.000546776733136 0.00101864867683 0.000668480598183 0.756720268403 0.000730364634238 0.00213700361463 0.00587718703221 0.981756678606 0.00140304926479 0.008991541081 0.003346389955
0.115 0.724651013157 0.000553406053521 0.000944951643044 0.00100198905695 0.737407188407 0.000697668544766 0.00234809176376 0.00517704047028 0.982701314213 0.00140605326376 0.008016014659 0.003832080321
0.125 0.70707381063 0.000559284900284 0.000815712813323 0.00134724917766 0.71885889545 0.000671782100498 0.00250270567958 0.00447175529202 0.983605844075 0.00141313744384 0.00695392405 0.004239527635
0.135 0.690126077944 0.000564170790126 0.000665564912039 0.00162640998078 0.701068781029 0.00065268264423 0.00259247470648 0.00373210657566 0.984391398704 0.00142467322044 0.005862200994 0.004484060533
0.145 0.673758392212 0.000567908001138 0.000500872729768 0.00181327211112 0.684024324182 0.00063903722382 0.00258853417108 0.00300754584998 0.984991861244 0.00143979389884 0.004638857859 0.004560446456
0.155 0.657928625721 0.000570542875546 0.0003482455329 0.00190558448779 0.667707788733 0.000628809655965 0.00250065561715 0.00230919558594 0.985354127692 0.00145701292548 0.003491993257 0.004414404658
0.165 0.642601246061 0.000572368024344 0.000211823409941 0.0019719414739 0.652096848612 0.000619862502525 0.00234528435082 0.00168493178253 0.985438355404 0.00147482495254 0.00236344162 0.004328544895
0.175 0.627746682686 0.00057390573747 0.000158359884589 0.00198218026187 0.637165148851 0.000610404122725 0.00211177391722 0.00114746401342 0.985218171173 0.00149218149938 0.001486177591 0.004599094576
0.185 0.613340753217 0.000575839627176 0.00031381077066 0.0019348618884 0.622882808964 0.000599235084668 0.00181190561182 0.000716157068148 0.984680816986 0.00150878523138 0.000977777338 0.004560428599
0.195 0.599364143566 0.000578905612842 0.000513035994715 0.00185797332308 0.609216874718 0.000585825932666 0.0014598232217 0.000514045119793 0.983827218909 0.00152518727141 0.000719124158 0.004270633897
0.205 0.585801936556 0.000583756580705 0.000748154481174 0.00176932480001 0.596131723601 0.000570281961048 0.00107174809628 0.000624033936624 0.982671972258 0.00154269153732 0.001290674896 0.004349457574
0.215 0.572643184295 0.000590824202389 0.00101760502338 0.00167797477613 0.583589428756 0.000553236516976 0.00100289837566 0.000813219689918 0.981243244101 0.00156308274518 0.002021302188 0.004544369064
0.225 0.559880520053 0.000600206557777 0.0012938797209 0.00173313804067 0.571550085616 0.000535695056464 0.00109009041114 0.00104540662848 0.979582602021 0.00158821396208 0.002902105247 0.004887589792
0.235 0.547509805821 0.000611608500441 0.00155842030812 0.00175162971889 0.559972105011 0.00051883787979 0.0010891862852 0.00130531361709 0.977744785716 0.00161952530335 0.003874154938 0.005016733612
0.245 0.535529812155 0.000624350473697 0.00178455450377 0.00171779860396 0.548812476157 0.000503794015091 0.00107958368124 0.00154619812207 0.97579744525 0.00165760253574 0.004752133052 0.005039631966
0.255 0.523941492828 0.00063745771594 0.00195495088693 0.00161754485228 0.538027575057 0.000491400383199 0.00106274585244 0.00175236807256 0.973819032923 0.00170190091751 0.005480821313 0.004854238283
0.265 0.512737952505 0.000650136868668 0.00206177120704 0.00151879407113 0.527586249984 0.00048169723752 0.00105982894814 0.00192607778248 0.971856170476 0.00175090288908 0.005993364542 0.004809226041
0.275 0.501903357326 0.000662058603303 0.00210762750475 0.00142858265911 0.517471129815 0.000474143913138 0.00103613552275 0.00204568429062 0.969915669508 0.00180303114395 0.006524786098 0.004693370568
0.285 0.491422046544 0.000673124148966 0.00209634905783 0.0013538675634 0.507666496208 0.000468173686361 0.00102411416701 0.00211416959379 0.968001729905 0.00185707702224 0.007178465249 0.004610291208
0.295 0.481278931534 0.000683418264764 0.00203247190284 0.00121477410849 0.498157647194 0.000463257705178 0.000976114670475 0.00213516373303 0.966117722463 0.00191224510709 0.007676027839 0.004323121289
0.305 0.471459470108 0.000693172655718 0.00192195843899 0.00107340940912 0.488930828055 0.00045893579077 0.000951135318761 0.00212010739046 0.964266196885 0.00196815305495 0.008016077612 0.004063340142
0.315 0.461949642184 0.000702728922178 0.00204235179875 0.000936958604947 0.479973167343 0.000454834600455 0.000927720910611 0.00208975296002 0.962448890093 0.00202480528041 0.008199452603 0.003805030541
0.325 0.452735926739 0.000712500988094 0.00213717407774 0.000729059517061 0.471272617637 0.000450675051757 0.000831961209475 0.00202563233556 0.960666734697 0.00208254823785 0.008411199648 0.003237200067
0.335 0.443805279955 0.000722937081887 0.00219574708764 0.000567213489414 0.462817900638 0.000446271757791 0.000743610254859 0.00194015569357 0.958919867497 0.00214201145516 0.008622215351 0.002542453112
0.345 0.435145114499 0.000734481942733 0.00221854205919 0.000630434242778 0.454598456254 0.000441527138477 0.000633539007371 0.00186489774003 0.957207637888 0.00220403718369 0.008708047847 0.002590745668
0.355 0.42674327986 0.000747540825156 0.00223320370533 0.000815663566667 0.446604395378 0.000436421918643 0.000610350968889 0.00182529785778 0.955528616102 0.0022696009213 0.008844709412 0.003127963456
0.365 0.418588043688 0.000762447611128 0.00229181357466 0.000975185436343 0.438826456022 0.00043100368104 0.000625305095152 0.00177647909639 0.953880601187 0.00233972593369 0.008881270036 0.003576392168
0.375 0.410668074079 0.00077943971988 0.00231639661128 0.00110329781358 0.431255962607 0.000425373873936 0.000627570669237 0.00172598859485 0.952260628689 0.00241539645147 0.00887987963 0.003932787638
0.385 0.402972422732 0.000798642096085 0.00241414137749 0.00119515083775 0.42388478808 0.000419673755121 0.000728513943301 0.00168242612034 0.950664977996 0.00249747517212 0.009465831 0.004193908877
0.395 0.39549050896 0.000820061695499 0.00251597936794 0.00124962662709 0.416705318717 0.000414069328621 0.000813520760105 0.00170726188104 0.94908917932 0.00258663193688 0.009967090399 0.004355047522
0.405 0.38821210448 0.000843592315551 0.0025910794553 0.0012666765347 0.409710421377 0.000408735337705 0.000913542012003 0.00173374544013 0.947528020335 0.00268328929683 0.01037768111 0.004493729744
0.415 0.381127318942 0.000869028524183 0.00268661403001 0.00126201909397 0.402893412992 0.00040383888093 0.00098750404082 0.00174499442803 0.945975552473 0.00278758975746 0.010700496608 0.004582511439
0.425 0.374226586172 0.000896086345142 0.00280354388643 0.0013768636513 0.396248032154 0.000399522949174 0.00105280906893 0.00174208272055 0.944425096919 0.002899386598 0.010940574402 0.004876718015
0.435 0.36750065107 0.000924428270086 0.00295770015872 0.00153173805524 0.389768412672 0.000395891104847 0.00111836628181 0.00172614650835 0.942869250358 0.00301825791838 0.011413953399 0.005433221493
0.445 0.360940557132 0.000953690317813 0.00313803961943 0.00165657721353 0.383449058863 0.000392994422074 0.0011620894631 0.00169837730002 0.941299890531 0.00314354168955 0.011960744429 0.005935092423
0.455 0.354537634571 0.000983509550255 0.00331157517674 0.00192600775416 0.37728482254 0.000390822244571 0.00118514263406 0.00169088836099 0.939708181696 0.00327438835589 0.0124250677 0.006325046626
0.465 0.348283488995 0.00101355135188 0.00347509289365 0.00221061759746 0.371270881532 0.000389297522054 0.00118928429445 0.0016962456984 0.938084580076 0.00340982772765 0.012814889193 0.007292627905
0.475 0.34216999061 0.00104353610006 0.00364392762117 0.00248128666581 0.365402719604 0.000388277446135 0.00118049919556 0.00168830271377 0.936418839417 0.00354884781941 0.013286755364 0.00832988204
0.485 0.336189263928 0.00107326569261 0.00379722160804 0.00273416447192 0.359676107729 0.000387559413549 0.00115368892397 0.00166851410265 0.934700016774 0.00369048440282 0.013981202384 0.009313041956
0.495 0.33033367795 0.00110265029888 0.00393451830081 0.00296538683837 0.354087086577 0.000386891318069 0.00111535218548 0.00163837795389 0.93291647867 0.00383392151837 0.014717516604 0.010227479758
0.505 0.324595928837 0.00113174450463 0.00406586156629 0.00317877218368 0.348631929141 0.000385988550539 0.00106093920852 0.00159940924491 0.931056227796 0.00397863562107 0.015416060441 0.011058185106
0.515 0.318971063884 0.00116094142323 0.00421083939968 0.00342364617139 0.343306662194 0.000384628707419 0.000991906950517 0.00156117345113 0.929114109947 0.00412517591967 0.016077483437 0.011823244486
0.525 0.313456504366 0.00119087556375 0.0043496208435 0.00365568909924 0.338107044777 0.000382698822443 0.000910235796031 0.0015270848335 0.927092496917 0.00427507492427 0.016699411516 0.0127010824
0.535 0.308050018555 0.00122215010344 0.00448062654257 0.00386516328355 0.333029014831 0.000380136950093 0.000821085186069 0.00148427731183 0.924994534517 0.00442999616024 0.017279196876 0.013523388003
0.545 0.302749612895 0.00125528377 0.00460305076714 0.00405209977284 0.32806869967 0.000376921812608 0.000795693780077 0.00143648329279 0.922823826833 0.00459156684315 0.017814229728 0.014320584968
0.555 0.297553516042 0.00129067614871 0.00471609323479 0.00421656733812 0.323222406132 0.000373065913391 0.000789542845963 0.00139185588764 0.920584434729 0.00476125352324 0.018301935426 0.015037855648
0.565 0.292460163955 0.00132858316726 0.00481895967172 0.00435866948922 0.318486611324 0.000368609453157 0.000772276241563 0.00133895915146 0.918280874476 0.00494025250062 0.018739771119 0.015673714956
0.575 0.287468185971 0.00136910336919 0.00491086232126 0.00447854170161 0.313857953889 0.00036361482421 0.000761089393882 0.00127854021247 0.915918116486 0.00512939936083 0.019125221982 0.016226902997
0.585 0.282576391794 0.00141217474893 0.00499102038827 0.00457634882784 0.309333225795 0.00035816170753 0.000742086985959 0.00121135775724 0.913501584147 0.00532910120131 0.01945579704 0.01669637944
0.595 0.277783759339 0.00145758093183 0.00505866043254 0.00465228270152 0.304909364569 0.000352342550449 0.000715981276093 0.00114673486447 0.911037152737 0.00553929322623 0.019729024665 0.017081318119
0.605 0.273089423366 0.00150496462941 0.00511301671556 0.00470655989833 0.300583445979 0.000346258184681 0.000683949484754 0.00110665846324 0.908531148404 0.00575941944484 0.019942447762 0.017381101932
0.615 0.268492664848 0.00155384598347 0.00515333149968 0.0047394196615 0.296352677136 0.000340013694301 0.000658396366542 0.00105638301864 0.905990347188 0.00598843491229 0.020093618724 0.017595318091
0.625 0.263992901035 0.00160364337947 0.00550370370625 0.00475112196377 0.292214389968 0.000333714239186 0.000636601324144 0.00100248683838 0.903421974061 0.00622482558475 0.021619963568 0.017794011829
0.635 0.25958967615 0.00165369472316 0.00582904275435 0.00484252519458 0.288166035067 0.000327460890683 0.000611078690456 0.000949463857189 0.900833701959 0.00646664109667 0.023092171436 0.018622900469
0.645 0.255282652692 0.00170327771459 0.00611669398545 0.00498032740644 0.284205175867 0.000321346551863 0.000603713737524 0.000891204307466 0.898233650784 0.00671153590807 0.024415328504 0.019302442959
0.655 0.251071603289 0.00175162823664 0.00636604439925 0.00506896965596 0.280329483142 0.000315451982233 0.00059496728076 0.000874915310674 0.895630386338 0.00695681478022 0.025584284385 0.01981289415
0.665 0.246956403077 0.00179795649347 0.00657653082855 0.0051122419226 0.276536729809 0.00030984212754 0.000606241294594 0.000878237310088 0.89303291916 0.00719947981053 0.026594200159 0.020160134049
0.675 0.242937022562 0.00184146091467 0.00674762126085 0.00511482491908 0.272824786011 0.00030456296358 0.000612882048246 0.00088470014753 0.89045070323 0.00743627712758 0.027440451305 0.020353744093
0.685 0.239013520934 0.00188134013221 0.00687881318846 0.00521823785572 0.26919161445 0.000299639154509 0.000637053853561 0.000874573743703 0.887893634507 0.00766374265017 0.028118618991 0.020678367533
0.695 0.235186039809 0.00191680348222 0.00696963205319 0.00543426818572 0.265635265995 0.000295072738209 0.000659562552841 0.000849559675735 0.885372049252 0.00787824719948 0.028624480926 0.021681187468
0.705 0.231454797366 0.00194708061673 0.00701962978511 0.00568047535187 0.262153875499 0.000290843045847 0.000674223586678 0.000811370617948 0.88289672211 0.00807604212635 0.028954001888 0.02291498001
0.715 0.227820082854 0.00197143085515 0.00702838341019 0.00585351737479 0.258745657842 0.000286908063279 0.000683111287687 0.000761727877516 0.880478863886 0.00825330746612 0.029103324121 0.023864434733
0.725 0.224282251441 0.00198915302094 0.00699549375081 0.0060220853033 0.255408904204 0.000283207251369 0.000719139193302 0.00070235914624 0.878130118998 0.00840620552553 0.029068757714 0.024524574781
0.735 0.220841719396 0.00199959662246 0.00692058418377 0.00613919825514 0.252141978484 0.000279665793272 0.000761543414312 0.000634996397006 0.875862562526 0.00853094382025 0.028846771173 0.025232543356
0.745 0.217498959565 0.00200217542162 0.00680329947638 0.00619232052072 0.248943313964 0.000276200199398 0.000794934881685 0.000603712338772 0.873688696844 0.0086238528535 0.028433982319 0.02566732749
0.755 0.214254412867 0.00199640745499 0.00664338894534 0.00617510869781 0.245811396792 0.000272726778929 0.000841366403019 0.000586147799613 0.871621152079 0.00868158334342 0.027827445415 0.025790420233
0.765 0.21110663147 0.00198243224933 0.0064425582742 0.00623911925174 0.242744470648 0.000269206932728 0.000886666990063 0.000583341361881 0.869666076872 0.00870339199404 0.027139451069 0.026378277865
0.775 0.20805228023 0.00196101010302 0.00623250299889 0.00636714291628 0.239740534658 0.000265663028768 0.000967295859916 0.000589545053439 0.867822708946 0.00869133622964 0.02649556567 0.027361934815
0.785 0.205087991507 0.00193301307686 0.00602515240539 0.0064883560055 0.236797633867 0.000262146001592 0.00104625725902 0.000599015591238 0.866089699279 0.00864819411122 0.025687669511 0.028090911132
0.795 0.202210449049 0.00189939668611 0.00578661454513 0.00654406886578 0.233913870396 0.000258729641667 0.00111153400686 0.000642723043271 0.864465406461 0.00857737328486 0.024725533453 0.028516976172
0.805 0.199416387549 0.00186119668991 0.00551998880941 0.00652552271545 0.231087401377 0.000255506239454 0.00117629747185 0.000682700320043 0.862947899197 0.00848292765374 0.02361959163 0.028590054403
0.815 0.196702592168 0.0018195268719 0.00522837422025 0.00642401423984 0.228316437004 0.00025258183767 0.001224574607 0.00071934193752 0.861534958889 0.00836957967267 0.02238093192 0.028258201327
0.825 0.194065898023 0.00177557626082 0.00491486682504 0.00623089942398 0.225599238641 0.000250071018367 0.0012545930897 0.000753042830486 0.860224082276 0.00824274001552 0.021021286877 0.027467574095
0.835 0.191503189665 0.0017306039241 0.00458255728981 0.00596026757014 0.222934117031 0.000248091102064 0.00126459392802 0.000784198020309 0.859012484116 0.00810851318868 0.019553025245 0.027189843965
0.845 0.189011400525 0.00168592899352 0.00423452868795 0.00577547653903 0.220319430559 0.000246755828985 0.00125284028611 0.00081320225772 0.857897099889 0.0079736731701 0.017989144144 0.02718743008
0.855 0.186587512344 0.00164291317557 0.00387385445387 0.00567114392599 0.217753583599 0.000246168711238 0.00121870677574 0.00084044973806 0.856874588512 0.00784558858911 0.016343262057 0.026726874275
0.865 0.184228554589 0.00160293279523 0.00350359651337 0.00547315494778 0.215235024936 0.000246416577683 0.00119637562388 0.000866333805974 0.855941335028 0.00773207364639 0.014629612722 0.025752955005
0.875 0.181931603853 0.00156733793784 0.00312680355412 0.00517517709296 0.21276224623 0.000247563747018 0.00115980233039 0.000891246703116 0.855093453265 0.00764114252188 0.013142307065 0.024427513081
0.885 0.179693783247 0.00153739774962 0.00275435142319 0.00479224477275 0.210333780562 0.000249647581387 0.0011037670205 0.000919902816721 0.854326788433 0.00758065501523 0.011872791488 0.023661568596
0.895 0.177512261778 0.00151423393186 0.00247482535536 0.00452433208276 0.207948201035 0.000252675863915 0.00102989170954 0.000971832027139 0.853636919645 0.00755786314283 0.010690202778 0.022590630888
0.905 0.175384253724 0.00149874844525 0.00233011139507 0.00432363912397 0.205604119426 0.000256626258729 0.000948525590102 0.00102322965291 0.853019162331 0.00757890029687 0.010055128467 0.021242662398
0.915 0.173307018 0.00149155553395 0.00217609157992 0.0040933698381 0.203300184887 0.000261447847047 0.000889007889967 0.00109109892023 0.852468570531 0.00764828755052 0.009994314834 0.019684586739
0.925 0.17127785752 0.00149293036794 0.00201407452408 0.00384579147296 0.201035082721 0.000267064341986 0.000878654326641 0.00117571708259 0.851979939031 0.00776854905385 0.010701194284 0.017986497752
0.935 0.169294118557 0.0015027852593 0.00201099652397 0.00385371191994 0.198807533174 0.000273378407817 0.000860206187779 0.00125756075939 0.851547805333 0.00794001629727 0.011317718959 0.018072821662
0.945 0.1673531901 0.001520679046 0.00209373096117 0.00399273113687 0.196616290294 0.00028027652617 0.000833109239674 0.00133634475747 0.851166451418 0.00816085764106 0.011849495519 0.019117605942
0.955 0.165452503211 0.00154585763332 0.00215506478728 0.00415359508058 0.194460140836 0.000287633788542 0.00079813051189 0.00141178669777 0.850829905293 0.00842731209476 0.012399938301 0.020192088233
0.965 0.163589530381 0.00157731687744 0.0021972944467 0.00430700204427 0.192337903199 0.000295318224224 0.000770464925342 0.00148360704035 0.850531942277 0.00873406025215 0.013002749806 0.021315817988
0.975 0.161761784891 0.00161387556422 0.00222567367984 0.00444646834529 0.190248426407 0.000303194515831 0.000750146522277 0.00155152912423 0.850266086014 0.00907464784826 0.014603340395 0.022402667662
0.985 0.159966820168 0.0016542468301 0.00231404075048 0.0045711456404 0.188190589132 0.000311126895238 0.000726573068053 0.00161527918557 0.850025609178 0.00944188872724 0.01613121095 0.023446281497
0.995 0.158202229152 0.00169709982457 0.00238517748193 0.00468019473708 0.186163298752 0.000318981384984 0.000700280255517 0.0016745863838 0.849803533846 0.00982820140974 0.01753252636 0.024440142323
1.005 0.156465678381 0.0017411162343 0.00248221393883 0.00477282036909 0.184165498562 0.000326628650813 0.000714432698018 0.00173305509288 0.849592782595 0.0102259170259 0.018815801275 0.025472238873
1.015 0.154755669638 0.00178522857663 0.00257043984498 0.00484903349303 0.182196345096 0.000333974346275 0.00073548935996 0.00179302362983 0.849389539384 0.0106287713696 0.019986517686 0.026522760471
1.025 0.153071532318 0.00182869979666 0.00264073338087 0.00490964431019 0.180255205651 0.000340964742983 0.000757802210787 0.00187523316046 0.849193407568 0.0110324107619 0.021046966621 0.027510759443
1.035 0.151412655624 0.00187094600713 0.00273919493489 0.00498372893002 0.178341478133 0.000347559317103 0.000782035584044 0.00196183162467 0.849004153206 0.0114332760335 0.023791854732 0.028436358988
1.045 0.149778452774 0.00191150517624 0.0031609626308 0.00504626076127 0.176454582056 0.000353727434081 0.000803848594133 0.00204384209417 0.848821555267 0.0118284308742 0.02735502916 0.029299768364
1.055 0.148168360039 0.00195001649323 0.00359028129971 0.00509377077641 0.1745939577 0.000359446611575 0.000822823204788 0.00214519086893 0.848645405548 0.0122154570116 0.030803125492 0.030101281735
1.065 0.146581835819 0.00198620275958 0.00398765003584 0.00512696537616 0.172759065326 0.000364701093979 0.0008385449792 0.002240941656 0.848475508603 0.0125923660237 0.034089234233 0.030841277037
1.075 0.145018359761 0.00201985565661 0.00434709104652 0.00514654821348 0.1709493844 0.00036948069917 0.000858998362432 0.00232843642309 0.848311681668 0.0129575264517 0.03716476505 0.031520214818
1.085 0.143477431913 0.0020508235671 0.00476937098646 0.00515321990259 0.169164412862 0.000373779858077 0.000898633120864 0.00240792132353 0.848153754589 0.0133096042555 0.040299949256 0.032894493751
1.095 0.141958571919 0.00207900158152 0.00523076208651 0.00524039202152 0.167403666434 0.000377596849124 0.00093706176356 0.00249647137594 0.848001569758 0.0136475144167 0.044250079921 0.034356209869
1.105 0.140461318248 0.00210432332828 0.0056684323385 0.00535131919249 0.165666677937 0.000380933148484 0.000973984070473 0.00257763335786 0.847854982046 0.013970381769 0.048092127719 0.035739762527
1.115 0.138985227444 0.0021267543042 0.00607792624072 0.0054525116943 0.163952996653 0.000383792914937 0.00100910247692 0.00268239977019 0.847713858742 0.0142775092902 0.051787702546 0.037098121827
1.125 0.13752987343 0.00214628642742 0.00645482847461 0.00554423423639 0.162262187705 0.000386182551344 0.00104472229932 0.00278864195559 0.847578079498 0.0145683524276 0.055297072793 0.038428815314
1.135 0.136094846822 0.00216293358286 0.0067947643533 0.00562675093178 0.160593831473 0.000388110347459 0.00108105607978 0.00288367900031 0.847447536268 0.014842498269 0.058579177514 0.039690569498
1.145 0.134679754278 0.00217672796952 0.00709340020168 0.00570032517839 0.158947523016 0.000389586185865 0.00111519704797 0.00296666127798 0.847322133262 0.0150996486155 0.061591645659 0.04087950505
1.155 0.133284217883 0.00218771709653 0.00734719600943 0.00576521953867 0.157322871533 0.000390621284055 0.00114686820004 0.0030369079445 0.847201786895 0.0153396061747 0.064296645112 0.041991683316
1.165 0.131907874542 0.00219596130486 0.00761541890752 0.00582169564143 0.155719499845 0.000391227999222 0.00117579517409 0.00309472980411 0.847086425744 0.0155622632723 0.066691507601 0.043023104124
1.175 0.130550375419 0.00220153171182 0.0078676962695 0.00587001407946 0.154137043887 0.000391419636916 0.00120170627065 0.00314081053062 0.846975990501 0.0157675925995 0.0687877699 0.043969703402
1.185 0.129211385382 0.00220450850281 0.00817216299949 0.00591043431959 0.152575152235 0.000391210315158 0.00123501577897 0.00317583039306 0.846870433942 0.0159556395805 0.071503355735 0.044827350593
1.195 0.127890582477 0.00220497950223 0.00844190802638 0.00594321461665 0.151033485637 0.000390614831003 0.00126550036189 0.00320199608385 0.846769720885 0.0161265160937 0.074433260647 0.045591845845
1.205 0.12658765743 0.00220303897366 0.00867395915193 0.00596861193908 0.149511716578 0.000389648557448 0.0012893825572 0.00324325382261 0.846673828161 0.0162803952439 0.077091738948 0.046258916996
1.215 0.12530231316 0.0021987866061 0.00886537413062 0.00598688188939 0.148009528852 0.000388327343812 0.00130667481955 0.00327565158238 0.846582744583 0.0164175070284 0.079461791845 0.046824216305
1.225 0.124034264317 0.00219232665363 0.00901324070804 0.00599827864498 0.146526617155 0.000386667446983 0.00132577835109 0.00329959591144 0.846496470919 0.0165381347063 0.081785507394 0.047306203808
1.235 0.122783236835 0.00218376720019 0.00915532985484 0.00600305488821 0.145062686687 0.000384685451542 0.00134582427385 0.00332528203386 0.84641501987 0.0166426117339 0.084444039185 0.047737567671
1.245 0.12154896751 0.00217321952565 0.00934011928942 0.00600146175855 0.143617452789 0.000382398213314 0.0013622450808 0.00335977767767 0.846338416045 0.0167313191803 0.086866035661 0.048065288348
1.255 0.120331203585 0.00216079755712 0.00949620576804 0.00599374879098 0.142190640565 0.000379822811178 0.00137482954836 0.00338584570853 0.846266695944 0.0168046835058 0.089056968396 0.048285503114
1.265 0.119129702364 0.00214661738562 0.00962509489042 0.00598016387458 0.140781984548 0.000376976490994 0.00138354999808 0.00340289606542 0.84619990794 0.0168631746224 0.091022770387 0.048397353325
1.275 0.117944230828 0.00213079684087 0.00972828180615 0.00596095320783 0.139391228358 0.00037387662705 0.00138851674286 0.00342185287423 0.846138112261 0.0169073041891 0.09276983265 0.048402351376
1.285 0.116774565278 0.00211345510618 0.00980725098454 0.00593636125452 0.138018124383 0.000370540688983 0.001389842891 0.00343542027664 0.84608138098 0.0169376240589 0.09430500046 0.048302157574
1.295 0.115620490987 0.00209471237069 0.00994415093541 0.00590663071068 0.136662433475 0.000366986196846 0.0013893176572 0.00344193581314 0.846029797995 0.0169547248315 0.095635569274 0.048098523987
1.305 0.11448180186 0.0020746895047 0.0100718772546 0.00587200247405 0.135323924644 0.000363230699678 0.00138643551591 0.00344176710841 0.845983459026 0.0169592344637 0.096769280361 0.047793295803
1.315 0.113358300123 0.0020535077555 0.0101810714 0.00583271560864 0.134002374782 0.000359291735435 0.00138050272139 0.00343527905641 0.845942471596 0.0169518168901 0.098393492531 0.047388412776
1.325 0.112249796006 0.00203128845499 0.0102724283246 0.00578900732266 0.132697568378 0.000355186806846 0.00137161572124 0.00342283377303 0.845906955023 0.0169331705997 0.100067541061 0.046885910794
1.335 0.111156107453 0.0020081527328 0.0103466382437 0.00574111294289 0.131409297266 0.000350933352941 0.00135987031547 0.00340479055836 0.845877040405 0.0169040271343 0.101588778527 0.04715979378
1.345 0.110077059835 0.00198422123163 0.0104043865267 0.00568926589275 0.130137360361 0.000346548721515 0.00134536164226 0.00338150586541 0.845852870612 0.0168651494659 0.102959664658 0.047448150063
1.355 0.109012485676 0.00195961381921 0.0104463536209 0.00563369767868 0.128881563417 0.000342050137307 0.00132818417327 0.00335333326087 0.845834600273 0.0168173302094 0.104182871132 0.047703556911
1.365 0.107962224391 0.00193444929242 0.0104732149531 0.00557463786631 0.127641718797 0.000337454682683 0.00130843169214 0.0033206234065 0.845822395755 0.0167613896185 0.105261280674 0.047926290614
1.375 0.106926122036 0.00190884507042 0.01048564087 0.0055123140728 0.126417645238 0.000332779258434 0.00128660961567 0.00328372403316 0.845816435154 0.0166981733441 0.106197986036 0.048116651661
1.385 0.105904031058 0.0018829168737 0.0104842965663 0.00544695195333 0.125209167638 0.000328040560126 0.00127625470022 0.0032429799171 0.84581690827 0.0166285499123 0.106996288873 0.048274964699
1.395 0.104895810071 0.00185677838707 0.010469842029 0.00537877519019 0.124016116844 0.000323255047128 0.00126400320754 0.00319873286758 0.84582401659 0.0165534078585 0.107659698526 0.048401578521
1.405 0.103901323621 0.00183054090404 0.0104429319831 0.00530800548686 0.12283832945 0.000318438912221 0.00124990392935 0.00316198311122 0.845837973258 0.0164736525462 0.108191930721 0.048496866034
1.415 0.102920441978 0.00180431295173 0.0104042158459 0.00523486256005 0.121675647604 0.000313608039014 0.00125029634853 0.00312570325717 0.84585900305 0.0163902025707 0.10859690619 0.048561224253
1.425 0.101953040926 0.00177819989907 0.0103543376919 0.0051595641362 0.120527918817 0.000308777978528 0.00125408422682 0.00308648616362 0.845887342333 0.0163039858001 0.108878749228 0.048595074271
1.435 0.100999001559 0.00175230354511 0.0102939362128 0.00508232594845 0.119394995785 0.000303963905692 0.0012560273303 0.00304460282693 0.845923239034 0.0162159349933 0.109041786194 0.048598861265
1.445 0.100058210095 0.00172672169651 0.0102236446988 0.00500336173514 0.118276736211 0.000299180580965 0.00125609279304 0.00300032182693 0.845966952589 0.0161269830395 0.109090543976 0.04857305447
1.455 0.0991305576841 0.00170154773172 0.0101440910042 0.00492288323952 0.117173002642 0.000294442312571 0.00125424817043 0.00295390931941 0.84601875389 0.0160380578134 0.109029748419 0.048518147172
1.465 0.0982159402365 0.00167687016479 0.0100558975333 0.00484110021112 0.116083662301 0.000289762914982 0.00125046143482 0.00291120235268 0.84607892523 0.0159500767111 0.10903429272 0.048434656701
1.475 0.0973142582462 0.00165277221116 0.0100091646703 0.0047582204079 0.115008586939 0.000285155671865 0.00124470096371 0.00286805538184 0.846147760234 0.0158639409109 0.109195630389 0.048323124415
1.485 0.0964254166278 0.00162933136981 0.0099851789469 0.0046871267579 0.113947652677 0.000280633289265 0.00123693554515 0.00282355666172 0.84622556378 0.0157805294518 0.109255508983 0.048318216767
1.495 0.095549324557 0.00160661902992 0.00995193382184 0.00463283897234 0.112900739863 0.000276207860541 0.00122713436174 0.00277792070687 0.846312651918 0.0157006932557 0.109269535987 0.048429159635
1.505 0.0946858921244 0.00158469856697 0.00990971178385 0.00457823047761 0.111867730296 0.00027189057286 0.00121526963238 0.00273135738691 0.846409343191 0.0156252337662 0.109573879165 0.048520901466
1.515 0.0938349601389 0.00156359182944 0.00985886633681 0.00452340640261 0.110848449204 0.000267686136818 0.00120137448432 0.00268401403405 0.846515768265 0.0155545627281 0.1097825045 0.048593826236
1.525 0.0929963008596 0.00154328283797 0.00979982111416 0.00446839773033 0.109842665835 0.000263593167081 0.00120406843609 0.00263597617094 0.846631863427 0.0154887195879 0.109897538182 0.048648133984
1.535 0.0921696884839 0.00152375354277 0.00973299924207 0.00441323192986 0.108850151694 0.000259609985905 0.00120751614653 0.00258732588006 0.846757556597 0.0154277192458 0.109921224235 0.048684026903
1.545 0.0913549022105 0.00150498543107 0.00965882013639 0.00435793615934 0.107870683063 0.000255734879084 0.00120923109778 0.00253814444921 0.846892775836 0.0153715675818 0.109855915509 0.04870171793
1.555 0.0905517261081 0.00148695955441 0.00957769949776 0.0043025372689 0.106904040876 0.000251966098661 0.00120927097467 0.00248851237748 0.84703744934 0.0153202613825 0.109704073147 0.048701430827
1.565 0.0897599489866 0.00146965655795 0.00949004932039 0.00424706180436 0.105950010608 0.000248301862148 0.00120769298812 0.0024385093716 0.847191505429 0.0152737883306 0.109475808187 0.048962484475
1.575 0.0889793642732 0.00145305671488 0.00939757485869 0.00422905605366 0.105008382151 0.000244740355233 0.00120455387854 0.00238821435649 0.847354872543 0.015232127046 0.109432546451 0.049328718274
1.585 0.0882097698915 0.00143713996062 0.00934618243579 0.00421272650349 0.104078949714 0.000241279730862 0.00120233297499 0.00233770547801 0.847527479227 0.0151952471472 0.109312152529 0.049685079563
1.595 0.0874509681445 0.00142188593304 0.0092883347343 0.00419646236378 0.103161511708 0.000237918105695 0.00120958893319 0.00228706010222 0.847709254127 0.0151631093831 0.109243924563 0.050031494008
1.605 0.0867027656017 0.00140727401239 0.00922431236199 0.00418025043006 0.102255870644 0.000234653571678 0.0012164547456 0.0022363548255 0.847900125981 0.0151356657893 0.109248928506 0.050367888635
1.615 0.0859649729888 0.00139328336455 0.009154393448 0.00416407759811 0.101361833033 0.000231484189282 0.00122193564805 0.00218566547613 0.848100023613 0.0151128599091 0.109177980728 0.050694191847
1.625 0.0852374050813 0.00137989298486 0.00907885364063 0.00414793086499 0.100479209284 0.000228407991413 0.0012260741137 0.00213506711906 0.848308875922 0.0150946270272 0.109032513381 0.051010333433
1.635 0.0845198806006 0.00136708174487 0.00899796611883 0.0041317973289 0.0996078136117 0.000225422981916 0.00122891226499 0.00208463406168 0.848526611879 0.0150808944805 0.108814028242 0.051316244596
1.645 0.0838122221141 0.00135482843758 0.00891200159059 0.0041156641901 0.0987474639425 0.000222527142555 0.00123049187134 0.00203443985797 0.848753160518 0.0150715819624 0.108524096474 0.051611857968
1.655 0.0831142559372 0.0013431118246 0.00882122830543 0.00409951875088 0.0978979818231 0.000219718433464 0.00123085435266 0.00198455731464 0.848988450931 0.0150666018967 0.108164358369 0.051897107636
1.665 0.0824258120392 0.00133191068369 0.00872591205928 0.00408334841606 0.0970591923359 0.000216994788842 0.00123004077199 0.0019350584955 0.849232412258 0.0150658598213 0.107736523084 0.052171929168
1.675 0.0817467239513 0.00132120385354 0.00862631619887 0.00406714069275 0.0962309240112 0.000214354130335 0.00122809184301 0.00188601472786 0.849484973688 0.0150692548031 0.107242368354 0.052436259645
1.685 0.0810768286775 0.00131097028128 0.00852653790925 0.00405088319131 0.0954130087446 0.000211794358765 0.00122504792941 0.00183749660724 0.849746064445 0.0150766798751 0.106965448066 0.052690037683
1.695 0.0804159666079 0.00130118906553 0.00842323840719 0.00403456362423 0.0946052817185 0.000209313364408 0.00122094903917 0.0017895740039 0.85001561379 0.0150880224899 0.106669134304 0.052933203478
1.705 0.0797639814349 0.00129183949997 0.00833620908324 0.00401816980737 0.093807581323 0.000206909022542 0.00121583483415 0.00174320424954 0.850293551011 0.0151031649904 0.106311433571 0.053165698835
1.715 0.0791207200716 0.00128290111421 0.00824779160637 0.00400168965879 0.0930197490789 0.000204579203687 0.00120974462293 0.00170524572981 0.85057980542 0.0151219850857 0.105893686568 0.053387467207
1.725 0.0784860325723 0.00127435371351 0.00815580815974 0.00398511119951 0.092241629565 0.000202321769869 0.00120271736791 0.0016672806669 0.850874306348 0.015144356332 0.105417287805 0.053598453739
1.735 0.0778597720557 0.00126617741546 0.0080604623402 0.00396842255292 0.0914730703464 0.000200134579699 0.00119479168373 0.00162934274377 0.851176983138 0.0151701486217 0.104883685404 0.053798605304
1.745 0.0772417946299 0.00125835268383 0.00796823036978 0.00395161194452 0.0907139219043 0.000198015492182 0.00118600583601 0.00159146530211 0.851487765148 0.0151992286646 0.104501344335 0.05398787056
1.755 0.07663195932 0.00125086036183 0.00788617057428 0.0039346677021 0.0899640375676 0.000195962372177 0.00117893426406 0.00155368134083 0.851806581737 0.0152314604608 0.104114014497 0.054166199988
1.765 0.0760301279974 0.00124368169951 0.00780105384141 0.00391757825523 0.0892232734493 0.000193973085174 0.00117355557471 0.00151606066726 0.85213336227 0.0152667057759 0.103673796337 0.054333545946
1.775 0.0754361653107 0.00123679838192 0.00771304032522 0.00390033213461 0.0884914883788 0.000192045506176 0.00116735421469 0.00148346240327 0.85246803611 0.0153048245934 0.103181798533 0.054489862723
1.785 0.0748499386196 0.00123019255103 0.00762228868615 0.00388291797248 0.0877685438403 0.000190177523521 0.00116036256506 0.00145083721824 0.852810532615 0.0153456755555 0.102639172126 0.054635106593
1.795 0.0742713179297 0.0012238468275 0.00752895609626 0.00386532450158 0.0870543039156 0.000188367039035 0.00115261271051 0.00141820861805 0.853160781137 0.0153891163956 0.102047110368 0.054769235872
1.805 0.0737001758296 0.00121774432827 0.00743319825082 0.00384754055517 0.0863486352187 0.000186611970259 0.00114413644971 0.00138559986396 0.853518711014 0.015435004342 0.101406848577 0.054892210975
1.815 0.0731363874293 0.00121186868144 0.00733516937631 0.00382955506626 0.0856514068442 0.000184910255229 0.00113496529178 0.00136738347985 0.853884251577 0.0154831965101 0.100719663968 0.055003994489
1.825 0.0725798303011 0.00120620403914 0.00723502223984 0.0038113570673 0.0849624903071 0.000183259855216 0.00112513045779 0.00135075540043 0.854257332137 0.0155335502681 0.099986875505 0.055104551222
1.835 0.0720303844211 0.00120073508702 0.00713290815806 0.00379293569014 0.08428175949 0.000181658754548 0.00111466288467 0.00133373608036 0.854637881989 0.0155859235857 0.099209843732 0.055193848281
1.845 0.0714879321128 0.00119544705172 0.00702897701098 0.00377428016452 0.0836090905915 0.000180104968941 0.00110359322289 0.0013163479413 0.85502583041 0.0156401753575 0.098389970603 0.05527185514
1.855 0.0709523579929 0.00119032570635 0.00692337724453 0.00375537981846 0.0829443620705 0.000178596539482 0.00109195184278 0.00129861319129 0.855421106653 0.0156961657063 0.097528699322 0.055338543702
1.865 0.0704235489171 0.00118535737227 0.00681625588922 0.00373622407727 0.0822874545989 0.000177131541004 0.00107976883311 0.00128055382781 0.855823639951 0.015753756265 0.096627514168 0.055393888387
1.875 0.0699013939287 0.00118052892135 0.00670775856359 0.00371680246318 0.0816382510121 0.000175708085167 0.00106707400438 0.0012621916385 0.856233359512 0.0158128104324 0.095687940326 0.055437866196
1.885 0.0693857842079 0.00117582777355 0.00659802948767 0.00369710459457 0.0809966362601 0.000174324315372 0.00105389688911 0.00124354820494 0.856650194519 0.0158731936077 0.094711543721 0.055470456794
1.895 0.0688766130225 0.00117124189459 0.00648721149566 0.0036771201854 0.0803624973634 0.000172978414611 0.0010402667444 0.00122464490115 0.857074074129 0.0159347734113 0.093699930845 0.05549164259
1.905 0.0683737756805 0.00116675979165 0.00638259157629 0.0036659663763 0.0797357233642 0.000171668608433 0.00102621255533 0.00120550289742 0.85750492747 0.015997419872 0.093059101384 0.055501408814
1.915 0.0678771694828 0.00116237050691 0.00630321737044 0.00365874959152 0.0791162052855 0.00017039315818 0.00101176303385 0.00118614315966 0.857942683647 0.0160610056064 0.092473729382 0.055614219364
1.925 0.0673866936787 0.00115806361074 0.00622247960724 0.00365111987843 0.0785038360862 0.000169150372357 0.000996946622244 0.00116658645465 0.858387271733 0.0161254059756 0.091852308592 0.055859180963
1.935 0.0669022494208 0.0011538291935 0.00614031529956 0.00364305853167 0.0778985106189 0.000167938598987 0.000981791497255 0.00114685334656 0.858838620777 0.016190499215 0.091195646525 0.056095007756
1.945 0.066423739723 0.0011496578556 0.00605681463849 0.00363454702763 0.0773001255917 0.000166756235859 0.00096632556771 0.00112696420363 0.859296659796 0.016256166565 0.090504575944 0.056321538605
1.955 0.0659510694177 0.00114554069778 0.00597206695996 0.00362556702336 0.076708579525 0.000165601720857 0.000950576479455 0.00110738638659 0.859761317784 0.0163222923707 0.089779954777 0.056538611876
1.965 0.065484145116 0.00114146931001 0.00588616074905 0.0036161003544 0.0761237727144 0.000164473540921 0.000934571618077 0.00108791630793 0.860232523704 0.0163887641693 0.089022666043 0.056746065493
1.975 0.0650228751672 0.00113743575938 0.00579918365172 0.00360612903419 0.0755456071934 0.000163370231485 0.000918338108106 0.00106832734478 0.860710206495 0.0164554727724 0.088233617768 0.056943737001
1.985 0.0645671696204 0.00113343257915 0.00571122247495 0.00359563525118 0.0749739866954 0.000162290370425 0.000901902815841 0.0010486390203 0.861194295068 0.0165223123219 0.087413742903 0.057131463618
1.995 0.0641169401869 0.00112945275509 0.00562236319951 0.00358460165036 0.0744088166174 0.000161232586944 0.000885292355599 0.0010288706701 0.861684718311 0.0165891803489 0.086563999239 0.057309083441
2.005 0.0636721002035 0.00112548971294 0.00553269098424 0.00357302197338 0.0738500039873 0.000160195557639 0.000868533084846 0.00100904144312 0.862181405087 0.0166559778091 0.085685369325 0.057476478625
2.015 0.0632325645966 0.00112153730577 0.00544229017167 0.00356090417785 0.0732974574266 0.000159178005646 0.000851651111194 0.000989170301966 0.862684284238 0.0167226091122 0.084778860382 0.057633589634
2.025 0.0627982498475 0.00111758980015 0.00535124429761 0.00354825709432 0.0727510871195 0.000158178702556 0.000834672293124 0.000969276026553 0.863193284582 0.0167889821504 0.08384550422 0.057780362428
2.035 0.0623690739585 0.00111364186363 0.00525963609692 0.00353508947406 0.0722108047786 0.000157196466798 0.000817622243449 0.000949377213065 0.863708334921 0.0168550083063 0.082886357152 0.057916744679
2.045 0.0619449564196 0.00110968855037 0.00516754751035 0.00352140998996 0.0716765236143 0.000156230165341 0.000800526328089 0.000929492278316 0.864229364037 0.0169206024622 0.081902499912 0.058042685777
2.055 0.061525818176 0.00110572528873 0.00507505969314 0.00350722723713 0.0711481583034 0.00015527871074 0.00078340967157 0.000909639460042 0.864756300698 0.016985682994 0.080895037572 0.058158136845
2.065 0.0611115815975 0.00110174786768 0.00498225301838 0.00349254973335 0.0706256249598 0.000154341062999 0.00077112090508 0.000889836819214 0.865289073655 0.0170501717783 0.079865099465 0.058263050744
2.075 0.0607021704472 0.00109775242404 0.0048892070882 0.00347738591956 0.0701088411023 0.00015341622643 0.00076037788936 0.000870102240372 0.865827611652 0.0171139941663 0.078813839095 0.058357382095
2.085 0.0602975098513 0.00109373542924 0.00479600073896 0.00346174416062 0.0695977256291 0.000152503251826 0.000749597156541 0.000850453434589 0.86637184342 0.0171770789784 0.07774243407 0.058441087279
2.095 0.059897526271 0.00108969367695 0.00470271204661 0.00344563274577 0.0690921987892 0.000151601233655 0.000738781764442 0.000830907942385 0.866921697687 0.017239358481 0.076652086019 0.05851412446
2.105 0.059502147473 0.00108562427046 0.00460941833788 0.00342905988901 0.0685921821516 0.000150709313123 0.000727934740742 0.000811483129575 0.867477103173 0.0173007683672 0.075544020527 0.058576453584
2.115 0.0591113025026 0.00108152461059 0.00451619619325 0.00341203372994 0.068097598583 0.000149826669685 0.000717059083903 0.000792196196629 0.8680379886 0.0173612477243 0.074419487057 0.058628036403
2.125 0.058724921656 0.00107739238364 0.00442312145524 0.00339456233461 0.0676083722202 0.000148952527383 0.000706157759063 0.000773064176407 0.868604282691 0.0174207390144 0.073279758887 0.05866883648
2.135 0.0583429364544 0.00107322555023 0.00433026923552 0.00337665369503 0.0671244284422 0.000148086151664 0.000695233705311 0.000754103933302 0.869175914173 0.0174791880386 0.07212613305 0.058698819201
2.145 0.0579652796182 0.00106902233324 0.00423771392353 0.00335831573103 0.0666456938486 0.000147226849139 0.000684289831541 0.000735332171132 0.869752811784 0.0175365439077 0.071079594533 0.058717951789
2.155 0.0575918850416 0.00106478120754 0.00414552919044 0.00333955629006 0.0661720962343 0.000146373963019 0.000673329015562 0.000716765428488 0.87033490427 0.0175927590075 0.070510318724 0.058726203315
2.165 0.0572226877687 0.00106050088884 0.00405378799706 0.00332038314818 0.0657035645654 0.000145526878726 0.000662354108131 0.000698420084693 0.870922120393 0.0176477889673 0.069924952442 0.058723544707
2.175 0.0568576239688 0.00105618032365 0.00396256260221 0.00330080401032 0.0652400289551 0.000144685015305 0.000651367931985 0.000680312358925 0.871514388935 0.0177015926207 0.069324246245 0.058709948768
2.185 0.0564966309138 0.00105181867888 0.00389135209784 0.0032808265109 0.0647814206426 0.000143847830766 0.000640373281529 0.000662458313023 0.872111638699 0.0177541319764 0.068708966501 0.058685390182
2.195 0.0561396469553 0.00104741533241 0.00383555635824 0.00326045821505 0.0643276719707 0.00014301481813 0.000629372922541 0.000644873851864 0.872713798514 0.0178053721754 0.068079895345 0.058649845528
2.205 0.0557866115018 0.00104296986377 0.00377959937763 0.00323970661813 0.0638787163641 0.000142185504539 0.000618369594274 0.000627574727327 0.873320797239 0.0178552814569 0.06743783064 0.058603293293
2.215 0.0554374649982 0.00103848204494 0.00372352651708 0.00321857914723 0.063434488308 0.000141359450576 0.000607366007358 0.000610576537438 0.873932563768 0.017903831127 0.066783585941 0.058545713884
2.225 0.0550921489032 0.00103395183111 0.00366738270991 0.0031970831613 0.0629949233266 0.000140536248014 0.000596364847651 0.000593894727952 0.874549027033 0.017950995515 0.066117990465 0.058477089636
2.235 0.0547506056699 0.00102937935341 0.00361121246563 0.0031752259519 0.0625599579654 0.000139715522583 0.000586145239914 0.000577544596237 0.875170116007 0.017996751942 0.065441889052 0.058397404827
2.245 0.0544127787249 0.00102476490947 0.00355505987484 0.00315301474392 0.0621295297695 0.000138896929062 0.000576173315652 0.000561541289288 0.875795759711 0.0180410806828 0.064756142141 0.058306645691
2.255 0.0540786124489 0.00102010895644 0.00349896861025 0.00313045669573 0.061703577265 0.000138080149756 0.000566185588417 0.000545899809896 0.876425887218 0.0180839649309 0.064061625742 0.058204800426
2.265 0.0537480521572 0.00101541210284 0.00344298193438 0.00310755890018 0.0612820399397 0.000137264897852 0.00055618497867 0.000530634897319 0.877060427656 0.0181253907604 0.063359231409 0.05809185921
2.275 0.0534210440814 0.00101067510175 0.00338714269958 0.00308432838529 0.0608648582263 0.00013645091418 0.000549948855439 0.000515753473113 0.877699310213 0.0181653470993 0.062649866226 0.057967814208
2.285 0.0530975353506 0.00100589884338 0.00333149335663 0.00306077211424 0.0604519734819 0.000135637963656 0.000543818631906 0.000501250029419 0.878342464144 0.0182038256794 0.061934452785 0.057832659588
2.295 0.0527774739735 0.00100108434843 0.00327607595523 0.00303689698666 0.0600433279728 0.000134825838565 0.000537576771305 0.000487117982599 0.878989818772 0.0182408210213 0.061213929174 0.057686391528
2.305 0.0524608088215 0.000996232761621 0.00322093214788 0.0030127098385 0.0596388648566 0.000134014354137 0.000531227523265 0.000473350804197 0.879641303497 0.0182763303797 0.060489248969 0.057529008234
2.315 0.0521474896107 0.000991345345246 0.00316610296793 0.00300281339316 0.0592385281637 0.000133203351176 0.00052477509935 0.000459942015602 0.880296847798 0.0183103537283 0.059761375939 0.057360509945
2.325 0.0518374668858 0.000986423473199 0.00311161460712 0.00299381637174 0.0588422627837 0.000132392690959 0.000518223672294 0.000446885195488 0.880956381238 0.0183428937105 0.059030952288 0.057180898947
2.335 0.0515306920039 0.000981468624992 0.00305747019171 0.0029835609039 0.0584500144479 0.000131582258776 0.000511577375821 0.000434173972808 0.881619833472 0.0183739556149 0.058298094615 0.056990179584
2.345 0.0512271171179 0.000976482380351 0.00300367079553 0.00297207691811 0.0580617297127 0.000130771959657 0.000507172141261 0.000421802029224 0.882287134251 0.0184035473415 0.057562872703 0.056788358273
2.355 0.0509266951617 0.000971466413318 0.00295021747239 0.00295939408298 0.0576773559467 0.000129961718629 0.000503792123228 0.000409763098217 0.882958213424 0.0184316793639 0.056825356252 0.056575443508
2.365 0.0506293798343 0.000966422487169 0.00289711125599 0.00294554180874 0.0572968413129 0.000129151479918 0.000500259358962 0.000398050965802 0.883633000949 0.0184583647006 0.056085614868 0.056351445877
2.375 0.0503351255853 0.000961352449674 0.00284435315859 0.00293054925013 0.0569201347564 0.000128341207135 0.000496578569362 0.000386659468028 0.884311426894 0.0184836188764 0.055343718066 0.05611637807
2.385 0.0500438876005 0.000956258227245 0.00279194417432 0.00291444530785 0.056547185988 0.000127530880986 0.0004927544321 0.000375582492765 0.884993421443 0.0185074598951 0.054599735258 0.055870254892
2.395 0.0497556217871 0.000951141821123 0.00273988527785 0.00289725863084 0.0561779454718 0.000126720498498 0.00048879158517 0.000364813978273 0.885678914905 0.0185299082005 0.053853735751 0.05561309327
2.405 0.0494702847604 0.000946005302037 0.00268817742598 0.00287901761862 0.0558123644107 0.000125910074176 0.000484694624594 0.000354347912844 0.886367837714 0.018550986646 0.053105788739 0.055566883454
2.415 0.04918783383 0.000940850805846 0.00263682155621 0.00285975042319 0.0554503947326 0.000125099637666 0.000480468106365 0.000344178334965 0.887060120442 0.018570720457 0.052355963296 0.055787521714
2.425 0.0489082269863 0.000935680529273 0.00258584988428 0.0028394849513 0.0550919890778 0.000124289232154 0.000476116546272 0.000334299331399 0.887755693796 0.018589137197 0.051604328378 0.055992556358
2.435 0.0486314228879 0.000930496725307 0.00253546502221 0.00282957703773 0.0547371007863 0.00012347891553 0.000471644419746 0.000324705039921 0.88845448863 0.0186062667306 0.050850952806 0.056181952052
2.445 0.0483573808487 0.000925301699279 0.0024854328974 0.00282099939305 0.0543856838835 0.000122668759466 0.00046705616375 0.000315389645341 0.889156435949 0.0186221411882 0.05009590527 0.056355676308
2.455 0.0480860608253 0.000920097804551 0.00243575439192 0.00281139430835 0.0540376930713 0.000121858848406 0.000462356174078 0.000306347382217 0.889861466915 0.0186367949278 0.049339254317 0.056513699503
2.465 0.0478174234053 0.000914887438722 0.00238643037161 0.00280078330911 0.0536930837124 0.000121049277798 0.000457548810271 0.000297572532439 0.890569512852 0.0186502644949 0.048581068346 0.056655994886
2.475 0.047551429795 0.000909673039322 0.00233746168668 0.00278918773696 0.0533518118201 0.000120240155229 0.000452638391413 0.000289059425379 0.891280505252 0.018662588583 0.047821415605 0.056782538596
2.485 0.0472880418081 0.000904457080044 0.00228884917116 0.00277662875032 0.0530138340464 0.000119431599353 0.0004476292 0.000280802437531 0.891994375782 0.0186738079971 0.047060364184 0.056893309669
2.495 0.047027221854 0.000899242067386 0.00224059364426 0.00276312732689 0.0526791076717 0.000118623738277 0.000442525479783 0.000272795993125 0.892711056288 0.0186839655993 0.046297982007 0.056988290055
2.505 0.046768932927 0.000894030535862 0.00219269590869 0.002751409447 0.0523475905923 0.000117816710639 0.000437331437121 0.000265034562271 0.893430478804 0.018693106277 0.045534336826 0.057067464629
2.515 0.0465131385953 0.000888825045391 0.00214515675334 0.00274584293135 0.0520192413096 0.000117010662874 0.000432051242288 0.00025751266158 0.894152575554 0.0187012768879 0.044769496219 0.0571308212
2.525 0.0462598029903 0.000883628176724 0.00209797695216 0.00273924893977 0.0516940189205 0.000116205751204 0.000426689027377 0.000250224852825 0.894877278962 0.0187085262151 0.044003527578 0.057178350531
2.535 0.0460088907962 0.000878442528141 0.00205115726612 0.00273164754523 0.0513718831066 0.000115402138927 0.000421248889075 0.000243165744501 0.895604521656 0.0187149049169 0.043236498107 0.057278441433
2.545 0.0457603672402 0.000873270711882 0.00200469844019 0.00272305865126 0.0510527941231 0.000114599996979 0.000415734888021 0.000236329989046 0.896334236473 0.018720465473 0.042468474817 0.057361998963
2.555 0.0455141980816 0.000868115350232 0.0019586012074 0.00271350199287 0.0507367127899 0.000113799504593 0.000410151048661 0.000229712283452 0.897066356465 0.0187252621303 0.041699524517 0.057424515438
2.565 0.045270349603 0.000862979072073 0.00191286628646 0.002702997138 0.0504236004816 0.000113000844018 0.00040450136054 0.000223307370312 0.89780081491 0.0187293508484 0.040929713806 0.057466044811
2.575 0.0450287886005 0.000857864509181 0.00186749438303 0.00269156348944 0.0501134191171 0.00011220420687 0.000399933866489 0.000217110035086 0.89853754531 0.0187327892304 0.040159109074 0.057486645981
2.585 0.0447894823739 0.000852774292606 0.00182248619109 0.00267922028523 0.0498061311512 0.000111409787722 0.000396073988579 0.000211115106692 0.899276481405 0.0187356364709 0.039387776487 0.057486382808
2.595 0.0445523987182 0.000847711049243 0.00177784239054 0.00266598660146 0.0495016995648 0.000110617787858 0.000392123275843 0.000205317458079 0.900017557171 0.0187379532828 0.038615781992 0.057465324123
2.605 0.0443175059141 0.000842677397712 0.00173356364926 0.00265188135211 0.0492000878568 0.000109828411869 0.000388085953126 0.000199712005375 0.900760706835 0.0187398018357 0.037843191297 0.057423543748
2.615 0.0440847727196 0.000837675945311 0.00168965062388 0.00263692329182 0.0489012600334 0.000109041868158 0.000383966210631 0.000194293705246 0.901505864873 0.0187412456729 0.037070069877 0.057493348423
2.625 0.0438541683612 0.000832709283815 0.00164610395896 0.00262113101636 0.048605180601 0.000108258369305 0.000379768201024 0.000189057558668 0.90225296602 0.0187423496465 0.036296482963 0.057631370786
2.635 0.0436256625256 0.000827779986253 0.00160292428649 0.0026045229645 0.0483118145581 0.000107478130706 0.000375496041606 0.000183998608259 0.903001945275 0.018743179834 0.035522495536 0.057791140711
2.645 0.0433992253515 0.000822890602972 0.00156011222777 0.00258711741911 0.0480211273846 0.000106701370085 0.000371153814181 0.000179111935685 0.903752737909 0.0187438034582 0.034748172319 0.057961505366
2.655 0.0431748274215 0.00081804365784 0.00151766839338 0.00257668030272 0.0477330850372 0.000105928307184 0.000366745563604 0.000174392667168 0.904505279468 0.0187442888003 0.033973577776 0.058114262785
2.665 0.0429524397542 0.000813241644833 0.00147559338266 0.0025679221867 0.0474476539377 0.000105159163853 0.000362275302577 0.000169835967274 0.905259505779 0.0187447051102 0.033198776101 0.058249398445
2.675 0.0427320337964 0.000808487024016 0.00143388778392 0.00255838352632 0.047164800968 0.000104394163293 0.000357747006617 0.000165437041713 0.906015352959 0.0187451225162 0.032423831217 0.058366900818
2.685 0.0425135814157 0.000803782218017 0.00139255217499 0.00254807784149 0.0468844934609 0.000103633529067 0.000353164618389 0.000161191136536 0.906772757419 0.0187456119256 0.031648806764 0.058466761386
2.695 0.042297054893 0.000799129608288 0.00135158712434 0.00253701854001 0.046606699193 0.000102877485059 0.00034853204624 0.000157093536466 0.907531655868 0.0187462449297 0.030873766099 0.058548974646
2.705 0.0420824269152 0.000794531530924 0.0013109931888 0.00252521891809 0.046331386377 0.00010212625526 0.000343853164967 0.00015313956675 0.908291985322 0.0187470936925 0.030098772286 0.058613538124
2.715 0.0418696705681 0.000789990273633 0.00127077091664 0.00251427773175 0.0460585236559 0.000101380063048 0.000339131814832 0.000149324590632 0.909053683109 0.0187482308544 0.029323888092 0.058660452387
2.725 0.0416587593295 0.000785508071391 0.00123092084557 0.00250458169652 0.0457880800939 0.000100639131464 0.000334371804901 0.000145644011173 0.909816686873 0.0187497294112 0.028549175981 0.058689721051
2.735 0.0414496670624 0.000781087102999 0.00119144350442 0.00249420176202 0.0455200251709 9.99036815859e-05 0.000329576909907 0.000142093268761 0.910580934583 0.0187516626055 0.027774698106 0.058701350798
2.745 0.0412423680082 0.000776729487315 0.00115233941275 0.00248314851398 0.0452543287744 9.91739333523e-05 0.000324750873556 0.000138667842063 0.911346364534 0.018754103809 0.027000516308 0.058695351376
2.755 0.0410368367801 0.000772437279434 0.00111360908009 0.00247143245071 0.0449909611949 9.84501044096e-05 0.000319897405857 0.000135363248104 0.912112915357 0.0187571264014 0.026226692108 0.05867173562
2.765 0.0408330483569 0.000768212467395 0.00107525300809 0.00245906398458 0.0447298931164 9.7732408473e-05 0.000315020186387 0.000132175039829 0.912880526022 0.0187608036484 0.025453286697 0.058630519459
2.775 0.0406309780766 0.000764056968148 0.0010372716887 0.00244605344239 0.0444710956123 9.70210592781e-05 0.000310122862899 0.000129098807882 0.913649135847 0.0187652085749 0.024680360937 0.058571721927
2.785 0.04043060163 0.000759972624443 0.000999665605457 0.00243241106575 0.0442145401393 9.63162636782e-05 0.000305209050796 0.00012613018026 0.914418684499 0.0187704138374 0.023907975351 0.058495365171
2.795 0.0402318950552 0.000755961200897 0.000962435234255 0.00241814701274 0.0439601985292 9.56182280158e-05 0.000300282335927 0.000123264820326 0.915189112001 0.01877649159 0.023136190122 0.058401474463
2.805 0.0400348347311 0.00075202438116 0.000925581041991 0.00240327135772 0.0437080429836 9.49271522535e-05 0.000295346273614 0.000120498427327 0.91596035874 0.0187835133597 0.022365065082 0.058290078212
2.815 0.039839397372 0.000748163764202 0.000889103486997 0.0023877940926 0.0434580460697 9.42432328112e-05 0.000290502583491 0.00011782673729 0.916732365468 0.0187915499019 0.021594659709 0.058161207972
2.825 0.0396455600217 0.000744380861146 0.000853003020172 0.00237172512756 0.0432101807118 9.3566661157e-05 0.000286592996328 0.000115245521064 0.917505073312 0.0188006710778 0.020825033124 0.058014898453
2.835 0.0394533000478 0.000740677092475 0.000817280085157 0.00235507429125 0.042964420187 9.28976231694e-05 0.000282670286786 0.00011275058321 0.918278423775 0.0188109457035 0.020056244082 0.057851187528
2.845 0.0392625951369 0.000737053784957 0.000781935116558 0.00233785133222 0.0427207381205 9.2236298935e-05 0.000278738004381 0.000111235880031 0.919052358745 0.0188224414308 0.019288350968 0.05767011625
2.855 0.0390734232882 0.00073351216883 0.000765848955475 0.00232006591901 0.0424791084775 9.1582863405e-05 0.000274799670302 0.000111011522502 0.919826820497 0.0188352245933 0.018750881475 0.057471728852
2.865 0.0388857628091 0.000730053375064 0.000754010709822 0.00230172764116 0.0422395055597 9.09374842618e-05 0.000270858774888 0.000111533049878 0.920601751699 0.0188493600863 0.018545930367 0.057256072765
2.875 0.0386995923098 0.000726678433366 0.000742068839849 0.00228284600988 0.0420019040003 9.03003226358e-05 0.000267095770737 0.000113093900762 0.921377095419 0.0188649112261 0.018336183518 0.057023198623
2.885 0.0385148906979 0.000723388269516 0.000731754290887 0.00226343045892 0.0417662787572 8.96715333429e-05 0.000263887677753 0.000114580017883 0.922152795127 0.0188819396122 0.018121699968 0.056907422396
2.895 0.0383316371741 0.000720183703322 0.000721459035972 0.00224349034468 0.0415326051092 8.9051262402e-05 0.000260673914501 0.000115990535654 0.922928794701 0.0189005050043 0.017902522007 0.057057164798
2.905 0.0381498112267 0.000717065447222 0.000711028882355 0.00222771566101 0.0413008586501 8.84396498087e-05 0.000257457994914 0.000117324596349 0.923705038433 0.0189206651905 0.017721988915 0.057245745819
2.915 0.0379693926272 0.000714034104141 0.000700468813032 0.00221644714182 0.0410710152845 8.78368258873e-05 0.000254243403572 0.000118581349637 0.924481471033 0.0189424758663 0.017560933524 0.057418288158
2.925 0.0377903614256 0.000711090166487 0.000689783771149 0.00220459697752 0.0408430512233 8.72429149605e-05 0.000251033595591 0.000119759953649 0.925258037632 0.0189659905065 0.017394611159 0.057606592157
2.935 0.0376126979457 0.00070823401504 0.000679234004504 0.00219737979443 0.0406169429766 8.66580302619e-05 0.000247831998046 0.000120859572221 0.92603468379 0.0189912602574 0.01722693592 0.057897815086
2.945 0.0374363827807 0.000705465918064 0.000670924191112 0.00219418319623 0.0403926673518 8.60822777318e-05 0.000244642009087 0.000121879377884 0.926811355498 0.0190183338181 0.017103795947 0.058175639356
2.955 0.0372613967887 0.000702786030451 0.000662448233328 0.0021945835865 0.0401702014487 8.55157541318e-05 0.000241466997844 0.000122818550247 0.927587999182 0.0190472573383 0.016974889492 0.058440039673
2.965 0.0370877210884 0.000700194394128 0.000653811452361 0.00220023106372 0.0399495226531 8.49585466602e-05 0.000238310305455 0.000123676276303 0.928364561709 0.0190780743174 0.016840194122 0.058811476213
2.975 0.0369153370551 0.000697690937317 0.000645019124276 0.00220725867625 0.0397306086338 8.44107340172e-05 0.000235219773859 0.000124451749235 0.929140990393 0.0191108255123 0.016699687437 0.059267213176
2.985 0.0367442263159 0.000695275475505 0.000636076483866 0.00221361870273 0.0395134373387 8.3872383556e-05 0.000232378081263 0.000125144170584 0.929917232994 0.0191455488508 0.016560903994 0.059708569353
2.995 0.0365743707465 0.000692947711374 0.000626988721874 0.00221931705073 0.0392979869886 8.33435545133e-05 0.000229560982808 0.000126582001392 0.930693237726 0.019182279345 0.016420091265 0.060135506741
3.005 0.0364057525316 0.000690707224167 0.000617760922629 0.00222435964771 0.039084236148 8.28242930832e-05 0.000226771662517 0.000128940499797 0.931468953201 0.0192210486095 0.016273151389 0.060547989127
3.015 0.0362383555901 0.000688553215474 0.000608396633702 0.00222875387017 0.0388721653103 8.23145826719e-05 0.000224011615137 0.000131174537378 0.93224432703 0.019261875673 0.016120062652 0.060945980686
3.025 0.0360721655557 0.00068648456944 0.000598897883067 0.00223250852838 0.0386617568767 8.18143462849e-05 0.000221280662662 0.000133286367495 0.933019305637 0.0193047683339 0.015960805043 0.061329445804
3.035 0.0359071683348 0.000684500147011 0.000589266617549 0.00223563242867 0.03845299355 8.13235060284e-05 0.000218578555776 0.000135278296301 0.933793835536 0.0193497331665 0.015795358974 0.061698350351
3.045 0.0357433500373 0.000682598799288 0.000579504768185 0.00223813430808 0.0382458582597 8.08419808448e-05 0.000216076133864 0.000137152612734 0.934567863386 0.0193967759604 0.015637403841 0.062052661741
3.055 0.0355806969735 0.000680779368193 0.000569614250623 0.00224002283541 0.0380403341585 8.03696903423e-05 0.000213907989706 0.000138911588647 0.935341335992 0.0194459017287 0.015594688449 0.062392348933
3.065 0.0354191956502 0.000679040687494 0.00055959696589 0.00224130661092 0.0378364046165 7.99065516996e-05 0.000211758802992 0.000140557476111 0.936114200307 0.0194971147151 0.015545472875 0.062717382439
3.075 0.0352588327686 0.000677381582833 0.000549454797735 0.00224199416876 0.037634053221 7.94524825674e-05 0.000209628418949 0.00014209251008 0.936886403425 0.0195504183919 0.015489662386 0.063027734313
3.085 0.0350995952192 0.000675800873471 0.000541228214878 0.00224209397512 0.0374332637701 7.90073982379e-05 0.000207516685533 0.000143518908532 0.93765789259 0.0196058154778 0.015427161917 0.06332337817
3.095 0.0349414700813 0.000674297372084 0.000535998334093 0.00224161443151 0.0372340202717 7.85712144727e-05 0.000205733078459 0.000144838871211 0.938428615186 0.0196633079402 0.015357876079 0.06360428917
3.105 0.0347844446166 0.000672869886219 0.000530583812033 0.0022405638723 0.0370363069388 7.81438440862e-05 0.000204727109997 0.000146054580838 0.939198518743 0.0197228970068 0.01528170915 0.063870444032
3.115 0.0346285062695 0.000671517218646 0.000524982463071 0.00223895056843 0.0368401081876 7.77252015043e-05 0.000203707236124 0.000147370839354 0.939967550934 0.019784583175 0.015308624057 0.064121821031
3.125 0.0344736426612 0.000670238168436 0.000519192121391 0.00223678272497 0.0366454086333 7.73151977831e-05 0.000202673693216 0.000149351900617 0.940735659574 0.0198483662255 0.015329132622 0.0643584
3.135 0.0343198415888 0.000669031531451 0.000513210638382 0.00223406848407 0.0364521930869 7.69137449108e-05 0.000201626716251 0.00015122149435 0.941502792623 0.019914245236 0.015341477589 0.064580162333
3.145 0.0341670910214 0.00066789610147 0.000507035883502 0.00223081592391 0.0362604465534 7.65207526651e-05 0.000200566537121 0.00015298169452 0.942268898181 0.0199822185911 0.015345623867 0.064787090986
3.155 0.0340153790983 0.000666830670535 0.000500665814627 0.00222703306075 0.0360701542276 7.61361305619e-05 0.000199493387039 0.000154634559399 0.943033924491 0.0200522839984 0.015341536876 0.06497917048
3.165 0.0338646941244 0.000665834030222 0.000494100450071 0.00222272784751 0.0358813014921 7.57597871259e-05 0.000198407494514 0.000156182130013 0.943797819935 0.0201244385051 0.015329182558 0.0651563869
3.175 0.0337150245697 0.000664904972025 0.000491554344084 0.00221790817629 0.0356938739132 7.53916298892e-05 0.000197309087393 0.000157626432317 0.944560533039 0.0201986785124 0.015359083837 0.065616887491
3.185 0.0335663590653 0.00066404228826 0.000488970271368 0.00221644086363 0.0355078572406 7.50315663932e-05 0.000196198389523 0.000158969477643 0.945322012468 0.0202749997942 0.015427588802 0.066076364171
3.195 0.0334186864 0.000663244772863 0.000486140103802 0.00222115001091 0.0353232374013 7.46795021273e-05 0.000195075625455 0.000160213259504 0.946082207027 0.020353397509 0.015490699707 0.066523882686
3.205 0.0332719955205 0.000662511222005 0.000486681877937 0.00222536223233 0.0351400004995 7.4335341986e-05 0.000193941016119 0.000161359757734 0.946841065661 0.0204338662229 0.015616482495 0.066959394351
3.215 0.0331262755256 0.000661840435055 0.000487500941863 0.00222908335123 0.0349581328127 7.39989916193e-05 0.00019279478216 0.000162410936282 0.947598537456 0.0205163999275 0.015904903101 0.067382851392
3.225 0.0329815156665 0.000661231214965 0.000492943473267 0.00223231914785 0.0347776207895 7.36703540649e-05 0.000191637140987 0.000163368743366 0.948354571633 0.0206009920565 0.016185504748 0.067794206937
3.235 0.0328377053419 0.000660682369272 0.000501123847032 0.0022350753575 0.0345984510469 7.33493319998e-05 0.000190468309741 0.000164681332845 0.949109117556 0.0206876355049 0.016458028442 0.06820751469
3.245 0.0326948340983 0.000660192710653 0.000512072655221 0.00223735767282 0.034420610368 7.30358294078e-05 0.000189288502694 0.00016615639648 0.949862124725 0.0207763226527 0.016722213199 0.068798136628
3.255 0.0325528916252 0.000659761057599 0.000522715654368 0.00223917174243 0.0342440856989 7.27297462596e-05 0.000188097933222 0.000167538857997 0.95061354278 0.0208670453746 0.017099805055 0.069382740792
3.265 0.0324118677546 0.00065938623495 0.000533048650744 0.00224498643792 0.0340688641471 7.24309856311e-05 0.000186896812521 0.000168830256471 0.951363321496 0.0209597950737 0.017480230613 0.069961267343
3.275 0.0322717524567 0.00065906707475 0.000543067484804 0.0022518053206 0.0338949329785 7.21394469309e-05 0.000185997257726 0.000170032120134 0.952111410787 0.0210545626891 0.01785327803 0.070533656606
3.285 0.0321325358407 0.000658802416688 0.00055276803022 0.00225824401244 0.0337222796157 7.18550312193e-05 0.000185160623476 0.000171145965185 0.952857760705 0.0211513387247 0.01821872974 0.071099849069
3.295 0.0319942081495 0.000658591108895 0.000562146195153 0.00226430614968 0.0335508916349 7.15776378289e-05 0.000184317823807 0.000172173296529 0.953602321436 0.0212501132656 0.018576366789 0.071659785381
3.305 0.0318567597595 0.000658432008015 0.000571197920645 0.0022699953422 0.0333807567642 7.13071657637e-05 0.000183468949983 0.00017311560756 0.954345043306 0.0213508759993 0.018925968827 0.072213406355
3.315 0.0317201811785 0.000658323980358 0.000579919180628 0.00227531517314 0.0332118628805 7.10435146795e-05 0.000182614093468 0.000173974379635 0.955085876774 0.0214536162328 0.019267314118 0.072760652963
3.325 0.0315844630421 0.000658265901922 0.000588305981916 0.00228113045221 0.0330441980089 7.07865829006e-05 0.000181753342816 0.000174751083429 0.955824772436 0.021558322921 0.019600179536 0.073301466341
3.335 0.0314495961133 0.000658256659192 0.000596354363264 0.00228775528341 0.032877750319 7.05362685159e-05 0.000180886788351 0.000175447178401 0.956561681025 0.0216649846758 0.019924340563 0.073835787787
3.345 0.0313155712799 0.000658295149468 0.000604060395995 0.0022940639136 0.0327125081237 7.02924695794e-05 0.000180014517513 0.000176064113503 0.957296553408 0.0217735897967 0.020239571296 0.074363558758
3.355 0.0311823795525 0.000658380281309 0.000611420182452 0.00230005888925 0.0325484598765 7.00550840499e-05 0.000179136618888 0.000176603325435 0.958029340587 0.0218841262826 0.020545644439 0.074884720875
3.365 0.0310500120627 0.000658510975023 0.000618429857232 0.00230574273731 0.0323855941702 6.98240090463e-05 0.000178253178826 0.000177066241196 0.958759993699 0.0219965818566 0.020842331308 0.075399215919
3.375 0.0309184600607 0.000658686162929 0.000625085585959 0.00231111796657 0.0322238997344 6.95991430306e-05 0.0001773642836 0.000177454276638 0.959488464016 0.0221109439789 0.021129401825 0.075906985833
3.385 0.0307877149146 0.000658904789783 0.000631383563782 0.00231618706765 0.0320633654329 6.93803821838e-05 0.000176470019702 0.000177768836571 0.960214702944 0.0222271998739 0.021406624522 0.07640797272
3.395 0.0306577681076 0.0006591658132 0.000637320018109 0.00232095251253 0.0319039802636 6.91676248621e-05 0.000175768415119 0.000178011316058 0.960938662023 0.0223453365424 0.021860203386 0.076902118845
3.405 0.0305286112365 0.000659468203873 0.000642891205587 0.0023254167553 0.0317457333541 6.89607677104e-05 0.000175251436678 0.000178183098402 0.961660292928 0.0224653407816 0.022372991947 0.077389366634
3.415 0.0304002360102 0.00065981094593 0.000648093412734 0.00232958223225 0.0315886139623 6.87597084554e-05 0.00017472379786 0.000178888636102 0.962379547466 0.0225871992061 0.022911154671 0.077869658674
3.425 0.0302726342474 0.00066019303704 0.000652922955944 0.00233345136178 0.0314326114729 6.85643444087e-05 0.000174185625606 0.000179766503764 0.963096377578 0.0227108982578 0.023442326288 0.078342937711
3.435 0.0301457978753 0.000660613488894 0.000657376181789 0.00233702654411 0.0312777153958 6.83745736126e-05 0.000173637046035 0.000180577248897 0.963810735339 0.0228364242333 0.023966280077 0.078809146653
3.445 0.0300197189284 0.000661071327257 0.000661449464384 0.00234031016274 0.0311239153653 6.81902934203e-05 0.000173078184157 0.000181321835966 0.964522572956 0.0229637632911 0.024482787886 0.07926822857
3.455 0.0298943895461 0.000661565592287 0.000670574498816 0.0023433045838 0.0309712011367 6.8011401548e-05 0.000172509163594 0.000182001221972 0.96523184277 0.0230929014728 0.024991620125 0.079720126692
3.465 0.029769801971 0.000662095338609 0.000682686228467 0.00234601215525 0.0308195625867 6.78377970502e-05 0.000171930107467 0.000182616357961 0.965938497254 0.0232238247173 0.025492545773 0.080164784408
3.475 0.0296459485481 0.000662659635403 0.00069437942437 0.00234843520884 0.0306689897094 6.76693781863e-05 0.000171341138106 0.000183168186756 0.966642489013 0.0233565188763 0.02598533238 0.080602145268
3.485 0.0295228217231 0.000663257566857 0.000705648238347 0.00235057605918 0.0305194726163 6.75060437019e-05 0.000170742376768 0.000183657644479 0.967343770784 0.0234909697305 0.026469746066 0.081032152983
3.495 0.0294004140398 0.000663888231878 0.0007164868691 0.00235243700393 0.0303710015339 6.73476933165e-05 0.000170133943649 0.000184085660887 0.968042295439 0.0236271630004 0.026945551517 0.081454751426
3.505 0.0292787181402 0.000664550744461 0.000726889560051 0.00235402032402 0.0302235668027 6.71942263291e-05 0.000169515957893 0.000184453158565 0.968738015978 0.0237650843611 0.027412511999 0.081869884627
3.515 0.0291577267624 0.000665244233597 0.00073685059894 0.00235532828451 0.0300771588747 6.70455433114e-05 0.000168888538457 0.000184761052714 0.969430885536 0.0239047194618 0.027905627372 0.08227749678
3.525 0.029037432738 0.000665967843562 0.000746364319108 0.0023563631329 0.0299317683123 6.69015443576e-05 0.000168251802689 0.0001850102529 0.970120857377 0.0240460539271 0.028610531886 0.082677532236
3.535 0.0289178289927 0.000666720733627 0.000755425096813 0.00235712710135 0.0297873857871 6.67621316036e-05 0.000167605867757 0.000185201661136 0.970807884899 0.02418907338 0.029309365121 0.083069935509
3.545 0.0287989085438 0.000667502078344 0.000767552006789 0.00235762240603 0.0296440020781 6.66272066604e-05 0.000166950848967 0.000185336173344 0.97149192163 0.0243337634466 0.03000185284 0.083454651272
3.555 0.0286806644984 0.000668311067514 0.000780680005701 0.00235785124612 0.0295016080699 6.64966718716e-05 0.000166286861457 0.000185414678295 0.972172921229 0.0244801097697 0.030687718761 0.083831624358
3.565 0.0285630900529 0.000669146905914 0.000793399944058 0.00235781580566 0.0293601947518 6.63704302602e-05 0.000165614019914 0.000185438058777 0.972850837486 0.0246280980227 0.031366684524 0.084200799761
3.575 0.0284461784919 0.000670008813771 0.000805706955527 0.00235751825314 0.0292197532157 6.62483857662e-05 0.000164932436922 0.000185407190818 0.973525624324 0.0247777139156 0.032038469766 0.084562122636
3.585 0.0283299231852 0.000670896026194 0.00081759621325 0.00235696074061 0.0290802746551 6.61304429979e-05 0.000164242225732 0.000185322943744 0.974197235795 0.024928943204 0.032702792045 0.084915538297
3.595 0.028214317589 0.000671807793527 0.000829062925372 0.00235614540556 0.0289417503645 6.60165073543e-05 0.000163543497518 0.000185186181875 0.974865626082 0.0250817717044 0.033359366918 0.085260992219
3.605 0.0280993552426 0.000672743380971 0.000840102338537 0.00235507436989 0.0288041717363 6.5906484574e-05 0.00016283636276 0.000184997761839 0.975530749499 0.0252361852978 0.034055516451 0.085598430037
3.615 0.0279850297675 0.000673702068769 0.000850709735356 0.00235374973941 0.0286675302601 6.58002817755e-05 0.0001621209326 0.000184758533732 0.976192560491 0.0253921699408 0.034823545889 0.085927797548
3.625 0.0278713348678 0.000674683151998 0.00086314849801 0.00235217360631 0.0285318175228 6.56978066869e-05 0.00016139731506 0.000184469343331 0.976851013631 0.0255497116704 0.035586555799 0.086249040704
3.635 0.0277582643269 0.000675685940404 0.000875770512104 0.0023503480466 0.028397025205 6.55989678685e-05 0.000160665619105 0.000184131028355 0.977506063627 0.0257087966162 0.036344326123 0.086562105626
3.645 0.0276458120071 0.000676709758418 0.000889361676522 0.00234827512187 0.0282631450814 6.55036745224e-05 0.000159925952218 0.000183744421228 0.978157665313 0.0258694110051 0.037096635287 0.086866938588
3.655 0.0275339718493 0.000677753944936 0.000902652792922 0.00234595687922 0.0281301690187 6.5411837532e-05 0.000159178421218 0.000183310348577 0.978805773655 0.0260315411691 0.037843260225 0.087163486027
3.665 0.0274227378704 0.000678817853318 0.00091557240519 0.00234339535059 0.0279980889744 6.53233683905e-05 0.000158423132262 0.000182829630488 0.979450343749 0.0261951735454 0.038583976341 0.087451694541
3.675 0.0273121041635 0.000679900851097 0.000928116273956 0.00234059255394 0.0278668969967 6.52381783768e-05 0.000157660190326 0.000182303081884 0.980091330823 0.0263602946953 0.039318557577 0.08773151089
3.685 0.0272020648955 0.000681002319929 0.000943345962528 0.00233755049266 0.0277365852214 6.51561816323e-05 0.000156889700003 0.000181731510985 0.980728690231 0.0265268912964 0.040046776339 0.088002881991
3.695 0.0270926143079 0.000682121655501 0.000959024669829 0.00233427115606 0.0276071458721 6.50772920262e-05 0.000156111764981 0.000181115720423 0.98136237746 0.0266949501564 0.04076840359 0.088265754923
3.705 0.0269837467128 0.00068325826719 0.000974412066493 0.00233075651863 0.0274785712581 6.50014252122e-05 0.000155326488312 0.000180456507018 0.981992348126 0.0268644582143 0.041483208754 0.088520076927
3.715 0.0268754564955 0.000684411578066 0.000989505180616 0.00232700854199 0.0273508537746 6.49284970736e-05 0.000154533972159 0.000179754662092 0.982618557976 0.0270354025448 0.042190959814 0.088765795404
3.725 0.0267677381103 0.000685581024719 0.00100430106266 0.00232302917275 0.0272239859004 6.48584253616e-05 0.000153734317804 0.000179010971253 0.983240962885 0.0272077703648 0.042891423255 0.089002857915
3.735 0.0266605860813 0.000686766056963 0.00101879678526 0.00231882034454 0.027097960197 6.47911281751e-05 0.000152927625913 0.000178226214442 0.983859518859 0.0273815490362 0.043584364071 0.089231212182
3.745 0.0265539950009 0.00068796613775 0.00103298944377 0.00231438397675 0.026972769307 6.47265249377e-05 0.000152113997049 0.00017740116522 0.984474182034 0.0275567260663 0.044269545806 0.08945080609
3.755 0.0264479595282 0.000689180743019 0.00104687615506 0.00230972197523 0.0268484059551 6.46645366045e-05 0.000151293529639 0.000176536593361 0.985084908676 0.027733289117 0.044946730504 0.089661587682
3.765 0.0263424743899 0.000690409361367 0.00106045405755 0.00230483623316 0.026724862944 6.4605084378e-05 0.000150466323286 0.000175633260833 0.985691655179 0.0279112260022 0.045615678771 0.089863505162
3.775 0.0262375343768 0.000691651494148 0.00107372031106 0.00229972862939 0.0266021331562 6.4548091237e-05 0.000149632474722 0.000174691926403 0.986294378069 0.028090524695 0.046276149721 0.090056506899
3.785 0.0261331343447 0.000692906654885 0.00108667209754 0.00229440102975 0.026480209551 6.44934812878e-05 0.000148792081607 0.000173713341895 0.986893034 0.0282711733254 0.04692790102 0.09024054142
3.795 0.0260292692134 0.000694174369477 0.00109930661873 0.00228885528777 0.0263590851641 6.44411790161e-05 0.000147945240259 0.000172698254249 0.987487579758 0.0284531601865 0.047570688862 0.090415557413
3.805 0.0259259339644 0.00069545417567 0.00111162109836 0.00228309324273 0.0262387531068 6.43911107482e-05 0.000147092046667 0.000171647405318 0.988077972255 0.0286364737351 0.048204267995 0.090581503728
3.815 0.0258231236415 0.000696745623111 0.00112641921444 0.00227711672163 0.0261192065652 6.43432040298e-05 0.000146232595502 0.000170561531405 0.988664168538 0.0288211025931 0.048956442702 0.090738329379
3.825 0.0257208333499 0.000698048273036 0.00114179665236 0.0022709275391 0.0260004387984 6.42973863809e-05 0.000145366981364 0.000169696682299 0.989246125779 0.0290070355486 0.049763547991 0.090885983538
3.835 0.0256190582538 0.000699361698063 0.00115680252402 0.00226452749613 0.0258824431383 6.42535879764e-05 0.000144495297796 0.000168884742732 0.989823801282 0.0291942615581 0.050561762188 0.091024415538
3.845 0.0255177935771 0.000700685482014 0.00117143281111 0.00225791838163 0.0257652129888 6.42117395328e-05 0.000143617637785 0.00016803836307 0.990397152482 0.0293827697476 0.051350782258 0.091153574879
3.855 0.0254170346022 0.000702019219809 0.00118568352515 0.00225110197215 0.0256487418234 6.41717723666e-05 0.00014273409401 0.000167158158192 0.990966136941 0.0295725494113 0.052130303159 0.091273411217
3.865 0.0253167766688 0.000703362517059 0.00119996294581 0.00224408003138 0.0255330231867 6.41336196627e-05 0.00014184475763 0.000166244739509 0.991530712353 0.0297635900168 0.052900017767 0.091383874373
3.875 0.0252170151733 0.000704714990056 0.0012144754187 0.00223685431111 0.0254180506912 6.40972154757e-05 0.000140949719991 0.000165298713303 0.992090836541 0.0299558812014 0.053659616929 0.091484914329
3.885 0.0251177455685 0.0007060762655 0.00122862253652 0.002229426551 0.0253038180177 6.40624944093e-05 0.00014004907118 0.000164320681976 0.99264646746 0.0301494127737 0.05440878945 0.091576481231
3.895 0.0250189633616 0.000707445980371 0.00124240062546 0.00222179847812 0.0251903189142 6.40293933887e-05 0.000139142901468 0.0001633112436 0.993197563192 0.0303441747149 0.055147222078 0.091658525385
3.905 0.0249206641148 0.00070882378155 0.00125580603716 0.002213971808 0.0250775471948 6.3997849676e-05 0.000138231299882 0.000162270991953 0.993744081951 0.0305401571769 0.055874599539 0.091730997259
3.915 0.0248228434437 0.000710209325835 0.00126883515048 0.002205948244 0.0249654967394 6.39678015806e-05 0.000137314353981 0.000161200517265 0.994285982081 0.0307373504857 0.056590604509 0.091793847486
3.925 0.0247254970169 0.000711602279648 0.00128148437074 0.00219772947799 0.0248541614919 6.39391893481e-05 0.000136392152701 0.000160100404831 0.994823222056 0.0309357451378 0.057294917644 0.09184702686
3.935 0.024628620555 0.000713002318847 0.00129375012925 0.0021893171898 0.0247435354602 6.39119526881e-05 0.000135464782811 0.000158971236231 0.99535576048 0.0311353317994 0.05798721753 0.091890486336
3.945 0.0245322098303 0.000714409128535 0.00130562888332 0.00218071304784 0.0246336127152 6.388603425e-05 0.000134532331044 0.000157813588886 0.995883556088 0.0313361013101 0.058667180762 0.091924177036
3.955 0.0244362606654 0.000715822402854 0.00131711711604 0.00217191870876 0.0245243873902 6.38613766199e-05 0.000133594882701 0.000156628036565 0.996406567745 0.0315380446789 0.059334481865 0.091948050242
3.965 0.0243407689337 0.000717241844852 0.00132821133514 0.00216293581845 0.0244158536791 6.3837924469e-05 0.00013265252444 0.000155415148249 0.996924754447 0.0317411530867 0.059988793353 0.091962057398
3.975 0.0242457305571 0.000718667166251 0.00133890807506 0.0021537660105 0.0243080058372 6.38156221222e-05 0.000131705339877 0.000154175489793 0.99743807532 0.0319454178801 0.06062978571 0.091966150115
3.985 0.0241511415068 0.000720098087271 0.00134920389418 0.00214441090819 0.0242008381792 6.37944165777e-05 0.00013075341376 0.000152909622796 0.997946489622 0.0321508305741 0.061257127378 0.091960280165
3.995 0.0240569978018 0.00072153433642 0.00135909537601 0.00213487212309 0.024094345079 6.3774254632e-05 0.00012979682943 0.00015161810487 0.998449956739 0.0323573828567 0.061870484771 0.091944399482
4.005 0.0239632955082 0.000722975650403 0.00136857912853 0.00212515125561 0.0239885209686 6.37550846929e-05 0.000128835670207 0.000150301489669 0.998948436191 0.0325650665754 0.062469522289 0.091918460166
4.015 0.0238700307393 0.00072442177385 0.00137765178459 0.00211524989568 0.0238833603381 6.37368560388e-05 0.000127870018475 0.00014896032738 0.999441887628 0.0327738737493 0.063053902292 0.09188241448
4.025 0.023777199654 0.000725872459157 0.00138631000065 0.0021051696219 0.023778857734 6.37195194914e-05 0.000126899955701 0.000147595164519 0.99993027083 0.0329837965558 0.0636232851 0.091836214851
4.035 0.0236847984572 0.000727327466354 0.00139455045717 0.00209491200261 0.0236750077593 6.37030261083e-05 0.000125925563335 0.00014620654284 1.00041354571 0.0331948273397 0.06417732902 0.091779813869
4.045 0.0235928233981 0.000728786562908 0.00140236985847 0.00208447859494 0.0235718050722 6.36873284385e-05 0.000124946922364 0.000144795001616 1.00089167231 0.0334069586085 0.06471569034 0.091713164289
4.055 0.0235012707706 0.000730249523552 0.0014097649327 0.00207387094547 0.0234692443861 6.36723801385e-05 0.000123964112645 0.000143361075425 1.00136461081 0.0336201830285 0.0652380233 0.091636219034
4.065 0.0234101369117 0.000731716130097 0.00141673243099 0.00206309059051 0.0233673204677 6.36581358037e-05 0.000122977214025 0.000141905295746 1.00183232151 0.0338344934238 0.06574398011 0.091548931181
4.075 0.0233194182019 0.000733186171316 0.00142326912747 0.00205213905573 0.0232660281385 6.36445504876e-05 0.000121986305021 0.000140428190539 1.00229476485 0.0340498827823 0.06623321097 0.09145125398
4.085 0.0232291110643 0.00073465944277 0.00142937181974 0.00204101785648 0.0231653622714 6.36315807872e-05 0.000120991464583 0.000138930283394 1.0027519014 0.0342663442441 0.06670536404 0.091343140844
4.095 0.0231392119632 0.000736135746634 0.00143503732796 0.00202972849778 0.0230653177921 6.36191841363e-05 0.000119992770562 0.000137412094884 1.00320369187 0.0344838711052 0.06716008542 0.091224545359
4.105 0.0230497174048 0.000737614891486 0.00144026249453 0.0020182724745 0.0229658896779 6.36073189134e-05 0.00011899030037 0.000135874142371 1.00365009708 0.0347024568171 0.06759701924 0.091095421252
4.115 0.0229606239361 0.000739096692295 0.00144504418425 0.00200665127146 0.0228670729569 6.35959444378e-05 0.000117984130768 0.000134316938721 1.00409107801 0.0349220949834 0.06801580753 0.090955722446
4.125 0.0228719281443 0.000740580970133 0.00144937928437 0.00199486636348 0.0227688627071 6.35850207689e-05 0.00011697433809 0.000132740994084 1.00452659575 0.0351427793573 0.06841609033 0.090805403003
4.135 0.0227836266557 0.000742067552094 0.00145326470443 0.00198291921483 0.0226712540565 6.35745090658e-05 0.000115960998245 0.000131146814398 1.00495661154 0.0353645038437 0.06879750561 0.090644417172
4.145 0.022695716137 0.000743556271142 0.00145669737451 0.00197081128107 0.0225742421818 6.35643715232e-05 0.00011494418693 0.000129534903149 1.00538108673 0.0355872624938 0.06915968935 0.090472719342
4.155 0.0226081932925 0.000745046965955 0.00145967424747 0.00195854400698 0.022477822309 6.35545707888e-05 0.00011392397793 0.000127905760094 1.00579998283 0.0358110495057 0.06950227543 0.090290264095
4.165 0.0225210548648 0.000746539480779 0.00146219229742 0.00194611882763 0.0223819897105 6.35450706457e-05 0.000112900446536 0.000126259880878 1.00621326147 0.0360358592227 0.06982489572 0.090097006168
4.175 0.0224342976349 0.000748033665288 0.00146424851892 0.00193353716928 0.0222867397075 6.35358360955e-05 0.000111873665505 0.000124597758547 1.00662088441 0.0362616861309 0.07012718004 0.089892900459
4.185 0.0223479184201 0.000749529374502 0.00146583992854 0.00192080044778 0.0221920676667 6.35268323427e-05 0.000110843709093 0.000122919882516 1.00702281355 0.0364885248576 0.07040875615 0.089677902039
4.195 0.0222619140748 0.000751026468555 0.00146696356312 0.00190791007009 0.0220979690016 6.35180256662e-05 0.000109810649253 0.000121226738806 1.00741901091 0.0367163701707 0.07066924978 0.089451966132
4.205 0.0221762814892 0.000752524812686 0.00146761648072 0.001894867433 0.0220044391712 6.35093833936e-05 0.000108774558804 0.000119518810698 1.00780943867 0.0369452169768 0.07090828457 0.089215048156
4.215 0.0220910175898 0.00075402427697 0.00146779575914 0.00188167392493 0.0219114736792 6.35008732424e-05 0.000107735509119 0.000117796577506 1.00819405912 0.0371750603182 0.07112548214 0.08896710367
4.225 0.0220061193378 0.000755524736342 0.00146749849722 0.00186833092428 0.0218190680741 6.34924641015e-05 0.000106693571808 0.000116060515649 1.00857283469 0.0374058953741 0.07132046203 0.088708088406
4.235 0.0219215837295 0.000757026070314 0.00146672181366 0.00185483980057 0.0217272179487 6.34841256403e-05 0.000105648817264 0.000114311098671 1.00894572795 0.0376377174562 0.07149284171 0.08843795827
4.245 0.0218374077954 0.000758528163036 0.00146546284741 0.00184120191436 0.0216359189386 6.34758278533e-05 0.000104601315911 0.000112548796236 1.0093127016 0.0378705220073 0.07164223658 0.088156669329
4.255 0.0217535885998 0.000760030903006 0.00146959796588 0.00182741861679 0.0215451667225 6.34675422092e-05 0.000103587188043 0.000110774075389 1.00967371848 0.038104304602 0.07176825997 0.087864177824
4.265 0.0216701232407 0.000761534183048 0.00147330147345 0.00181349125037 0.0214549570215 6.34592401704e-05 0.000102754894486 0.000108987399762 1.01002874156 0.038339060944 0.07187052312 0.087560440159
4.275 0.0215870088488 0.00076303790021 0.00147646313615 0.00179942114844 0.0213652855992 6.34508945939e-05 0.000101921033485 0.000107189230211 1.01037773394 0.0385747868614 0.07194863521 0.087245412899
4.285 0.0215042425875 0.000764541955587 0.00147907900844 0.00178520963558 0.0212761482598 6.34424784197e-05 0.000101085639825 0.000105551911849 1.01072065887 0.0388114783109 0.0720022033 0.086919052793
4.295 0.0214218216523 0.000766046254269 0.0014811451722 0.0017708580277 0.0211875408491 6.34339657904e-05 0.000100248747608 0.000104440660326 1.01105747972 0.0390491313719 0.07203083238 0.086581316741
4.305 0.0213397432707 0.00076755070519 0.00148336509003 0.00175636763198 0.0210994592525 6.34253312678e-05 9.94103908657e-05 0.00010331342426 1.01138816001 0.0392877422452 0.07266633814 0.086232161828
4.315 0.021258004701 0.000769055221079 0.00149110350638 0.00174173974694 0.0210118993964 6.34165505558e-05 9.85706033604e-05 0.000102170518749 1.01171266338 0.039527307254 0.07329307832 0.085871545288
4.325 0.0211766032334 0.000770559718311 0.00149830698766 0.00172697566286 0.020924857246 6.34075991981e-05 9.77294183876e-05 0.000101012257233 1.01203095363 0.039767822839 0.07389725477 0.08549942455
4.335 0.0210955361872 0.000772064116783 0.00150497121435 0.00171207666083 0.020838328806 6.33984543926e-05 9.68868695749e-05 9.98389507058e-05 1.01234299466 0.0400092855602 0.07447836867 0.085115757174
4.345 0.0210148009132 0.000773568339928 0.00151109189445 0.00169704401417 0.0207523101193 6.33890927719e-05 9.60429898867e-05 9.86509081351e-05 1.01264875054 0.0402516920921 0.07503591808 0.084720500923
4.355 0.020934394791 0.000775072314492 0.00151666476641 0.00168187898748 0.020666797267 6.33794930531e-05 9.51978122241e-05 9.74484362832e-05 1.01294818546 0.040495039224 0.0755693979 0.084313613713
4.365 0.0208543152302 0.000776575970526 0.00152168559673 0.00166658283743 0.0205817863681 6.33696334076e-05 9.43513694233e-05 9.62318405079e-05 1.01324126377 0.0407393238595 0.07607829991 0.08389505365
4.375 0.0207745596692 0.000778079241208 0.0015261501807 0.00165115681196 0.0204972735789 6.33594931493e-05 9.350369328e-05 9.5001423597e-05 1.01352794991 0.0409845430108 0.07656211277 0.083464778963
4.385 0.0206951255747 0.000779582062903 0.00153005434199 0.00163560215124 0.020413255092 6.33490518327e-05 9.26548167032e-05 9.37574863775e-05 1.01380820851 0.0412306938027 0.07702032195 0.083022748103
4.395 0.0206160104422 0.000781084374889 0.00153339393256 0.0016199200874 0.0203297271371 6.33382901376e-05 9.18047713694e-05 9.25003281182e-05 1.01408200431 0.0414777734669 0.07745240981 0.082568919664
4.405 0.0205372117949 0.000782586119432 0.00153616483192 0.00160981889782 0.0202466859795 6.33271892529e-05 9.09535890937e-05 9.12302457655e-05 1.01434930218 0.0417257793438 0.07785785554 0.082166814666
4.415 0.0204587271835 0.000784087241582 0.00153836294742 0.00162503634059 0.0201641279203 6.33157301394e-05 9.01013012481e-05 8.99475345425e-05 1.01461006716 0.0419747088775 0.07823613514 0.08329128874
4.425 0.0203805541857 0.000785587689151 0.00153998421407 0.00164022990029 0.0200820492952 6.33038951793e-05 8.92479397242e-05 8.86524875774e-05 1.0148642644 0.0422245596148 0.07858672148 0.084421641459
4.435 0.0203026904066 0.000787087412683 0.00154102459332 0.00165539875126 0.0200004464754 6.3291667058e-05 8.83935348254e-05 8.73453963023e-05 1.0151118592 0.0424753292083 0.07890908425 0.085557834408
4.445 0.0202251334772 0.000788586365245 0.00154148007478 0.00167054207297 0.0199193158659 6.32790286884e-05 8.75381183311e-05 8.6026549706e-05 1.015352817 0.0427270154102 0.07920268993 0.08669982869
4.455 0.0201478810552 0.000790084502449 0.00154134667369 0.00168565905037 0.019838653906 6.32659641739e-05 8.66817204419e-05 8.46962358705e-05 1.01558710337 0.042979616072 0.07946700184 0.087847584913
4.465 0.020070930824 0.000791581782378 0.00154062043245 0.00170074887421 0.0197584570685 6.32524572077e-05 8.68791556172e-05 8.38385448864e-05 1.01581468404 0.0432331291429 0.07970148011 0.089001063221
4.475 0.0199942804926 0.000793078165437 0.00153929741977 0.00171581074019 0.0196787218592 6.32384929006e-05 8.75359295589e-05 8.31875921135e-05 1.01603552485 0.0434875526702 0.07990558165 0.090160223243
4.485 0.0199179277949 0.000794573614392 0.00153737373034 0.00173084384916 0.0195994448167 6.32240563504e-05 8.81915662756e-05 8.25252348021e-05 1.01624959181 0.0437428847962 0.08007876018 0.091325024154
4.495 0.01984187049 0.000796068094197 0.00153484548477 0.00174584740757 0.0195206225128 6.32091330615e-05 8.88460157545e-05 8.18516935068e-05 1.01645685106 0.043999123758 0.08022046617 0.092495424635
4.505 0.0197661063616 0.000797561571972 0.00153170882956 0.00176082062712 0.0194422515502 6.31937093988e-05 8.94992287993e-05 8.11671864611e-05 1.01665726887 0.0442562678841 0.08033014692 0.093671382867
4.515 0.0196906332177 0.000799054016939 0.00152795993638 0.00177576272444 0.0193643285642 6.31777718854e-05 9.01511559105e-05 8.04719307141e-05 1.01685081166 0.044514315595 0.08040724646 0.094852856559
4.525 0.01961544889 0.000800545400386 0.00152359500272 0.00179067292124 0.0192868502212 6.31613074731e-05 9.08017483986e-05 7.97661421367e-05 1.01703744599 0.0447732654024 0.08045120559 0.096039802931
4.535 0.0195405512342 0.000802035695514 0.00151861025045 0.00180555044464 0.0192098132183 6.31443039275e-05 9.1450957639e-05 7.90500348785e-05 1.01721713856 0.0450331159048 0.08046146187 0.097232178717
4.545 0.0194659381292 0.000803524877479 0.00151300192708 0.00182039452647 0.0191332142839 6.31267490972e-05 9.20987356222e-05 7.83238221154e-05 1.01738985622 0.0452938657896 0.08050466468 0.098429940173
4.555 0.0193916074774 0.000805012923258 0.0015067663039 0.00183520440406 0.019057050176 6.3108631153e-05 9.27450342181e-05 7.7587715325e-05 1.01755556596 0.0455555138304 0.08130767447 0.099633043066
4.565 0.0193175572033 0.000806499811618 0.00149990130627 0.00184997931912 0.0189813176834 6.30899390711e-05 9.33898059064e-05 7.6841924847e-05 1.01771423489 0.0458180588845 0.08209174119 0.100841442658
4.575 0.0192437852546 0.000807985523069 0.00150352330401 0.00186471851864 0.0189060136236 6.30706620238e-05 9.40330034074e-05 7.60866593481e-05 1.01786583031 0.0460814998945 0.08285636803 0.102055093768
4.585 0.0191702896011 0.000809470039771 0.00151086267278 0.00187942125448 0.018831134844 6.30507897652e-05 9.46745798612e-05 7.53221265577e-05 1.0180103196 0.0463458358856 0.08360105483 0.10327395067
4.595 0.0190970682344 0.00081095334555 0.00151776445688 0.00189408678329 0.0187566782211 6.30303119451e-05 9.5314488285e-05 7.45485329127e-05 1.01814767035 0.0466110659619 0.08432529801 0.104497967217
4.605 0.0190241191678 0.00081243542574 0.00152422461635 0.00190871436627 0.0186826406598 6.30092191912e-05 9.59526824716e-05 7.37660833883e-05 1.01827785024 0.0468771893104 0.08502859066 0.105727096721
4.615 0.0189514404364 0.000813916267232 0.00153023913778 0.00192330327015 0.0186090190932 6.29875019707e-05 9.65891164444e-05 7.29749813333e-05 1.01840082713 0.0471442051946 0.08571042245 0.106961292046
4.625 0.0188790300962 0.000815395858362 0.00153580403372 0.00193785276556 0.0185358104827 6.29651516773e-05 9.72237442798e-05 7.21754293719e-05 1.01851656899 0.0474121129579 0.08637027974 0.108200505533
4.635 0.0188068862243 0.000816874188871 0.00154091534194 0.00195236212859 0.0184630118173 6.29421597833e-05 9.78565204614e-05 7.13676285203e-05 1.01862504397 0.0476809120181 0.08700764547 0.109444689076
4.645 0.0187350069182 0.000818351249898 0.00154556912634 0.00196683063909 0.0183906201136 6.29185178001e-05 9.84874000524e-05 7.0864353155e-05 1.01872622035 0.0479506018703 0.08762199925 0.110693794063
4.655 0.018663390296 0.000819827033863 0.00154976147579 0.00198125758233 0.018318632415 6.289421823e-05 9.91163379868e-05 7.14655098973e-05 1.01882006655 0.0482211820817 0.08821281732 0.111947771394
4.665 0.0185920344964 0.000821301534495 0.00155348850416 0.00199564224799 0.0182470457921 6.28692534816e-05 9.97432894239e-05 7.20497687209e-05 1.01890655113 0.0484926522948 0.08877957261 0.113206571476
4.675 0.0185209376771 0.00082277474669 0.00155674635083 0.00200998393003 0.0181758573416 6.2843616209e-05 0.000100368210269 7.26170188046e-05 1.01898564282 0.0487650122223 0.08932173466 0.114470144254
4.685 0.0184500980163 0.00082424666659 0.00155953117924 0.00202428192724 0.018105064187 6.28172997157e-05 0.000100991056297 7.3167150973e-05 1.01905731047 0.0490382616483 0.0898387697 0.11573843916
4.695 0.0183795137115 0.000825717291444 0.00156183917757 0.0020385355428 0.0180346634772 6.27902974045e-05 0.000101611784019 7.37000566384e-05 1.0191215231 0.0493124004277 0.09033014061 0.117011405163
4.705 0.0183091829789 0.000827186619593 0.00156366655894 0.00205274408402 0.0179646523869 6.2762603156e-05 0.000102230349643 7.42156272813e-05 1.01917824986 0.0495874284827 0.09079530695 0.11828899073
4.715 0.0182391040545 0.000828654650449 0.00156500955961 0.00206690686335 0.0178950281165 6.2734210852e-05 0.000102846709936 7.47137554844e-05 1.01922746004 0.0498633458034 0.09123372499 0.119571143833
4.725 0.0181692751925 0.000830121384447 0.00156586444056 0.00208102319703 0.0178257878911 6.27051149251e-05 0.00010346082239 7.51943347492e-05 1.01926912311 0.0501401524474 0.09164484765 0.120857811991
4.735 0.0180996946657 0.000831586822987 0.00156622748656 0.00209509240571 0.0177569289608 6.26753102062e-05 0.000104072644018 7.56572589761e-05 1.01930320865 0.0504178485375 0.09202812456 0.1221489422
4.745 0.0180303607653 0.000833050968401 0.00156609500536 0.00210911381449 0.0176884486006 6.26447914218e-05 0.000104682132215 7.61024228031e-05 1.01932968642 0.0506964342606 0.09238300204 0.123444480999
4.755 0.0179612718008 0.000834513823946 0.0015654633287 0.00212308675289 0.0176203441094 6.26135536821e-05 0.000105289245094 7.65297215993e-05 1.0193485263 0.0509759098667 0.09277015034 0.124744374415
4.765 0.0178924260992 0.000835975393729 0.0015664641622 0.00213701055446 0.01755261281 6.25815928329e-05 0.000105893940629 7.69390512907e-05 1.01935969834 0.0512562756697 0.0935854311 0.126048568008
4.775 0.0178238220052 0.0008374356827 0.00157129199745 0.00215088455677 0.0174852520494 6.2548904237e-05 0.00010649617767 7.73303081894e-05 1.01936317274 0.0515375320437 0.09438316128 0.127357006854
4.785 0.0177554578814 0.000838894696607 0.00157905786499 0.00216470810216 0.0174182591981 6.25154841534e-05 0.000107095914259 7.77033901617e-05 1.01935891982 0.0518196794239 0.09516290822 0.128669635514
4.795 0.0176873321071 0.00084035244195 0.00159021254734 0.00217848053657 0.0173516316498 6.248132848e-05 0.000107693109476 7.8058194944e-05 1.01934691009 0.0521027183057 0.09609119286 0.129986398101
4.805 0.017619443079 0.000841808925974 0.00160107326858 0.00219220121036 0.0172853668207 6.24464341816e-05 0.000108287722928 7.83946208141e-05 1.01932711418 0.0523866492424 0.09713162825 0.131307238214
4.815 0.0175517892105 0.000843264156613 0.00161163720019 0.00220586947787 0.017219462151 6.24107976605e-05 0.000108879713422 7.87125674145e-05 1.01929950288 0.0526714728444 0.09815979247 0.132632098976
4.825 0.0174843689316 0.000844718142497 0.00162190152995 0.00221948469749 0.0171539151023 6.23744159817e-05 0.00010946904095 7.9011934582e-05 1.01926404715 0.0529571897801 0.0991753179 0.133960923041
4.835 0.0174171806888 0.000846170892845 0.00163186346418 0.0022330462316 0.0170887231589 6.23372863546e-05 0.000110055665367 7.92926228431e-05 1.01922071806 0.0532438007725 0.10017783447 0.135293652538
4.845 0.017350222945 0.000847622417549 0.00164152022639 0.00224655344687 0.0170238838274 6.22994062266e-05 0.000110639546881 7.95545330808e-05 1.01916948688 0.0535313066005 0.10116696956 0.136630229161
4.855 0.0172834941788 0.000849072727022 0.0016508690572 0.00226000571353 0.0169593946357 6.22607731326e-05 0.000111220646215 8.01884335149e-05 1.01911032499 0.053819708096 0.10214234807 0.137970594072
4.865 0.017216992885 0.000850521832283 0.00165990721482 0.00227340240577 0.016895253134 6.22213849254e-05 0.00011179892346 8.0909411067e-05 1.01904320394 0.054109006146 0.10310359242 0.139314687969
4.875 0.0171507175739 0.000851969744839 0.00166863197413 0.00228674290212 0.0168314568933 6.21812397203e-05 0.000112374339875 8.16194609629e-05 1.01896809544 0.0543992016866 0.10405032249 0.140662451072
4.885 0.0170846667715 0.000853416476715 0.0016770406272 0.00230002658454 0.016768003506 6.21403358265e-05 0.000112946856731 8.23185028874e-05 1.01888497134 0.0546902957073 0.1049821557 0.142013823101
4.895 0.0170188390191 0.000854862040418 0.00168513048248 0.00231325283909 0.0167048905854 6.20986714612e-05 0.000113516435164 8.30064576066e-05 1.01879380365 0.054982289247 0.10589870697 0.143368743301
4.905 0.0169532328726 0.000856306448878 0.00169289886586 0.00232642105541 0.0166421157655 6.20562455364e-05 0.000114083036808 8.36832453549e-05 1.01869456453 0.055275183396 0.10691051192 0.144727150427
4.915 0.0168878469036 0.000857749715481 0.00170138787849 0.00233953062708 0.0165796767008 6.20130569896e-05 0.00011464662364 8.43487879206e-05 1.0185872263 0.0555689792908 0.10791741612 0.146088982754
4.925 0.016822679698 0.000859191853976 0.0017104039108 0.00235258095141 0.0165175710659 6.19691044867e-05 0.000115207157967 8.50030070359e-05 1.01847176143 0.055863678117 0.1089100311 0.14745417807
4.935 0.0167577298566 0.000860632878537 0.00171911046941 0.00236557142936 0.0164557965557 6.19243875518e-05 0.000115764601956 8.56458246991e-05 1.01834814254 0.0561592811078 0.10988797744 0.148822673676
4.945 0.0166929959944 0.000862072803652 0.0017275049427 0.0023785014658 0.0163943508851 6.18789054773e-05 0.000116318917948 8.62771642782e-05 1.01821634242 0.0564557895425 0.11085087328 0.150194406399
4.955 0.0166284767411 0.000863511644164 0.00173558473483 0.00239137046922 0.016333231788 6.18326577251e-05 0.000116870069246 8.68969484499e-05 1.018076334 0.0567532047449 0.1117983343 0.151569312571
4.965 0.01656417074 0.000864949415233 0.00174334726651 0.00240417785165 0.0162724370185 6.17856443122e-05 0.000117418018533 8.75051012508e-05 1.01792809037 0.0570515280832 0.11272997373 0.152947328042
4.975 0.0165000766486 0.00086638613229 0.00175078997395 0.00241692302849 0.0162119643496 6.17378648003e-05 0.000117962729136 8.81015469669e-05 1.01777158479 0.0573507609708 0.11364540232 0.154328388194
4.985 0.0164361931382 0.000867821811054 0.00175791030893 0.00242960541945 0.0161518115732 6.16893193295e-05 0.000118504164548 8.86862102893e-05 1.01760679065 0.0576509048635 0.11454422841 0.155712427898
4.995 0.0163725188937 0.000869256467488 0.00176470573895 0.00244222444692 0.0160919765003 6.16400083617e-05 0.000119042288583 8.92590160018e-05 1.01743368152 0.0579519612589 0.11542605787 0.157099381565
5.005 0.0163090526134 0.000870690117776 0.00177117374715 0.0024547795375 0.0160324569604 6.15899319321e-05 0.00011957706491 8.98198900644e-05 1.01725223113 0.058253931696 0.11629049412 0.158489183128
5.015 0.0162457930092 0.00087212277835 0.00177731183139 0.00246727012119 0.0159732508017 6.15390908158e-05 0.00012010845798 9.03687585208e-05 1.01706241334 0.058556817756 0.11713713817 0.159881766006
5.025 0.0161827388057 0.0008735544658 0.00178311750557 0.00247969563118 0.0159143558903 6.14874855687e-05 0.000120636431788 9.09055476544e-05 1.01686420219 0.058860621057 0.11796558859 0.161277063161
5.035 0.0161198887407 0.000874985196918 0.00178858829853 0.00249205550414 0.0158557701105 6.14351169338e-05 0.000121160951567 9.14301844474e-05 1.01665757188 0.0591653432594 0.11877544149 0.162675007072
5.045 0.0160572415654 0.000876414988649 0.00179372175306 0.00250434918081 0.0157974913649 6.1381985969e-05 0.000121681981325 9.19425967247e-05 1.01644249675 0.0594709860599 0.1195662906 0.164075529719
5.055 0.0159947960427 0.000877843858068 0.0017985154287 0.00251657610425 0.0157395175733 6.13280937251e-05 0.00012219948661 9.2442711779e-05 1.01621895134 0.0597775511942 0.12033772716 0.165478562639
5.065 0.0159325509491 0.000879271822405 0.00180296689795 0.00252873572202 0.015681846673 6.12734414673e-05 0.000122713432509 9.2930458198e-05 1.01598691029 0.0600850404342 0.1210893401 0.166884036831
5.075 0.0158705050727 0.000880698898981 0.00180707374949 0.0025408274842 0.0156244766194 6.12180305854e-05 0.000123223784269 9.3405764792e-05 1.01574634845 0.0603934555879 0.12182071583 0.168291882859
5.085 0.0158086572143 0.000882125105227 0.00181083358556 0.00255285084466 0.0155674053842 6.11618623463e-05 0.000123730507742 9.38685604442e-05 1.01549724082 0.0607027984988 0.12253143842 0.1697020308
5.095 0.015747006187 0.00088355045864 0.00181424402311 0.00256480526035 0.0155106309565 6.11049385554e-05 0.000124233568931 9.43187748616e-05 1.01523956253 0.0610130710453 0.12322108954 0.171114410216
5.105 0.0156855508154 0.000884974976805 0.0018173026938 0.00257669019152 0.0154541513425 6.10472608892e-05 0.00012473293339 9.47563381181e-05 1.01497328892 0.0613242751403 0.12388924843 0.172528950239
5.115 0.0156242899366 0.000886398677344 0.00182000724293 0.00258850510199 0.0153979645644 6.0988831047e-05 0.00012522856787 9.51811806518e-05 1.01469839545 0.0616364127294 0.12453549197 0.17394557948
5.125 0.015563222399 0.00088782157792 0.00182235533038 0.00260024945861 0.0153420686613 6.09296511437e-05 0.000125720438672 9.55932331153e-05 1.01441485777 0.0619494857914 0.12515939465 0.175364226096
5.135 0.0155023470626 0.000889243696236 0.00182434463026 0.00261192273101 0.0152864616889 6.08697231379e-05 0.000126208512244 9.59924271136e-05 1.01412265167 0.0622634963358 0.12594287269 0.176784817746
5.145 0.015441662799 0.000890665049994 0.00182669349614 0.00262352439253 0.0152311417186 6.08090493832e-05 0.000126692755774 9.63786941627e-05 1.01382175312 0.0625784464051 0.12672344314 0.178207281623
5.155 0.0153811684914 0.000892085656904 0.00183084858728 0.00263505391968 0.0151761068378 6.07476320552e-05 0.000127173136148 9.67519661347e-05 1.01351213825 0.0628943380719 0.12748236957 0.17963154444
5.165 0.0153208630338 0.000893505534664 0.00183464620978 0.00264651079203 0.0151213551501 6.0685473445e-05 0.000127649620691 9.71121759859e-05 1.01319378334 0.0632111734369 0.12821921901 0.181057532418
5.175 0.0152607453314 0.000894924700949 0.00183808400862 0.00265789449178 0.0150668847745 6.06225762527e-05 0.000128122176722 9.74592561413e-05 1.01286666486 0.0635289546336 0.12893355603 0.182485171324
5.185 0.0152008143007 0.0008963431734 0.0018411596423 0.00266920450525 0.0150126938457 6.05589428431e-05 0.000128590771994 9.77931403931e-05 1.01253075942 0.0638476838201 0.12962494282 0.183914386425
5.195 0.0151410688684 0.000897760969611 0.00184387078363 0.00268044032073 0.0149587805138 6.0494576078e-05 0.000129055374398 9.81137622914e-05 1.01218604381 0.0641673631855 0.13029293911 0.185345102524
5.205 0.0150815079726 0.000899178107127 0.00184621511902 0.00269160143022 0.0149051429438 6.04294785644e-05 0.000129515951816 9.84210557285e-05 1.01183249497 0.0644879949446 0.13093710224 0.186777243932
5.215 0.0150221305617 0.000900594603426 0.00184819034868 0.00270268732874 0.0148517793161 6.03636533711e-05 0.000129972472417 9.87149555106e-05 1.01147009002 0.0648095813391 0.13155698717 0.188210734498
5.225 0.0149629355946 0.000902010475891 0.00184979418639 0.0027136975139 0.0147986878258 6.02971033331e-05 0.000130424904788 9.89953962023e-05 1.01109880624 0.0651321246374 0.13215214642 0.189645497586
5.235 0.0149039220405 0.000903425741845 0.00185102435954 0.00272463148675 0.0147458666828 6.0229831562e-05 0.000130873217794 9.92623132746e-05 1.01071862109 0.0654556271322 0.13272213014 0.191081456101
5.245 0.0148450888788 0.000904840418508 0.00185187860914 0.00273548875082 0.0146933141119 6.01618411588e-05 0.000131317379575 9.95156423828e-05 1.01032951216 0.0657800911415 0.13326648615 0.192518532431
5.255 0.0147864350994 0.000906254522984 0.00185235468879 0.00274626881315 0.0146410283521 6.00931353755e-05 0.000131757359406 9.97553196506e-05 1.00993145726 0.0661055190072 0.13378475983 0.193956648544
5.265 0.0147279597019 0.000907668072278 0.00185245036637 0.00275825379453 0.0145890076568 6.00237174266e-05 0.000132193126404 9.99812813835e-05 1.00952443431 0.0664319130949 0.13427649428 0.195395725875
5.275 0.0146696616961 0.000909081083258 0.00185216342199 0.00277102374377 0.0145372502937 5.99535908212e-05 0.000132624649959 0.00010019346435 1.00910842145 0.0667592757934 0.13474123018 0.196877304278
5.285 0.0146115401012 0.000910493572688 0.00185565452722 0.00278371795722 0.0144857545443 5.98827589587e-05 0.000133051899447 0.00010039180578 1.00868339695 0.0670876095123 0.13517850595 0.198466587913
5.295 0.0145535939463 0.000911905557154 0.00186289333752 0.00279633580514 0.0144345187043 5.98112253521e-05 0.000133474844793 0.000100576243215 1.00824933928 0.0674169166841 0.1360496579 0.200057826888
5.305 0.0144958222705 0.000913317053137 0.00186986476808 0.00280887666165 0.014383541083 5.97389937106e-05 0.00013389345563 0.000100746714654 1.00780622705 0.0677471997624 0.13705133263 0.201650935378
5.315 0.0144382241215 0.000914728076938 0.00187656698053 0.00282133990422 0.0143328200035 5.96660675775e-05 0.000134307702133 0.000100903158265 1.00735403906 0.0680784612203 0.13803757619 0.203245827033
5.325 0.0143807985574 0.000916138644709 0.0018829981463 0.00283372491417 0.0142823538022 5.95924507121e-05 0.000134717554325 0.000101045512664 1.00689275427 0.0684107035518 0.13900804748 0.204842414952
5.335 0.0143235446447 0.000917548772434 0.00188915644827 0.00284603107619 0.0142321408292 5.95181470336e-05 0.000135417673036 0.000101195055551 1.00642235181 0.0687439292689 0.13996240349 0.206440611684
5.345 0.0142664614596 0.000918958475915 0.0018950400794 0.00285825777877 0.0141821794476 5.94431603569e-05 0.000136293180146 0.000101386273322 1.005942811 0.0690781409033 0.14090029923 0.208040329255
5.355 0.0142095480873 0.000920367770779 0.00190064724287 0.00287040441407 0.0141324680337 5.9367494738e-05 0.000137142330292 0.000101561660537 1.0054541113 0.069413341005 0.14182138778 0.209641479118
5.365 0.0141528036218 0.00092177667247 0.001912543556 0.00288247037736 0.0140830049767 5.92911540272e-05 0.000137964875972 0.000101721392164 1.00495623236 0.06974953214 0.14328858912 0.211243972198
5.375 0.0140962271661 0.000923185196229 0.00192628369514 0.00289445506781 0.0140337886788 5.92141423817e-05 0.000138760571204 0.000101865642883 1.00444915401 0.0700867168921 0.14483001345 0.212847718886
5.385 0.0140398178321 0.000924593357107 0.00193985499427 0.00290635788793 0.0139848175551 5.91364639663e-05 0.000139529171376 0.000101994585998 1.00393285624 0.0704248978624 0.14636680264 0.214452629018
5.395 0.0139835747402 0.000926001169949 0.00195325722389 0.00291817824356 0.013936090033 5.9058122848e-05 0.000140363671321 0.000102108393851 1.0034073192 0.0707640776666 0.14789882194 0.216058611876
5.405 0.0139274970194 0.000927408649391 0.0019664914408 0.00292991554426 0.0138876045525 5.89791234308e-05 0.000141431338274 0.000102207237564 1.00287252325 0.0711042589351 0.14942603448 0.217665576233
5.415 0.0138715838074 0.000928815809853 0.00197955875707 0.00294156920288 0.013839359566 5.88994700471e-05 0.000142478696482 0.000102291287852 1.00232844888 0.0714454443145 0.15094840836 0.219273430282
5.425 0.01381583425 0.000930222665524 0.00199246027955 0.00295313863545 0.0137913535384 5.88191669268e-05 0.000143505534959 0.000102360714219 1.0017750768 0.0717876364644 0.15246591185 0.220882081718
5.435 0.0137602475016 0.000931629230389 0.00200519710801 0.00296462326175 0.0137435849463 5.87382185126e-05 0.000144511644238 0.000102415685101 1.00121238785 0.0721308380585 0.15397851344 0.22249143765
5.445 0.0137048227248 0.000933035518196 0.00201777033674 0.00297602250442 0.0136960522787 5.86566293427e-05 0.000145496815962 0.000102456367878 1.00064036308 0.0724750517832 0.15548618181 0.224101404685
5.455 0.0136495590902 0.000934441542449 0.00203018105387 0.00298733578999 0.0136487540364 5.85744037565e-05 0.000146460842874 0.000102482929406 1.00005898369 0.0728202803379 0.15698888588 0.225711888862
5.465 0.0135944557765 0.000935847316434 0.00204243034109 0.0029985625478 0.0136016887318 5.84915465314e-05 0.000147403519077 0.000102495535494 0.999468231073 0.0731665264329 0.158486594727 0.227322795698
5.475 0.0135395119703 0.000937252853177 0.00205451927474 0.0030097022106 0.0135548548895 5.84080621885e-05 0.000148324639624 0.000102494350777 0.998868086792 0.0735137927906 0.159979277668 0.228934030167
5.485 0.0134847268663 0.000938658165473 0.00206644892459 0.00302075421446 0.0135082510452 5.83239554607e-05 0.000149224000783 0.000102479538992 0.998258532587 0.0738620821445 0.161466904203 0.230545496703
5.495 0.0134300996666 0.000940063265853 0.00207822035501 0.00303171799864 0.0134618757461 5.82392309303e-05 0.00015010140028 0.000102451263241 0.997639550374 0.074211397238 0.162949444076 0.2321570992
5.505 0.0133756295816 0.000941468166616 0.00208983462424 0.00304259300545 0.0134157275511 5.81538934298e-05 0.000150956636512 0.000102409685738 0.997011122246 0.0745617408242 0.164426867214 0.233768741016
5.515 0.0133213158287 0.000942872879781 0.00210129278471 0.00305337868077 0.0133698050301 5.806794768e-05 0.000151789509193 0.000102439921663 0.996373230476 0.0749131156661 0.165899143754 0.235380324973
5.525 0.0132671576332 0.000944277417129 0.00211259588317 0.0030640744731 0.0133241067641 5.79813986041e-05 0.000152599819602 0.000102902514845 0.995725857514 0.0752655245342 0.167366244056 0.236991753354
5.535 0.0132131542279 0.00094568179017 0.00212374496036 0.00307467983453 0.0132786313452 5.78942510576e-05 0.000153387369407 0.000103356013668 0.995068985988 0.0756189702087 0.168828138692 0.238602927904
5.545 0.0131593048529 0.000947086010149 0.00213474105158 0.00308519422014 0.0132333773766 5.78065098794e-05 0.000154151961956 0.000103800371937 0.994402598706 0.0759734554767 0.170284798434 0.240213749835
5.555 0.0131056087555 0.00094849008804 0.00214558518633 0.00309824901562 0.0131883434721 5.77181800056e-05 0.000154893401491 0.000104235544326 0.993726678655 0.0763289831333 0.171736194295 0.241824119822
5.565 0.0130520651904 0.00094989403456 0.00215627838858 0.00311771839001 0.0131435282565 5.76292666283e-05 0.00015561149327 0.000104661485596 0.993041209002 0.0766855559788 0.173182297488 0.243797325706
5.575 0.0129986734192 0.000951297860143 0.00216682167673 0.00313709923371 0.0130989303649 5.75397745732e-05 0.00015630604369 0.000105078186713 0.992346173095 0.0770431768217 0.174623079425 0.246111835821
5.585 0.012945432711 0.00095270157495 0.00217721606333 0.00315639042471 0.0130545484431 5.74497090573e-05 0.000156976860533 0.000105485707983 0.991641554462 0.0774018484745 0.176058511768 0.248430409379
5.595 0.0128923423414 0.000954105188862 0.00218746255569 0.00317559084726 0.0130103811476 5.73590749424e-05 0.00015762375219 0.000105884117852 0.990927336811 0.0777615737558 0.177488566389 0.250752913671
5.605 0.0128394015934 0.000955508711495 0.0021975621555 0.00319469939176 0.0129664271447 5.7267877689e-05 0.0001582465283 0.000106273483796 0.990203504033 0.0781223554888 0.178913215367 0.253079215168
5.615 0.0127866097565 0.000956912152167 0.0022075158591 0.00321371495496 0.0129226851113 5.71761221796e-05 0.00015884499973 0.000106653873215 0.989470040201 0.0784841965006 0.180332431019 0.255409179523
5.625 0.0127339661273 0.000958315519928 0.0022173246572 0.00323263643969 0.0128791537345 5.70838137392e-05 0.000159418978323 0.000107025353181 0.988726929569 0.0788470996229 0.181746185871 0.25774267157
5.635 0.0126814700087 0.000959718823537 0.00222698953546 0.00325146275473 0.0128358317112 5.69909575973e-05 0.000159968276888 0.000107387990313 0.987974156575 0.0792110676897 0.183154452675 0.26007955533
5.645 0.0126291207107 0.000961122071468 0.00223651147388 0.00327019281518 0.0127927177483 5.68975589671e-05 0.000160492709317 0.000107741850657 0.987211705839 0.0795761035381 0.184557204411 0.262419694006
5.655 0.0125769175494 0.000962525271905 0.00224589144747 0.00328882554203 0.012749810563 5.68036231502e-05 0.000160992090333 0.000108087000687 0.986439562166 0.079942210008 0.185954414284 0.264762949986
5.665 0.0125248598477 0.000963928432757 0.00225513042561 0.00330735986229 0.0127071088815 5.67091554977e-05 0.000161466236351 0.00010842350531 0.985657710543 0.0803093899406 0.187346055717 0.267109184846
5.675 0.012472946935 0.000965331561632 0.00226422937272 0.00332579470891 0.0126646114404 5.66141613546e-05 0.000161914963977 0.000108751430237 0.984866136142 0.080677646179 0.188732102368 0.269458259348
5.685 0.0124211781469 0.00096673466585 0.00227318924772 0.00334412902089 0.0126223169856 5.65186460307e-05 0.000162338091126 0.000109070840119 0.984064824322 0.0810469815663 0.190112528128 0.271810033447
5.695 0.0123695528253 0.000968137752443 0.00228279972122 0.00336236174274 0.0125802242724 5.64226150657e-05 0.000162735437254 0.000109381799297 0.983253760623 0.0814173989466 0.191487307107 0.27416436628
5.705 0.0123180703184 0.000969540828151 0.0022943737275 0.00338049182519 0.0125383320657 5.63260736602e-05 0.000163106821994 0.00010968437229 0.982432930775 0.0817889011645 0.192856413645 0.276521116184
5.715 0.0122667299805 0.000970943899417 0.0023057896629 0.00339851822456 0.0124966391398 5.62290275084e-05 0.000163452066387 0.000109978622577 0.981602320689 0.0821614910629 0.194219822321 0.278880140676
5.725 0.0122155311721 0.000972346972396 0.00231801739039 0.00341643990282 0.0124551442781 5.6131481907e-05 0.000163770992258 0.00011026461394 0.980761916467 0.0825351714852 0.195577507933 0.281241296477
5.735 0.0121644732596 0.000973750052948 0.00233084589455 0.00343425582793 0.0124138462731 5.60334424392e-05 0.00016406342294 0.000110542409126 0.979911704396 0.082909945272 0.197198030234 0.283604439494
5.745 0.0121135556156 0.00097515314664 0.0023435467684 0.00345196497328 0.0123727439267 5.59349145463e-05 0.000164329182172 0.000110812071309 0.979051670949 0.083285815263 0.198934720731 0.285969424829
5.755 0.0120627776183 0.000976556258741 0.00235612072589 0.00346956631799 0.0123318360492 5.58359039715e-05 0.000164568094823 0.000111073662518 0.978181802787 0.0836627842953 0.200668801553 0.288336106782
5.765 0.0120121386521 0.000977959394228 0.00236856847724 0.00348705884683 0.0122911214606 5.57364160436e-05 0.000164779986644 0.000111327245206 0.977302086761 0.0840408552033 0.202400242359 0.290704338847
5.775 0.0119616381069 0.000979362557787 0.00238089072905 0.00350444154995 0.0122505989891 5.56364565291e-05 0.000164964684742 0.000111572881051 0.976412509908 0.0844200308182 0.204129012922 0.293073973716
5.785 0.0119112753785 0.000980765753803 0.00239308818414 0.00352171342318 0.0122102674722 5.55360308703e-05 0.000165122016611 0.000111810631436 0.975513059454 0.0848003139674 0.205855083096 0.295444863276
5.795 0.0118610498684 0.000982168986365 0.00240516154139 0.00353887346779 0.0121701257554 5.54351448762e-05 0.000165251811087 0.000112040557574 0.974603722816 0.0851817074749 0.207578422824 0.297816858617
5.805 0.0118109609835 0.000983572259278 0.00241711149636 0.00355592069044 0.0121301726935 5.53338041461e-05 0.000165353897742 0.000112262720267 0.973684487598 0.0855642141596 0.209299002142 0.300189810025
5.815 0.0117610081366 0.00098497557604 0.00242893874047 0.0035728541033 0.0120904071493 5.52320142454e-05 0.000165428107237 0.000112477179913 0.972755341595 0.0859478368354 0.211016791165 0.302563566988
5.825 0.0117111907456 0.000986378939866 0.00244064396173 0.00358967272383 0.0120508279944 5.5129780999e-05 0.000165474270957 0.000112683996742 0.971816272794 0.0863325783115 0.212731760106 0.304937978194
5.835 0.0116615082342 0.000987782353669 0.00245222784462 0.00360637557485 0.0120114341085 5.50271100163e-05 0.000165492221245 0.000112883230581 0.970867269371 0.0867184413912 0.214443879279 0.307312891536
5.845 0.0116119600313 0.000989185820067 0.00246369106996 0.00362296168451 0.0119722243799 5.49240070662e-05 0.000165481791512 0.000113074940862 0.969908319692 0.0871054288711 0.216153119088 0.309688154103
5.855 0.0115625455712 0.000990589341397 0.00247503431482 0.00363943008618 0.0119331977048 5.48204778353e-05 0.000165442815879 0.000113259186734 0.968939412317 0.0874935435417 0.217859450013 0.312063612195
5.865 0.0115132642933 0.000991992919689 0.00248655515189 0.00365577981849 0.0118943529877 5.47165281921e-05 0.00016537512952 0.000113436027187 0.967960535997 0.087882788186 0.219562842653 0.314439111311
5.875 0.0114641156426 0.000993396556691 0.00249794476899 0.00367200992526 0.0118556891412 5.46121637738e-05 0.000165278637131 0.000113605520936 0.966971679674 0.0882731655804 0.221263267686 0.316814496156
5.885 0.0114150990688 0.000994800253858 0.00250917631574 0.00368811945548 0.0118172050858 5.45073905262e-05 0.00016515369818 0.000113767725954 0.965972832484 0.0886646784921 0.222960695896 0.319189610641
5.895 0.0113662140272 0.000996204012354 0.00252025082071 0.00370410746326 0.0117788997501 5.44022141841e-05 0.000165000855307 0.000113922700293 0.964963983757 0.0890573296823 0.224655098153 0.321564297885
5.905 0.0113174599778 0.00099760783305 0.00253116930685 0.00371997300776 0.0117407720705 5.42966404713e-05 0.000164820648713 0.00011407050185 0.963945123015 0.0894511219011 0.226346445415 0.323938400211
5.915 0.0112688363857 0.000999011716529 0.002541932792 0.0037357151533 0.011702820991 5.41906753829e-05 0.000164613616176 0.000114211187561 0.962916239973 0.0898460578908 0.228034708777 0.326311759148
5.925 0.0112203427212 0.00100041566309 0.00255254228847 0.00375133296913 0.0116650454635 5.40843246634e-05 0.000164380291917 0.000114344814901 0.961877324542 0.0902421403845 0.229719859398 0.328684215437
5.935 0.0111719784591 0.00100181967275 0.00256400873295 0.00376682552955 0.0116274444477 5.39775941912e-05 0.000164121207882 0.000114471440164 0.960828366828 0.090639372105 0.231401868532 0.331055609027
5.945 0.0111237430794 0.00100322374523 0.0025754719068 0.00378219191379 0.0115900169106 5.3870489916e-05 0.000163836892846 0.000114591120296 0.959769357129 0.0910377557645 0.233080707571 0.333425779073
5.955 0.0110756360667 0.00100462787996 0.00258677859972 0.00379743120601 0.0115527618267 5.37630176558e-05 0.000163527873228 0.000114703910955 0.958700285943 0.0914372940654 0.234756347957 0.335794563944
5.965 0.0110276569106 0.0010060320761 0.00259792789936 0.00381254249532 0.0115156781783 5.36551834358e-05 0.000163194672196 0.000114809868337 0.957621143959 0.0918379896988 0.236428761281 0.338161801214
5.975 0.0109798051052 0.00100743633254 0.00260891889857 0.00382752487559 0.0114787649548 5.35469929929e-05 0.000162837810487 0.000114909047928 0.956531922066 0.0922398453444 0.238127132694 0.340527327674
5.985 0.0109320801493 0.00100884064785 0.00261975069483 0.00384237744561 0.011442021153 5.34384522612e-05 0.000162457806189 0.000115001504844 0.955432611346 0.0926428636696 0.239884620294 0.342890979319
5.995 0.0108844815465 0.00101024502036 0.00263042266509 0.00385709930891 0.011405445777 5.33295673309e-05 0.000162055174088 0.000115087294398 0.954323203082 0.0930470473304 0.241634914768 0.345252591363
6.005 0.0108370088047 0.0010116494481 0.00264093547062 0.00387168957385 0.0113690378379 5.32203441234e-05 0.000161630427149 0.000115166470978 0.95320368875 0.0934523989702 0.24337794845 0.347611998225
6.015 0.0107896614366 0.00101305392881 0.00266123262679 0.00388614735345 0.0113327963544 5.31107884907e-05 0.000161184074954 0.000115716570549 0.952074060027 0.0938589212192 0.245113688593 0.349969033542
6.025 0.0107424389591 0.00101445845999 0.00268601968328 0.00390047176553 0.0112967203516 5.30009065525e-05 0.000160716624735 0.000116269715414 0.950934308787 0.0942666166945 0.246842102683 0.35232353016
6.035 0.0106953408939 0.00101586303885 0.00271081658753 0.00391466193249 0.0112608088623 5.28907041479e-05 0.00016022858072 0.000116817375956 0.949784427101 0.0946754879991 0.248563158469 0.354675320138
6.045 0.0106483667668 0.00101726766231 0.00273562293392 0.00392871698141 0.0112250609256 5.27801873837e-05 0.000159720445371 0.000117359576235 0.94862440724 0.0950855377229 0.25027682396 0.35702423475
6.055 0.010601516108 0.00101867232703 0.00276043831931 0.00394263604402 0.0111894755879 5.2669362236e-05 0.000159192717402 0.000117896340611 0.947454241676 0.0954967684408 0.251983067414 0.359370104484
6.065 0.010554788452 0.00102007702942 0.00278526234244 0.0039643163851 0.0111540519025 5.25582346441e-05 0.000158953602899 0.000118427693298 0.946273923076 0.0959091827133 0.253736140404 0.361836414348
6.075 0.0105081833378 0.00102148176558 0.00281009460411 0.00399555736912 0.0111187889293 5.24468107982e-05 0.000158802377309 0.000118953658039 0.945083444311 0.0963227830853 0.256885104309 0.365731950992
6.085 0.0104617003084 0.00102288653139 0.00283493470736 0.00402661733643 0.0110836857346 5.23350966454e-05 0.000158629647708 0.000119474258657 0.94388279845 0.0967375720869 0.26005179198 0.369630047415
6.095 0.0104153389108 0.00102429132244 0.00285978225718 0.00405749371318 0.011048741392 5.22230980703e-05 0.000158435686615 0.000119989518941 0.942671978765 0.097153552232 0.263236221195 0.37353037669
6.105 0.0103690986966 0.00102569613405 0.00288463686064 0.00408818393903 0.0110139549812 5.21108213571e-05 0.000158220765215 0.000120499462543 0.941450978725 0.0975707260192 0.266438409505 0.37743260987
6.115 0.0103229792211 0.00102710096129 0.00290949812695 0.00411868546694 0.0109793255884 5.19982725084e-05 0.000157985153466 0.000121004112757 0.940219792004 0.0979890959291 0.269658374286 0.38133641598
6.125 0.0102769800439 0.00102850579897 0.00293436566753 0.00414899576317 0.0109448523069 5.18854576026e-05 0.000157729119573 0.000121503493066 0.938978412476 0.0984086644268 0.272896132724 0.385241462018
6.135 0.0102311007285 0.00102991064164 0.00295923909532 0.00417911230716 0.0109105342358 5.17723825912e-05 0.000157452930537 0.000121997626706 0.937726834217 0.0988294339601 0.276151701763 0.389147412948
6.145 0.0101853408423 0.0010313154836 0.00298411802567 0.00420903259143 0.0108763704806 5.165905367e-05 0.000157156852374 0.000122486536668 0.936465051507 0.0992514069586 0.279425098183 0.393053931698
6.155 0.0101396999569 0.00103272031888 0.00300900207599 0.00423875412152 0.0108423601536 5.15454769458e-05 0.00015684114884 0.00012297024624 0.935193058827 0.0996745858346 0.282716338553 0.396960679155
6.165 0.0100941776475 0.00103412514128 0.00303389086539 0.00426827441595 0.0108085023728 5.14316584525e-05 0.00015650608347 0.000123448777823 0.933910850861 0.100098972983 0.286025439219 0.400867314161
6.175 0.0100487734934 0.00103552994433 0.00305878401517 0.00429759100874 0.0107747962628 5.13176043913e-05 0.000156151917668 0.00012392215454 0.932618422498 0.100524570778 0.289352416352 0.404773493759
6.185 0.0100034870775 0.00103693472132 0.00308368114857 0.00432670238141 0.0107412409542 5.12033207709e-05 0.000155778911456 0.000124390399059 0.931315768829 0.100951381577 0.292697285911 0.408678959482
6.195 0.00995831798662 0.00103833946529 0.0031085818906 0.00435560932162 0.0107078355837 5.10888138079e-05 0.000155387323916 0.000124853533706 0.930002885152 0.101379407717 0.296060063638 0.412583664857
6.205 0.00991326581135 0.00103974416904 0.00313348586841 0.00438431296001 0.0106745792941 5.09740895452e-05 0.000154977412872 0.000125311581095 0.928679766966 0.101808651519 0.299440765084 0.416487595779
6.215 0.00986833014592 0.00104114882513 0.00315839271117 0.00441281442154 0.0106414712342 5.08591541891e-05 0.000154549434371 0.000125764563396 0.927346409977 0.102239115278 0.302839405603 0.420390738432
6.225 0.00982351058826 0.00104255342587 0.00318330204969 0.0044411148255 0.0106085105586 5.07440138418e-05 0.000154103643541 0.000126212502961 0.926002810096 0.102670801275 0.306256000324 0.424293079282
6.235 0.00977880673993 0.00104395796333 0.00320821351673 0.00446921528555 0.0105756964281 5.0628674666e-05 0.000153640294065 0.00012665542169 0.92464896344 0.103103711766 0.30969056419 0.428194605084
6.245 0.00973421820608 0.00104536242936 0.00323312674722 0.00449711690978 0.0105430280091 5.05131428688e-05 0.000153159638299 0.000127093341656 0.92328486633 0.10353784899 0.31314311192 0.432095302875
6.255 0.00968974459545 0.00104676681555 0.00325804137769 0.0045248208007 0.0105105044738 5.03974245282e-05 0.000152661927384 0.000127526284815 0.921910515295 0.103973215162 0.316613658045 0.435995159981
6.265 0.00964538552029 0.0010481711133 0.0032829570465 0.0045523280553 0.0104781250003 5.02815258105e-05 0.000152147411254 0.000127954272745 0.92052590707 0.104409812478 0.32010221688 0.439894164015
6.275 0.00960114059638 0.00104957531371 0.00330787339411 0.00457963976511 0.0104458887724 5.01654529386e-05 0.000151616338537 0.000128377327188 0.919131038596 0.104847643111 0.323608802534 0.443792302873
6.285 0.00955700944293 0.00105097940773 0.00333279006268 0.00460675701619 0.0104137949793 5.00492121377e-05 0.000151068956462 0.000128795469566 0.917725907024 0.105286709212 0.327133428906 0.447689564743
6.295 0.00951299168257 0.00105238338602 0.00335770669627 0.00463368088916 0.0103818428161 4.99328094591e-05 0.000150505511178 0.000129208721544 0.916310509709 0.105727012912 0.330676109701 0.451585938097
6.305 0.00946908694137 0.00105378723907 0.00338262294056 0.00466041245929 0.0103500314834 4.98162512237e-05 0.000149926247552 0.000129617104191 0.914884844217 0.106168556316 0.334236858403 0.455481411698
6.315 0.00942529484872 0.00105519095711 0.00340753844324 0.00468695279646 0.0103183601873 4.96995435448e-05 0.000149446506266 0.000130020639036 0.91344890832 0.106611341509 0.3378156883 0.459375974592
6.325 0.00938161503737 0.00105659453016 0.00343245285394 0.00471330296525 0.0102868281392 4.95826926601e-05 0.000149316267319 0.000130419346768 0.912002699999 0.107055370552 0.341412612441 0.463269616119
6.335 0.00933804714335 0.00105799794802 0.00345736582359 0.00473946402495 0.0102554345561 4.94657047237e-05 0.000149250009201 0.000130813248803 0.910546217445 0.107500645483 0.345027643705 0.467162325903
6.345 0.00929459080596 0.00105940120029 0.00348227700538 0.00476543702957 0.0102241786604 4.9348585986e-05 0.000149185267696 0.000131202365904 0.909079459058 0.107947168315 0.348660794752 0.471054093862
6.355 0.00925124566773 0.00106080427633 0.00350718605402 0.00479122302793 0.0101930596799 4.92313427457e-05 0.000149107243701 0.000131586718854 0.907602423445 0.108394941039 0.352312078005 0.474944910197
6.365 0.0092080113744 0.00106220716531 0.003532092626 0.00481682306361 0.0101620768472 4.91139810211e-05 0.000149016036255 0.000131966328338 0.906115109427 0.108843965621 0.355981505713 0.478834765405
6.375 0.00916488757489 0.0010636098562 0.0035569963797 0.00484223817509 0.0101312294008 4.89965071941e-05 0.000148911743799 0.00013234121494 0.904617516032 0.109294244002 0.359669089888 0.482723650269
6.385 0.00912187392123 0.00106501233772 0.00358189697501 0.00486746939564 0.010100516584 4.88789274623e-05 0.000148794464276 0.000132711399168 0.903109642499 0.109745778099 0.363374842351 0.486611555861
6.395 0.00907897006859 0.00106641459845 0.00360679407348 0.00489251775349 0.0100699376454 4.8761247995e-05 0.000148664295041 0.000133076901437 0.90159148828 0.110198569804 0.3670987747 0.490498473549
6.405 0.00903617567522 0.00106781662671 0.00363168733889 0.0049173842718 0.0100394918387 4.86434751382e-05 0.00014852133336 0.000133437742019 0.900063053034 0.110652620983 0.370840898316 0.494384394985
6.415 0.00899349040241 0.00106921841065 0.0036565764361 0.00494206996865 0.0100091784226 4.85256150726e-05 0.000148365675413 0.000133793941115 0.898524336634 0.111107933479 0.374601224396 0.498269312116
6.425 0.00895091391448 0.00107061993821 0.00368146103201 0.00496657585716 0.00997899666093 4.84076740687e-05 0.000148197417396 0.000134145518862 0.896975339166 0.111564509105 0.378379763894 0.502153217182
6.435 0.00890844587872 0.00107202119713 0.00370634079505 0.00499090294542 0.00994894582252 4.82896582616e-05 0.000148016654826 0.000134492495249 0.895416060926 0.112022349651 0.382176527554 0.506036102711
6.445 0.00886608596542 0.00107342217499 0.00373121539543 0.0050150522366 0.00991902518097 4.81715740458e-05 0.000147823482746 0.000134834890062 0.893846502421 0.112481456881 0.385991525929 0.509917961522
6.455 0.0088238338478 0.00107482285914 0.00375608450491 0.00503902472897 0.00988923401498 4.80534275984e-05 0.000147617995918 0.000135172723171 0.892266664374 0.11294183253 0.389824769346 0.513798786732
6.465 0.00878168920195 0.00107622323676 0.00378094779704 0.00506282141588 0.00985957160815 4.79352252075e-05 0.00014740028834 0.000135506014361 0.890676547719 0.113403478308 0.393676267911 0.517678571746
6.475 0.00873965170689 0.00107762329484 0.00380580494684 0.00508644328583 0.00983003724874 4.78169731028e-05 0.000147170453737 0.000135834783163 0.889076153603 0.113866395899 0.397546031527 0.521557310261
6.485 0.00869772104446 0.00107902302018 0.00383065563091 0.00510989132249 0.00980063022984 4.7698677544e-05 0.000146928585369 0.00013615904905 0.887465483387 0.114330586957 0.401434069873 0.525434996271
6.495 0.00865589689933 0.00108042239941 0.00385549952784 0.00513316650474 0.00977134984943 4.75803449425e-05 0.000146674775937 0.000136478831534 0.885844538645 0.114796053111 0.405340392425 0.52931162406
6.505 0.008614178959 0.00108182141897 0.00388033631744 0.00515626980665 0.00974219541003 4.74619813719e-05 0.00014640911768 0.000136794149863 0.884213321167 0.11526279596 0.409265008433 0.533187188208
6.515 0.00857256691368 0.00108322006513 0.00390516568121 0.00517920219759 0.00971316621897 4.73435932563e-05 0.000146131702671 0.000137105023338 0.882571832956 0.115730817078 0.413207926944 0.537061683587
6.525 0.0085310604564 0.00108461832397 0.00392998730233 0.0052019646422 0.00968426158807 4.72251867376e-05 0.000145842622144 0.000137411470994 0.880920076229 0.116200118007 0.417169156781 0.540935105364
6.535 0.00848965928285 0.00108601618141 0.00395480086557 0.00522455810043 0.00965548083387 4.71067681825e-05 0.000145541967166 0.000137713511914 0.879258053419 0.116670700264 0.421148706541 0.544807449001
6.545 0.00844836309143 0.00108741362321 0.00397960605709 0.00524698352753 0.0096268232775 4.69883439009e-05 0.000145259574315 0.000138011165126 0.877585767175 0.117142565335 0.425146584625 0.548678710255
6.555 0.00840717158322 0.00108881063495 0.00400440256465 0.00526924187419 0.00959828824446 4.68699201112e-05 0.000145024350873 0.000138304449398 0.875903220358 0.117615714679 0.429162799202 0.552548885175
6.565 0.00836608446194 0.00109020720201 0.00402919007791 0.00529133408646 0.00956987506479 4.67515031368e-05 0.000144784988116 0.000138593383439 0.874210416049 0.118090149724 0.433197358241 0.556417970109
6.575 0.00832510143393 0.00109160330967 0.00405396828753 0.00531326110578 0.00954158307319 4.66330992286e-05 0.000144541520019 0.000138877986125 0.872507357542 0.118565871871 0.437250269468 0.560285961698
6.585 0.00828422220812 0.00109299894301 0.00407873688613 0.00533502386911 0.00951341160844 4.65147146962e-05 0.000144293980558 0.000139158275845 0.87079404835 0.119042882489 0.44132154041 0.564152856882
6.595 0.00824344649597 0.00109439408694 0.00410349556755 0.00535662330883 0.0094853600139 4.63963558606e-05 0.000144042403245 0.000139434271151 0.8690704922 0.119521182919 0.44541117837 0.568018652894
6.605 0.00820277401157 0.00109578872624 0.00412824402731 0.00537806035284 0.00945742763726 4.62780289795e-05 0.00014378682169 0.000139705990467 0.867336693037 0.120000774471 0.449519190433 0.571883347265
6.615 0.00816220447145 0.00109718284553 0.00415298196237 0.00539933592456 0.0094296138306 4.61597404051e-05 0.000143527269135 0.000139973452198 0.865592655022 0.120481658426 0.453645583478 0.57574693782
6.625 0.00812173759469 0.00109857642925 0.00417770907117 0.005420450943 0.00940191795007 4.60414963484e-05 0.00014326377883 0.000140236674475 0.863838382536 0.120963836033 0.457790364134 0.579609422685
6.635 0.0080813731028 0.00109996946173 0.0042024250538 0.00544140632271 0.00937433935606 4.59233031745e-05 0.000142996383938 0.000140495675336 0.862073880176 0.121447308513 0.461953538834 0.583470800282
6.645 0.00804111071978 0.00110136192713 0.00422712961158 0.00546220297389 0.00934687741352 4.58051671635e-05 0.000142725117067 0.000140750473052 0.860299152755 0.121932077052 0.466135113805 0.587331069327
6.655 0.00800095017203 0.00110275380945 0.00425182244746 0.00548284180233 0.0093195314912 4.56870946694e-05 0.000142450011026 0.000141001085491 0.858514205307 0.12241814281 0.470335095013 0.591190228838
6.665 0.00796089118837 0.00110414509257 0.00427650326566 0.00550332370953 0.00929230096214 4.55690919137e-05 0.000142171098445 0.000141247530523 0.856719043084 0.122905506913 0.474553488236 0.595048278129
6.675 0.00792093349999 0.00110553576021 0.00430117177213 0.00552364959263 0.00926518520352 4.54511652119e-05 0.000141888411498 0.00014148982601 0.854913671555 0.123394170456 0.478790299025 0.598905216812
6.685 0.00788107684044 0.00110692579597 0.00432582767401 0.0055438203445 0.00923818359652 4.53333209298e-05 0.000141601982651 0.000141727989636 0.853098096409 0.123884134502 0.483045532691 0.602761044797
6.695 0.00784132094564 0.0011083151833 0.00435047068017 0.00556383685375 0.00921129552633 4.52155653271e-05 0.000141311843825 0.000141962038951 0.851272323555 0.124375400085 0.487319194365 0.606615762296
6.705 0.00780166555377 0.00110970390551 0.00437510050044 0.00558370000474 0.00918452038227 4.50979047272e-05 0.000141018027137 0.000142191991549 0.849436359119 0.124867968202 0.491611288911 0.610469369816
6.715 0.00776211040534 0.00111109194577 0.00439971684634 0.00560341067763 0.00915785755765 4.4980345439e-05 0.000140720564073 0.000142417864974 0.847590209448 0.125361839823 0.495921820992 0.614321868164
6.725 0.00772265524315 0.00111247928716 0.00442431943105 0.00562296974841 0.00913130644951 4.48628937824e-05 0.000140419486498 0.000142639676458 0.845733881109 0.125857015884 0.500250795051 0.618173258448
6.735 0.00768329981219 0.00111386591257 0.00444890796847 0.00564237808882 0.00910486645912 4.47455559882e-05 0.000140114825743 0.000142857443419 0.843867380889 0.126353497288 0.504598215311 0.622023542074
6.745 0.00764404385975 0.00111525180481 0.00447348217472 0.00566163656657 0.00907853699138 4.46283384501e-05 0.000139806613152 0.000143071183002 0.841990715795 0.126851284905 0.508964085765 0.62587272075
6.755 0.00760488713528 0.00111663694655 0.00449804176656 0.00568074604518 0.00905231745518 4.45112474154e-05 0.00013949487999 0.000143280912349 0.840103893055 0.127350379573 0.513348410175 0.629720796481
6.765 0.00756582939045 0.00111802132034 0.00452258646259 0.0056997073841 0.00902620726326 4.43942892394e-05 0.000139179657086 0.000143486648593 0.838206920117 0.127850782098 0.517751192093 0.633567771577
6.775 0.00752687037909 0.0011194049086 0.00454711598239 0.00571852143871 0.00900020583192 4.42774701926e-05 0.000138860975553 0.000143688408509 0.836299804651 0.128352493251 0.522172434839 0.637413648644
6.785 0.00748800985716 0.00112078769364 0.0045716300474 0.00573718906034 0.00897431258163 4.41607965986e-05 0.000138538865799 0.00014388620922 0.834382554547 0.128855513772 0.526612141523 0.641258430591
6.795 0.00744924758279 0.00112216965765 0.00459612838015 0.00575571109633 0.00894852693622 4.404427476e-05 0.000138213358643 0.000144080067391 0.832455177917 0.129359844364 0.531070315013 0.645102120628
6.805 0.00741058331618 0.00112355078271 0.00462061070412 0.00577408838996 0.00892284832342 4.3927910959e-05 0.0001378844845 0.000144269999783 0.830517683095 0.129865485701 0.535546957965 0.648944722267
6.815 0.00737201681964 0.00112493105078 0.00464507674489 0.00579232178059 0.00889727617461 4.38117115486e-05 0.000137552273592 0.000144456023071 0.828570078636 0.13037243842 0.540042072794 0.65278623932
6.825 0.00733354785756 0.00112631044372 0.00466952622867 0.00581041210361 0.00887180992478 4.36956826665e-05 0.000137216756037 0.000144638153799 0.826612373318 0.130880703124 0.544555661712 0.656626675902
6.835 0.00729517619635 0.00112768894327 0.00469395888343 0.00582836019048 0.00884644901259 4.35798308586e-05 0.000136877961906 0.000144816408464 0.824644576142 0.131390280385 0.549087726688 0.660466036432
6.845 0.00725690160448 0.00112906653108 0.00471837443835 0.00584616686874 0.00882119288027 4.34641622345e-05 0.000136535921022 0.000145392278513 0.822666696328 0.131901170738 0.553638269482 0.664304325625
6.855 0.00721872385243 0.00113044318868 0.00474277262355 0.00586383296207 0.0087960409736 4.33486831593e-05 0.000136190663139 0.000146125239401 0.820678743322 0.132413374684 0.558207291598 0.668141548504
6.865 0.00718064271268 0.0011318188975 0.00476715317108 0.00588135929028 0.00877099274195 4.32333998654e-05 0.000135842217735 0.000146856717349 0.818680726793 0.132926892691 0.562794794347 0.671977710394
6.875 0.00714265795966 0.00113319363889 0.00479151581373 0.00589874666932 0.00874604763814 4.31183186921e-05 0.000135494892108 0.000147586704232 0.816672656631 0.13344172519 0.567400778799 0.675812816923
6.885 0.00710476936979 0.00113456739406 0.00481586028593 0.00591599591137 0.00872120511852 4.30034459053e-05 0.000135143416318 0.000148315191978 0.814654542949 0.133957872581 0.572025245791 0.679646874018
6.895 0.00706697672144 0.00113594014417 0.00484018632308 0.00593310782475 0.00869646464287 4.28887878261e-05 0.00013478458445 0.00014904217257 0.812626396087 0.134475335226 0.576668195953 0.683479887915
6.905 0.00702927979485 0.00113731187025 0.00486449366209 0.00595008321408 0.0086718256744 4.27743506415e-05 0.000134418452231 0.000149767637984 0.810588226606 0.134994113452 0.581329629654 0.687311865152
6.915 0.00699167837222 0.00113868255328 0.00488878204085 0.00596692288017 0.00864728767976 4.26601406632e-05 0.00013405320454 0.000150491580278 0.808540045289 0.135514207553 0.586009547071 0.691142812568
6.925 0.00695417223762 0.00114005217408 0.00491305119887 0.00598362762011 0.00862285012892 4.25461642055e-05 0.000133686247846 0.000151213991521 0.806481863148 0.136035617785 0.590707948132 0.69497273731
6.935 0.00691676117698 0.00114142071347 0.00493730087653 0.00600019822731 0.00859851249525 4.24324274703e-05 0.000133316306828 0.000151934863841 0.804413691415 0.136558344372 0.595424832545 0.698801646826
6.945 0.0068794449781 0.00114278815211 0.0049615308158 0.00601663549147 0.00857427425543 4.23189367438e-05 0.000132943409997 0.000152654189398 0.802335541547 0.137082387499 0.600160199783 0.702629548868
6.955 0.00684222343062 0.00114415447061 0.00498574075936 0.00603294019861 0.00855013488943 4.22056982879e-05 0.000132567585771 0.000153371960377 0.800247425228 0.137607747318 0.604914049092 0.706456451498
6.965 0.00680509632599 0.00114551964949 0.00500993045185 0.00604911313115 0.00852609388051 4.20927182747e-05 0.000132188862274 0.00015408816899 0.798149354365 0.138134423944 0.609686379495 0.710282363077
6.975 0.00676806345746 0.0011468836692 0.00503409963833 0.00606515506783 0.00850215071518 4.19800030497e-05 0.000131807267661 0.000154802807528 0.796041341089 0.138662417456 0.614477189781 0.714107292273
6.985 0.00673112462007 0.00114824651008 0.0050582480655 0.00608106678382 0.00847830488317 4.18675588161e-05 0.000131422829903 0.000155515868301 0.793923397758 0.139191727898 0.619286478502 0.717931248061
6.995 0.00669427961066 0.00114960815244 0.00508237548148 0.00609684905071 0.00845455587741 4.17553917644e-05 0.000131035576766 0.000156227343627 0.791795536953 0.139722355278 0.624114244007 0.721754239717
7.005 0.00665752822777 0.00115096857647 0.00510648163479 0.00611250263649 0.008430903194 4.1643508134e-05 0.000130645535913 0.000156937225886 0.789657771484 0.140254299566 0.628960484386 0.725576276828
7.015 0.00662087027174 0.00115232776231 0.00513056627617 0.00612802830565 0.00840734633223 4.15319141727e-05 0.000130252735029 0.000157645507501 0.787510114382 0.140787560697 0.633825197498 0.729397369284
7.025 0.0065843055446 0.00115368569004 0.00515462915656 0.00614342681914 0.00838388479448 4.14206159892e-05 0.00012985720146 0.00015835218092 0.785352578907 0.14132213857 0.638708381003 0.73321752728
7.035 0.00654783385008 0.00115504233964 0.00517867002874 0.00615869893438 0.00836051808623 4.13096199244e-05 0.000129458962518 0.00015905723861 0.783185178544 0.141858033047 0.643610032296 0.737036761319
7.045 0.00651145499363 0.00115639769103 0.00520268864631 0.00617384540537 0.00833724571608 4.1198932079e-05 0.000129058045482 0.000159760673104 0.781007927003 0.142395243953 0.648530148567 0.74085508221
7.055 0.00647516878236 0.00115775172408 0.00522668476418 0.00618886698258 0.00831406719566 4.10885586692e-05 0.000128654477251 0.00016046247697 0.778820838222 0.142933771077 0.653468726748 0.744672501068
7.065 0.00643897502505 0.00115910441859 0.00525065813835 0.00620376441308 0.00829098203965 4.09785058074e-05 0.000128248284979 0.000161162642768 0.776623926364 0.143473614172 0.658425763556 0.748489029316
7.075 0.00640287353211 0.00116045575429 0.00527460852602 0.00621853844048 0.00826798976572 4.086877972e-05 0.000127839495275 0.000161861163134 0.774417205819 0.144014772952 0.663401255481 0.752304678684
7.085 0.00636686411562 0.00116180571085 0.00529853568531 0.00623318980503 0.00824508989456 4.07593865262e-05 0.000127428134876 0.000162558030751 0.772200691203 0.144557247095 0.668395198777 0.756119461206
7.095 0.00633094658923 0.00116315426788 0.00532243937576 0.00624771924354 0.00822228194981 4.06503323745e-05 0.000127014230438 0.000163253238281 0.76997439736 0.145101036243 0.67340758946 0.759933389228
7.105 0.00629512076823 0.00116450140495 0.00534631935798 0.00626212748951 0.00819956545806 4.05416233977e-05 0.000126597808311 0.000163946778473 0.767738339359 0.14564614 0.678438423311 0.763746475399
7.115 0.00625938646949 0.00116584710155 0.00537017539352 0.00627641527305 0.00817693994882 4.04332657543e-05 0.000126178894849 0.00016463864407 0.765492532497 0.146192557932 0.683487695893 0.767558732679
7.125 0.00622374351146 0.00116719133713 0.00539400724512 0.00629058332096 0.0081544049545 4.03252654334e-05 0.000125757516193 0.000165328827864 0.763236992298 0.14674028957 0.688555402532 0.771370174334
7.135 0.00618819171413 0.00116853409109 0.0054178146767 0.00630463235671 0.0081319600104 4.02176286879e-05 0.000125333698547 0.00016601732272 0.760971734515 0.147289334404 0.693641538295 0.775180813939
7.145 0.00615273089904 0.00116987534276 0.00544159745313 0.0063185631005 0.00810960465467 4.01103614687e-05 0.000124907467772 0.000166704121476 0.758696775125 0.147839691891 0.698746098065 0.778990665377
7.155 0.00611736088929 0.00117121507144 0.0054653553406 0.00633237626925 0.0080873384283 4.00034699077e-05 0.0001244788497 0.000167389217029 0.756412130335 0.148391361447 0.703869076435 0.782799742839
7.165 0.00608208150948 0.00117255325638 0.00548908810623 0.00634607257663 0.00806516087509 3.98969600473e-05 0.000124047870136 0.000168072602315 0.754117816579 0.148944342451 0.709010467821 0.786608060824
7.175 0.0060468925857 0.00117388987679 0.00551279551813 0.00635965273304 0.00804307154164 3.97908378912e-05 0.000123614554622 0.000168754270294 0.751813850517 0.149498634247 0.714170266353 0.79041563414
7.185 0.00601179394558 0.00117522491181 0.00553647734549 0.00637311744572 0.00802106997733 3.96851094851e-05 0.000123178928677 0.000169434213947 0.749500249041 0.150054236138 0.719348465969 0.794222477906
7.195 0.00597678541817 0.00117655834056 0.00556013335903 0.00638646741865 0.00799915573427 3.95797808878e-05 0.000122741017635 0.000170112426322 0.747177029266 0.150611147391 0.724545060344 0.798028607546
7.205 0.00594186683403 0.00117789014212 0.00558376332975 0.00639970335268 0.00797732836734 3.9474858007e-05 0.00012230084672 0.000170788900471 0.744844208538 0.151169367234 0.729760042932 0.801834038796
7.215 0.00590703802514 0.00117922029553 0.00560736703043 0.00641282594543 0.00795558743411 3.93703468769e-05 0.000121858441235 0.000171463629487 0.742501804432 0.151728894858 0.734993406948 0.805638787703
7.225 0.00587229882495 0.00118054877977 0.00563094423438 0.00642583589145 0.00793393249483 3.92662533864e-05 0.000121413826041 0.000172136606492 0.740149834748 0.152289729416 0.740245145382 0.809442870617
7.235 0.00583764906832 0.00118187557381 0.00565449471631 0.00643873388208 0.00791236311246 3.91625835806e-05 0.000120967026148 0.000172807824639 0.737788317516 0.152851870023 0.745515250974 0.813246304204
7.245 0.00580308859153 0.00118320065658 0.00567801825153 0.00645152060562 0.00789087885258 3.90593433101e-05 0.000120518066302 0.000173477277113 0.735417270997 0.153415315756 0.750803716223 0.817049105438
7.255 0.00576861723226 0.00118452400696 0.00570151461698 0.00646419674722 0.00786947928343 3.89565384164e-05 0.000120066971312 0.00017414495715 0.733036713675 0.153980065654 0.756110533425 0.8208512916
7.265 0.00573423482957 0.00118584560381 0.00572498359003 0.00647676298898 0.00784816397583 3.8854174903e-05 0.000119613765572 0.000174810857986 0.730646664268 0.154546118716 0.761435694612 0.824652880286
7.275 0.00569994122391 0.00118716542598 0.00574842494957 0.00648922000993 0.00782693250324 3.8752258503e-05 0.000119158473605 0.000175474972894 0.728247141719 0.155113473905 0.766779191581 0.828453889398
7.285 0.00566573625709 0.00118848345226 0.00577183847509 0.00650156848605 0.00780578444166 3.86507951804e-05 0.000118701119855 0.000176137295202 0.725838165201 0.155682130145 0.772141015909 0.83225433715
7.295 0.00563161977228 0.00118979966142 0.0057952239474 0.00651380909031 0.00778471936966 3.85497906495e-05 0.000118241728497 0.000176797818242 0.723419754118 0.156252086321 0.777521158922 0.836054242068
7.305 0.00559759161398 0.00119111403221 0.0058185811481 0.00652594249264 0.00776373686836 3.84492507454e-05 0.000117780323685 0.000177456535391 0.7209919281 0.156823341282 0.78291961171 0.839853622986
7.315 0.00556365162802 0.00119242654336 0.00584190985991 0.00653796936001 0.00774283652138 3.83491812275e-05 0.000117316929415 0.000178113440057 0.718554707006 0.157395893837 0.788336365144 0.843652499049
7.325 0.00552979966155 0.00119373717357 0.00586520986633 0.00654989035638 0.00772201791486 3.82495878193e-05 0.000116851569727 0.000178768525666 0.716108110926 0.157969742754 0.793771409834 0.847450889715
7.335 0.00549603556303 0.00119504590152 0.00588848095229 0.00656170614276 0.00770128063742 3.81504762843e-05 0.000116384268261 0.000179421785684 0.713652160179 0.158544886768 0.799224736171 0.851248814753
7.345 0.00546235918222 0.00119635270586 0.00591172290318 0.00657341737724 0.00768062428012 3.80518522389e-05 0.000115915048803 0.000180073213603 0.711186875311 0.159121324571 0.804696334299 0.855046294239
7.355 0.00542877037013 0.00119765756525 0.00593493550565 0.00658502471494 0.00766004843651 3.79537214481e-05 0.00011544393503 0.000180722802951 0.7087122771 0.159699054819 0.81018619413 0.858843348566
7.365 0.00539526897909 0.00119896045828 0.00595811854733 0.00659652880809 0.00763955270254 3.7856089457e-05 0.000114970950315 0.000181370547272 0.706228386551 0.160278076128 0.815694305339 0.862639998434
7.375 0.00536185486265 0.0012002613636 0.00598127181665 0.00660793030602 0.00761913667659 3.77589619711e-05 0.000114496118138 0.000182016440151 0.703735224901 0.160858387077 0.821220657349 0.866436264858
7.385 0.00532852787563 0.00120156025977 0.00600439510309 0.00661922985518 0.00759879995942 3.76623444627e-05 0.000114019461771 0.000182660475215 0.701232813613 0.161439986204 0.826765239357 0.870232169161
7.395 0.00529528787408 0.00120285712539 0.0060274881972 0.00663042809914 0.00757854215418 3.75662425704e-05 0.000113541004287 0.000183302646084 0.698721174383 0.162022872011 0.832328040337 0.874027732981
7.405 0.00526213471529 0.00120415193901 0.0060505508903 0.00664152567864 0.00755836286637 3.74706617432e-05 0.000113060768919 0.000184256582408 0.696200329135 0.162607042959 0.837909048995 0.877822978267
7.415 0.00522906825775 0.0012054446792 0.00607358297467 0.00665252323158 0.00753826170383 3.73756074696e-05 0.000112578778495 0.000185406562738 0.693670300022 0.163192497473 0.843508253828 0.881617927279
7.425 0.00519608836116 0.0012067353245 0.00609658424364 0.00666342139303 0.00751823827675 3.72810852708e-05 0.000112095056051 0.000186556343516 0.691131109428 0.163779233936 0.849125643062 0.885412602591
7.435 0.00516319488642 0.00120802385345 0.00611955449131 0.00667422079527 0.00749829219762 3.71871005131e-05 0.000111609624237 0.000187705905926 0.688582779965 0.164367250696 0.854761204705 0.889207027086
7.445 0.00513038769563 0.00120931024458 0.00614249351277 0.00668492206779 0.0074784230812 3.70936585973e-05 0.000111122505691 0.000188855231315 0.686025334475 0.16495654606 0.860414926535 0.893001223963
7.455 0.00509766665204 0.00121059447642 0.00616540110418 0.0066955258373 0.00745863054456 3.70007649043e-05 0.000110633723115 0.000190004301059 0.683458796033 0.165547118296 0.866086796067 0.896795216733
7.465 0.00506503162007 0.0012118765275 0.00618827706242 0.00670603272776 0.00743891420701 3.69084246373e-05 0.000110143298963 0.000191153096659 0.680883187939 0.166138965635 0.871776800591 0.900589029217
7.475 0.0050324824653 0.00121315637633 0.00621112118532 0.00671644336035 0.00741927369011 3.68166432134e-05 0.000109651255471 0.000192301599669 0.678298533725 0.166732086268 0.877484927165 0.904382685551
7.485 0.00500001905447 0.00121443400142 0.00623393327162 0.00672675835361 0.00739970861765 3.6725425792e-05 0.00010915761506 0.00019344979174 0.675704857154 0.167326478347 0.883211162586 0.908176210183
7.495 0.00496764125542 0.0012157093813 0.00625671312097 0.00673697832329 0.00738021861563 3.66347776103e-05 0.000108662399868 0.000194597654592 0.673102182217 0.167922139986 0.888955493423 0.911969627876
7.505 0.00493534893713 0.00121698249448 0.00627946053408 0.00674710388243 0.00736080331225 3.65447037831e-05 0.000108165631872 0.000195745170037 0.670490533135 0.168519069261 0.894717906015 0.915762963701
7.515 0.00490314196972 0.00121825331948 0.0063021753122 0.00675713564147 0.00734146233789 3.64552094645e-05 0.000107667333158 0.00019689231995 0.66786993436 0.169117264207 0.90049838645 0.919556243048
7.525 0.00487102022436 0.00121952183482 0.00632485725775 0.00676707420809 0.00732219532509 3.63662997182e-05 0.000107167525569 0.000198039086322 0.665240410574 0.169716722822 0.906296920566 0.923349491617
7.535 0.00483898357339 0.00122078801903 0.0063475061739 0.00677692018738 0.00730300190856 3.62779795843e-05 0.000106666230898 0.000199185451198 0.662601986687 0.170317443066 0.912113493983 0.927142735422
7.545 0.00480703189016 0.00122205185063 0.00637012186475 0.00678667418174 0.00728388172511 3.61902540139e-05 0.00010616347083 0.000200331396701 0.65995468784 0.170919422858 0.91794809208 0.930936000788
7.555 0.00477516504914 0.00122331330817 0.00639270413528 0.00679633679097 0.0072648344137 3.61031280101e-05 0.000105659266973 0.00020147690503 0.657298539406 0.171522660079 0.923800699964 0.93472931436
7.565 0.00474338292587 0.00122457237019 0.00641525279126 0.00680590861228 0.00724585961537 3.60166064293e-05 0.000105153640821 0.000202621958461 0.654633566984 0.172127152573 0.929671302546 0.938522703089
7.575 0.00471168539694 0.00122582901524 0.00643776763925 0.00681539024022 0.00722695697329 3.59306941672e-05 0.000104646613773 0.000203766539382 0.651959796405 0.172732898143 0.935559884455 0.942316194245
7.585 0.00468007233997 0.00122708322189 0.00646024848702 0.0068247822668 0.00720812613266 3.58453959369e-05 0.000104138207142 0.000204910630221 0.649277253732 0.173339894555 0.941466430098 0.94610981541
7.595 0.00464854363364 0.0012283349687 0.00648269514286 0.00683408528146 0.00718936674077 3.57607165862e-05 0.000103628442155 0.000206054213507 0.646585965253 0.173948139535 0.947390923667 0.949903594478
7.605 0.00461709915767 0.00122958423427 0.00650510741601 0.00684329987107 0.00717067844695 3.56766607927e-05 0.000103117339931 0.000207197271818 0.643885957491 0.174557630772 0.953333349059 0.953697559662
7.615 0.00458573879278 0.00123083099718 0.00652748511649 0.00685242661995 0.00715206090254 3.55932331341e-05 0.00010260492152 0.000208339787819 0.641177257195 0.175168365913 0.959293689965 0.957491739483
7.625 0.00455446242072 0.00123207523607 0.00654982805526 0.00686146610991 0.00713351376093 3.55104383132e-05 0.000102091207845 0.000209481744284 0.638459891346 0.175780342571 0.965271929834 0.96128616278
7.635 0.00452326992423 0.00123331692953 0.00657213604394 0.00687041892022 0.0071150366775 3.54282808105e-05 0.000101576219778 0.000210623124011 0.635733887154 0.176393558318 0.971268051866 0.965080858706
7.645 0.00449216118707 0.00123455605624 0.00659440889532 0.00687928562767 0.00709662930961 3.53467651812e-05 0.000101059978075 0.000211763909892 0.63299927206 0.177008010685 0.97728203901 0.968875856727
7.655 0.00446113609395 0.00123579259484 0.00661664642265 0.00688806680656 0.00707829131661 3.5265895784e-05 0.000100542503399 0.000212904084922 0.630256073734 0.17762369717 0.983313874006 0.972671186624
7.665 0.0044301945306 0.00123702652401 0.0066388484402 0.00689676302869 0.00706002235981 3.51856770371e-05 0.000100023816332 0.00021404363213 0.627504320075 0.178240615227 0.989363539305 0.976466878492
7.675 0.0043993363837 0.00123825782245 0.00666101476292 0.00690537486342 0.00704182210244 3.51061132443e-05 9.95039373757e-05 0.000215182534631 0.624744039213 0.178858762275 0.995431017167 0.980262962742
7.685 0.00436856154089 0.00123948646887 0.00668314520672 0.00691390287766 0.00702369020972 3.50272086881e-05 9.89828869324e-05 0.000216320775649 0.621975259508 0.179478135694 1.00151628956 0.984059470098
7.695 0.00433786989077 0.00124071244202 0.00670523958822 0.00692234763586 0.00700562634873 3.49489675455e-05 9.84606853114e-05 0.000217458338399 0.619198009548 0.180098732823 1.00761933825 0.987856431599
7.705 0.00430726132288 0.00124193572066 0.00672729772496 0.00693070970006 0.0069876301885 3.48713939605e-05 9.79373527407e-05 0.00021859520626 0.616412318152 0.180720550966 1.01374014475 0.991653878598
7.715 0.00427673572771 0.00124315628356 0.00674931943493 0.00693898962992 0.00696970139993 3.47944920393e-05 9.74129093754e-05 0.000219731362622 0.613618214368 0.181343587387 1.01987869031 0.995451842765
7.725 0.00424629299666 0.00124437410954 0.00677130453732 0.00694718798263 0.00695183965583 3.47182657465e-05 9.68873752551e-05 0.000220866790983 0.610815727475 0.181967839311 1.02603495597 0.999250356084
7.735 0.00421593302208 0.00124558917743 0.00679325285209 0.00695530531306 0.00693404463083 3.46427190663e-05 9.63607703476e-05 0.000222001474882 0.60800488698 0.182593303926 1.03220892249 1.00304945085
7.745 0.00418565569722 0.00124680146607 0.00681516419971 0.0069633421737 0.00691631600147 3.4567855875e-05 9.58331145417e-05 0.00022313539796 0.60518572262 0.183219978381 1.03840057044 1.00684915969
7.755 0.00415546091622 0.00124801095437 0.00683703840147 0.00697129911463 0.0068986534461 3.44936799914e-05 9.53044276197e-05 0.000224268543901 0.602358264361 0.183847859787 1.04460988009 1.01064951551
7.765 0.00412534857414 0.00124921762124 0.00685887527975 0.00697917668365 0.00688105664489 3.4420195181e-05 9.47747293209e-05 0.000225400896462 0.5995225424 0.184476945217 1.0508368315 1.01445055157
7.775 0.00409531856693 0.0012504214456 0.00688067465727 0.00698697542615 0.00686352527986 3.43474050771e-05 9.42440392372e-05 0.000226532439498 0.596678587161 0.185107231705 1.05708140449 1.01825230143
7.785 0.00406537079141 0.00125162240643 0.00690243635796 0.00699469588526 0.00684605903481 3.42753133313e-05 9.37123769462e-05 0.000227663156895 0.593826429299 0.185738716249 1.06334357861 1.02205479895
7.795 0.0040355051453 0.00125282048274 0.0069241602061 0.00700233860178 0.00682865759534 3.42039234745e-05 9.31797618791e-05 0.000228793032641 0.590966099698 0.186371395805 1.0696233332 1.02585807834
7.805 0.00400572152714 0.00125401565355 0.00694584602709 0.00700990411419 0.00681132064884 3.41332389289e-05 9.26462134188e-05 0.000229922050801 0.58809762947 0.187005267295 1.07592064735 1.02966217409
7.815 0.0039760198364 0.00125520789792 0.00696749364667 0.00701739295872 0.00679404788444 3.40632631439e-05 9.21117508585e-05 0.000231050195439 0.585221049958 0.187640327601 1.08223549987 1.03346712102
7.825 0.00394639997334 0.00125639719496 0.00698910289174 0.00702480566928 0.00677683899305 3.39939994371e-05 9.15763934229e-05 0.000232177450764 0.582336392733 0.188276573567 1.08856786939 1.03727295427
7.835 0.00391686183912 0.00125758352379 0.00701067358981 0.00703214277757 0.00675969366731 3.39254510246e-05 9.10401602271e-05 0.000233303801031 0.579443689595 0.188914002001 1.09491773423 1.0410797093
7.845 0.00388740533568 0.00125876686357 0.00703220556899 0.00703940481298 0.0067426116016 3.38576211354e-05 9.05030703254e-05 0.000234429230537 0.576542972572 0.189552609671 1.10128507252 1.04488742186
7.855 0.00385803036586 0.00125994719351 0.00705369865835 0.00704659230272 0.00672559249202 3.37905127414e-05 8.99651426707e-05 0.000235553723666 0.573634273923 0.190192393308 1.10766986211 1.04869612805
7.865 0.00382873683327 0.00126112449284 0.00707515268754 0.00705370577172 0.00670863603637 3.37241289405e-05 8.94263961625e-05 0.000236677264888 0.570717626134 0.190833349606 1.11407208064 1.05250586425
7.875 0.00379952464236 0.00126229874083 0.00709656748697 0.00706074574272 0.00669174193414 3.36584726097e-05 8.88868496066e-05 0.000237799838681 0.567793061919 0.191475475219 1.12049170546 1.05631666718
7.885 0.0037703936984 0.0012634699168 0.00711794288781 0.00706771273626 0.00667490988654 3.35935467013e-05 8.83465217221e-05 0.000238921429671 0.564860614224 0.192118766768 1.12692871374 1.06012857389
7.895 0.00374134390745 0.00126463800008 0.00713927872198 0.00707460727069 0.00665813959641 3.35293539031e-05 8.78054311557e-05 0.00024004202247 0.561920316219 0.192763220831 1.13338308234 1.06394162169
7.905 0.00371237517637 0.00126580297008 0.00716057482204 0.00708142986215 0.00664143076828 3.34658968959e-05 8.72635964818e-05 0.000241161601802 0.558972201307 0.193408833953 1.13985478792 1.06775584828
7.915 0.00368348741282 0.00126696480622 0.00718183102128 0.00708818102464 0.00662478310831 3.34031783244e-05 8.67210361762e-05 0.000242280152442 0.556016303115 0.194055602638 1.1463438069 1.0715712916
7.925 0.00365468052523 0.00126812348796 0.00720304715374 0.00709486126998 0.00660819632433 3.33412006849e-05 8.61777686636e-05 0.000243397659246 0.553052655501 0.194703523356 1.1528501154 1.07538798997
7.935 0.00362595442283 0.00126927899482 0.0072242230542 0.00710147110785 0.00659167012575 3.32799663839e-05 8.56338122773e-05 0.000244514107099 0.55008129255 0.195352592538 1.15937368936 1.07920598199
7.945 0.0035973090156 0.00127043130634 0.00724535855813 0.0071080110458 0.00657520422365 3.32194778282e-05 8.50891852736e-05 0.000245629480982 0.547102248575 0.196002806577 1.16591450444 1.08302530658
7.955 0.00356874421429 0.00127158040213 0.00726645350151 0.00711448158926 0.00655879833068 3.31597372284e-05 8.45439058181e-05 0.000246743765923 0.544115558119 0.196654161831 1.17247253608 1.08684600299
7.965 0.00354025993041 0.00127272626182 0.00728750772139 0.00712088324151 0.00654245216112 3.31007467563e-05 8.39979920274e-05 0.000247856947027 0.54112125595 0.197306654619 1.17904775945 1.09066811078
7.975 0.00351185607623 0.0012738688651 0.0073085210551 0.00712721650377 0.00652616543078 3.30425085185e-05 8.34514619212e-05 0.00024896900945 0.538119377064 0.197960281224 1.1856401495 1.09449166981
7.985 0.00348353256475 0.00127500819169 0.00732949334106 0.00713348187514 0.0065099378571 3.29850244849e-05 8.29043334508e-05 0.000250079938412 0.535109956687 0.198615037892 1.1922496809 1.09831672028
7.995 0.00345528930972 0.00127614422137 0.00735042441798 0.00713967985265 0.00649376915906 3.29282965611e-05 8.2356624492e-05 0.000251189719198 0.532093030271 0.199270920833 1.19887632813 1.1021433027
8.005 0.00342712622563 0.00127727693396 0.00737131412565 0.00714581093125 0.00647765905719 3.28723266226e-05 8.18083528521e-05 0.000252298337166 0.529068633494 0.199927926217 1.20552006537 1.10597145788
8.015 0.00339904322767 0.00127840630933 0.0073921623042 0.00715187560385 0.00646160727356 3.28171162654e-05 8.12595362511e-05 0.000253405777702 0.526036802264 0.200586050181 1.2121808666 1.10980122696
8.025 0.00337104023179 0.00127953232739 0.00741296879472 0.00715787436127 0.00644561353179 3.27626672006e-05 8.0710192341e-05 0.00025451202629 0.522997572715 0.201245288824 1.2188587055 1.11363265141
8.035 0.00334311715462 0.00128065496811 0.00743373343861 0.00716380769233 0.00642967755701 3.2708980895e-05 8.0160338707e-05 0.000255617068461 0.519950981208 0.201905638208 1.22555355559 1.11746577298
8.045 0.00331527391352 0.00128177421149 0.00745445607838 0.0071696760838 0.00641379907587 3.26560588179e-05 7.96099928412e-05 0.000256720889809 0.51689706433 0.20256709436 1.23226539007 1.12130063377
8.055 0.00328751042655 0.00128289003762 0.00747513655675 0.00717548002045 0.0063979778165 3.26039023219e-05 7.90591721821e-05 0.000257823475975 0.513835858896 0.203229653268 1.23899418191 1.12513727619
8.065 0.00325982661245 0.00128400242659 0.00749577471757 0.007181219985 0.00638221350855 3.25525126424e-05 7.85078941092e-05 0.000258924812671 0.510767401949 0.203893310886 1.24573990388 1.12897574295
8.075 0.00323222239067 0.00128511135857 0.00751637040494 0.00718689645823 0.00636650588314 3.25018908988e-05 7.79561758703e-05 0.000260024885681 0.507691730755 0.204558063132 1.25250252844 1.13281607708
8.085 0.00320469768135 0.00128621681378 0.00753692346382 0.00719250991889 0.00635085467285 3.24520382042e-05 7.74040347202e-05 0.000261123680811 0.50460888281 0.205223905887 1.25928202785 1.13665832195
8.095 0.0031772524053 0.00128731877249 0.00755743373989 0.00719806084377 0.00633525961175 3.2402955429e-05 7.68514877702e-05 0.000262221183979 0.501518895834 0.205890834994 1.26607837412 1.14050252122
8.105 0.003149886484 0.00128841721502 0.00757790107932 0.0072035497077 0.00631972043533 3.23546434637e-05 7.62985521129e-05 0.00026331738112 0.498421807774 0.206558846264 1.272891539 1.14434871888
8.115 0.0031225998396 0.00128951212174 0.00759832532892 0.00720897698351 0.00630423688055 3.23071030647e-05 7.57452447501e-05 0.000264412258231 0.495317656803 0.20722793547 1.27972149399 1.14819695923
8.125 0.00309539239493 0.0012906034731 0.00761870633626 0.00721434314216 0.0062888086858 3.22603349057e-05 7.51915826008e-05 0.000265505801399 0.492206481321 0.207898098349 1.28656821037 1.15204728689
8.135 0.00306826407346 0.00129169124955 0.00763904394941 0.00721964865257 0.00627343559087 3.22143395074e-05 7.46375825396e-05 0.000266597996728 0.489088319951 0.208569330602 1.29343165917 1.15589974679
8.145 0.00304121479932 0.00129277543166 0.00765933801718 0.00722489398184 0.006258117337 3.21691173381e-05 7.40832613519e-05 0.000267688830416 0.485963211546 0.209241627897 1.30031181115 1.1597543842
8.155 0.00301424449727 0.00129385600001 0.00767958838915 0.00723007959507 0.0062428536668 3.21246687398e-05 7.35286357541e-05 0.000268778288692 0.482831195179 0.209914985863 1.30720863685 1.16361124467
8.165 0.00298735309274 0.00129493293525 0.00769979491507 0.0072352059555 0.00622764432431 3.20809939791e-05 7.29737224192e-05 0.000269866357843 0.479692310153 0.210589400097 1.31412210656 1.1674703741
8.175 0.00296054051178 0.0012960062181 0.00771995744583 0.00724027352444 0.00621248905494 3.20380931929e-05 7.24185379067e-05 0.000270953024241 0.476546595994 0.211264866158 1.32105219032 1.17133181868
8.185 0.00293380668107 0.00129707582932 0.00774007583262 0.00724528276133 0.00619738760546 3.19959664753e-05 7.18630987653e-05 0.000272038274272 0.473394092453 0.211941379571 1.32799885792 1.17519562494
8.195 0.00290715152792 0.00129814174973 0.00776014992738 0.00725023412374 0.00618233972405 3.19546137126e-05 7.13074214058e-05 0.000273122094413 0.470234839507 0.212618935826 1.33496207891 1.17906183972
8.205 0.00288057498025 0.00129920396022 0.00778017958267 0.00725512806732 0.00616734516021 3.19140347603e-05 7.07515222414e-05 0.000274204471179 0.467068877357 0.213297530377 1.34194182261 1.18293051016
8.215 0.00285407696662 0.00130026244174 0.00780016465146 0.00725996504594 0.00615240366481 3.18742293871e-05 7.01954175799e-05 0.00027528539115 0.463896246429 0.213977158645 1.34893805806 1.18680168373
8.225 0.00282765741618 0.00130131717527 0.00782010498764 0.00726474551155 0.00613751499007 3.18351972502e-05 6.96391236559e-05 0.000276364840958 0.460716987373 0.214657816015 1.3559507541 1.19067540822
8.235 0.00280131625868 0.00130236814189 0.00784000044549 0.00726946991429 0.00612267888952 3.17969378438e-05 6.90826566501e-05 0.000277442807278 0.457531141063 0.215339497837 1.36297987928 1.19455173174
8.245 0.0027750534245 0.00130341532272 0.00785985088002 0.00727413870247 0.00610789511803 3.17594506197e-05 6.85260326898e-05 0.000278519276874 0.454338748599 0.216022199427 1.37002540192 1.1984307027
8.255 0.00274886884457 0.00130445869895 0.00787965614672 0.00727875232255 0.00609316343179 3.17227349061e-05 6.79692678172e-05 0.000279594236513 0.451139851302 0.216705916067 1.37708729011 1.20231236985
8.265 0.00272276245046 0.00130549825181 0.00789941610175 0.0072833112192 0.00607848358828 3.16867899061e-05 6.74123780155e-05 0.000280667673051 0.447934490719 0.217390643004 1.38416551168 1.20619678222
8.275 0.00269673417429 0.00130653396262 0.00791913060194 0.00728781583529 0.0060638553463 3.16516147827e-05 6.6855379209e-05 0.000281739573404 0.44472270862 0.218076375449 1.39126003422 1.21008398921
8.285 0.00267078394878 0.00130756581275 0.00793879950434 0.00729226661188 0.00604927846594 3.16172085753e-05 6.6298287238e-05 0.000282809924533 0.441504546999 0.218763108583 1.39837082507 1.21397404048
8.295 0.0026449117072 0.00130859378363 0.00795842266722 0.00729666398824 0.00603475270852 3.15835701801e-05 6.57411179037e-05 0.000283878713423 0.438280048073 0.21945083755 1.40549785132 1.21786698606
8.305 0.00261911738343 0.00130961785677 0.00797799994879 0.00730100840187 0.00602027783672 3.15506983821e-05 6.51838869178e-05 0.000284945927152 0.435049254281 0.22013955746 1.41264107983 1.22176287625
8.315 0.00259340091189 0.00131063801373 0.00799753120831 0.00730530028852 0.00600585361443 3.15185919546e-05 6.4626609947e-05 0.000286011552846 0.431812208287 0.22082926339 1.41980047719 1.2256617617
8.325 0.00256776222757 0.00131165423613 0.00801701630532 0.00730954008215 0.00599147980679 3.14872494647e-05 6.40693025881e-05 0.000287075577651 0.428568952976 0.221519950385 1.42697600978 1.22956369336
8.335 0.00254220126601 0.00131266650566 0.00803645510017 0.00731372821495 0.00597715618022 3.14566694422e-05 6.35119803808e-05 0.000288137988801 0.425319531456 0.222211613452 1.4341676437 1.23346872251
8.345 0.00251671796332 0.00131367480409 0.00805584745356 0.00731786511744 0.00596288250237 3.14268503199e-05 6.29546587894e-05 0.000289198773574 0.422063987059 0.222904247569 1.44137534482 1.23737690073
8.355 0.00249131225613 0.00131467911324 0.00807519322697 0.00732195121834 0.00594865854212 3.13977903552e-05 6.2397353216e-05 0.000290257919286 0.418802363338 0.223597847679 1.44859907876 1.24128827993
8.365 0.00246598408164 0.001315679415 0.00809449228226 0.00732598694468 0.00593448406958 3.13694878179e-05 6.18400790183e-05 0.000291315413302 0.415534704067 0.224292408691 1.4558388109 1.24520291233
8.375 0.00244073337759 0.00131667569133 0.0081137444819 0.00732997272175 0.00592035885607 3.1341940741e-05 6.12828514679e-05 0.000292371243074 0.412261053244 0.224987925482 1.46309450638 1.24912085048
8.385 0.00241556008222 0.00131766792426 0.00813294968905 0.00733390897314 0.00590628267413 3.13151471927e-05 6.07256858051e-05 0.000293425396065 0.408981455088 0.225684392895 1.47036613005 1.25304214723
8.395 0.00239046413435 0.00131865609587 0.00815210776726 0.00733779612078 0.00589225529748 3.12891050677e-05 6.01685971599e-05 0.000294477859813 0.405695954039 0.226381805741 1.47765364658 1.25696685575
8.405 0.00236544547329 0.00131964018833 0.00817121858078 0.00734163458482 0.00587827650107 3.12638121355e-05 5.96116006625e-05 0.00029552862188 0.402404594759 0.227080158798 1.48495702036 1.26089502954
8.415 0.00234050403889 0.00132062018388 0.00819028199434 0.00734542478382 0.005864346061 3.1239266178e-05 5.90547113332e-05 0.000296577669917 0.399107422131 0.227779446812 1.49227621553 1.26482672241
8.425 0.0023156397715 0.0013215960648 0.00820929787312 0.00734916713461 0.00585046375457 3.12154647547e-05 5.84979441626e-05 0.000297624991584 0.395804481259 0.228479664496 1.49961119598 1.26876198848
8.435 0.002290852612 0.00132256781348 0.00822826608299 0.00735286205237 0.00583662936025 3.11924053534e-05 5.79413140627e-05 0.000298670574622 0.392495817467 0.229180806529 1.50696192539 1.2727008822
8.445 0.00226614250178 0.00132353541235 0.00824718649035 0.00735650995063 0.00582284265766 3.11700854764e-05 5.73848358858e-05 0.000299714406805 0.389181476301 0.229882867562 1.51432836715 1.27664345832
8.455 0.00224150938272 0.00132449884392 0.0082660589621 0.00736011124126 0.00580910342759 3.11485023794e-05 5.68285244366e-05 0.000300756475968 0.385861503528 0.230585842209 1.52171048442 1.28058977192
8.465 0.00221695319721 0.00132545809078 0.00828488336571 0.00736366633448 0.00579541145198 3.11276532898e-05 5.62723944546e-05 0.000301796769992 0.382535945132 0.231289725055 1.52910824014 1.28453987841
8.475 0.00219247388815 0.00132641313556 0.00830365956916 0.00736717563891 0.00578176651391 3.11075354018e-05 5.57164606322e-05 0.000302835276777 0.37920484732 0.231994510653 1.53652159695 1.28849383348
8.485 0.0021680713989 0.00132736396101 0.008322387441 0.0073706395615 0.00576816839758 3.10881456687e-05 5.51607375553e-05 0.00030387198432 0.375868256518 0.232700193523 1.5439505173 1.29245169317
8.495 0.00214374567335 0.00132831054991 0.00834106685013 0.00737405850762 0.00575461688834 3.1069481087e-05 5.46052398232e-05 0.000304906880647 0.372526219372 0.233406768155 1.55139496336 1.29641351383
8.505 0.00211949665583 0.00132925288514 0.00835969766635 0.00737743288099 0.00574111177263 3.10515385136e-05 5.40499819291e-05 0.000305939953803 0.369178782747 0.234114229007 1.55885489705 1.30037935212
8.515 0.00209532429119 0.00133019094964 0.00837827975963 0.00738076308379 0.00572765283804 3.1034314665e-05 5.34949783266e-05 0.000306971191924 0.365825993726 0.234822570504 1.56633028007 1.30434926502
8.525 0.00207122852475 0.00133112472641 0.00839681300067 0.00738404951656 0.00571423987324 3.10178062473e-05 5.29402433936e-05 0.000308000583179 0.362467899615 0.235531787043 1.57382107387 1.30832330983
8.535 0.00204720930227 0.00133205419855 0.00841529726044 0.00738729257825 0.00570087266801 3.10020098668e-05 5.23857914629e-05 0.000309028115764 0.359104547934 0.236241872988 1.58132723963 1.31230154417
8.545 0.00202326657003 0.00133297934922 0.00843373241078 0.00739049266626 0.00568755101321 3.09869219598e-05 5.18316368219e-05 0.000310053777945 0.355735986425 0.236952822672 1.58884873829 1.31628402597
8.555 0.00199940027473 0.00133390016167 0.0084521183239 0.00739365017639 0.0056742747008 3.09725389806e-05 5.12777936781e-05 0.000311077558044 0.352362263048 0.237664630398 1.59638553055 1.32027081348
8.565 0.00197561036356 0.00133481661919 0.00847045487236 0.00739676550292 0.00566104352381 3.09588572023e-05 5.07886189157e-05 0.000312099444394 0.34898342598 0.238377290438 1.60393757689 1.32426196526
8.575 0.00195189678416 0.00133572870518 0.00848874192931 0.00739983903853 0.00564785727636 3.09458729342e-05 5.03125497913e-05 0.000313119425411 0.345599523616 0.239090797034 1.6115048375 1.32825754022
8.585 0.00192825948463 0.00133663640309 0.00850697936865 0.00740287117438 0.00563471575359 3.09335822305e-05 4.98363792464e-05 0.000314137489534 0.342210604572 0.239805144397 1.61908727236 1.33225759754
8.595 0.0019046984135 0.00133753969648 0.00852516706453 0.00740586230007 0.00562161875175 3.09219812405e-05 4.93601229945e-05 0.000315153625246 0.338816717677 0.240520326708 1.62668484115 1.33626219675
8.605 0.00188121351977 0.00133843856894 0.00854330489162 0.00740881280371 0.00560856606811 3.09110659192e-05 4.88837967316e-05 0.000316167821092 0.335417911981 0.241236338119 1.63429750338 1.34027139769
8.615 0.00185780475288 0.00133933300418 0.00856139272514 0.00741172307181 0.00559555750099 3.09008321592e-05 4.84074160611e-05 0.000317180065659 0.33201423675 0.24195317275 1.64192521825 1.34428526052
8.625 0.0018344720627 0.00134022298596 0.00857943044081 0.00741459348943 0.00558259284975 3.08912758125e-05 4.79309965404e-05 0.000318190347561 0.328605741467 0.242670824694 1.64956794474 1.34830384571
8.635 0.00181121539955 0.00134110849812 0.00859741791478 0.00741742444011 0.00556967191479 3.08823926123e-05 4.7454553658e-05 0.000319198655484 0.325192475832 0.243389288012 1.6572256416 1.35232721404
8.645 0.00178803471415 0.00134198952459 0.00861535502383 0.00742021630586 0.00555679449753 3.08741782201e-05 4.69781028513e-05 0.000320204978142 0.321774489761 0.244108556737 1.66489826728 1.35635542663
8.655 0.0017649299577 0.00134286604937 0.00863324164512 0.00742296946721 0.00554396040041 3.08666282549e-05 4.65016594836e-05 0.000321209304299 0.318351833388 0.244828624873 1.67258578004 1.36038854492
8.665 0.00174190108179 0.00134373805653 0.00865107765632 0.0074256843032 0.00553116942686 3.08597381916e-05 4.60252388791e-05 0.000322211622743 0.314924557062 0.245549486393 1.68028813787 1.36442663063
8.675 0.00171894803844 0.00134460553025 0.00866886293568 0.00742836119139 0.00551842138137 3.08535035666e-05 4.55488562657e-05 0.000323211922353 0.311492711348 0.246271135242 1.68800529851 1.36846974585
8.685 0.0016960707801 0.00134546845474 0.00868659736159 0.00743100050789 0.00550571606937 3.08479196613e-05 4.50725268554e-05 0.000324210192018 0.308056347027 0.246993565338 1.69573721946 1.37251795294
8.695 0.00167326925961 0.00134632681433 0.00870428081351 0.00743360262725 0.00549305329733 3.08429818331e-05 4.45962657763e-05 0.000325206420667 0.304615515096 0.247716770567 1.70348385796 1.3765713146
8.705 0.00165054343025 0.00134718059342 0.00872191317076 0.00743616792274 0.00548043287267 3.08386853042e-05 4.41200880897e-05 0.000326200597272 0.301170266766 0.24844074479 1.71124517104 1.38062989385
8.715 0.00162789324571 0.00134802977646 0.0087394943136 0.00743869676596 0.00546785460383 3.08350252068e-05 4.36440088131e-05 0.000327192710875 0.297720653466 0.249165481836 1.71902111543 1.38469375404
8.725 0.00160531866005 0.00134887434804 0.00875702412243 0.00744118952718 0.00545531830019 3.0831996701e-05 4.31680429153e-05 0.000328182750543 0.294266726837 0.249890975509 1.72681164766 1.3887629588
8.735 0.00158281962777 0.00134971429277 0.00877450247843 0.00744364657535 0.00544282377214 3.08295947806e-05 4.26922052764e-05 0.000329170705389 0.290808538736 0.250617219583 1.73461672398 1.39283757211
8.745 0.00156039610376 0.00135054959539 0.00879192926295 0.0074460682777 0.00543037083099 3.08278144413e-05 4.22165107336e-05 0.000330156564554 0.287346141235 0.251344207805 1.74243630043 1.39691765826
8.755 0.00153804804328 0.00135138024068 0.00880930435799 0.00744845500028 0.00541795928902 3.0826650576e-05 4.17409740873e-05 0.000331140317235 0.283879586619 0.252071933895 1.75027033275 1.40100328186
8.765 0.00151577540203 0.00135220621352 0.00882662764605 0.00745080710766 0.00540558895949 3.08260980537e-05 4.12656100391e-05 0.000332121952683 0.280408927389 0.252800391543 1.75811877649 1.40509450783
8.775 0.00149357813607 0.00135302749889 0.00884389900996 0.00745312496289 0.00539325965658 3.08261516678e-05 4.07904332541e-05 0.000333101460174 0.276934216258 0.253529574414 1.76598158691 1.40919140143
8.785 0.00147145620184 0.00135384408181 0.00886111833295 0.0074554089278 0.00538097119541 3.08268061004e-05 4.03154583723e-05 0.000334078829008 0.273455506154 0.254259476145 1.77385871905 1.41329402819
8.795 0.00144940955618 0.00135465594743 0.0088782854989 0.0074576593627 0.00536872339204 3.08280560863e-05 3.98406999083e-05 0.000335054048596 0.269972850217 0.254990090346 1.78175012768 1.41740245403
8.805 0.0014274381563 0.00135546308095 0.00889540039218 0.00745987662646 0.00535651606346 3.08298961914e-05 3.93661723742e-05 0.000336027108294 0.266486301803 0.2557214106 1.78965576736 1.42151674511
8.815 0.0014055419598 0.00135626546765 0.00891246289732 0.00746206107672 0.00534434902759 3.08323210107e-05 3.88918902243e-05 0.000336997997578 0.262995914479 0.256453430463 1.79757559235 1.42563696799
8.825 0.00138372092465 0.00135706309293 0.00892947289957 0.00746421306967 0.00533222210324 3.08353250591e-05 3.84178678273e-05 0.000337966705915 0.259501742024 0.257186143466 1.80550955671 1.42976318947
8.835 0.00136197500918 0.00135785594223 0.00894643028452 0.00746633296004 0.00532013511015 3.0838902819e-05 3.7944119506e-05 0.000338933222855 0.256003838432 0.257919543111 1.81345761422 1.43389547673
8.845 0.00134030417209 0.0013586440011 0.00896333493809 0.00746842110139 0.00530808786899 3.08430486431e-05 3.74706595369e-05 0.000339897537954 0.252502257908 0.258653622876 1.82141971844 1.43803389724
8.855 0.00131870837247 0.00135942725518 0.00898018674704 0.00747047784571 0.00529608020129 3.08477569539e-05 3.70264057234e-05 0.000340859640816 0.24899705487 0.259388376212 1.82939582267 1.44217851878
8.865 0.00129718756975 0.00136020569016 0.00899698559816 0.00747250354378 0.00528411192948 3.08530220705e-05 3.65875797677e-05 0.000341819521094 0.245488283946 0.260123796545 1.83738587995 1.44632940947
8.875 0.00127574172371 0.00136097929185 0.00901373137878 0.00747449854495 0.00527218287692 3.08588382445e-05 3.6149198738e-05 0.000342777168494 0.241975999979 0.260859877274 1.8453898431 1.45048663775
8.885 0.00125437079453 0.00136174804615 0.00903042397679 0.00747646319737 0.00526029286781 3.08651996731e-05 3.57112760188e-05 0.000343732572724 0.238460258021 0.261596611774 1.85340766468 1.45465027235
8.895 0.00123307474268 0.00136251193899 0.00904706328044 0.00747839784768 0.00524844172724 3.08721006185e-05 3.52738249488e-05 0.000344685723562 0.234941113337 0.262333993393 1.86143929697 1.45882038236
8.905 0.00121185352904 0.00136327095646 0.00906364917827 0.00748030284133 0.00523662928119 3.087953521e-05 3.48368587931e-05 0.000345636610818 0.231418621402 0.263072015455 1.86948469207 1.46299703716
8.915 0.00119070711481 0.00136402508468 0.00908018155956 0.00748217852231 0.00522485535648 3.0887497529e-05 3.44003907878e-05 0.000346585224336 0.227892837902 0.26381067126 1.87754380177 1.46718030645
8.925 0.00116963546155 0.00136477430989 0.00909666031388 0.00748402523347 0.00521311978082 3.08959816573e-05 3.39644341071e-05 0.000347531553994 0.224363818735 0.264549954081 1.88561657764 1.47137026029
8.935 0.00114863853113 0.00136551861839 0.00911308533108 0.00748584331622 0.00520142238277 3.09049816421e-05 3.35290018799e-05 0.000348475589728 0.220831620008 0.265289857168 1.893702971 1.47556696898
8.945 0.00112771628581 0.00136625799659 0.00912945650159 0.0074876331107 0.00518976299173 3.09144914717e-05 3.30941071742e-05 0.000349417321514 0.21729629804 0.266030373745 1.90180293294 1.47977050322
8.955 0.00110686868814 0.00136699243098 0.00914577371628 0.00748939495582 0.00517814143797 3.09245051423e-05 3.26597630183e-05 0.000350356739343 0.213757909358 0.266771497015 1.90991641426 1.48398093398
8.965 0.00108609570104 0.00136772190813 0.00916203686637 0.0074911291891 0.00516655755257 3.09350165769e-05 3.22259823961e-05 0.000351308912262 0.210216510701 0.267513220153 1.91804336555 1.48819833258
8.975 0.00106539728774 0.0013684464147 0.00917945924868 0.00749283614685 0.00515501116749 3.09460196724e-05 3.17927782312e-05 0.00035246110421 0.206672159016 0.268255536313 1.92653965583 1.49242277064
8.985 0.00104477341181 0.00136916593745 0.00919725176159 0.00749451616407 0.00514350211547 3.09575083261e-05 3.13601633975e-05 0.000353611534904 0.203124911462 0.268998438624 1.93513378173 1.4966543201
8.995 0.00102422403714 0.00136988046322 0.00921499130166 0.00749616957455 0.00513203023013 3.09694763451e-05 3.09281507253e-05 0.000354760190032 0.199574825403 0.269741920192 1.94374452914 1.50089305323
9.005 0.00100374912796 0.00137058997892 0.00923267774456 0.00749807764148 0.00512059534588 3.098191761e-05 3.04967530009e-05 0.000355907055344 0.196021958417 0.2704859741 1.95237186051 1.50528986367
9.015 0.000983348648803 0.0013712944716 0.00925031096618 0.00750080592059 0.00510919729795 3.09948258857e-05 3.00659829461e-05 0.00035705211661 0.192466368288 0.271230593406 1.9610157381 1.50977808185
9.025 0.000963022564529 0.00137199392834 0.00926789084296 0.00750350345824 0.0050978359224 3.10081949516e-05 2.96358532502e-05 0.000358195359699 0.188908113009 0.271975771149 1.96967612395 1.51427398653
9.035 0.000942770840315 0.00137268833635 0.00928541725186 0.00750617060035 0.00508651105607 3.10220185921e-05 2.92063765487e-05 0.000359336770489 0.185347250782 0.272721500341 1.97835297991 1.51877765241
9.045 0.000922593441645 0.0013733776829 0.00930289007036 0.00750880769151 0.00507522253662 3.10362905149e-05 2.87775654186e-05 0.000360476334942 0.181783840017 0.273467773974 1.9870462676 1.52328915451
9.055 0.000902490334333 0.00137406195539 0.00932030917619 0.00751141507489 0.00506397020252 3.10510044405e-05 2.834943241e-05 0.000361614039059 0.178217939332 0.274214585018 1.99575594848 1.52780856816
9.065 0.000882461484482 0.00137474114127 0.00933767444782 0.00751399309246 0.00505275389301 3.10661540631e-05 2.79219900099e-05 0.000362749868924 0.174649607554 0.27496192642 2.00448198376 1.53233596905
9.075 0.000862506858511 0.00137541522811 0.00935498576388 0.00751654208492 0.00504157344813 3.10817330619e-05 2.74952506627e-05 0.000363883810607 0.171078903717 0.275709791104 2.01322433446 1.53687143319
9.085 0.000842626423147 0.00137608420355 0.00937224300383 0.00751906239166 0.00503042870869 3.10977351224e-05 2.70692267713e-05 0.000365015850298 0.167505887061 0.276458171975 2.02198296142 1.54141503692
9.095 0.000822820145404 0.00137674805533 0.00938944604728 0.00752155435078 0.0050193195163 3.11141538601e-05 2.66439306913e-05 0.0003661459742 0.163930617036 0.277207061914 2.03075782522 1.54596685693
9.105 0.000803087992614 0.00137740677128 0.00940659477441 0.00752401829915 0.00500824571333 3.11309829624e-05 2.62193747108e-05 0.000367274168601 0.160353153296 0.277956453782 2.03954888631 1.55052697022
9.115 0.000783429932399 0.00137806033934 0.00942368906592 0.00752645457231 0.00499720714294 3.11482160044e-05 2.57955710924e-05 0.000368400419808 0.156773555706 0.278706340419 2.04835610487 1.55509545414
9.125 0.000763845932667 0.0013787087475 0.00944072880273 0.00752886350466 0.00498620364902 3.11658466395e-05 2.53725320522e-05 0.000369524714197 0.153191884334 0.279456714643 2.05717944092 1.55967238635
9.135 0.000744335961627 0.00137935198388 0.00945771386659 0.00753124542912 0.00497523507624 3.11838684654e-05 2.49605755351e-05 0.000370647038185 0.149608199456 0.280207569253 2.06601885423 1.56425784491
9.145 0.000724899987785 0.00137999003668 0.00947464413941 0.00753360067772 0.00496430127004 3.1202275093e-05 2.4578863365e-05 0.000371767378255 0.146022561556 0.280958897027 2.07487430441 1.56885190812
9.155 0.000705537979924 0.0013806228942 0.00949151950348 0.0075359295809 0.0049534020766 3.12210601081e-05 2.42128658751e-05 0.000372885720927 0.14243503132 0.281710690721 2.08374575085 1.57345465468
9.165 0.000686249907107 0.00138125054482 0.00950833984191 0.00753823246801 0.00494253734283 3.12402170573e-05 2.3847269696e-05 0.000374002052775 0.138845669645 0.282462943073 2.09263315272 1.57806616359
9.175 0.000667035738701 0.00138187297702 0.0095251050379 0.00754050966724 0.00493170691641 3.12597396042e-05 2.34820884614e-05 0.00037511636043 0.135254537629 0.283215646801 2.10153646901 1.58268651424
9.185 0.00064789544434 0.00138249017938 0.00954181497515 0.0075427615055 0.00492091064575 3.12796212818e-05 2.31173357156e-05 0.000376228630578 0.13166169658 0.283968794603 2.11045565849 1.58731578627
9.195 0.000628828993933 0.00138310214056 0.00955846953797 0.00754498830844 0.00491014837998 3.12998556787e-05 2.27530249501e-05 0.000377338849931 0.128067208009 0.284722379158 2.11939067972 1.59195405973
9.205 0.000609836357677 0.00138370884934 0.00957506861093 0.00754719040047 0.00489941996898 3.13204364021e-05 2.23891696346e-05 0.000378447005258 0.124471133632 0.285476393124 2.12834149107 1.59660141496
9.215 0.000590917506038 0.00138431029455 0.00959161207914 0.007549368105 0.00488872526334 3.13413569793e-05 2.2025783166e-05 0.0003795530834 0.120873535371 0.286230829142 2.1373080507 1.60125793266
9.225 0.000572072409757 0.00138490646516 0.00960809982804 0.007551521744 0.00487806411439 3.13626110436e-05 2.16628789095e-05 0.000380657071244 0.117274475354 0.286985679835 2.14629031657 1.60592369386
9.235 0.000553301039839 0.00138549735021 0.00962453174364 0.00755365163834 0.00486743637415 3.13841921336e-05 2.1300470168e-05 0.000381758955676 0.11367401591 0.287740937805 2.15528824641 1.61059877992
9.245 0.000534603367559 0.00138608293886 0.00964090771223 0.00755575810769 0.00485684189539 3.14060938583e-05 2.09385701726e-05 0.000382858723701 0.110072219577 0.288496595638 2.16430179778 1.61528327254
9.255 0.00051597936447 0.00138666322033 0.00965722762063 0.00755784147062 0.00484628053154 3.14283098104e-05 2.06963307392e-05 0.000383956362321 0.106469149095 0.2892526459 2.17333092801 1.61997725376
9.265 0.000497429002372 0.00138723818397 0.00967349135602 0.00755990204439 0.00483575213679 3.14508335742e-05 2.05903113231e-05 0.000385051858615 0.102864867409 0.290009081141 2.18237559425 1.62468080594
9.275 0.000478952253337 0.0013878078192 0.00968969880604 0.00756194014514 0.00482525656597 3.14736587822e-05 2.04871063574e-05 0.000386145199702 0.099259437667 0.290765893892 2.19143575342 1.62939401181
9.285 0.000460549089694 0.00138837211555 0.00970584985878 0.00756395608788 0.00481479367467 3.14967790103e-05 2.03832562419e-05 0.00038723637274 0.0956529232222 0.291523076668 2.20051136224 1.63411695441
9.295 0.000442219484029 0.00138893106265 0.00972194440278 0.00756595018637 0.00480436331912 3.15201878956e-05 2.02787783593e-05 0.000388325364941 0.092045387631 0.292280621965 2.20960237723 1.63884971713
9.305 0.000423963409184 0.00138948465022 0.00973798232672 0.00756792275338 0.00479396535627 3.15438790668e-05 2.01736900418e-05 0.00038941216358 0.0884368946534 0.293038522263 2.2187087547 1.6435923837
9.315 0.000405780838258 0.00139003286809 0.00975396351992 0.00756987410028 0.00478359964373 3.15678461624e-05 2.00680085457e-05 0.000390496755944 0.0848275082528 0.293796770027 2.22783045077 1.64834503817
9.325 0.000387671744596 0.00139057570616 0.00976988787231 0.00757180453754 0.00477326603983 3.15920828044e-05 1.99617510626e-05 0.00039157912941 0.0812172925962 0.294555357703 2.23696742132 1.65310776496
9.335 0.000369636101799 0.00139111315447 0.00978575527379 0.00757371437429 0.00476296440352 3.16165827014e-05 1.98549347289e-05 0.000392659271353 0.0776063120534 0.295314277722 2.24611962207 1.65788064878
9.345 0.000351673883711 0.00139164520311 0.00980156561508 0.00757560391868 0.00475269459448 3.16413394998e-05 1.97475766016e-05 0.000393737169248 0.0739946311972 0.2960735225 2.2552870085 1.66266377474
9.355 0.000333785064425 0.00139217184231 0.00981731878695 0.0075774734776 0.00474245647301 3.16663469074e-05 1.96396937131e-05 0.00039481281057 0.0703823148035 0.296833084435 2.2644695359 1.66745722825
9.365 0.000315969618276 0.00139269306238 0.00983301468083 0.00757932335696 0.0047322499001 3.16915985886e-05 1.95313029773e-05 0.00039588618287 0.0667694278506 0.297592955911 2.27366715933 1.67226109507
9.375 0.000298227519842 0.00139320885373 0.00984865318843 0.00758115386135 0.00472207473741 3.17170882789e-05 1.94224213037e-05 0.000396957273726 0.0631560355195 0.298353129298 2.28287983369 1.6770754613
9.385 0.000280558743941 0.00139371920687 0.00986423420194 0.0075829652945 0.00471193084723 3.17428097453e-05 1.93130654792e-05 0.000398026070778 0.0595422031937 0.299113596947 2.29210751363 1.68190041337
9.395 0.000262963265628 0.00139422411242 0.00987975761396 0.00758475795873 0.00470181809252 3.17687566797e-05 1.92032523016e-05 0.000399092561692 0.0559279964588 0.2998743512 2.30135015361 1.68673603808
9.405 0.000245441060199 0.00139472356109 0.00989522331731 0.00758653215557 0.0046917363369 3.17949229035e-05 1.90929984365e-05 0.000400156734205 0.0523134811027 0.300635384379 2.3106077079 1.69158242253
9.415 0.000227992103178 0.00139521754368 0.00991063120534 0.00758828818515 0.0046816854446 3.18213021707e-05 1.89823205415e-05 0.000401218576078 0.0486987231151 0.301396688796 2.31988013052 1.69643965422
9.425 0.000210616370327 0.00139570605113 0.00992598117176 0.00759002634678 0.00467166528053 3.1847888284e-05 1.88712351722e-05 0.000402278075128 0.0450837886878 0.302158256746 2.32916737534 1.70130782091
9.435 0.000193313837637 0.00139618907443 0.00994127311088 0.00759174693843 0.00466167571021 3.18746751066e-05 1.87597588666e-05 0.000403335219202 0.0414687442144 0.302920080513 2.33846939598 1.70618701077
9.445 0.000176084481327 0.00139666660472 0.00995650691695 0.00759345025718 0.00465171659983 3.19016564274e-05 1.86479080616e-05 0.000404389996206 0.0378536562898 0.303682152364 2.34778614586 1.71107731231
9.455 0.000158928277846 0.0013971386332 0.00997168248517 0.00759513659893 0.00464178781617 3.19288261446e-05 1.85356991621e-05 0.000405442394096 0.0342385917109 0.304444464557 2.35711757821 1.71597881433
9.465 0.000141845203867 0.00139760515119 0.00998679971052 0.00759680625851 0.00463188922666 3.19561781289e-05 1.84231484921e-05 0.000406492400856 0.0306236174757 0.305207009335 2.36646364603 1.72089160604
9.475 0.000124835236286 0.00139806615013 0.0100018584889 0.00759845952969 0.00462202069935 3.19837063225e-05 1.83102723439e-05 0.000407540004517 0.0270088007835 0.305969778927 2.37582430216 1.72581577692
9.485 0.000107898352222 0.00139852162154 0.0100168587163 0.00760009670516 0.00461218210291 3.20114046205e-05 1.819708693e-05 0.00040858519316 0.0233942090348 0.306732765552 2.38519949915 1.73075141687
9.495 9.10345290153e-05 0.00139897155704 0.0100318002892 0.00760171807665 0.00460237330663 3.20392669858e-05 1.8083608402e-05 0.000409627954908 0.0197799098313 0.307495961416 2.39458918941 1.7356986161
9.505 7.42437442236e-05 0.00139941594838 0.0100466831043 0.00760332393464 0.00459259418041 3.20672874105e-05 1.79698528614e-05 0.00041066827792 0.0161659709756 0.308259358712 2.40399332512 1.74065746515
9.515 5.75259756214e-05 0.00139985478738 0.0100615070589 0.00760491456877 0.00458284459476 3.20954598813e-05 1.7855836345e-05 0.000411706150406 0.0125524604712 0.309022949624 2.41341185827 1.74562805491
9.525 4.0881201199e-05 0.001400288066 0.0100762720505 0.00760649026746 0.00457312442079 3.21237784237e-05 1.77415748492e-05 0.00041274156062 0.00893944652219 0.309786726322 2.42284474061 1.75061047665
9.535 2.43093991604e-05 0.00140071577627 0.0100909779771 0.00760805131817 0.00456343353023 3.21522371145e-05 1.76270842967e-05 0.000413774496853 0.00532699753362 0.310550680966 2.43229192369 1.75560482194
9.545 7.81054792097e-06 0.00140113791034 0.0101056247372 0.00760959800734 0.00455377179539 3.21808300076e-05 1.75123805414e-05 0.000414804947447 0.00171518211099 0.311314805706 2.44175335886 1.76061118275
9.555 -8.61537389335e-06 0.00140155446048 0.0101202122291 0.00761113062036 0.00454413908918 3.22095512299e-05 1.73974794216e-05 0.000415832900771 -0.00189593093967 0.31207909268 2.45122899726 1.76562965133
9.565 -2.49683874482e-05 0.00140196541904 0.0101347403522 0.00761264944148 0.00453453528512 3.22383948911e-05 1.72823966693e-05 0.000416858345242 -0.0055062726119 0.312843534018 2.46071878983 1.77066032034
9.575 -4.1248513702e-05 0.00140237077849 0.0101492090056 0.00761415475416 0.0045249602573 3.22673551521e-05 1.71671479818e-05 0.000417881269328 -0.00911577369889 0.313608121838 2.47022268728 1.77570328275
9.585 -5.74557734078e-05 0.0014027705314 0.0101636180894 0.00761564684062 0.0045154138804 3.22964262204e-05 1.70517490083e-05 0.000418901661541 -0.0127243647936 0.314372848249 2.47974064012 1.78075863189
9.595 -7.35901871159e-05 0.00140316467046 0.0101779675037 0.00761712598217 0.00450589602969 3.23256023038e-05 1.69362153305e-05 0.000419919510409 -0.0163319762886 0.315137705351 2.48927259866 1.78582646144
9.605 -8.96517751724e-05 0.00140355318845 0.0101922571489 0.00761859245906 0.004496406581 3.23548776201e-05 1.68205624866e-05 0.000420934804534 -0.0199385383767 0.315902685234 2.49881851298 1.79090686542
9.615 -0.000105640557725 0.00140393607826 0.010206486926 0.00762004655061 0.00448694541077 3.23842464555e-05 1.67048059342e-05 0.000421947532534 -0.0235439810502 0.316667779982 2.50837833295 1.79599993823
9.625 -0.00012155655472 0.0014043133329 0.0102206567361 0.00762148853513 0.00447751239599 3.24137031139e-05 1.65889610879e-05 0.000422957683094 -0.0271482341017 0.317432981666 2.51795200826 1.80110577458
9.635 -0.000137399785908 0.00140468494548 0.010234766481 0.00762291868981 0.00446810741422 3.24432419239e-05 1.64730433244e-05 0.000423965244898 -0.0307512271238 0.318198282353 2.52753948836 1.80622446955
9.645 -0.000153170270843 0.00140505090921 0.0102488160625 0.00762433729097 0.00445873034357 3.24728572615e-05 1.63570679451e-05 0.000424970206713 -0.0343528895091 0.3189636741 2.5371407225 1.81135611857
9.655 -0.000168868028885 0.00140541121743 0.0102628053831 0.00762574461394 0.00444938106276 3.2502543493e-05 1.62410502091e-05 0.000425972557329 -0.0379531504503 0.319729148957 2.5467556597 1.81650081744
9.665 -0.000184493079201 0.00140576586356 0.0102767343452 0.00762714093296 0.00444005945103 3.25322950559e-05 1.61250053007e-05 0.000426972285576 -0.0415519389404 0.320494698967 2.5563842488 1.82165866228
9.675 -0.000200045440765 0.00140611484116 0.0102906028519 0.00762852652144 0.00443076538819 3.2562106373e-05 1.60089483721e-05 0.000427969380328 -0.0451491837727 0.321260316165 2.5660264384 1.82682974957
9.685 -0.000215525132363 0.00140645814388 0.0103044108067 0.00762990165175 0.0044214987546 3.25919719481e-05 1.58928945197e-05 0.000428963830491 -0.0487448135406 0.32202599258 2.57568217692 1.83201417617
9.695 -0.000230932172591 0.00140679576548 0.0103181581132 0.0076312665952 0.00441225943117 3.26218862959e-05 1.57768587658e-05 0.000429955625014 -0.0523387566379 0.322791720236 2.58535141252 1.83721203926
9.705 -0.00024626657986 0.00140712769984 0.0103318446755 0.00763262162227 0.00440304729938 3.26518439584e-05 1.56608560873e-05 0.000430944752902 -0.0559309412585 0.323557491149 2.59503409319 1.8424234364
9.715 -0.000261528372394 0.00140745394095 0.0103454703979 0.00763396700238 0.00439386224122 3.26818395115e-05 1.55449014388e-05 0.000431931203169 -0.059521295397 0.32432329733 2.60473016668 1.84764846549
9.725 -0.000276717568231 0.00140777448291 0.0103590351852 0.00763530300406 0.00438470413924 3.27118675588e-05 1.54290096828e-05 0.000432914964889 -0.063109746848 0.325089130785 2.61443958055 1.8528872248
9.735 -0.00029183418523 0.00140808931992 0.0103725389426 0.00763662989487 0.00437557287653 3.27419227567e-05 1.53131956231e-05 0.000433896027169 -0.0666962232068 0.325854983513 2.62416228212 1.85813981293
9.745 -0.000306878241067 0.00140839844631 0.0103859815755 0.00763794794143 0.0043664683367 3.27719997732e-05 1.51974740605e-05 0.000434874379153 -0.0702806518687 0.326620847513 2.63389821851 1.86340632887
9.755 -0.000321849753238 0.00140870185651 0.0103993629896 0.00763925740931 0.00435739040392 3.2802093299e-05 1.50818597045e-05 0.000435850010034 -0.0738629600298 0.327386714773 2.64364733663 1.86868687195
9.765 -0.000336748739061 0.00140899954508 0.010412683091 0.00764055856332 0.00434833896286 3.28321980761e-05 1.49663672112e-05 0.000436822909038 -0.0774430746861 0.328152577283 2.65340958317 1.87398154184
9.775 -0.000351575215676 0.00140929150667 0.0104259417863 0.00764185166717 0.00433931389873 3.28623088839e-05 1.4851011211e-05 0.000437793065422 -0.0810209226345 0.328918427025 2.66318490459 1.87929043862
9.785 -0.000366329200047 0.00140957773606 0.0104391389821 0.00764313698376 0.00433031509727 3.28924205455e-05 1.47358062486e-05 0.000438760468483 -0.0845964304717 0.329684255981 2.67297324716 1.88461366266
9.795 -0.000381010708966 0.00140985822814 0.0104522745856 0.00764441477493 0.00432134244474 3.29225278621e-05 1.46207668437e-05 0.000439725107557 -0.0881695245952 0.330450056126 2.68277455693 1.88995131476
9.805 -0.000395619759049 0.0014101329779 0.0104653485041 0.00764568530175 0.0043123958279 3.2952625739e-05 1.45059074539e-05 0.000440686972034 -0.0917401312027 0.331215819436 2.69258877969 1.89530349604
9.815 -0.000410156366743 0.00141040198048 0.0104783606457 0.00764694882426 0.00430347513404 3.298270906e-05 1.43912424935e-05 0.000441646051317 -0.0953081762919 0.331981537882 2.70241586108 1.90067030798
9.825 -0.000424620548322 0.00141066523109 0.0104913109181 0.00764820560166 0.00429458025096 3.30127727737e-05 1.42767863197e-05 0.00044260233487 -0.0988735856611 0.332747203434 2.71225574648 1.90605185243
9.835 -0.000439012319894 0.00141092272511 0.01050419923 0.00764945589209 0.00428571106698 3.30428118471e-05 1.41625532245e-05 0.000443555812177 -0.102436284909 0.333512808062 2.72210838107 1.91144823161
9.845 -0.000453331697395 0.00141117445798 0.0105170254901 0.00765069995297 0.00427686747089 3.30728212963e-05 1.4048557484e-05 0.000444506472756 -0.105996199433 0.334278343731 2.73197370978 1.91685954811
9.855 -0.000467578696601 0.00141142042529 0.0105297896074 0.00765193804069 0.00426804935204 3.31027961505e-05 1.39348133002e-05 0.000445454306167 -0.109553254434 0.335043802407 2.74185167738 1.92228590485
9.865 -0.000481753333116 0.00141166062275 0.0105424914914 0.0076531704108 0.00425925660022 3.31327314848e-05 1.38213348373e-05 0.000446399302025 -0.113107374909 0.335809176056 2.75174222837 1.92772740514
9.875 -0.000495855622384 0.00141189504617 0.0105551310518 0.00765439731794 0.00425048910578 3.31626224257e-05 1.37081361812e-05 0.000447341449957 -0.116658485657 0.336574456644 2.76164530704 1.93318415266
9.885 -0.000509885579685 0.00141212369148 0.0105677081986 0.00765561901585 0.00424174675951 3.31924641105e-05 1.3595231412e-05 0.000448280739647 -0.120206511278 0.337339636134 2.77156085748 1.93865625144
9.895 -0.000523843220137 0.00141234655475 0.0105802228423 0.00765683575733 0.00423302945272 3.32222517008e-05 1.34844083525e-05 0.000449217160788 -0.123751376169 0.338104706493 2.78148882354 1.94414380589
9.905 -0.000537728558705 0.00141256363214 0.0105926748933 0.00765804779439 0.00422433707721 3.32519804382e-05 1.34660399093e-05 0.000450150703144 -0.127293004529 0.338869659688 2.79142914885 1.94964692078
9.915 -0.000551541610179 0.00141277491994 0.0106050642628 0.00765925537813 0.00421566952527 3.32816455408e-05 1.34475405188e-05 0.00045108135648 -0.130831320357 0.339634487685 2.80138177685 1.95516570124
9.925 -0.000565282389215 0.00141298041457 0.0106173908621 0.00766045875871 0.00420702668966 3.33112423042e-05 1.34289256e-05 0.00045200911063 -0.134366247451 0.340399182454 2.8113466507 1.9607002528
9.935 -0.000578950910287 0.00141318011257 0.0106296546029 0.00766165818551 0.00419840846363 3.33407660381e-05 1.34102104578e-05 0.000452933955421 -0.137897709406 0.341163735967 2.82132371339 1.96625068131
9.945 -0.000592547187733 0.00141337401058 0.0106418553969 0.007662853907 0.00418981474092 3.33702121073e-05 1.33914103852e-05 0.000453855880785 -0.141425629622 0.341928140196 2.83131290766 1.97181709305
9.955 -0.000606071235728 0.00141356210538 0.0106539931565 0.00766404617071 0.00418124541573 3.3399575888e-05 1.33725406284e-05 0.0004547748766 -0.144949931293 0.342692387118 2.84131417604 1.97739959461
9.965 -0.000619523068299 0.00141374439386 0.0106660677943 0.00766523522345 0.00417270038274 3.34288527828e-05 1.33536163245e-05 0.000455690932852 -0.148470537415 0.343456468713 2.85132746084 1.982998293
9.975 -0.000632902699315 0.00141392087305 0.0106780792231 0.00766642131104 0.00416417953711 3.34580382726e-05 1.33346526262e-05 0.000456604039545 -0.151987370783 0.344220376963 2.8613527041 1.98861329559
9.985 -0.000646210142494 0.00141409154008 0.010690027356 0.00766760467856 0.00415568277446 3.34871278489e-05 1.33156645779e-05 0.000457514186681 -0.155500353989 0.344984103856 2.87138984771 1.99424471011
9.995 -0.000659445411422 0.00141425639223 0.0107019121066 0.00766878557014 0.00414720999087 3.35161170195e-05 1.32966672263e-05 0.000458421364342 -0.159009409428 0.345747641382 2.88143883327 1.99989264468

